Higher order quantization conditions for two-body scattering with spin

We examine the L\"uscher quantization condition to high order for the scattering of a spinless particle and a spin-1/2 particle in a periodic box. First, we derive the quantization conditions in a non-relativistic framework up to total angular momentum $J=11/2$ in both cubic and elongated geometries, and for both rest and moving frames. Then, we introduce a method to transparently cross-check their convergence, using both quantized energy levels in the box and infinite-volume phase shifts for the same potential. We clarify how to incorporate spin-orbit coupling into the formalism and show in detail how the quantization conditions converge order by order in the various irreducible representations. In all, we validated 19 quantization conditions (12 in cubic box, 7 in elongated box). This is a necessary step in applying the method in precision studies of systems in finite volume with half-integer spin, such as meson-baryon scattering.

==> CubicBox/MatrixElements/2C2v/G1M.json <==
{
	"shape":[
		42,
		42
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(-1 - I)*sqrt(2\/3)*wr(1, 1)"
		],
		[
			0,
			2,
			"(-1 + I)*wr(1, 1)"
		],
		[
			0,
			3,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			0,
			4,
			"((-1 - I)*wr(1, 1))\/sqrt(3)"
		],
		[
			0,
			5,
			"((2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			0,
			6,
			"(-I)*wi(2, 2)"
		],
		[
			0,
			7,
			"(1 - I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			0,
			8,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			0,
			9,
			"((2 + 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			0,
			10,
			"(I*wi(2, 2))\/sqrt(5)"
		],
		[
			0,
			11,
			"(-1 + I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			0,
			12,
			"(-1 - I)*wr(3, 3)"
		],
		[
			0,
			13,
			"(I\/3)*sqrt(2)*wi(4, 2)"
		],
		[
			0,
			14,
			"(1 - I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			0,
			15,
			"(2*wr(4, 0))\/3"
		],
		[
			0,
			16,
			"(1 + I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			0,
			17,
			"(-I)*sqrt(2\/3)*wi(4, 2)"
		],
		[
			0,
			18,
			"((-1 + I)*wr(3, 3))\/sqrt(7)"
		],
		[
			0,
			19,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			0,
			20,
			"wr(4, 4)"
		],
		[
			0,
			21,
			"(1 + I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			0,
			22,
			"(I\/3)*sqrt(7)*wi(4, 2)"
		],
		[
			0,
			23,
			"((-2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			0,
			24,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			0,
			25,
			"(-1 - I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			0,
			26,
			"((-I)*wi(4, 2))\/sqrt(3)"
		],
		[
			0,
			27,
			"(2 - 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			0,
			28,
			"wr(4, 4)\/3"
		],
		[
			0,
			29,
			"(-1 - I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			0,
			30,
			"(-1 + I)*wr(5, 5)"
		],
		[
			0,
			31,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			0,
			32,
			"((3 + 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			0,
			33,
			"((-2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			0,
			34,
			"(-1 + I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			0,
			35,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			0,
			36,
			"(-1 - I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			0,
			37,
			"(2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			0,
			38,
			"(1 - I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			0,
			39,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			0,
			40,
			"((-1 - I)*wr(5, 5))\/sqrt(11)"
		],
		[
			0,
			41,
			"(2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			1,
			0,
			"(-1 + I)*sqrt(2\/3)*wr(1, 1)"
		],
		[
			1,
			1,
			"wr(0, 0)"
		],
		[
			1,
			2,
			"((-2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			1,
			3,
			"((-1 + I)*wr(1, 1))\/sqrt(3)"
		],
		[
			1,
			4,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			1,
			5,
			"(-1 - I)*wr(1, 1)"
		],
		[
			1,
			6,
			"(-1 - I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			1,
			7,
			"((-I)*wi(2, 2))\/sqrt(5)"
		],
		[
			1,
			8,
			"((2 - 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			1,
			9,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			1,
			10,
			"(1 + I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			1,
			11,
			"I*wi(2, 2)"
		],
		[
			1,
			12,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			1,
			13,
			"((-1 - I)*wr(3, 3))\/sqrt(7)"
		],
		[
			1,
			14,
			"I*sqrt(2\/3)*wi(4, 2)"
		],
		[
			1,
			15,
			"(1 - I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			1,
			16,
			"(2*wr(4, 0))\/3"
		],
		[
			1,
			17,
			"(1 + I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			1,
			18,
			"(-1\/3*I)*sqrt(2)*wi(4, 2)"
		],
		[
			1,
			19,
			"(-1 + I)*wr(3, 3)"
		],
		[
			1,
			20,
			"(-1 + I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			1,
			21,
			"wr(4, 4)\/3"
		],
		[
			1,
			22,
			"(2 + 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			1,
			23,
			"(I*wi(4, 2))\/sqrt(3)"
		],
		[
			1,
			24,
			"(-1 + I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			1,
			25,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			1,
			26,
			"((-2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			1,
			27,
			"(-1\/3*I)*sqrt(7)*wi(4, 2)"
		],
		[
			1,
			28,
			"(1 - I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			1,
			29,
			"wr(4, 4)"
		],
		[
			1,
			30,
			"(-2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			1,
			31,
			"((-1 + I)*wr(5, 5))\/sqrt(11)"
		],
		[
			1,
			32,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			1,
			33,
			"(1 + I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			1,
			34,
			"(-2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			1,
			35,
			"(-1 + I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			1,
			36,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			1,
			37,
			"(-1 - I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			1,
			38,
			"((2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			1,
			39,
			"((3 - 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			1,
			40,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			1,
			41,
			"(-1 - I)*wr(5, 5)"
		],
		[
			2,
			0,
			"(-1 - I)*wr(1, 1)"
		],
		[
			2,
			1,
			"((2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			2,
			2,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			2,
			3,
			"(-1\/5 - I\/5)*sqrt(2)*wr(1, 1) + ((6\/5 + (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			2,
			4,
			"I*sqrt(2\/5)*wi(2, 2)"
		],
		[
			2,
			5,
			"((-6 + 6*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			2,
			6,
			"(-1 + I)*sqrt(6\/5)*wr(1, 1) + (1 - I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			2,
			7,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			2,
			8,
			"(-1\/5 - I\/5)*sqrt(3)*wr(1, 1) + (3\/5 + (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			2,
			9,
			"((2*I)\/7)*sqrt(3\/5)*wi(2, 2) - ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			2,
			10,
			"((-3 + 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			2,
			11,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			2,
			12,
			"((-3*I)*wi(2, 2))\/sqrt(7) + (I*wi(4, 2))\/sqrt(21)"
		],
		[
			2,
			13,
			"(1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) - ((2\/3 - (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			2,
			14,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			2,
			15,
			"(2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) - (2\/3 + (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			2,
			16,
			"(((3*I)\/7)*wi(2, 2))\/sqrt(5) - (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			2,
			17,
			"(-1\/3 + I\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			2,
			18,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			2,
			19,
			"(-2 - 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			2,
			20,
			"((-2 - 2*I)*wr(3, 3))\/sqrt(3) + ((1 + I)*wr(5, 3))\/sqrt(33)"
		],
		[
			2,
			21,
			"((2*I)\/11)*sqrt(14\/3)*wi(4, 2) - (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			2,
			22,
			"(1\/3 - I\/3)*sqrt(5)*wr(3, 1) - (1\/3 - I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			2,
			23,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			2,
			24,
			"(1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 + (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			2,
			25,
			"((-2*I)\/11)*sqrt(3)*wi(4, 2) + ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			2,
			26,
			"((-1\/3 + I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 - (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			2,
			27,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			2,
			28,
			"(-1 - I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			2,
			29,
			"(6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			2,
			30,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			2,
			31,
			"(3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 3) - (2\/13 + (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			2,
			32,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) - ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			2,
			33,
			"(-4\/13 + (4*I)\/13)*sqrt(21\/11)*wr(5, 1) + (2\/13 - (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			2,
			34,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			2,
			35,
			"(-3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 1) + (2\/13 + (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			2,
			36,
			"(-1\/11*I)*sqrt(10)*wi(4, 2) + ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			2,
			37,
			"((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) - (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			2,
			38,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			2,
			39,
			"(-1\/13 - I\/13)*sqrt(30\/11)*wr(5, 5) + (2\/13 + (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			2,
			40,
			"(3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			2,
			41,
			"(-2 + 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			3,
			0,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			3,
			1,
			"((-1 - I)*wr(1, 1))\/sqrt(3)"
		],
		[
			3,
			2,
			"(-1\/5 + I\/5)*sqrt(2)*wr(1, 1) + ((6\/5 - (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			3,
			3,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			3,
			4,
			"(2\/5 + (2*I)\/5)*sqrt(2\/3)*wr(1, 1) + (6\/5 + (6*I)\/5)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			3,
			5,
			"I*sqrt(2\/5)*wi(2, 2)"
		],
		[
			3,
			6,
			"((-2*I)\/7)*sqrt(2)*wi(2, 2) + (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			3,
			7,
			"(-3\/5 + (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 - I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			3,
			8,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			3,
			9,
			"(-3\/5 - (3*I)\/5)*wr(1, 1) - (1\/5 + I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			3,
			10,
			"((-4*I)\/7)*sqrt(2\/5)*wi(2, 2) - (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			3,
			11,
			"(-1 + I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			3,
			12,
			"(-1\/3 - I\/3)*sqrt(2)*wr(3, 3) + (2\/3 + (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			3,
			13,
			"((-3*I)\/7)*sqrt(3)*wi(2, 2) - ((11*I)\/21)*wi(4, 2)"
		],
		[
			3,
			14,
			"((-2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			3,
			15,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			3,
			16,
			"(-1 - I)*sqrt(2\/21)*wr(3, 1) - (2 + 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			3,
			17,
			"((3*I)\/7)*wi(2, 2) - ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			3,
			18,
			"(2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			3,
			19,
			"(2*wr(4, 4))\/3"
		],
		[
			3,
			20,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			21,
			"(-2\/3 - (2*I)\/3)*wr(3, 3) - ((5\/3 + (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			3,
			22,
			"(I\/33)*sqrt(14)*wi(4, 2) - ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			3,
			23,
			"(1 - I)*sqrt(5\/7)*wr(3, 1) + (1 - I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			3,
			24,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			3,
			25,
			"(1 + I)*sqrt(10\/21)*wr(3, 1) + ((1 + I)*wr(5, 1))\/sqrt(33)"
		],
		[
			3,
			26,
			"((5*I)\/11)*sqrt(2\/3)*wi(4, 2) + ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			3,
			27,
			"(-1\/3 + I\/3)*wr(3, 3) + ((2\/3 - (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			3,
			28,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			29,
			"(-1 - I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			3,
			30,
			"(-5\/13 + (5*I)\/13)*sqrt(2)*wr(5, 5) + ((6\/13 - (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			3,
			31,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			3,
			32,
			"(6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 3) - (6\/13 + (6*I)\/13)*wr(7, 3)"
		],
		[
			3,
			33,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) + (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			3,
			34,
			"(1\/13 - I\/13)*sqrt(14\/11)*wr(5, 1) + (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			3,
			35,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			3,
			36,
			"(4\/13 + (4*I)\/13)*sqrt(10\/11)*wr(5, 1) + (6\/13 + (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			3,
			37,
			"(-1\/11*I)*sqrt(42)*wi(4, 2) - (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			3,
			38,
			"(-7\/13 + (7*I)\/13)*sqrt(6\/11)*wr(5, 3) - (6\/13 - (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			3,
			39,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			3,
			40,
			"(10\/13 + (10*I)\/13)*sqrt(2\/11)*wr(5, 5) + (6\/13 + (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			3,
			41,
			"I*sqrt(6\/13)*wi(6, 6)"
		],
		[
			4,
			0,
			"((-1 + I)*wr(1, 1))\/sqrt(3)"
		],
		[
			4,
			1,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			4,
			2,
			"(-I)*sqrt(2\/5)*wi(2, 2)"
		],
		[
			4,
			3,
			"(2\/5 - (2*I)\/5)*sqrt(2\/3)*wr(1, 1) + (6\/5 - (6*I)\/5)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			4,
			4,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			4,
			5,
			"(-1\/5 - I\/5)*sqrt(2)*wr(1, 1) + ((6\/5 + (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			4,
			6,
			"(-1 - I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			4,
			7,
			"((4*I)\/7)*sqrt(2\/5)*wi(2, 2) + (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			4,
			8,
			"(-3\/5 + (3*I)\/5)*wr(1, 1) - (1\/5 - I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			4,
			9,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			4,
			10,
			"(-3\/5 - (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 + I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			4,
			11,
			"((2*I)\/7)*sqrt(2)*wi(2, 2) - (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			4,
			12,
			"(2*wr(4, 4))\/3"
		],
		[
			4,
			13,
			"(2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			4,
			14,
			"((-3*I)\/7)*wi(2, 2) + ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			4,
			15,
			"(-1 + I)*sqrt(2\/21)*wr(3, 1) - (2 - 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			4,
			16,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			4,
			17,
			"((-2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			4,
			18,
			"((3*I)\/7)*sqrt(3)*wi(2, 2) + ((11*I)\/21)*wi(4, 2)"
		],
		[
			4,
			19,
			"(-1\/3 + I\/3)*sqrt(2)*wr(3, 3) + (2\/3 - (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			4,
			20,
			"(-1 + I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			4,
			21,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			4,
			22,
			"(-1\/3 - I\/3)*wr(3, 3) + ((2\/3 + (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			4,
			23,
			"((-5*I)\/11)*sqrt(2\/3)*wi(4, 2) - ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			4,
			24,
			"(1 - I)*sqrt(10\/21)*wr(3, 1) + ((1 - I)*wr(5, 1))\/sqrt(33)"
		],
		[
			4,
			25,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			4,
			26,
			"(1 + I)*sqrt(5\/7)*wr(3, 1) + (1 + I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			4,
			27,
			"(-1\/33*I)*sqrt(14)*wi(4, 2) + ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			4,
			28,
			"(-2\/3 + (2*I)\/3)*wr(3, 3) - ((5\/3 - (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			4,
			29,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			4,
			30,
			"(-I)*sqrt(6\/13)*wi(6, 6)"
		],
		[
			4,
			31,
			"(10\/13 - (10*I)\/13)*sqrt(2\/11)*wr(5, 5) + (6\/13 - (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			4,
			32,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			4,
			33,
			"(-7\/13 - (7*I)\/13)*sqrt(6\/11)*wr(5, 3) - (6\/13 + (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			4,
			34,
			"(I\/11)*sqrt(42)*wi(4, 2) + (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			4,
			35,
			"(4\/13 - (4*I)\/13)*sqrt(10\/11)*wr(5, 1) + (6\/13 - (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			4,
			36,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			4,
			37,
			"(1\/13 + I\/13)*sqrt(14\/11)*wr(5, 1) + (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			4,
			38,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) - (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			4,
			39,
			"(6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 3) - (6\/13 - (6*I)\/13)*wr(7, 3)"
		],
		[
			4,
			40,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			4,
			41,
			"(-5\/13 - (5*I)\/13)*sqrt(2)*wr(5, 5) + ((6\/13 + (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			5,
			0,
			"((-2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			5,
			1,
			"(-1 + I)*wr(1, 1)"
		],
		[
			5,
			2,
			"((-6 - 6*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			5,
			3,
			"(-I)*sqrt(2\/5)*wi(2, 2)"
		],
		[
			5,
			4,
			"(-1\/5 + I\/5)*sqrt(2)*wr(1, 1) + ((6\/5 - (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			5,
			5,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			5,
			6,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			5,
			7,
			"((-3 - 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			5,
			8,
			"((-2*I)\/7)*sqrt(3\/5)*wi(2, 2) + ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			5,
			9,
			"(-1\/5 + I\/5)*sqrt(3)*wr(1, 1) + (3\/5 - (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			5,
			10,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			5,
			11,
			"(-1 - I)*sqrt(6\/5)*wr(1, 1) + (1 + I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			5,
			12,
			"(-2 + 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			5,
			13,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			5,
			14,
			"(-1\/3 - I\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			5,
			15,
			"(((-3*I)\/7)*wi(2, 2))\/sqrt(5) + (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			5,
			16,
			"(2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) - (2\/3 - (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			5,
			17,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			5,
			18,
			"(1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) - ((2\/3 + (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			5,
			19,
			"((3*I)*wi(2, 2))\/sqrt(7) - (I*wi(4, 2))\/sqrt(21)"
		],
		[
			5,
			20,
			"(-6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			5,
			21,
			"(-1 + I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			5,
			22,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			5,
			23,
			"((-1\/3 - I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 + (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			5,
			24,
			"((2*I)\/11)*sqrt(3)*wi(4, 2) - ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			5,
			25,
			"(1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 - (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			5,
			26,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			5,
			27,
			"(1\/3 + I\/3)*sqrt(5)*wr(3, 1) - (1\/3 + I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			5,
			28,
			"((-2*I)\/11)*sqrt(14\/3)*wi(4, 2) + (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			5,
			29,
			"((-2 + 2*I)*wr(3, 3))\/sqrt(3) + ((1 - I)*wr(5, 3))\/sqrt(33)"
		],
		[
			5,
			30,
			"(-2 - 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			5,
			31,
			"(-3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			5,
			32,
			"(-1\/13 + I\/13)*sqrt(30\/11)*wr(5, 5) + (2\/13 - (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			5,
			33,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			5,
			34,
			"((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) - (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			5,
			35,
			"(I\/11)*sqrt(10)*wi(4, 2) - ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			5,
			36,
			"(-3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 1) + (2\/13 - (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			5,
			37,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			5,
			38,
			"(-4\/13 - (4*I)\/13)*sqrt(21\/11)*wr(5, 1) + (2\/13 + (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			5,
			39,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) + ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			5,
			40,
			"(3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 3) - (2\/13 - (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			5,
			41,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			6,
			0,
			"I*wi(2, 2)"
		],
		[
			6,
			1,
			"(-1 + I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			6,
			2,
			"(-1 - I)*sqrt(6\/5)*wr(1, 1) + (1 + I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			6,
			3,
			"((2*I)\/7)*sqrt(2)*wi(2, 2) - (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			6,
			4,
			"(-1 + I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			6,
			5,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			6,
			6,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			6,
			7,
			"(-1\/7 - I\/7)*sqrt(6\/5)*wr(1, 1) + ((4 + 4*I)*wr(3, 1))\/sqrt(105) - (5\/7 + (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			6,
			8,
			"((2*I)\/7)*sqrt(3)*wi(2, 2) - ((3*I)\/7)*wi(4, 2)"
		],
		[
			6,
			9,
			"(-2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (10\/3 - (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			6,
			10,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			6,
			11,
			"((-10 - 10*I)*wr(5, 5))\/sqrt(77)"
		],
		[
			6,
			12,
			"((-3 + 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 - I\/3)*sqrt(2)*wr(3, 1) - (1\/3 - I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			6,
			13,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			6,
			14,
			"(-1\/7 - I\/7)*sqrt(3)*wr(1, 1) + (2 + 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 + (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			6,
			15,
			"((2*I)\/21)*wi(2, 2) - ((20*I)\/77)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			6,
			16,
			"(-1 + I)*sqrt(2\/21)*wr(3, 3) + (5 - 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			6,
			17,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			6,
			18,
			"(-5 - 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			6,
			19,
			"(10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			6,
			20,
			"(-I)*sqrt(10\/7)*wi(2, 2) + ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) - (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			6,
			21,
			"(10\/33 - (10*I)\/33)*wr(3, 1) - (4\/39 - (4*I)\/39)*sqrt(70\/11)*wr(5, 1) + (3\/143 - (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			6,
			22,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			6,
			23,
			"((10\/11 + (10*I)\/11)*wr(3, 1))\/sqrt(21) - (10\/13 + (10*I)\/13)*sqrt(10\/33)*wr(5, 1) + (2\/143 + (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			6,
			24,
			"(I\/21)*sqrt(5)*wi(2, 2) - ((10*I)\/77)*sqrt(15)*wi(4, 2) + ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			6,
			25,
			"(-1\/11 + I\/11)*sqrt(10\/21)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(70\/33)*wr(5, 3) - (6\/143 - (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			6,
			26,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			6,
			27,
			"((-20\/13 - (20*I)\/13)*wr(5, 5))\/sqrt(33) + (6\/13 + (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			6,
			28,
			"((5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			6,
			29,
			"(-1 + I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			6,
			30,
			"(-5 - 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 + (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			6,
			31,
			"((10*I)\/143)*sqrt(21)*wi(4, 2) - ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) + (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			6,
			32,
			"(5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 - (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			6,
			33,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			6,
			34,
			"((5\/11 + (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 + (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 + (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			6,
			35,
			"((-15*I)\/143)*sqrt(2)*wi(4, 2) + ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) - ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			6,
			36,
			"((-5\/33 + (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 - (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 - (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			6,
			37,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			6,
			38,
			"(-5\/13 - (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 + (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			6,
			39,
			"(2*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			6,
			40,
			"(-1 + I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			6,
			41,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			7,
			0,
			"(1 + I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			7,
			1,
			"(I*wi(2, 2))\/sqrt(5)"
		],
		[
			7,
			2,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			7,
			3,
			"(-3\/5 - (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 + I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			7,
			4,
			"((-4*I)\/7)*sqrt(2\/5)*wi(2, 2) - (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			7,
			5,
			"((-3 + 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			7,
			6,
			"(-1\/7 + I\/7)*sqrt(6\/5)*wr(1, 1) + ((4 - 4*I)*wr(3, 1))\/sqrt(105) - (5\/7 - (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			7,
			7,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			7,
			8,
			"(4\/35 + (4*I)\/35)*sqrt(3)*wr(1, 1) + (2\/5 + (2*I)\/5)*sqrt(2\/21)*wr(3, 1) - (10\/7 + (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			7,
			9,
			"((6*I)\/7)*sqrt(3\/5)*wi(2, 2) + (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			7,
			10,
			"((8\/3 - (8*I)\/3)*wr(3, 3))\/sqrt(35) + (10\/3 - (10*I)\/3)*sqrt(5\/77)*wr(5, 3)"
		],
		[
			7,
			11,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			7,
			12,
			"(((-2*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			7,
			13,
			"(-3\/7 + (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 - (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			7,
			14,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			7,
			15,
			"(-3\/7 - (3*I)\/7)*wr(1, 1) + (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 + (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			7,
			16,
			"(((-8*I)\/21)*wi(2, 2))\/sqrt(5) + ((2*I)\/77)*sqrt(15)*wi(4, 2) + ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			7,
			17,
			"(-1 + I)*sqrt(2\/7)*wr(3, 3) - (1 - I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			7,
			18,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			7,
			19,
			"(-1 - I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			7,
			20,
			"(-2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 3) + (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 3) - (5\/143 + (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			7,
			21,
			"((-5*I)\/3)*sqrt(2\/7)*wi(2, 2) - ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) + (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			7,
			22,
			"(-2\/33 + (2*I)\/33)*sqrt(5)*wr(3, 1) - (14\/39 - (14*I)\/39)*sqrt(14\/11)*wr(5, 1) + (30\/143 - (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			7,
			23,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			7,
			24,
			"(-1\/33 - I\/33)*sqrt(70)*wr(3, 1) - ((20\/39 + (20*I)\/39)*wr(5, 1))\/sqrt(11) + (30\/143 + (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			7,
			25,
			"((5*I)\/21)*wi(2, 2) - ((2*I)\/7)*sqrt(3)*wi(4, 2) - (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			7,
			26,
			"((4\/11 - (4*I)\/11)*wr(3, 3))\/sqrt(7) - (4\/13 - (4*I)\/13)*sqrt(7\/11)*wr(5, 3) - (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			7,
			27,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			7,
			28,
			"(16\/13 + (16*I)\/13)*sqrt(5\/33)*wr(5, 5) + (15\/13 + (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			7,
			29,
			"(3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			7,
			30,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			7,
			31,
			"(-5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 + I)*sqrt(10\/33)*wr(5, 3) + (3\/11 + (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			7,
			32,
			"((-2*I)\/143)*sqrt(21)*wi(4, 2) - ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) + ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			7,
			33,
			"(5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 - (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			7,
			34,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			7,
			35,
			"((25\/11 + (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 + (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 + (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			7,
			36,
			"(I\/13)*sqrt(10)*wi(4, 2) - ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			7,
			37,
			"(-5\/33 + (5*I)\/33)*wr(3, 3) + ((68\/39 - (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 - (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			7,
			38,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			7,
			39,
			"(-3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			7,
			40,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			7,
			41,
			"(-1 + I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			8,
			0,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			8,
			1,
			"((2 + 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			8,
			2,
			"(-1\/5 + I\/5)*sqrt(3)*wr(1, 1) + (3\/5 - (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			8,
			3,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			8,
			4,
			"(-3\/5 - (3*I)\/5)*wr(1, 1) - (1\/5 + I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			8,
			5,
			"((2*I)\/7)*sqrt(3\/5)*wi(2, 2) - ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			8,
			6,
			"((-2*I)\/7)*sqrt(3)*wi(2, 2) + ((3*I)\/7)*wi(4, 2)"
		],
		[
			8,
			7,
			"(4\/35 - (4*I)\/35)*sqrt(3)*wr(1, 1) + (2\/5 - (2*I)\/5)*sqrt(2\/21)*wr(3, 1) - (10\/7 - (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			8,
			8,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			8,
			9,
			"(-3\/35 - (3*I)\/35)*sqrt(6)*wr(1, 1) - ((8\/5 + (8*I)\/5)*wr(3, 1))\/sqrt(21) - (10\/7 + (10*I)\/7)*sqrt(10\/33)*wr(5, 1)"
		],
		[
			8,
			10,
			"((6*I)\/7)*sqrt(3\/5)*wi(2, 2) + (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			8,
			11,
			"(-2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (10\/3 - (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			8,
			12,
			"((-1 - I)*wr(3, 3))\/sqrt(3) + ((2 + 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			8,
			13,
			"((4*I)\/21)*sqrt(2)*wi(2, 2) + ((9*I)\/77)*sqrt(6)*wi(4, 2) - ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			8,
			14,
			"(-1\/7 + I\/7)*sqrt(30)*wr(1, 1) - (1 - I)*sqrt(5\/21)*wr(3, 1) - (1\/7 - I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			8,
			15,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			8,
			16,
			"(-3\/7 - (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 + I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 + I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			8,
			17,
			"((2*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((17*I)\/77)*sqrt(2)*wi(4, 2) + ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			8,
			18,
			"(-1 + I)*sqrt(3\/7)*wr(3, 3) - (2 - 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			8,
			19,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			8,
			20,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			8,
			21,
			"(4\/11 + (4*I)\/11)*sqrt(2\/3)*wr(3, 3) + (20\/13 + (20*I)\/13)*sqrt(2\/33)*wr(5, 3) - (30\/143 + (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			8,
			22,
			"(((-5*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			8,
			23,
			"(-1\/11 + I\/11)*sqrt(10\/21)*wr(3, 1) + ((4\/13 - (4*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/143 - (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			8,
			24,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			8,
			25,
			"(8\/33 + (8*I)\/33)*sqrt(5\/7)*wr(3, 1) + (32\/39 + (32*I)\/39)*sqrt(2\/11)*wr(5, 1) + (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			8,
			26,
			"(((5*I)\/7)*wi(2, 2))\/sqrt(3) - ((10*I)\/77)*wi(4, 2) - ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			8,
			27,
			"(-1\/11 + I\/11)*sqrt(6)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(6\/11)*wr(5, 3) - (60\/143 - (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			8,
			28,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			8,
			29,
			"(-4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 5) + (10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			8,
			30,
			"(-5\/13 + (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 - (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			8,
			31,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			8,
			32,
			"((-10\/11 - (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 + (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 + (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			8,
			33,
			"((-6*I)\/143)*sqrt(14)*wi(4, 2) - ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) + (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			8,
			34,
			"(5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 - I)*sqrt(7\/33)*wr(5, 1) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			8,
			35,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			8,
			36,
			"(25\/11 + (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 + (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 + (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			8,
			37,
			"((-14*I)\/143)*sqrt(7)*wi(4, 2) - ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) - ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			8,
			38,
			"(-10\/33 + (10*I)\/33)*wr(3, 3) + ((37\/39 - (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 - (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			8,
			39,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			8,
			40,
			"(-15\/13 - (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 + (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			8,
			41,
			"((2*I)*wi(6, 6))\/sqrt(13) - (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			9,
			0,
			"((2 - 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			9,
			1,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			9,
			2,
			"((-2*I)\/7)*sqrt(3\/5)*wi(2, 2) + ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			9,
			3,
			"(-3\/5 + (3*I)\/5)*wr(1, 1) - (1\/5 - I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			9,
			4,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			9,
			5,
			"(-1\/5 - I\/5)*sqrt(3)*wr(1, 1) + (3\/5 + (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			9,
			6,
			"(-2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (10\/3 + (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			9,
			7,
			"((-6*I)\/7)*sqrt(3\/5)*wi(2, 2) - (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			9,
			8,
			"(-3\/35 + (3*I)\/35)*sqrt(6)*wr(1, 1) - ((8\/5 - (8*I)\/5)*wr(3, 1))\/sqrt(21) - (10\/7 - (10*I)\/7)*sqrt(10\/33)*wr(5, 1)"
		],
		[
			9,
			9,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			9,
			10,
			"(4\/35 + (4*I)\/35)*sqrt(3)*wr(1, 1) + (2\/5 + (2*I)\/5)*sqrt(2\/21)*wr(3, 1) - (10\/7 + (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			9,
			11,
			"((2*I)\/7)*sqrt(3)*wi(2, 2) - ((3*I)\/7)*wi(4, 2)"
		],
		[
			9,
			12,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			9,
			13,
			"(-1 - I)*sqrt(3\/7)*wr(3, 3) - (2 + 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			9,
			14,
			"((-2*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((17*I)\/77)*sqrt(2)*wi(4, 2) - ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			9,
			15,
			"(-3\/7 + (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 - I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 - I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			9,
			16,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			9,
			17,
			"(-1\/7 - I\/7)*sqrt(30)*wr(1, 1) - (1 + I)*sqrt(5\/21)*wr(3, 1) - (1\/7 + I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			9,
			18,
			"((-4*I)\/21)*sqrt(2)*wi(2, 2) - ((9*I)\/77)*sqrt(6)*wi(4, 2) + ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			9,
			19,
			"((-1 + I)*wr(3, 3))\/sqrt(3) + ((2 - 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			9,
			20,
			"(-4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 5) + (10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			9,
			21,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			9,
			22,
			"(-1\/11 - I\/11)*sqrt(6)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(6\/11)*wr(5, 3) - (60\/143 + (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			9,
			23,
			"(((-5*I)\/7)*wi(2, 2))\/sqrt(3) + ((10*I)\/77)*wi(4, 2) + ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			9,
			24,
			"(8\/33 - (8*I)\/33)*sqrt(5\/7)*wr(3, 1) + (32\/39 - (32*I)\/39)*sqrt(2\/11)*wr(5, 1) + (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			9,
			25,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			9,
			26,
			"(-1\/11 - I\/11)*sqrt(10\/21)*wr(3, 1) + ((4\/13 + (4*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/143 + (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			9,
			27,
			"(((5*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			9,
			28,
			"(4\/11 - (4*I)\/11)*sqrt(2\/3)*wr(3, 3) + (20\/13 - (20*I)\/13)*sqrt(2\/33)*wr(5, 3) - (30\/143 - (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			9,
			29,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			9,
			30,
			"((-2*I)*wi(6, 6))\/sqrt(13) + (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			9,
			31,
			"(-15\/13 + (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 - (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			9,
			32,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			9,
			33,
			"(-10\/33 - (10*I)\/33)*wr(3, 3) + ((37\/39 + (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 + (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			9,
			34,
			"((14*I)\/143)*sqrt(7)*wi(4, 2) + ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) + ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			9,
			35,
			"(25\/11 - (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 - (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 - (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			9,
			36,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			9,
			37,
			"(5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 + I)*sqrt(7\/33)*wr(5, 1) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			9,
			38,
			"((6*I)\/143)*sqrt(14)*wi(4, 2) + ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) - (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			9,
			39,
			"((-10\/11 + (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 - (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 - (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			9,
			40,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			9,
			41,
			"(-5\/13 - (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 + (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			10,
			0,
			"((-I)*wi(2, 2))\/sqrt(5)"
		],
		[
			10,
			1,
			"(1 - I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			10,
			2,
			"((-3 - 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			10,
			3,
			"((4*I)\/7)*sqrt(2\/5)*wi(2, 2) + (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			10,
			4,
			"(-3\/5 + (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 - I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			10,
			5,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			10,
			6,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			10,
			7,
			"((8\/3 + (8*I)\/3)*wr(3, 3))\/sqrt(35) + (10\/3 + (10*I)\/3)*sqrt(5\/77)*wr(5, 3)"
		],
		[
			10,
			8,
			"((-6*I)\/7)*sqrt(3\/5)*wi(2, 2) - (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			10,
			9,
			"(4\/35 - (4*I)\/35)*sqrt(3)*wr(1, 1) + (2\/5 - (2*I)\/5)*sqrt(2\/21)*wr(3, 1) - (10\/7 - (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			10,
			10,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			10,
			11,
			"(-1\/7 - I\/7)*sqrt(6\/5)*wr(1, 1) + ((4 + 4*I)*wr(3, 1))\/sqrt(105) - (5\/7 + (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			10,
			12,
			"(-1 + I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			10,
			13,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			10,
			14,
			"(-1 - I)*sqrt(2\/7)*wr(3, 3) - (1 + I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			10,
			15,
			"(((8*I)\/21)*wi(2, 2))\/sqrt(5) - ((2*I)\/77)*sqrt(15)*wi(4, 2) - ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			10,
			16,
			"(-3\/7 + (3*I)\/7)*wr(1, 1) + (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 - (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			10,
			17,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			10,
			18,
			"(-3\/7 - (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 + (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			10,
			19,
			"(((2*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			10,
			20,
			"(-3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			10,
			21,
			"(16\/13 - (16*I)\/13)*sqrt(5\/33)*wr(5, 5) + (15\/13 - (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			10,
			22,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			10,
			23,
			"((4\/11 + (4*I)\/11)*wr(3, 3))\/sqrt(7) - (4\/13 + (4*I)\/13)*sqrt(7\/11)*wr(5, 3) - (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			10,
			24,
			"((-5*I)\/21)*wi(2, 2) + ((2*I)\/7)*sqrt(3)*wi(4, 2) + (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			10,
			25,
			"(-1\/33 + I\/33)*sqrt(70)*wr(3, 1) - ((20\/39 - (20*I)\/39)*wr(5, 1))\/sqrt(11) + (30\/143 - (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			10,
			26,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			10,
			27,
			"(-2\/33 - (2*I)\/33)*sqrt(5)*wr(3, 1) - (14\/39 + (14*I)\/39)*sqrt(14\/11)*wr(5, 1) + (30\/143 + (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			10,
			28,
			"((5*I)\/3)*sqrt(2\/7)*wi(2, 2) + ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) - (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			10,
			29,
			"(-2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 3) + (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 3) - (5\/143 - (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			10,
			30,
			"(-1 - I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			10,
			31,
			"(4*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			10,
			32,
			"(-3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			10,
			33,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			10,
			34,
			"(-5\/33 - (5*I)\/33)*wr(3, 3) + ((68\/39 + (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 + (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			10,
			35,
			"(-1\/13*I)*sqrt(10)*wi(4, 2) + ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			10,
			36,
			"((25\/11 - (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 - (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 - (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			10,
			37,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			10,
			38,
			"(5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 + (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			10,
			39,
			"((2*I)\/143)*sqrt(21)*wi(4, 2) + ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) - ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			10,
			40,
			"(-5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 - I)*sqrt(10\/33)*wr(5, 3) + (3\/11 - (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			10,
			41,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			11,
			0,
			"(-1 - I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			11,
			1,
			"(-I)*wi(2, 2)"
		],
		[
			11,
			2,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			11,
			3,
			"(-1 - I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			11,
			4,
			"((-2*I)\/7)*sqrt(2)*wi(2, 2) + (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			11,
			5,
			"(-1 + I)*sqrt(6\/5)*wr(1, 1) + (1 - I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			11,
			6,
			"((-10 + 10*I)*wr(5, 5))\/sqrt(77)"
		],
		[
			11,
			7,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			11,
			8,
			"(-2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (10\/3 + (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			11,
			9,
			"((-2*I)\/7)*sqrt(3)*wi(2, 2) + ((3*I)\/7)*wi(4, 2)"
		],
		[
			11,
			10,
			"(-1\/7 + I\/7)*sqrt(6\/5)*wr(1, 1) + ((4 - 4*I)*wr(3, 1))\/sqrt(105) - (5\/7 - (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			11,
			11,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			11,
			12,
			"(-10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			11,
			13,
			"(-5 + 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			11,
			14,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			11,
			15,
			"(-1 - I)*sqrt(2\/21)*wr(3, 3) + (5 + 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			11,
			16,
			"((-2*I)\/21)*wi(2, 2) + ((20*I)\/77)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			11,
			17,
			"(-1\/7 + I\/7)*sqrt(3)*wr(1, 1) + (2 - 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 - (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			11,
			18,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			11,
			19,
			"((-3 - 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 + I\/3)*sqrt(2)*wr(3, 1) - (1\/3 + I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			11,
			20,
			"(-1 - I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			11,
			21,
			"((-5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			11,
			22,
			"((-20\/13 + (20*I)\/13)*wr(5, 5))\/sqrt(33) + (6\/13 - (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			11,
			23,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			11,
			24,
			"(-1\/11 - I\/11)*sqrt(10\/21)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(70\/33)*wr(5, 3) - (6\/143 + (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			11,
			25,
			"(-1\/21*I)*sqrt(5)*wi(2, 2) + ((10*I)\/77)*sqrt(15)*wi(4, 2) - ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			11,
			26,
			"((10\/11 - (10*I)\/11)*wr(3, 1))\/sqrt(21) - (10\/13 - (10*I)\/13)*sqrt(10\/33)*wr(5, 1) + (2\/143 - (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			11,
			27,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			11,
			28,
			"(10\/33 + (10*I)\/33)*wr(3, 1) - (4\/39 + (4*I)\/39)*sqrt(70\/11)*wr(5, 1) + (3\/143 + (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			11,
			29,
			"I*sqrt(10\/7)*wi(2, 2) - ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) + (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			11,
			30,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			11,
			31,
			"(-1 - I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			11,
			32,
			"(-2*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			11,
			33,
			"(-5\/13 + (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 - (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			11,
			34,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			11,
			35,
			"((-5\/33 - (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 + (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 + (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			11,
			36,
			"((15*I)\/143)*sqrt(2)*wi(4, 2) - ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) + ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			11,
			37,
			"((5\/11 - (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 - (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 - (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			11,
			38,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			11,
			39,
			"(5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 + (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			11,
			40,
			"((-10*I)\/143)*sqrt(21)*wi(4, 2) + ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) - (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			11,
			41,
			"(-5 + 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 - (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			12,
			0,
			"(-1 + I)*wr(3, 3)"
		],
		[
			12,
			1,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			12,
			2,
			"((3*I)*wi(2, 2))\/sqrt(7) - (I*wi(4, 2))\/sqrt(21)"
		],
		[
			12,
			3,
			"(-1\/3 + I\/3)*sqrt(2)*wr(3, 3) + (2\/3 - (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			12,
			4,
			"(2*wr(4, 4))\/3"
		],
		[
			12,
			5,
			"(-2 - 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			12,
			6,
			"((-3 - 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 + I\/3)*sqrt(2)*wr(3, 1) - (1\/3 + I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			12,
			7,
			"(((2*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			12,
			8,
			"((-1 + I)*wr(3, 3))\/sqrt(3) + ((2 - 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			12,
			9,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			12,
			10,
			"(-1 - I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			12,
			11,
			"(10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			12,
			12,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			12,
			13,
			"(-1\/3 - I\/3)*sqrt(2\/21)*wr(1, 1) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 1) - (5\/13 + (5*I)\/13)*sqrt(30\/77)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			12,
			14,
			"(I\/3)*sqrt(10\/7)*wi(2, 2) - ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			12,
			15,
			"(-2\/11 + (2*I)\/11)*wr(3, 3) + ((20\/13 - (20*I)\/13)*wr(5, 3))\/sqrt(11) - (70\/429 - (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			12,
			16,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			12,
			17,
			"(-10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(5, 5) + (14\/13 + (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			12,
			18,
			"((10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			12,
			19,
			"(-14\/3 + (14*I)\/3)*sqrt(10\/143)*wr(7, 7)"
		],
		[
			12,
			20,
			"((-2 + 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 - I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			12,
			21,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			12,
			22,
			"((-1\/3 - I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (5\/13 + (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			12,
			23,
			"((2*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			12,
			24,
			"(-1\/11 + I\/11)*sqrt(5)*wr(3, 3) + (10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 - (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			12,
			25,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			12,
			26,
			"(-5\/13 - (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			12,
			27,
			"(2*I)*sqrt(14\/429)*wi(6, 6) - (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			12,
			28,
			"(-7\/3 + (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			12,
			29,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			12,
			30,
			"(-5*I)*sqrt(2\/33)*wi(2, 2) + ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) - I*sqrt(7\/429)*wi(6, 2) + (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			12,
			31,
			"(10\/143 - (10*I)\/143)*sqrt(35\/3)*wr(3, 1) - (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 1) + (45\/2431 - (45*I)\/2431)*sqrt(42)*wr(7, 1) - (14\/221 - (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			12,
			32,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			12,
			33,
			"(20\/429 + (20*I)\/429)*sqrt(7)*wr(3, 1) - (14\/39 + (14*I)\/39)*sqrt(10\/11)*wr(5, 1) + (84\/2431 + (84*I)\/2431)*sqrt(70)*wr(7, 1) - (14\/221 + (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			12,
			34,
			"(I\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			12,
			35,
			"(-5\/143 + (5*I)\/143)*sqrt(2\/3)*wr(3, 3) + (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 3) - (630\/2431 - (630*I)\/2431)*sqrt(3)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			12,
			36,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			12,
			37,
			"(-2\/13 - (2*I)\/13)*sqrt(14\/33)*wr(5, 5) + (36\/221 + (36*I)\/221)*sqrt(105\/11)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			12,
			38,
			"I*sqrt(7\/143)*wi(6, 6) - ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			12,
			39,
			"(-21\/17 + (21*I)\/17)*sqrt(10\/143)*wr(7, 7) + (28\/17 - (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			12,
			40,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			12,
			41,
			"((-84 - 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			13,
			0,
			"(-1\/3*I)*sqrt(2)*wi(4, 2)"
		],
		[
			13,
			1,
			"((-1 + I)*wr(3, 3))\/sqrt(7)"
		],
		[
			13,
			2,
			"(1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) - ((2\/3 + (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			13,
			3,
			"((3*I)\/7)*sqrt(3)*wi(2, 2) + ((11*I)\/21)*wi(4, 2)"
		],
		[
			13,
			4,
			"(2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			13,
			5,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			13,
			6,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			13,
			7,
			"(-3\/7 - (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 + (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			13,
			8,
			"((-4*I)\/21)*sqrt(2)*wi(2, 2) - ((9*I)\/77)*sqrt(6)*wi(4, 2) + ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			13,
			9,
			"(-1 + I)*sqrt(3\/7)*wr(3, 3) - (2 - 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			13,
			10,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			13,
			11,
			"(-5 - 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			13,
			12,
			"(-1\/3 + I\/3)*sqrt(2\/21)*wr(1, 1) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 1) - (5\/13 - (5*I)\/13)*sqrt(30\/77)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			13,
			13,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			13,
			14,
			"(2\/21 + (2*I)\/21)*sqrt(2)*wr(1, 1) - ((2\/11 + (2*I)\/11)*wr(3, 1))\/sqrt(7) - (40\/91 + (40*I)\/91)*sqrt(10\/11)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			13,
			15,
			"((5*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((3*I)\/77)*sqrt(2)*wi(4, 2) - ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			13,
			16,
			"((8\/11 - (8*I)\/11)*wr(3, 3))\/sqrt(7) + ((10\/13 - (10*I)\/13)*wr(5, 3))\/sqrt(77) - (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			13,
			17,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			13,
			18,
			"((60\/13 + (60*I)\/13)*wr(5, 5))\/sqrt(77) + (14\/39 + (14*I)\/39)*sqrt(70\/11)*wr(7, 5)"
		],
		[
			13,
			19,
			"((10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			13,
			20,
			"((-4*I)\/11)*sqrt(5\/21)*wi(2, 2) + ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			13,
			21,
			"(-2\/3 + (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(6)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 - (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			13,
			22,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			13,
			23,
			"(-1\/3 - I\/3)*wr(1, 1) + (1 + I)*sqrt(2\/7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 + (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			13,
			24,
			"((-4*I)\/77)*sqrt(10\/3)*wi(2, 2) + ((75*I)\/1001)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			13,
			25,
			"(-5\/11 + (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 - (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			13,
			26,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			13,
			27,
			"(-15\/13 - (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 + (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			13,
			28,
			"(-8*I)*sqrt(2\/429)*wi(6, 6) - (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			13,
			29,
			"(-1 + I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			13,
			30,
			"((-10\/13 - (10*I)\/13)*wr(3, 3))\/sqrt(11) + (4\/13 + (4*I)\/13)*wr(5, 3) - (75\/221 + (75*I)\/221)*sqrt(2\/11)*wr(7, 3) + (14\/221 + (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			13,
			31,
			"((-5*I)\/11)*sqrt(14\/3)*wi(2, 2) - ((15*I)\/143)*sqrt(14)*wi(4, 2) + (((29*I)\/11)*wi(6, 2))\/sqrt(39) - (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			13,
			32,
			"((-40\/143 + (40*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (162\/2431 - (162*I)\/2431)*sqrt(30)*wr(7, 1) - (14\/221 - (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			13,
			33,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			13,
			34,
			"(-5\/39 - (5*I)\/39)*sqrt(2)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(35\/11)*wr(5, 1) + (42\/221 + (42*I)\/221)*sqrt(5)*wr(7, 1) - (28\/221 + (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			13,
			35,
			"((5*I)\/33)*wi(2, 2) - ((45*I)\/143)*sqrt(3)*wi(4, 2) - (I\/33)*sqrt(14\/13)*wi(6, 2) + ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			13,
			36,
			"(10\/143 - (10*I)\/143)*sqrt(6\/7)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(42\/11)*wr(5, 3) - (120\/2431 - (120*I)\/2431)*sqrt(21)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			13,
			37,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			13,
			38,
			"((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(33) - (27\/221 + (27*I)\/221)*sqrt(30\/11)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			13,
			39,
			"(3*I)*sqrt(3\/143)*wi(6, 6) + I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			13,
			40,
			"(30\/17 - (30*I)\/17)*sqrt(14\/143)*wr(7, 7) + (28\/17 - (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			13,
			41,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			14,
			0,
			"(1 + I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			14,
			1,
			"(-I)*sqrt(2\/3)*wi(4, 2)"
		],
		[
			14,
			2,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			14,
			3,
			"((-2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			14,
			4,
			"((3*I)\/7)*wi(2, 2) - ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			14,
			5,
			"(-1\/3 + I\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			14,
			6,
			"(-1\/7 + I\/7)*sqrt(3)*wr(1, 1) + (2 - 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 - (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			14,
			7,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			14,
			8,
			"(-1\/7 - I\/7)*sqrt(30)*wr(1, 1) - (1 + I)*sqrt(5\/21)*wr(3, 1) - (1\/7 + I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			14,
			9,
			"((2*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((17*I)\/77)*sqrt(2)*wi(4, 2) + ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			14,
			10,
			"(-1 + I)*sqrt(2\/7)*wr(3, 3) - (1 - I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			14,
			11,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			14,
			12,
			"(-1\/3*I)*sqrt(10\/7)*wi(2, 2) + ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			14,
			13,
			"(2\/21 - (2*I)\/21)*sqrt(2)*wr(1, 1) - ((2\/11 - (2*I)\/11)*wr(3, 1))\/sqrt(7) - (40\/91 - (40*I)\/91)*sqrt(10\/11)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			14,
			14,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			14,
			15,
			"(-1\/21 - I\/21)*sqrt(10)*wr(1, 1) - (2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(3, 1) - (5\/91 + (5*I)\/91)*sqrt(2\/11)*wr(5, 1) + (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			14,
			16,
			"((10*I)\/21)*sqrt(2)*wi(2, 2) + ((12*I)\/77)*sqrt(6)*wi(4, 2) + ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			14,
			17,
			"(-4\/11 + (4*I)\/11)*sqrt(5\/7)*wr(3, 3) - (20\/13 - (20*I)\/13)*sqrt(5\/77)*wr(5, 3) - (14\/143 - (14*I)\/143)*sqrt(70)*wr(7, 3)"
		],
		[
			14,
			18,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			14,
			19,
			"(-10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(5, 5) + (14\/13 + (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			14,
			20,
			"(-1\/11 - I\/11)*sqrt(30)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 + (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			14,
			21,
			"((8*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			14,
			22,
			"(-1\/3 + I\/3)*sqrt(7)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 - I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 - (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			14,
			23,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			14,
			24,
			"(-1\/3 - I\/3)*sqrt(2)*wr(1, 1) + (1\/11 + I\/11)*sqrt(7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 + (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			14,
			25,
			"((10*I)\/231)*sqrt(10)*wi(2, 2) - ((3*I)\/1001)*sqrt(30)*wi(4, 2) - ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) - ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			14,
			26,
			"(-5\/11 + (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 - (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			14,
			27,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			14,
			28,
			"(-10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 + I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			14,
			29,
			"(4*I)*sqrt(2\/143)*wi(6, 6) - (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			14,
			30,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			14,
			31,
			"(20\/143 + (20*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) - (400\/2431 + (400*I)\/2431)*sqrt(6)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			14,
			32,
			"(-1\/11*I)*sqrt(70)*wi(2, 2) - ((5*I)\/143)*sqrt(210)*wi(4, 2) - ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) + ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			14,
			33,
			"((10\/143 - (10*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (163\/2431 - (163*I)\/2431)*sqrt(30)*wr(7, 1) - (42\/221 - (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			14,
			34,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			14,
			35,
			"(40\/143 + (40*I)\/143)*sqrt(10\/21)*wr(3, 1) + ((14\/13 + (14*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/2431 + (20*I)\/2431)*sqrt(21)*wr(7, 1) - ((588\/221 + (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			14,
			36,
			"(((5*I)\/11)*wi(2, 2))\/sqrt(3) - ((5*I)\/11)*wi(4, 2) - ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) - ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			14,
			37,
			"(-5\/143 + (5*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (354\/2431 - (354*I)\/2431)*sqrt(5)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			14,
			38,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			14,
			39,
			"(-8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (4\/221 + (4*I)\/221)*sqrt(330)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			14,
			40,
			"(3*I)*sqrt(5\/143)*wi(6, 6) + (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			14,
			41,
			"(-5\/17 + (5*I)\/17)*sqrt(42\/13)*wr(7, 7) + (28\/17 - (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			15,
			0,
			"(2*wr(4, 0))\/3"
		],
		[
			15,
			1,
			"(1 + I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			15,
			2,
			"(2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) - (2\/3 - (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			15,
			3,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			15,
			4,
			"(-1 - I)*sqrt(2\/21)*wr(3, 1) - (2 + 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			15,
			5,
			"(((3*I)\/7)*wi(2, 2))\/sqrt(5) - (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			15,
			6,
			"((-2*I)\/21)*wi(2, 2) + ((20*I)\/77)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			15,
			7,
			"(-3\/7 + (3*I)\/7)*wr(1, 1) + (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 - (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			15,
			8,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			15,
			9,
			"(-3\/7 - (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 + I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 + I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			15,
			10,
			"(((-8*I)\/21)*wi(2, 2))\/sqrt(5) + ((2*I)\/77)*sqrt(15)*wi(4, 2) + ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			15,
			11,
			"(-1 + I)*sqrt(2\/21)*wr(3, 3) + (5 - 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			15,
			12,
			"(-2\/11 - (2*I)\/11)*wr(3, 3) + ((20\/13 + (20*I)\/13)*wr(5, 3))\/sqrt(11) - (70\/429 + (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			15,
			13,
			"((-5*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((3*I)\/77)*sqrt(2)*wi(4, 2) + ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			15,
			14,
			"(-1\/21 + I\/21)*sqrt(10)*wr(1, 1) - (2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(3, 1) - (5\/91 - (5*I)\/91)*sqrt(2\/11)*wr(5, 1) + (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			15,
			15,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			15,
			16,
			"(4\/21 + (4*I)\/21)*sqrt(2\/3)*wr(1, 1) + (4\/11 + (4*I)\/11)*sqrt(3\/7)*wr(3, 1) + (20\/91 + (20*I)\/91)*sqrt(30\/11)*wr(5, 1) + (70\/429 + (70*I)\/429)*sqrt(70\/3)*wr(7, 1)"
		],
		[
			15,
			17,
			"((10*I)\/21)*sqrt(2)*wi(2, 2) + ((12*I)\/77)*sqrt(6)*wi(4, 2) + ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			15,
			18,
			"((8\/11 - (8*I)\/11)*wr(3, 3))\/sqrt(7) + ((10\/13 - (10*I)\/13)*wr(5, 3))\/sqrt(77) - (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			15,
			19,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			15,
			20,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			15,
			21,
			"(-5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 + (145*I)\/429)*wr(7, 3)"
		],
		[
			15,
			22,
			"(((-10*I)\/11)*wi(2, 2))\/sqrt(21) - (((96*I)\/143)*wi(4, 2))\/sqrt(7) - ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) + ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			15,
			23,
			"(-1\/3 + I\/3)*sqrt(5)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 - (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 - (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			15,
			24,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			15,
			25,
			"(-1\/3 - I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 + I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 + (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			15,
			26,
			"((-40*I)\/231)*wi(2, 2) - ((114*I)\/1001)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) - ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			15,
			27,
			"(-5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 - I)*sqrt(2\/11)*wr(5, 3) - (10\/33 - (10*I)\/33)*wr(7, 3)"
		],
		[
			15,
			28,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			15,
			29,
			"(-6\/13 - (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 + (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			15,
			30,
			"(-4\/13 + (4*I)\/13)*wr(5, 5) + (30\/221 - (30*I)\/221)*sqrt(10)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			15,
			31,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			15,
			32,
			"(-30\/143 - (30*I)\/143)*wr(3, 3) - ((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) - (555\/2431 + (555*I)\/2431)*sqrt(2)*wr(7, 3) + (70\/221 + (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			15,
			33,
			"((-5*I)\/33)*sqrt(14)*wi(2, 2) - ((5*I)\/143)*sqrt(42)*wi(4, 2) - (((37*I)\/33)*wi(6, 2))\/sqrt(13) - ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			15,
			34,
			"(10\/429 - (10*I)\/429)*sqrt(10)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(7\/11)*wr(5, 1) - (240\/2431 - (240*I)\/2431)*wr(7, 1) - (140\/221 - (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			15,
			35,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			15,
			36,
			"(-125\/429 - (125*I)\/429)*sqrt(2\/7)*wr(3, 1) - (14\/39 + (14*I)\/39)*sqrt(5\/11)*wr(5, 1) - (150\/2431 + (150*I)\/2431)*sqrt(35)*wr(7, 1) - (196\/221 + (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			15,
			37,
			"((5*I)\/33)*sqrt(7)*wi(2, 2) - ((5*I)\/143)*sqrt(21)*wi(4, 2) - (I\/33)*sqrt(26)*wi(6, 2) - ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			15,
			38,
			"((40\/143 - (40*I)\/143)*wr(3, 3))\/sqrt(3) + ((8\/13 - (8*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) + (210\/221 - (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			15,
			39,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			15,
			40,
			"((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(11) + (75\/221 + (75*I)\/221)*sqrt(10\/11)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			15,
			41,
			"I*sqrt(3\/13)*wi(6, 6) - I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			16,
			0,
			"(1 - I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			16,
			1,
			"(2*wr(4, 0))\/3"
		],
		[
			16,
			2,
			"(((-3*I)\/7)*wi(2, 2))\/sqrt(5) + (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			16,
			3,
			"(-1 + I)*sqrt(2\/21)*wr(3, 1) - (2 - 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			16,
			4,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			16,
			5,
			"(2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) - (2\/3 + (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			16,
			6,
			"(-1 - I)*sqrt(2\/21)*wr(3, 3) + (5 + 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			16,
			7,
			"(((8*I)\/21)*wi(2, 2))\/sqrt(5) - ((2*I)\/77)*sqrt(15)*wi(4, 2) - ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			16,
			8,
			"(-3\/7 + (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 - I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 - I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			16,
			9,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			16,
			10,
			"(-3\/7 - (3*I)\/7)*wr(1, 1) + (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 + (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			16,
			11,
			"((2*I)\/21)*wi(2, 2) - ((20*I)\/77)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			16,
			12,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			16,
			13,
			"((8\/11 + (8*I)\/11)*wr(3, 3))\/sqrt(7) + ((10\/13 + (10*I)\/13)*wr(5, 3))\/sqrt(77) - (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			16,
			14,
			"((-10*I)\/21)*sqrt(2)*wi(2, 2) - ((12*I)\/77)*sqrt(6)*wi(4, 2) - ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			16,
			15,
			"(4\/21 - (4*I)\/21)*sqrt(2\/3)*wr(1, 1) + (4\/11 - (4*I)\/11)*sqrt(3\/7)*wr(3, 1) + (20\/91 - (20*I)\/91)*sqrt(30\/11)*wr(5, 1) + (70\/429 - (70*I)\/429)*sqrt(70\/3)*wr(7, 1)"
		],
		[
			16,
			16,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			16,
			17,
			"(-1\/21 - I\/21)*sqrt(10)*wr(1, 1) - (2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(3, 1) - (5\/91 + (5*I)\/91)*sqrt(2\/11)*wr(5, 1) + (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			16,
			18,
			"((5*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((3*I)\/77)*sqrt(2)*wi(4, 2) - ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			16,
			19,
			"(-2\/11 + (2*I)\/11)*wr(3, 3) + ((20\/13 - (20*I)\/13)*wr(5, 3))\/sqrt(11) - (70\/429 - (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			16,
			20,
			"(-6\/13 + (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 - (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			16,
			21,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			16,
			22,
			"(-5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 + I)*sqrt(2\/11)*wr(5, 3) - (10\/33 + (10*I)\/33)*wr(7, 3)"
		],
		[
			16,
			23,
			"((40*I)\/231)*wi(2, 2) + ((114*I)\/1001)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) + ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			16,
			24,
			"(-1\/3 + I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 - I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 - (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			16,
			25,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			16,
			26,
			"(-1\/3 - I\/3)*sqrt(5)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 + (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 + (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			16,
			27,
			"(((10*I)\/11)*wi(2, 2))\/sqrt(21) + (((96*I)\/143)*wi(4, 2))\/sqrt(7) + ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) - ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			16,
			28,
			"(-5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 - (145*I)\/429)*wr(7, 3)"
		],
		[
			16,
			29,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			16,
			30,
			"(-I)*sqrt(3\/13)*wi(6, 6) + I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			16,
			31,
			"((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(11) + (75\/221 - (75*I)\/221)*sqrt(10\/11)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			16,
			32,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			16,
			33,
			"((40\/143 + (40*I)\/143)*wr(3, 3))\/sqrt(3) + ((8\/13 + (8*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) + (210\/221 + (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			16,
			34,
			"((-5*I)\/33)*sqrt(7)*wi(2, 2) + ((5*I)\/143)*sqrt(21)*wi(4, 2) + (I\/33)*sqrt(26)*wi(6, 2) + ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			16,
			35,
			"(-125\/429 + (125*I)\/429)*sqrt(2\/7)*wr(3, 1) - (14\/39 - (14*I)\/39)*sqrt(5\/11)*wr(5, 1) - (150\/2431 - (150*I)\/2431)*sqrt(35)*wr(7, 1) - (196\/221 - (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			16,
			36,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			16,
			37,
			"(10\/429 + (10*I)\/429)*sqrt(10)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(7\/11)*wr(5, 1) - (240\/2431 + (240*I)\/2431)*wr(7, 1) - (140\/221 + (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			16,
			38,
			"((5*I)\/33)*sqrt(14)*wi(2, 2) + ((5*I)\/143)*sqrt(42)*wi(4, 2) + (((37*I)\/33)*wi(6, 2))\/sqrt(13) + ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			16,
			39,
			"(-30\/143 + (30*I)\/143)*wr(3, 3) - ((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) - (555\/2431 - (555*I)\/2431)*sqrt(2)*wr(7, 3) + (70\/221 - (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			16,
			40,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			16,
			41,
			"(-4\/13 - (4*I)\/13)*wr(5, 5) + (30\/221 + (30*I)\/221)*sqrt(10)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			17,
			0,
			"I*sqrt(2\/3)*wi(4, 2)"
		],
		[
			17,
			1,
			"(1 - I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			17,
			2,
			"(-1\/3 - I\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			17,
			3,
			"((-3*I)\/7)*wi(2, 2) + ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			17,
			4,
			"((-2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			17,
			5,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			17,
			6,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			17,
			7,
			"(-1 - I)*sqrt(2\/7)*wr(3, 3) - (1 + I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			17,
			8,
			"((-2*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((17*I)\/77)*sqrt(2)*wi(4, 2) - ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			17,
			9,
			"(-1\/7 + I\/7)*sqrt(30)*wr(1, 1) - (1 - I)*sqrt(5\/21)*wr(3, 1) - (1\/7 - I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			17,
			10,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			17,
			11,
			"(-1\/7 - I\/7)*sqrt(3)*wr(1, 1) + (2 + 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 + (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			17,
			12,
			"(-10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(5, 5) + (14\/13 - (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			17,
			13,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			17,
			14,
			"(-4\/11 - (4*I)\/11)*sqrt(5\/7)*wr(3, 3) - (20\/13 + (20*I)\/13)*sqrt(5\/77)*wr(5, 3) - (14\/143 + (14*I)\/143)*sqrt(70)*wr(7, 3)"
		],
		[
			17,
			15,
			"((-10*I)\/21)*sqrt(2)*wi(2, 2) - ((12*I)\/77)*sqrt(6)*wi(4, 2) - ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			17,
			16,
			"(-1\/21 + I\/21)*sqrt(10)*wr(1, 1) - (2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(3, 1) - (5\/91 - (5*I)\/91)*sqrt(2\/11)*wr(5, 1) + (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			17,
			17,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			17,
			18,
			"(2\/21 + (2*I)\/21)*sqrt(2)*wr(1, 1) - ((2\/11 + (2*I)\/11)*wr(3, 1))\/sqrt(7) - (40\/91 + (40*I)\/91)*sqrt(10\/11)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			17,
			19,
			"(I\/3)*sqrt(10\/7)*wi(2, 2) - ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			17,
			20,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) + (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			17,
			21,
			"(-10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 - I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			17,
			22,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			17,
			23,
			"(-5\/11 - (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 + (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			17,
			24,
			"((-10*I)\/231)*sqrt(10)*wi(2, 2) + ((3*I)\/1001)*sqrt(30)*wi(4, 2) + ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) + ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			17,
			25,
			"(-1\/3 + I\/3)*sqrt(2)*wr(1, 1) + (1\/11 - I\/11)*sqrt(7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 - (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			17,
			26,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			17,
			27,
			"(-1\/3 - I\/3)*sqrt(7)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 + I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 + (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			17,
			28,
			"((-8*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			17,
			29,
			"(-1\/11 + I\/11)*sqrt(30)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 - (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			17,
			30,
			"(-5\/17 - (5*I)\/17)*sqrt(42\/13)*wr(7, 7) + (28\/17 + (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			17,
			31,
			"(-3*I)*sqrt(5\/143)*wi(6, 6) - (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			17,
			32,
			"(-8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (4\/221 - (4*I)\/221)*sqrt(330)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			17,
			33,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			17,
			34,
			"(-5\/143 - (5*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (354\/2431 + (354*I)\/2431)*sqrt(5)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			17,
			35,
			"(((-5*I)\/11)*wi(2, 2))\/sqrt(3) + ((5*I)\/11)*wi(4, 2) + ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) + ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			17,
			36,
			"(40\/143 - (40*I)\/143)*sqrt(10\/21)*wr(3, 1) + ((14\/13 - (14*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/2431 - (20*I)\/2431)*sqrt(21)*wr(7, 1) - ((588\/221 - (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			17,
			37,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			17,
			38,
			"((10\/143 + (10*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (163\/2431 + (163*I)\/2431)*sqrt(30)*wr(7, 1) - (42\/221 + (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			17,
			39,
			"(I\/11)*sqrt(70)*wi(2, 2) + ((5*I)\/143)*sqrt(210)*wi(4, 2) + ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) - ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			17,
			40,
			"(20\/143 - (20*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) - (400\/2431 - (400*I)\/2431)*sqrt(6)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			17,
			41,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			18,
			0,
			"((-1 - I)*wr(3, 3))\/sqrt(7)"
		],
		[
			18,
			1,
			"(I\/3)*sqrt(2)*wi(4, 2)"
		],
		[
			18,
			2,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			18,
			3,
			"(2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) + (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			18,
			4,
			"((-3*I)\/7)*sqrt(3)*wi(2, 2) - ((11*I)\/21)*wi(4, 2)"
		],
		[
			18,
			5,
			"(1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) - ((2\/3 - (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			18,
			6,
			"(-5 + 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			18,
			7,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			18,
			8,
			"(-1 - I)*sqrt(3\/7)*wr(3, 3) - (2 + 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			18,
			9,
			"((4*I)\/21)*sqrt(2)*wi(2, 2) + ((9*I)\/77)*sqrt(6)*wi(4, 2) - ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			18,
			10,
			"(-3\/7 + (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 - (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			18,
			11,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			18,
			12,
			"((-10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			18,
			13,
			"((60\/13 - (60*I)\/13)*wr(5, 5))\/sqrt(77) + (14\/39 - (14*I)\/39)*sqrt(70\/11)*wr(7, 5)"
		],
		[
			18,
			14,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			18,
			15,
			"((8\/11 + (8*I)\/11)*wr(3, 3))\/sqrt(7) + ((10\/13 + (10*I)\/13)*wr(5, 3))\/sqrt(77) - (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			18,
			16,
			"((-5*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((3*I)\/77)*sqrt(2)*wi(4, 2) + ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			18,
			17,
			"(2\/21 - (2*I)\/21)*sqrt(2)*wr(1, 1) - ((2\/11 - (2*I)\/11)*wr(3, 1))\/sqrt(7) - (40\/91 - (40*I)\/91)*sqrt(10\/11)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			18,
			18,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			18,
			19,
			"(-1\/3 - I\/3)*sqrt(2\/21)*wr(1, 1) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 1) - (5\/13 + (5*I)\/13)*sqrt(30\/77)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			18,
			20,
			"(-1 - I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			18,
			21,
			"(8*I)*sqrt(2\/429)*wi(6, 6) + (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			18,
			22,
			"(-15\/13 + (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 - (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			18,
			23,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			18,
			24,
			"(-5\/11 - (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 + (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			18,
			25,
			"((4*I)\/77)*sqrt(10\/3)*wi(2, 2) - ((75*I)\/1001)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			18,
			26,
			"(-1\/3 + I\/3)*wr(1, 1) + (1 - I)*sqrt(2\/7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 - (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			18,
			27,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			18,
			28,
			"(-2\/3 - (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(6)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 + (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			18,
			29,
			"((4*I)\/11)*sqrt(5\/21)*wi(2, 2) - ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			18,
			30,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			18,
			31,
			"(30\/17 + (30*I)\/17)*sqrt(14\/143)*wr(7, 7) + (28\/17 + (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			18,
			32,
			"(-3*I)*sqrt(3\/143)*wi(6, 6) - I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			18,
			33,
			"((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(33) - (27\/221 - (27*I)\/221)*sqrt(30\/11)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			18,
			34,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			18,
			35,
			"(10\/143 + (10*I)\/143)*sqrt(6\/7)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(42\/11)*wr(5, 3) - (120\/2431 + (120*I)\/2431)*sqrt(21)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			18,
			36,
			"((-5*I)\/33)*wi(2, 2) + ((45*I)\/143)*sqrt(3)*wi(4, 2) + (I\/33)*sqrt(14\/13)*wi(6, 2) - ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			18,
			37,
			"(-5\/39 + (5*I)\/39)*sqrt(2)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(35\/11)*wr(5, 1) + (42\/221 - (42*I)\/221)*sqrt(5)*wr(7, 1) - (28\/221 - (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			18,
			38,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			18,
			39,
			"((-40\/143 - (40*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (162\/2431 + (162*I)\/2431)*sqrt(30)*wr(7, 1) - (14\/221 + (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			18,
			40,
			"((5*I)\/11)*sqrt(14\/3)*wi(2, 2) + ((15*I)\/143)*sqrt(14)*wi(4, 2) - (((29*I)\/11)*wi(6, 2))\/sqrt(39) + (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			18,
			41,
			"((-10\/13 + (10*I)\/13)*wr(3, 3))\/sqrt(11) + (4\/13 - (4*I)\/13)*wr(5, 3) - (75\/221 - (75*I)\/221)*sqrt(2\/11)*wr(7, 3) + (14\/221 - (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			19,
			0,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			19,
			1,
			"(-1 - I)*wr(3, 3)"
		],
		[
			19,
			2,
			"(-2 + 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			19,
			3,
			"(2*wr(4, 4))\/3"
		],
		[
			19,
			4,
			"(-1\/3 - I\/3)*sqrt(2)*wr(3, 3) + (2\/3 + (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			19,
			5,
			"((-3*I)*wi(2, 2))\/sqrt(7) + (I*wi(4, 2))\/sqrt(21)"
		],
		[
			19,
			6,
			"(-10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			19,
			7,
			"(-1 + I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			19,
			8,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			19,
			9,
			"((-1 - I)*wr(3, 3))\/sqrt(3) + ((2 + 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			19,
			10,
			"(((-2*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			19,
			11,
			"((-3 + 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 - I\/3)*sqrt(2)*wr(3, 1) - (1\/3 - I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			19,
			12,
			"(-14\/3 - (14*I)\/3)*sqrt(10\/143)*wr(7, 7)"
		],
		[
			19,
			13,
			"((-10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			19,
			14,
			"(-10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(5, 5) + (14\/13 - (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			19,
			15,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			19,
			16,
			"(-2\/11 - (2*I)\/11)*wr(3, 3) + ((20\/13 + (20*I)\/13)*wr(5, 3))\/sqrt(11) - (70\/429 + (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			19,
			17,
			"(-1\/3*I)*sqrt(10\/7)*wi(2, 2) + ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			19,
			18,
			"(-1\/3 + I\/3)*sqrt(2\/21)*wr(1, 1) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 1) - (5\/13 - (5*I)\/13)*sqrt(30\/77)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			19,
			19,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			19,
			20,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			19,
			21,
			"(-7\/3 - (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			19,
			22,
			"(-2*I)*sqrt(14\/429)*wi(6, 6) + (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			19,
			23,
			"(-5\/13 + (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			19,
			24,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			19,
			25,
			"(-1\/11 - I\/11)*sqrt(5)*wr(3, 3) + (10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 + (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			19,
			26,
			"((-2*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			19,
			27,
			"((-1\/3 + I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (5\/13 - (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			19,
			28,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			19,
			29,
			"((-2 - 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 + I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			19,
			30,
			"((-84 + 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			19,
			31,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			19,
			32,
			"(-21\/17 - (21*I)\/17)*sqrt(10\/143)*wr(7, 7) + (28\/17 + (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			19,
			33,
			"(-I)*sqrt(7\/143)*wi(6, 6) + ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			19,
			34,
			"(-2\/13 + (2*I)\/13)*sqrt(14\/33)*wr(5, 5) + (36\/221 - (36*I)\/221)*sqrt(105\/11)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			19,
			35,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			19,
			36,
			"(-5\/143 - (5*I)\/143)*sqrt(2\/3)*wr(3, 3) + (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 3) - (630\/2431 + (630*I)\/2431)*sqrt(3)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			19,
			37,
			"(-1\/33*I)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			19,
			38,
			"(20\/429 - (20*I)\/429)*sqrt(7)*wr(3, 1) - (14\/39 - (14*I)\/39)*sqrt(10\/11)*wr(5, 1) + (84\/2431 - (84*I)\/2431)*sqrt(70)*wr(7, 1) - (14\/221 - (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			19,
			39,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			19,
			40,
			"(10\/143 + (10*I)\/143)*sqrt(35\/3)*wr(3, 1) - (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 1) + (45\/2431 + (45*I)\/2431)*sqrt(42)*wr(7, 1) - (14\/221 + (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			19,
			41,
			"(5*I)*sqrt(2\/33)*wi(2, 2) - ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) + I*sqrt(7\/429)*wi(6, 2) - (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			20,
			0,
			"wr(4, 4)"
		],
		[
			20,
			1,
			"(-1 - I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			20,
			2,
			"((-2 + 2*I)*wr(3, 3))\/sqrt(3) + ((1 - I)*wr(5, 3))\/sqrt(33)"
		],
		[
			20,
			3,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			20,
			4,
			"(-1 - I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			20,
			5,
			"(6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			20,
			6,
			"I*sqrt(10\/7)*wi(2, 2) - ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) + (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			20,
			7,
			"(-2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 3) + (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 3) - (5\/143 - (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			20,
			8,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			20,
			9,
			"(-4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 5) + (10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			20,
			10,
			"(3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			20,
			11,
			"(-1 + I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			20,
			12,
			"((-2 - 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 + I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			20,
			13,
			"((4*I)\/11)*sqrt(5\/21)*wi(2, 2) - ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			20,
			14,
			"(-1\/11 + I\/11)*sqrt(30)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 - (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			20,
			15,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			20,
			16,
			"(-6\/13 - (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 + (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			20,
			17,
			"(4*I)*sqrt(2\/143)*wi(6, 6) - (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			20,
			18,
			"(-1 + I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			20,
			19,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			20,
			20,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			20,
			21,
			"(-1\/11 - I\/11)*sqrt(2\/3)*wr(1, 1) + (8\/143 + (8*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (56\/2431 + (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) - (63\/2431 + (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			20,
			22,
			"((2*I)\/11)*sqrt(10\/3)*wi(2, 2) - ((27*I)\/143)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			20,
			23,
			"(-4\/143 + (4*I)\/143)*sqrt(15)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(15\/11)*wr(5, 3) - (140\/2431 - (140*I)\/2431)*sqrt(30)*wr(7, 3) + (126\/221 - (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			20,
			24,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			20,
			25,
			"(-6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 5) + (168\/221 + (168*I)\/221)*sqrt(5\/11)*wr(7, 5) - (63\/17 + (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			20,
			26,
			"((4*I)*wi(6, 6))\/sqrt(143) - (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			20,
			27,
			"(-28\/17 + (28*I)\/17)*sqrt(10\/143)*wr(7, 7) + (252\/17 - (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			20,
			28,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			20,
			29,
			"(-126 - 126*I)*sqrt(5\/46189)*wr(9, 9)"
		],
		[
			20,
			30,
			"(-1 + I)*sqrt(15\/11)*wr(1, 1) + (2\/13 - (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 - (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 - (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			20,
			31,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			20,
			32,
			"(-1\/11 - I\/11)*sqrt(3)*wr(1, 1) + (12\/143 + (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 + (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 + (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 + (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			20,
			33,
			"((2*I)\/143)*sqrt(5)*wi(2, 2) - ((8*I)\/143)*sqrt(15)*wi(4, 2) + ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			20,
			34,
			"(-2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 - (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 - (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			20,
			35,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			20,
			36,
			"(-2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 + (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 + (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			20,
			37,
			"((12*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((504*I)\/19)*wi(8, 6))\/sqrt(2431) + ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			20,
			38,
			"(-14\/17 + (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 - (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			20,
			39,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			20,
			40,
			"(-63 - 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			20,
			41,
			"(6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			21,
			0,
			"(1 - I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			21,
			1,
			"wr(4, 4)\/3"
		],
		[
			21,
			2,
			"((-2*I)\/11)*sqrt(14\/3)*wi(4, 2) + (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			21,
			3,
			"(-2\/3 + (2*I)\/3)*wr(3, 3) - ((5\/3 - (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			21,
			4,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			21,
			5,
			"(-1 - I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			21,
			6,
			"(10\/33 + (10*I)\/33)*wr(3, 1) - (4\/39 + (4*I)\/39)*sqrt(70\/11)*wr(5, 1) + (3\/143 + (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			21,
			7,
			"((5*I)\/3)*sqrt(2\/7)*wi(2, 2) + ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) - (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			21,
			8,
			"(4\/11 - (4*I)\/11)*sqrt(2\/3)*wr(3, 3) + (20\/13 - (20*I)\/13)*sqrt(2\/33)*wr(5, 3) - (30\/143 - (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			21,
			9,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			21,
			10,
			"(16\/13 + (16*I)\/13)*sqrt(5\/33)*wr(5, 5) + (15\/13 + (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			21,
			11,
			"((5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			21,
			12,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			21,
			13,
			"(-2\/3 - (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(6)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 + (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			21,
			14,
			"((-8*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			21,
			15,
			"(-5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 - (145*I)\/429)*wr(7, 3)"
		],
		[
			21,
			16,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			21,
			17,
			"(-10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 + I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			21,
			18,
			"(-8*I)*sqrt(2\/429)*wi(6, 6) - (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			21,
			19,
			"(-7\/3 + (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			21,
			20,
			"(-1\/11 + I\/11)*sqrt(2\/3)*wr(1, 1) + (8\/143 - (8*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (56\/2431 - (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) - (63\/2431 - (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			21,
			21,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			21,
			22,
			"(4\/33 + (4*I)\/33)*sqrt(2\/3)*wr(1, 1) - (4\/143 + (4*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (532\/7293 + (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) - (378\/2431 + (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			21,
			23,
			"((2*I)\/33)*sqrt(70)*wi(2, 2) - ((3*I)\/143)*sqrt(210)*wi(4, 2) - ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) + ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			21,
			24,
			"(8\/143 - (8*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (1400\/7293 - (1400*I)\/7293)*sqrt(5)*wr(7, 3) + (189\/221 - (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			21,
			25,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			21,
			26,
			"(8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (28\/221 + (28*I)\/221)*sqrt(10\/33)*wr(7, 5) - (126\/17 + (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			21,
			27,
			"(4*I)*sqrt(7\/429)*wi(6, 6) + (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			21,
			28,
			"(112\/51 - (112*I)\/51)*sqrt(10\/143)*wr(7, 7) + (378\/17 - (378*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			21,
			29,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			21,
			30,
			"(((-10*I)\/13)*wi(2, 2))\/sqrt(33) + (((12*I)\/13)*wi(4, 2))\/sqrt(11) - ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) + ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) - ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			21,
			31,
			"(-3\/11 + (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 - (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 - (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 - (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			21,
			32,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			21,
			33,
			"(-3\/11 - (3*I)\/11)*wr(1, 1) + (68\/429 + (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 + (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 + (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			21,
			34,
			"((-8*I)\/429)*sqrt(10)*wi(2, 2) + ((6*I)\/143)*sqrt(30)*wi(4, 2) + ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) - ((28*I)\/2717)*sqrt(1785)*wi(8, 2) + ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			21,
			35,
			"((-70\/143 + (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 - (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 - (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			21,
			36,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			21,
			37,
			"(-10\/13 - (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 + (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 + (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			21,
			38,
			"((-16*I)\/17)*sqrt(14\/143)*wi(6, 6) + ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			21,
			39,
			"(-42\/17 + (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 - (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			21,
			40,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			21,
			41,
			"(-21 - 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			22,
			0,
			"(-1\/3*I)*sqrt(7)*wi(4, 2)"
		],
		[
			22,
			1,
			"(2 - 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			22,
			2,
			"(1\/3 + I\/3)*sqrt(5)*wr(3, 1) - (1\/3 + I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			22,
			3,
			"(-1\/33*I)*sqrt(14)*wi(4, 2) + ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			22,
			4,
			"(-1\/3 + I\/3)*wr(3, 3) + ((2\/3 - (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			22,
			5,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			22,
			6,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			22,
			7,
			"(-2\/33 - (2*I)\/33)*sqrt(5)*wr(3, 1) - (14\/39 + (14*I)\/39)*sqrt(14\/11)*wr(5, 1) + (30\/143 + (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			22,
			8,
			"(((5*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			22,
			9,
			"(-1\/11 + I\/11)*sqrt(6)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(6\/11)*wr(5, 3) - (60\/143 - (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			22,
			10,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			22,
			11,
			"((-20\/13 - (20*I)\/13)*wr(5, 5))\/sqrt(33) + (6\/13 + (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			22,
			12,
			"((-1\/3 + I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (5\/13 - (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			22,
			13,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			22,
			14,
			"(-1\/3 - I\/3)*sqrt(7)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 + I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 + (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			22,
			15,
			"(((10*I)\/11)*wi(2, 2))\/sqrt(21) + (((96*I)\/143)*wi(4, 2))\/sqrt(7) + ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) - ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			22,
			16,
			"(-5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 - I)*sqrt(2\/11)*wr(5, 3) - (10\/33 - (10*I)\/33)*wr(7, 3)"
		],
		[
			22,
			17,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			22,
			18,
			"(-15\/13 - (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 + (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			22,
			19,
			"(2*I)*sqrt(14\/429)*wi(6, 6) - (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			22,
			20,
			"((-2*I)\/11)*sqrt(10\/3)*wi(2, 2) + ((27*I)\/143)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			22,
			21,
			"(4\/33 - (4*I)\/33)*sqrt(2\/3)*wr(1, 1) - (4\/143 - (4*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (532\/7293 - (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) - (378\/2431 - (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			22,
			22,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			22,
			23,
			"(-1\/33 - I\/33)*sqrt(14)*wr(1, 1) - (4\/143 + (4*I)\/143)*wr(3, 1) + (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 1) + (896\/7293 + (896*I)\/7293)*sqrt(10)*wr(7, 1) - (252\/2431 + (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			22,
			24,
			"((2*I)\/11)*sqrt(35\/3)*wi(2, 2) + ((3*I)\/143)*sqrt(35)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			22,
			25,
			"(-10\/143 + (10*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (56\/7293 - (56*I)\/7293)*sqrt(5)*wr(7, 3) + (378\/221 - (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			22,
			26,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			22,
			27,
			"(-6\/13 - (6*I)\/13)*sqrt(7\/11)*wr(5, 5) - (112\/663 + (112*I)\/663)*sqrt(70\/11)*wr(7, 5) - ((756\/17 + (756*I)\/17)*wr(9, 5))\/sqrt(2717)"
		],
		[
			22,
			28,
			"(4*I)*sqrt(7\/429)*wi(6, 6) + (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			22,
			29,
			"(-28\/17 + (28*I)\/17)*sqrt(10\/143)*wr(7, 7) + (252\/17 - (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			22,
			30,
			"(-5\/13 - (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 + (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 + (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			22,
			31,
			"(((40*I)\/143)*wi(2, 2))\/sqrt(3) - ((6*I)\/143)*wi(4, 2) - ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) + ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) - ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			22,
			32,
			"(-6\/11 + (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 - (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 - (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 - (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			22,
			33,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			22,
			34,
			"(-3\/11 - (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 + (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 + (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 + (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 + (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			22,
			35,
			"((10*I)\/429)*sqrt(14)*wi(2, 2) - ((3*I)\/143)*sqrt(42)*wi(4, 2) - (((560*I)\/561)*wi(6, 2))\/sqrt(13) - ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			22,
			36,
			"(-35\/143 + (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 - (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 - (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			22,
			37,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			22,
			38,
			"(-10\/13 - (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			22,
			39,
			"((12*I)\/17)*sqrt(42\/143)*wi(6, 6) + ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) + ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			22,
			40,
			"((-105\/17 + (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 - (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			22,
			41,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			23,
			0,
			"((-2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			23,
			1,
			"((-I)*wi(4, 2))\/sqrt(3)"
		],
		[
			23,
			2,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			23,
			3,
			"(1 + I)*sqrt(5\/7)*wr(3, 1) + (1 + I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			23,
			4,
			"((5*I)\/11)*sqrt(2\/3)*wi(4, 2) + ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			23,
			5,
			"((-1\/3 + I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 - (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			23,
			6,
			"((10\/11 - (10*I)\/11)*wr(3, 1))\/sqrt(21) - (10\/13 - (10*I)\/13)*sqrt(10\/33)*wr(5, 1) + (2\/143 - (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			23,
			7,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			23,
			8,
			"(-1\/11 - I\/11)*sqrt(10\/21)*wr(3, 1) + ((4\/13 + (4*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/143 + (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			23,
			9,
			"(((5*I)\/7)*wi(2, 2))\/sqrt(3) - ((10*I)\/77)*wi(4, 2) - ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			23,
			10,
			"((4\/11 - (4*I)\/11)*wr(3, 3))\/sqrt(7) - (4\/13 - (4*I)\/13)*sqrt(7\/11)*wr(5, 3) - (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			23,
			11,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			23,
			12,
			"((-2*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			23,
			13,
			"(-1\/3 + I\/3)*wr(1, 1) + (1 - I)*sqrt(2\/7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 - (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			23,
			14,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			23,
			15,
			"(-1\/3 - I\/3)*sqrt(5)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 + (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 + (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			23,
			16,
			"((-40*I)\/231)*wi(2, 2) - ((114*I)\/1001)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) - ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			23,
			17,
			"(-5\/11 + (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 - (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			23,
			18,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			23,
			19,
			"(-5\/13 - (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			23,
			20,
			"(-4\/143 - (4*I)\/143)*sqrt(15)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(15\/11)*wr(5, 3) - (140\/2431 + (140*I)\/2431)*sqrt(30)*wr(7, 3) + (126\/221 + (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			23,
			21,
			"((-2*I)\/33)*sqrt(70)*wi(2, 2) + ((3*I)\/143)*sqrt(210)*wi(4, 2) + ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) - ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			23,
			22,
			"(-1\/33 + I\/33)*sqrt(14)*wr(1, 1) - (4\/143 - (4*I)\/143)*wr(3, 1) + (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 1) + (896\/7293 - (896*I)\/7293)*sqrt(10)*wr(7, 1) - (252\/2431 - (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			23,
			23,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			23,
			24,
			"(4\/33 + (4*I)\/33)*wr(1, 1) + (38\/143 + (38*I)\/143)*sqrt(2\/7)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(5\/11)*wr(5, 1) - (56\/7293 + (56*I)\/7293)*sqrt(35)*wr(7, 1) - (1764\/2431 + (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			23,
			25,
			"((10*I)\/33)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			23,
			26,
			"(40\/143 - (40*I)\/143)*sqrt(5\/7)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (112\/2431 - (112*I)\/2431)*sqrt(70)*wr(7, 3) + (252\/221 - (252*I)\/221)*sqrt(105\/209)*wr(9, 3)"
		],
		[
			23,
			27,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			23,
			28,
			"(8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (28\/221 + (28*I)\/221)*sqrt(10\/33)*wr(7, 5) - (126\/17 + (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			23,
			29,
			"((4*I)*wi(6, 6))\/sqrt(143) - (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			23,
			30,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			23,
			31,
			"(-35\/143 - (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 + (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 + (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			23,
			32,
			"((-4*I)\/143)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) + ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			23,
			33,
			"(-2\/11 + (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 - (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 - I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 - (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			23,
			34,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			23,
			35,
			"(-1\/11 - I\/11)*sqrt(30)*wr(1, 1) + (7\/143 + (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 + (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 + (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 + (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			23,
			36,
			"((-20*I)\/143)*sqrt(2\/3)*wi(2, 2) - (I\/143)*sqrt(2)*wi(4, 2) + ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) + ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			23,
			37,
			"(-35\/143 + (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 - (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			23,
			38,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			23,
			39,
			"(-10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 + (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			23,
			40,
			"((-24*I)\/17)*sqrt(10\/143)*wi(6, 6) - ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) + ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			23,
			41,
			"(-5\/17 + (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 - (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			24,
			0,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			24,
			1,
			"(-1 - I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			24,
			2,
			"(1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 - (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			24,
			3,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			24,
			4,
			"(1 + I)*sqrt(10\/21)*wr(3, 1) + ((1 + I)*wr(5, 1))\/sqrt(33)"
		],
		[
			24,
			5,
			"((-2*I)\/11)*sqrt(3)*wi(4, 2) + ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			24,
			6,
			"(-1\/21*I)*sqrt(5)*wi(2, 2) + ((10*I)\/77)*sqrt(15)*wi(4, 2) - ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			24,
			7,
			"(-1\/33 + I\/33)*sqrt(70)*wr(3, 1) - ((20\/39 - (20*I)\/39)*wr(5, 1))\/sqrt(11) + (30\/143 - (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			24,
			8,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			24,
			9,
			"(8\/33 + (8*I)\/33)*sqrt(5\/7)*wr(3, 1) + (32\/39 + (32*I)\/39)*sqrt(2\/11)*wr(5, 1) + (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			24,
			10,
			"((5*I)\/21)*wi(2, 2) - ((2*I)\/7)*sqrt(3)*wi(4, 2) - (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			24,
			11,
			"(-1\/11 + I\/11)*sqrt(10\/21)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(70\/33)*wr(5, 3) - (6\/143 - (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			24,
			12,
			"(-1\/11 - I\/11)*sqrt(5)*wr(3, 3) + (10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 + (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			24,
			13,
			"((4*I)\/77)*sqrt(10\/3)*wi(2, 2) - ((75*I)\/1001)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			24,
			14,
			"(-1\/3 + I\/3)*sqrt(2)*wr(1, 1) + (1\/11 - I\/11)*sqrt(7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 - (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			24,
			15,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			24,
			16,
			"(-1\/3 - I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 + I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 + (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			24,
			17,
			"((10*I)\/231)*sqrt(10)*wi(2, 2) - ((3*I)\/1001)*sqrt(30)*wi(4, 2) - ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) - ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			24,
			18,
			"(-5\/11 + (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 - (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			24,
			19,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			24,
			20,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			24,
			21,
			"(8\/143 + (8*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (1400\/7293 + (1400*I)\/7293)*sqrt(5)*wr(7, 3) + (189\/221 + (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			24,
			22,
			"((-2*I)\/11)*sqrt(35\/3)*wi(2, 2) - ((3*I)\/143)*sqrt(35)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			24,
			23,
			"(4\/33 - (4*I)\/33)*wr(1, 1) + (38\/143 - (38*I)\/143)*sqrt(2\/7)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(5\/11)*wr(5, 1) - (56\/7293 - (56*I)\/7293)*sqrt(35)*wr(7, 1) - (1764\/2431 - (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			24,
			24,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			24,
			25,
			"(-5\/33 - (5*I)\/33)*sqrt(2\/3)*wr(1, 1) - (40\/143 + (40*I)\/143)*sqrt(3\/7)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (560\/7293 + (560*I)\/7293)*sqrt(70\/3)*wr(7, 1) - (2646\/2431 + (2646*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			24,
			26,
			"((10*I)\/33)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			24,
			27,
			"(-10\/143 + (10*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (56\/7293 - (56*I)\/7293)*sqrt(5)*wr(7, 3) + (378\/221 - (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			24,
			28,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			24,
			29,
			"(-6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 5) + (168\/221 + (168*I)\/221)*sqrt(5\/11)*wr(7, 5) - (63\/17 + (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			24,
			30,
			"(-2\/13 + (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 - (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 - (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			24,
			31,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			24,
			32,
			"(-42\/143 - (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 + (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 + (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 + (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			24,
			33,
			"((8*I)\/429)*sqrt(70)*wi(2, 2) + ((2*I)\/143)*sqrt(210)*wi(4, 2) + ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) + ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) - ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			24,
			34,
			"(-3\/11 + (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 - (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 - (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 - (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 - (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			24,
			35,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			24,
			36,
			"(-3\/11 - (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 + (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 + (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 + (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 + (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			24,
			37,
			"((10*I)\/429)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) + ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			24,
			38,
			"(-70\/143 + (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 - (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 - (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			24,
			39,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			24,
			40,
			"(-10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 + (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			24,
			41,
			"((4*I)\/17)*sqrt(15\/13)*wi(6, 6) - ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) + (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			25,
			0,
			"(-1 + I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			25,
			1,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			25,
			2,
			"((2*I)\/11)*sqrt(3)*wi(4, 2) - ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			25,
			3,
			"(1 - I)*sqrt(10\/21)*wr(3, 1) + ((1 - I)*wr(5, 1))\/sqrt(33)"
		],
		[
			25,
			4,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			25,
			5,
			"(1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 + (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			25,
			6,
			"(-1\/11 - I\/11)*sqrt(10\/21)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(70\/33)*wr(5, 3) - (6\/143 + (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			25,
			7,
			"((-5*I)\/21)*wi(2, 2) + ((2*I)\/7)*sqrt(3)*wi(4, 2) + (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			25,
			8,
			"(8\/33 - (8*I)\/33)*sqrt(5\/7)*wr(3, 1) + (32\/39 - (32*I)\/39)*sqrt(2\/11)*wr(5, 1) + (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			25,
			9,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			25,
			10,
			"(-1\/33 - I\/33)*sqrt(70)*wr(3, 1) - ((20\/39 + (20*I)\/39)*wr(5, 1))\/sqrt(11) + (30\/143 + (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			25,
			11,
			"(I\/21)*sqrt(5)*wi(2, 2) - ((10*I)\/77)*sqrt(15)*wi(4, 2) + ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			25,
			12,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			25,
			13,
			"(-5\/11 - (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 + (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			25,
			14,
			"((-10*I)\/231)*sqrt(10)*wi(2, 2) + ((3*I)\/1001)*sqrt(30)*wi(4, 2) + ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) + ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			25,
			15,
			"(-1\/3 + I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 - I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 - (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			25,
			16,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			25,
			17,
			"(-1\/3 - I\/3)*sqrt(2)*wr(1, 1) + (1\/11 + I\/11)*sqrt(7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 + (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			25,
			18,
			"((-4*I)\/77)*sqrt(10\/3)*wi(2, 2) + ((75*I)\/1001)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			25,
			19,
			"(-1\/11 + I\/11)*sqrt(5)*wr(3, 3) + (10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 - (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			25,
			20,
			"(-6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 5) + (168\/221 - (168*I)\/221)*sqrt(5\/11)*wr(7, 5) - (63\/17 - (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			25,
			21,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			25,
			22,
			"(-10\/143 - (10*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (56\/7293 + (56*I)\/7293)*sqrt(5)*wr(7, 3) + (378\/221 + (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			25,
			23,
			"((-10*I)\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			25,
			24,
			"(-5\/33 + (5*I)\/33)*sqrt(2\/3)*wr(1, 1) - (40\/143 - (40*I)\/143)*sqrt(3\/7)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (560\/7293 - (560*I)\/7293)*sqrt(70\/3)*wr(7, 1) - (2646\/2431 - (2646*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			25,
			25,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			25,
			26,
			"(4\/33 + (4*I)\/33)*wr(1, 1) + (38\/143 + (38*I)\/143)*sqrt(2\/7)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(5\/11)*wr(5, 1) - (56\/7293 + (56*I)\/7293)*sqrt(35)*wr(7, 1) - (1764\/2431 + (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			25,
			27,
			"((2*I)\/11)*sqrt(35\/3)*wi(2, 2) + ((3*I)\/143)*sqrt(35)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			25,
			28,
			"(8\/143 - (8*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (1400\/7293 - (1400*I)\/7293)*sqrt(5)*wr(7, 3) + (189\/221 - (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			25,
			29,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			25,
			30,
			"((-4*I)\/17)*sqrt(15\/13)*wi(6, 6) + ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) - (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			25,
			31,
			"(-10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 - (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			25,
			32,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			25,
			33,
			"(-70\/143 - (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 + (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 + (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			25,
			34,
			"((-10*I)\/429)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) - ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			25,
			35,
			"(-3\/11 + (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 - (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 - (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 - (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 - (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			25,
			36,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			25,
			37,
			"(-3\/11 - (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 + (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 + (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 + (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 + (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			25,
			38,
			"((-8*I)\/429)*sqrt(70)*wi(2, 2) - ((2*I)\/143)*sqrt(210)*wi(4, 2) - ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) - ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) + ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			25,
			39,
			"(-42\/143 + (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 - (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 - (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 - (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			25,
			40,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			25,
			41,
			"(-2\/13 - (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 + (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 + (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			26,
			0,
			"(I*wi(4, 2))\/sqrt(3)"
		],
		[
			26,
			1,
			"((-2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			26,
			2,
			"((-1\/3 - I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 + (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			26,
			3,
			"((-5*I)\/11)*sqrt(2\/3)*wi(4, 2) - ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			26,
			4,
			"(1 - I)*sqrt(5\/7)*wr(3, 1) + (1 - I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			26,
			5,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			26,
			6,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			26,
			7,
			"((4\/11 + (4*I)\/11)*wr(3, 3))\/sqrt(7) - (4\/13 + (4*I)\/13)*sqrt(7\/11)*wr(5, 3) - (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			26,
			8,
			"(((-5*I)\/7)*wi(2, 2))\/sqrt(3) + ((10*I)\/77)*wi(4, 2) + ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			26,
			9,
			"(-1\/11 + I\/11)*sqrt(10\/21)*wr(3, 1) + ((4\/13 - (4*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/143 - (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			26,
			10,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			26,
			11,
			"((10\/11 + (10*I)\/11)*wr(3, 1))\/sqrt(21) - (10\/13 + (10*I)\/13)*sqrt(10\/33)*wr(5, 1) + (2\/143 + (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			26,
			12,
			"(-5\/13 + (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			26,
			13,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			26,
			14,
			"(-5\/11 - (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 + (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			26,
			15,
			"((40*I)\/231)*wi(2, 2) + ((114*I)\/1001)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) + ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			26,
			16,
			"(-1\/3 + I\/3)*sqrt(5)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 - (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 - (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			26,
			17,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			26,
			18,
			"(-1\/3 - I\/3)*wr(1, 1) + (1 + I)*sqrt(2\/7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 + (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			26,
			19,
			"((2*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			26,
			20,
			"((-4*I)*wi(6, 6))\/sqrt(143) + (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			26,
			21,
			"(8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (28\/221 - (28*I)\/221)*sqrt(10\/33)*wr(7, 5) - (126\/17 - (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			26,
			22,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			26,
			23,
			"(40\/143 + (40*I)\/143)*sqrt(5\/7)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (112\/2431 + (112*I)\/2431)*sqrt(70)*wr(7, 3) + (252\/221 + (252*I)\/221)*sqrt(105\/209)*wr(9, 3)"
		],
		[
			26,
			24,
			"((-10*I)\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			26,
			25,
			"(4\/33 - (4*I)\/33)*wr(1, 1) + (38\/143 - (38*I)\/143)*sqrt(2\/7)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(5\/11)*wr(5, 1) - (56\/7293 - (56*I)\/7293)*sqrt(35)*wr(7, 1) - (1764\/2431 - (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			26,
			26,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			26,
			27,
			"(-1\/33 - I\/33)*sqrt(14)*wr(1, 1) - (4\/143 + (4*I)\/143)*wr(3, 1) + (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 1) + (896\/7293 + (896*I)\/7293)*sqrt(10)*wr(7, 1) - (252\/2431 + (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			26,
			28,
			"((2*I)\/33)*sqrt(70)*wi(2, 2) - ((3*I)\/143)*sqrt(210)*wi(4, 2) - ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) + ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			26,
			29,
			"(-4\/143 + (4*I)\/143)*sqrt(15)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(15\/11)*wr(5, 3) - (140\/2431 - (140*I)\/2431)*sqrt(30)*wr(7, 3) + (126\/221 - (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			26,
			30,
			"(-5\/17 - (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 + (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			26,
			31,
			"((24*I)\/17)*sqrt(10\/143)*wi(6, 6) + ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) - ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			26,
			32,
			"(-10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 - (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			26,
			33,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			26,
			34,
			"(-35\/143 - (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 + (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			26,
			35,
			"((20*I)\/143)*sqrt(2\/3)*wi(2, 2) + (I\/143)*sqrt(2)*wi(4, 2) - ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) - ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			26,
			36,
			"(-1\/11 + I\/11)*sqrt(30)*wr(1, 1) + (7\/143 - (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 - (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 - (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 - (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			26,
			37,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			26,
			38,
			"(-2\/11 - (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 + (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 + I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 + (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			26,
			39,
			"((4*I)\/143)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) - ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			26,
			40,
			"(-35\/143 + (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 - (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 - (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			26,
			41,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			27,
			0,
			"(2 + 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			27,
			1,
			"(I\/3)*sqrt(7)*wi(4, 2)"
		],
		[
			27,
			2,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			27,
			3,
			"(-1\/3 - I\/3)*wr(3, 3) + ((2\/3 + (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			27,
			4,
			"(I\/33)*sqrt(14)*wi(4, 2) - ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			27,
			5,
			"(1\/3 - I\/3)*sqrt(5)*wr(3, 1) - (1\/3 - I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			27,
			6,
			"((-20\/13 + (20*I)\/13)*wr(5, 5))\/sqrt(33) + (6\/13 - (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			27,
			7,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			27,
			8,
			"(-1\/11 - I\/11)*sqrt(6)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(6\/11)*wr(5, 3) - (60\/143 + (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			27,
			9,
			"(((-5*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			27,
			10,
			"(-2\/33 + (2*I)\/33)*sqrt(5)*wr(3, 1) - (14\/39 - (14*I)\/39)*sqrt(14\/11)*wr(5, 1) + (30\/143 - (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			27,
			11,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			27,
			12,
			"(-2*I)*sqrt(14\/429)*wi(6, 6) + (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			27,
			13,
			"(-15\/13 + (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 - (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			27,
			14,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			27,
			15,
			"(-5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 + I)*sqrt(2\/11)*wr(5, 3) - (10\/33 + (10*I)\/33)*wr(7, 3)"
		],
		[
			27,
			16,
			"(((-10*I)\/11)*wi(2, 2))\/sqrt(21) - (((96*I)\/143)*wi(4, 2))\/sqrt(7) - ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) + ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			27,
			17,
			"(-1\/3 + I\/3)*sqrt(7)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 - I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 - (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			27,
			18,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			27,
			19,
			"((-1\/3 - I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (5\/13 + (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			27,
			20,
			"(-28\/17 - (28*I)\/17)*sqrt(10\/143)*wr(7, 7) + (252\/17 + (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			27,
			21,
			"(-4*I)*sqrt(7\/429)*wi(6, 6) - (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			27,
			22,
			"(-6\/13 + (6*I)\/13)*sqrt(7\/11)*wr(5, 5) - (112\/663 - (112*I)\/663)*sqrt(70\/11)*wr(7, 5) - ((756\/17 - (756*I)\/17)*wr(9, 5))\/sqrt(2717)"
		],
		[
			27,
			23,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			27,
			24,
			"(-10\/143 - (10*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (56\/7293 + (56*I)\/7293)*sqrt(5)*wr(7, 3) + (378\/221 + (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			27,
			25,
			"((-2*I)\/11)*sqrt(35\/3)*wi(2, 2) - ((3*I)\/143)*sqrt(35)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			27,
			26,
			"(-1\/33 + I\/33)*sqrt(14)*wr(1, 1) - (4\/143 - (4*I)\/143)*wr(3, 1) + (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 1) + (896\/7293 - (896*I)\/7293)*sqrt(10)*wr(7, 1) - (252\/2431 - (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			27,
			27,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			27,
			28,
			"(4\/33 + (4*I)\/33)*sqrt(2\/3)*wr(1, 1) - (4\/143 + (4*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (532\/7293 + (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) - (378\/2431 + (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			27,
			29,
			"((2*I)\/11)*sqrt(10\/3)*wi(2, 2) - ((27*I)\/143)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			27,
			30,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			27,
			31,
			"((-105\/17 - (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 + (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			27,
			32,
			"((-12*I)\/17)*sqrt(42\/143)*wi(6, 6) - ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) - ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			27,
			33,
			"(-10\/13 + (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			27,
			34,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			27,
			35,
			"(-35\/143 - (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 + (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 + (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			27,
			36,
			"((-10*I)\/429)*sqrt(14)*wi(2, 2) + ((3*I)\/143)*sqrt(42)*wi(4, 2) + (((560*I)\/561)*wi(6, 2))\/sqrt(13) + ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			27,
			37,
			"(-3\/11 + (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 - (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 - (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 - (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 - (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			27,
			38,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			27,
			39,
			"(-6\/11 - (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 + (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 + (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 + (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			27,
			40,
			"(((-40*I)\/143)*wi(2, 2))\/sqrt(3) + ((6*I)\/143)*wi(4, 2) + ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) - ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) + ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			27,
			41,
			"(-5\/13 + (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 - (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 - (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			28,
			0,
			"wr(4, 4)\/3"
		],
		[
			28,
			1,
			"(1 + I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			28,
			2,
			"(-1 + I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			28,
			3,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			28,
			4,
			"(-2\/3 - (2*I)\/3)*wr(3, 3) - ((5\/3 + (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			28,
			5,
			"((2*I)\/11)*sqrt(14\/3)*wi(4, 2) - (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			28,
			6,
			"((-5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			28,
			7,
			"(16\/13 - (16*I)\/13)*sqrt(5\/33)*wr(5, 5) + (15\/13 - (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			28,
			8,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			28,
			9,
			"(4\/11 + (4*I)\/11)*sqrt(2\/3)*wr(3, 3) + (20\/13 + (20*I)\/13)*sqrt(2\/33)*wr(5, 3) - (30\/143 + (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			28,
			10,
			"((-5*I)\/3)*sqrt(2\/7)*wi(2, 2) - ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) + (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			28,
			11,
			"(10\/33 - (10*I)\/33)*wr(3, 1) - (4\/39 - (4*I)\/39)*sqrt(70\/11)*wr(5, 1) + (3\/143 - (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			28,
			12,
			"(-7\/3 - (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			28,
			13,
			"(8*I)*sqrt(2\/429)*wi(6, 6) + (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			28,
			14,
			"(-10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 - I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			28,
			15,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			28,
			16,
			"(-5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 + (145*I)\/429)*wr(7, 3)"
		],
		[
			28,
			17,
			"((8*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			28,
			18,
			"(-2\/3 + (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(6)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 - (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			28,
			19,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			28,
			20,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			28,
			21,
			"(112\/51 + (112*I)\/51)*sqrt(10\/143)*wr(7, 7) + (378\/17 + (378*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			28,
			22,
			"(-4*I)*sqrt(7\/429)*wi(6, 6) - (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			28,
			23,
			"(8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (28\/221 - (28*I)\/221)*sqrt(10\/33)*wr(7, 5) - (126\/17 - (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			28,
			24,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			28,
			25,
			"(8\/143 + (8*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (1400\/7293 + (1400*I)\/7293)*sqrt(5)*wr(7, 3) + (189\/221 + (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			28,
			26,
			"((-2*I)\/33)*sqrt(70)*wi(2, 2) + ((3*I)\/143)*sqrt(210)*wi(4, 2) + ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) - ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			28,
			27,
			"(4\/33 - (4*I)\/33)*sqrt(2\/3)*wr(1, 1) - (4\/143 - (4*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (532\/7293 - (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) - (378\/2431 - (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			28,
			28,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			28,
			29,
			"(-1\/11 - I\/11)*sqrt(2\/3)*wr(1, 1) + (8\/143 + (8*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (56\/2431 + (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) - (63\/2431 + (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			28,
			30,
			"(-21 + 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			28,
			31,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			28,
			32,
			"(-42\/17 - (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 + (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			28,
			33,
			"((16*I)\/17)*sqrt(14\/143)*wi(6, 6) - ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			28,
			34,
			"(-10\/13 + (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 - (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 - (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			28,
			35,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			28,
			36,
			"((-70\/143 - (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 + (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 + (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			28,
			37,
			"((8*I)\/429)*sqrt(10)*wi(2, 2) - ((6*I)\/143)*sqrt(30)*wi(4, 2) - ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) + ((28*I)\/2717)*sqrt(1785)*wi(8, 2) - ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			28,
			38,
			"(-3\/11 + (3*I)\/11)*wr(1, 1) + (68\/429 - (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 - (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 - (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			28,
			39,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			28,
			40,
			"(-3\/11 - (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 + (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 + (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 + (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			28,
			41,
			"(((10*I)\/13)*wi(2, 2))\/sqrt(33) - (((12*I)\/13)*wi(4, 2))\/sqrt(11) + ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) - ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) + ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			29,
			0,
			"(-1 + I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			29,
			1,
			"wr(4, 4)"
		],
		[
			29,
			2,
			"(-6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			29,
			3,
			"(-1 + I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			29,
			4,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			29,
			5,
			"((-2 - 2*I)*wr(3, 3))\/sqrt(3) + ((1 + I)*wr(5, 3))\/sqrt(33)"
		],
		[
			29,
			6,
			"(-1 - I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			29,
			7,
			"(-3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			29,
			8,
			"(-4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 5) + (10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			29,
			9,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			29,
			10,
			"(-2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 3) + (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 3) - (5\/143 + (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			29,
			11,
			"(-I)*sqrt(10\/7)*wi(2, 2) + ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) - (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			29,
			12,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			29,
			13,
			"(-1 - I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			29,
			14,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) + (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			29,
			15,
			"(-6\/13 + (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 - (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			29,
			16,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			29,
			17,
			"(-1\/11 - I\/11)*sqrt(30)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 + (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			29,
			18,
			"((-4*I)\/11)*sqrt(5\/21)*wi(2, 2) + ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			29,
			19,
			"((-2 + 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 - I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			29,
			20,
			"(-126 + 126*I)*sqrt(5\/46189)*wr(9, 9)"
		],
		[
			29,
			21,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			29,
			22,
			"(-28\/17 - (28*I)\/17)*sqrt(10\/143)*wr(7, 7) + (252\/17 + (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			29,
			23,
			"((-4*I)*wi(6, 6))\/sqrt(143) + (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			29,
			24,
			"(-6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 5) + (168\/221 - (168*I)\/221)*sqrt(5\/11)*wr(7, 5) - (63\/17 - (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			29,
			25,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			29,
			26,
			"(-4\/143 - (4*I)\/143)*sqrt(15)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(15\/11)*wr(5, 3) - (140\/2431 + (140*I)\/2431)*sqrt(30)*wr(7, 3) + (126\/221 + (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			29,
			27,
			"((-2*I)\/11)*sqrt(10\/3)*wi(2, 2) + ((27*I)\/143)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			29,
			28,
			"(-1\/11 + I\/11)*sqrt(2\/3)*wr(1, 1) + (8\/143 - (8*I)\/143)*sqrt(21)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (56\/2431 - (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) - (63\/2431 - (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			29,
			29,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			29,
			30,
			"(-6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			29,
			31,
			"(-63 + 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			29,
			32,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			29,
			33,
			"(-14\/17 - (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 + (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			29,
			34,
			"((-12*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((504*I)\/19)*wi(8, 6))\/sqrt(2431) - ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			29,
			35,
			"(-2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 - (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 - (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			29,
			36,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			29,
			37,
			"(-2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 + (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 + (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			29,
			38,
			"((-2*I)\/143)*sqrt(5)*wi(2, 2) + ((8*I)\/143)*sqrt(15)*wi(4, 2) - ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			29,
			39,
			"(-1\/11 + I\/11)*sqrt(3)*wr(1, 1) + (12\/143 - (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 - (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 - (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 - (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			29,
			40,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			29,
			41,
			"(-1 - I)*sqrt(15\/11)*wr(1, 1) + (2\/13 + (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 + (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 + (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			30,
			0,
			"(-1 - I)*wr(5, 5)"
		],
		[
			30,
			1,
			"(2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			30,
			2,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			30,
			3,
			"(-5\/13 - (5*I)\/13)*sqrt(2)*wr(5, 5) + ((6\/13 + (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			30,
			4,
			"I*sqrt(6\/13)*wi(6, 6)"
		],
		[
			30,
			5,
			"(-2 + 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			30,
			6,
			"(-5 + 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 - (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			30,
			7,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			30,
			8,
			"(-5\/13 - (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 + (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			30,
			9,
			"((2*I)*wi(6, 6))\/sqrt(13) - (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			30,
			10,
			"(-1 + I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			30,
			11,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			30,
			12,
			"(5*I)*sqrt(2\/33)*wi(2, 2) - ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) + I*sqrt(7\/429)*wi(6, 2) - (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			30,
			13,
			"((-10\/13 + (10*I)\/13)*wr(3, 3))\/sqrt(11) + (4\/13 - (4*I)\/13)*wr(5, 3) - (75\/221 - (75*I)\/221)*sqrt(2\/11)*wr(7, 3) + (14\/221 - (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			30,
			14,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			30,
			15,
			"(-4\/13 - (4*I)\/13)*wr(5, 5) + (30\/221 + (30*I)\/221)*sqrt(10)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			30,
			16,
			"I*sqrt(3\/13)*wi(6, 6) - I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			30,
			17,
			"(-5\/17 + (5*I)\/17)*sqrt(42\/13)*wr(7, 7) + (28\/17 - (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			30,
			18,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			30,
			19,
			"((-84 - 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			30,
			20,
			"(-1 - I)*sqrt(15\/11)*wr(1, 1) + (2\/13 + (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 + (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 + (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			30,
			21,
			"(((10*I)\/13)*wi(2, 2))\/sqrt(33) - (((12*I)\/13)*wi(4, 2))\/sqrt(11) + ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) - ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) + ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			30,
			22,
			"(-5\/13 + (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 - (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 - (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			30,
			23,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			30,
			24,
			"(-2\/13 - (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 + (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 + (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			30,
			25,
			"((4*I)\/17)*sqrt(15\/13)*wi(6, 6) - ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) + (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			30,
			26,
			"(-5\/17 + (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 - (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			30,
			27,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			30,
			28,
			"(-21 - 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			30,
			29,
			"(6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			30,
			30,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			30,
			31,
			"(-1\/13 - I\/13)*sqrt(6\/11)*wr(1, 1) + (2\/13 + (2*I)\/13)*sqrt(21\/11)*wr(3, 1) - (10\/221 + (10*I)\/221)*sqrt(30)*wr(5, 1) + (140\/4199 + (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) - (45\/221 + (45*I)\/221)*sqrt(10\/209)*wr(9, 1) + (66\/4199 + (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			30,
			32,
			"((5*I)\/13)*sqrt(6\/11)*wi(2, 2) - ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) + ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) - ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) + ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			30,
			33,
			"(-2\/13 + (2*I)\/13)*sqrt(7\/33)*wr(3, 3) + (40\/221 - (40*I)\/221)*sqrt(7\/3)*wr(5, 3) - (700\/4199 - (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) + (60\/221 - (60*I)\/221)*sqrt(7\/19)*wr(9, 3) - (66\/323 - (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			30,
			34,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			30,
			35,
			"(-10\/221 - (10*I)\/221)*sqrt(6)*wr(5, 5) + (420\/4199 + (420*I)\/4199)*sqrt(15)*wr(7, 5) - (15\/17 + (15*I)\/17)*sqrt(42\/247)*wr(9, 5) + (132\/323 + (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			30,
			36,
			"((10*I)\/17)*sqrt(2\/13)*wi(6, 6) - ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) + ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			30,
			37,
			"(-140\/323 + (140*I)\/323)*sqrt(3\/13)*wr(7, 7) + (60\/17 - (60*I)\/17)*sqrt(6\/247)*wr(9, 7) - ((396\/19 - (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			30,
			38,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			30,
			39,
			"((-30 - 30*I)*wr(9, 9))\/sqrt(4199) + (66 + 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			30,
			40,
			"(6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			30,
			41,
			"(-66 + 66*I)*sqrt(42\/96577)*wr(11, 11)"
		],
		[
			31,
			0,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			31,
			1,
			"((-1 - I)*wr(5, 5))\/sqrt(11)"
		],
		[
			31,
			2,
			"(3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 3) - (2\/13 - (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			31,
			3,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			31,
			4,
			"(10\/13 + (10*I)\/13)*sqrt(2\/11)*wr(5, 5) + (6\/13 + (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			31,
			5,
			"(3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			31,
			6,
			"((-10*I)\/143)*sqrt(21)*wi(4, 2) + ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) - (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			31,
			7,
			"(-5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 - I)*sqrt(10\/33)*wr(5, 3) + (3\/11 - (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			31,
			8,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			31,
			9,
			"(-15\/13 - (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 + (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			31,
			10,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			31,
			11,
			"(-1 + I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			31,
			12,
			"(10\/143 + (10*I)\/143)*sqrt(35\/3)*wr(3, 1) - (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 1) + (45\/2431 + (45*I)\/2431)*sqrt(42)*wr(7, 1) - (14\/221 + (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			31,
			13,
			"((5*I)\/11)*sqrt(14\/3)*wi(2, 2) + ((15*I)\/143)*sqrt(14)*wi(4, 2) - (((29*I)\/11)*wi(6, 2))\/sqrt(39) + (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			31,
			14,
			"(20\/143 - (20*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) - (400\/2431 - (400*I)\/2431)*sqrt(6)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			31,
			15,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			31,
			16,
			"((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(11) + (75\/221 + (75*I)\/221)*sqrt(10\/11)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			31,
			17,
			"(3*I)*sqrt(5\/143)*wi(6, 6) + (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			31,
			18,
			"(30\/17 - (30*I)\/17)*sqrt(14\/143)*wr(7, 7) + (28\/17 - (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			31,
			19,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			31,
			20,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			31,
			21,
			"(-3\/11 - (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 + (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 + (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 + (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			31,
			22,
			"(((-40*I)\/143)*wi(2, 2))\/sqrt(3) + ((6*I)\/143)*wi(4, 2) + ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) - ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) + ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			31,
			23,
			"(-35\/143 + (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 - (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 - (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			31,
			24,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			31,
			25,
			"(-10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 + (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			31,
			26,
			"((-24*I)\/17)*sqrt(10\/143)*wi(6, 6) - ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) + ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			31,
			27,
			"((-105\/17 + (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 - (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			31,
			28,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			31,
			29,
			"(-63 - 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			31,
			30,
			"(-1\/13 + I\/13)*sqrt(6\/11)*wr(1, 1) + (2\/13 - (2*I)\/13)*sqrt(21\/11)*wr(3, 1) - (10\/221 - (10*I)\/221)*sqrt(30)*wr(5, 1) + (140\/4199 - (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) - (45\/221 - (45*I)\/221)*sqrt(10\/209)*wr(9, 1) + (66\/4199 - (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			31,
			31,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			31,
			32,
			"(2\/143 + (2*I)\/143)*sqrt(30)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 1) - (40\/221 + (40*I)\/221)*sqrt(6\/11)*wr(5, 1) + (140\/2717 + (140*I)\/2717)*sqrt(42)*wr(7, 1) - (90\/143 + (90*I)\/143)*sqrt(2\/19)*wr(9, 1) + (66\/4199 + (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			31,
			33,
			"((45*I)\/143)*sqrt(2)*wi(2, 2) - ((2*I)\/11)*sqrt(6)*wi(4, 2) - ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) + ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) - ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			31,
			34,
			"(8\/143 - (8*I)\/143)*sqrt(14\/3)*wr(3, 3) - (70\/221 - (70*I)\/221)*sqrt(14\/33)*wr(5, 3) - (2100\/46189 - (2100*I)\/46189)*sqrt(21)*wr(7, 3) + (345\/221 - (345*I)\/221)*sqrt(14\/209)*wr(9, 3) - (66\/323 - (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			31,
			35,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			31,
			36,
			"(60\/221 + (60*I)\/221)*sqrt(6\/11)*wr(5, 5) - (700\/4199 + (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) - (60\/17 + (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) + (132\/323 + (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			31,
			37,
			"((10*I)\/17)*sqrt(70\/143)*wi(6, 6) - ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			31,
			38,
			"(560\/323 - (560*I)\/323)*sqrt(6\/143)*wr(7, 7) + (30\/17 - (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) - (198\/19 - (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			31,
			39,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			31,
			40,
			"(60 + 60*I)*sqrt(5\/46189)*wr(9, 9) + (66 + 66*I)*sqrt(22\/96577)*wr(11, 9)"
		],
		[
			31,
			41,
			"(6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			32,
			0,
			"((3 - 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			32,
			1,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			32,
			2,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) + ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			32,
			3,
			"(6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 3) - (6\/13 - (6*I)\/13)*wr(7, 3)"
		],
		[
			32,
			4,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			32,
			5,
			"(-1\/13 - I\/13)*sqrt(30\/11)*wr(5, 5) + (2\/13 + (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			32,
			6,
			"(5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 + (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			32,
			7,
			"((2*I)\/143)*sqrt(21)*wi(4, 2) + ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) - ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			32,
			8,
			"((-10\/11 + (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 - (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 - (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			32,
			9,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			32,
			10,
			"(-3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			32,
			11,
			"(2*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			32,
			12,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			32,
			13,
			"((-40\/143 - (40*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (162\/2431 + (162*I)\/2431)*sqrt(30)*wr(7, 1) - (14\/221 + (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			32,
			14,
			"(I\/11)*sqrt(70)*wi(2, 2) + ((5*I)\/143)*sqrt(210)*wi(4, 2) + ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) - ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			32,
			15,
			"(-30\/143 + (30*I)\/143)*wr(3, 3) - ((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) - (555\/2431 - (555*I)\/2431)*sqrt(2)*wr(7, 3) + (70\/221 - (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			32,
			16,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			32,
			17,
			"(-8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (4\/221 + (4*I)\/221)*sqrt(330)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			32,
			18,
			"(3*I)*sqrt(3\/143)*wi(6, 6) + I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			32,
			19,
			"(-21\/17 + (21*I)\/17)*sqrt(10\/143)*wr(7, 7) + (28\/17 - (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			32,
			20,
			"(-1\/11 + I\/11)*sqrt(3)*wr(1, 1) + (12\/143 - (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 - (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 - (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 - (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			32,
			21,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			32,
			22,
			"(-6\/11 - (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 + (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 + (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 + (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			32,
			23,
			"((4*I)\/143)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) - ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			32,
			24,
			"(-42\/143 + (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 - (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 - (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 - (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			32,
			25,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			32,
			26,
			"(-10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 + (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			32,
			27,
			"((12*I)\/17)*sqrt(42\/143)*wi(6, 6) + ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) + ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			32,
			28,
			"(-42\/17 + (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 - (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			32,
			29,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			32,
			30,
			"((-5*I)\/13)*sqrt(6\/11)*wi(2, 2) + ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) - ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) + ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) - ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			32,
			31,
			"(2\/143 - (2*I)\/143)*sqrt(30)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 1) - (40\/221 - (40*I)\/221)*sqrt(6\/11)*wr(5, 1) + (140\/2717 - (140*I)\/2717)*sqrt(42)*wr(7, 1) - (90\/143 - (90*I)\/143)*sqrt(2\/19)*wr(9, 1) + (66\/4199 - (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			32,
			32,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			32,
			33,
			"(-9\/143 - (9*I)\/143)*sqrt(2)*wr(1, 1) + (2\/143 + (2*I)\/143)*sqrt(7)*wr(3, 1) + (50\/221 + (50*I)\/221)*sqrt(10\/11)*wr(5, 1) + (756\/46189 + (756*I)\/46189)*sqrt(70)*wr(7, 1) - (795\/2431 + (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) + (990\/4199 + (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			32,
			34,
			"((36*I)\/143)*sqrt(5)*wi(2, 2) - ((4*I)\/143)*sqrt(15)*wi(4, 2) - ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			32,
			35,
			"(-28\/143 + (28*I)\/143)*sqrt(2\/3)*wr(3, 3) + (20\/221 - (20*I)\/221)*sqrt(2\/33)*wr(5, 3) + (6580\/46189 - (6580*I)\/46189)*sqrt(3)*wr(7, 3) + (840\/221 - (840*I)\/221)*sqrt(2\/209)*wr(9, 3) - (462\/323 - (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			32,
			36,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			32,
			37,
			"(-30\/221 - (30*I)\/221)*sqrt(42\/11)*wr(5, 5) - (196\/4199 + (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) + (15\/17 + (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) + (660\/323 + (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			32,
			38,
			"((40*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((280*I)\/19)*wi(8, 6))\/sqrt(2431) + ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			32,
			39,
			"(-504\/323 + (504*I)\/323)*sqrt(10\/143)*wr(7, 7) - (180\/17 - (180*I)\/17)*sqrt(5\/2717)*wr(9, 7) - (66\/19 - (66*I)\/19)*sqrt(330\/5083)*wr(11, 7)"
		],
		[
			32,
			40,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			32,
			41,
			"((-30 - 30*I)*wr(9, 9))\/sqrt(4199) + (66 + 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			33,
			0,
			"((2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			33,
			1,
			"(1 - I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			33,
			2,
			"(-4\/13 - (4*I)\/13)*sqrt(21\/11)*wr(5, 1) + (2\/13 + (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			33,
			3,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) - (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			33,
			4,
			"(-7\/13 + (7*I)\/13)*sqrt(6\/11)*wr(5, 3) - (6\/13 - (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			33,
			5,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			33,
			6,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			33,
			7,
			"(5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 + (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			33,
			8,
			"((6*I)\/143)*sqrt(14)*wi(4, 2) + ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) - (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			33,
			9,
			"(-10\/33 + (10*I)\/33)*wr(3, 3) + ((37\/39 - (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 - (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			33,
			10,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			33,
			11,
			"(-5\/13 - (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 + (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			33,
			12,
			"(20\/429 - (20*I)\/429)*sqrt(7)*wr(3, 1) - (14\/39 - (14*I)\/39)*sqrt(10\/11)*wr(5, 1) + (84\/2431 - (84*I)\/2431)*sqrt(70)*wr(7, 1) - (14\/221 - (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			33,
			13,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			33,
			14,
			"((10\/143 + (10*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (163\/2431 + (163*I)\/2431)*sqrt(30)*wr(7, 1) - (42\/221 + (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			33,
			15,
			"((5*I)\/33)*sqrt(14)*wi(2, 2) + ((5*I)\/143)*sqrt(42)*wi(4, 2) + (((37*I)\/33)*wi(6, 2))\/sqrt(13) + ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			33,
			16,
			"((40\/143 - (40*I)\/143)*wr(3, 3))\/sqrt(3) + ((8\/13 - (8*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) + (210\/221 - (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			33,
			17,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			33,
			18,
			"((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(33) - (27\/221 + (27*I)\/221)*sqrt(30\/11)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			33,
			19,
			"I*sqrt(7\/143)*wi(6, 6) - ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			33,
			20,
			"((-2*I)\/143)*sqrt(5)*wi(2, 2) + ((8*I)\/143)*sqrt(15)*wi(4, 2) - ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			33,
			21,
			"(-3\/11 + (3*I)\/11)*wr(1, 1) + (68\/429 - (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 - (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 - (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			33,
			22,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			33,
			23,
			"(-2\/11 - (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 + (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 + I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 + (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			33,
			24,
			"((-8*I)\/429)*sqrt(70)*wi(2, 2) - ((2*I)\/143)*sqrt(210)*wi(4, 2) - ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) - ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) + ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			33,
			25,
			"(-70\/143 + (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 - (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 - (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			33,
			26,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			33,
			27,
			"(-10\/13 - (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			33,
			28,
			"((-16*I)\/17)*sqrt(14\/143)*wi(6, 6) + ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			33,
			29,
			"(-14\/17 + (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 - (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			33,
			30,
			"(-2\/13 - (2*I)\/13)*sqrt(7\/33)*wr(3, 3) + (40\/221 + (40*I)\/221)*sqrt(7\/3)*wr(5, 3) - (700\/4199 + (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) + (60\/221 + (60*I)\/221)*sqrt(7\/19)*wr(9, 3) - (66\/323 + (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			33,
			31,
			"((-45*I)\/143)*sqrt(2)*wi(2, 2) + ((2*I)\/11)*sqrt(6)*wi(4, 2) + ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) - ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) + ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			33,
			32,
			"(-9\/143 + (9*I)\/143)*sqrt(2)*wr(1, 1) + (2\/143 - (2*I)\/143)*sqrt(7)*wr(3, 1) + (50\/221 - (50*I)\/221)*sqrt(10\/11)*wr(5, 1) + (756\/46189 - (756*I)\/46189)*sqrt(70)*wr(7, 1) - (795\/2431 - (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) + (990\/4199 - (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			33,
			33,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			33,
			34,
			"(8\/143 + (8*I)\/143)*sqrt(3)*wr(1, 1) + (4\/143 + (4*I)\/143)*sqrt(14\/3)*wr(3, 1) - (40\/221 + (40*I)\/221)*sqrt(5\/33)*wr(5, 1) - (1148\/46189 + (1148*I)\/46189)*sqrt(105)*wr(7, 1) - (1620\/2431 + (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) + (990\/4199 + (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			33,
			35,
			"((20*I)\/143)*sqrt(21)*wi(2, 2) + ((12*I)\/143)*sqrt(7)*wi(4, 2) - ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) - ((105*I)\/2717)*sqrt(34)*wi(8, 2) - ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			33,
			36,
			"(56\/429 - (56*I)\/429)*sqrt(2)*wr(3, 3) + (230\/663 - (230*I)\/663)*sqrt(2\/11)*wr(5, 3) + (3780\/46189 - (3780*I)\/46189)*wr(7, 3) - (105\/221 - (105*I)\/221)*sqrt(6\/209)*wr(9, 3) - (462\/323 - (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			33,
			37,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			33,
			38,
			"(80\/221 + (80*I)\/221)*sqrt(7\/11)*wr(5, 5) + (504\/4199 + (504*I)\/4199)*sqrt(70\/11)*wr(7, 5) + ((360\/17 + (360*I)\/17)*wr(9, 5))\/sqrt(2717) + (990\/323 + (990*I)\/323)*sqrt(22\/299)*wr(11, 5)"
		],
		[
			33,
			39,
			"((40*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((280*I)\/19)*wi(8, 6))\/sqrt(2431) + ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			33,
			40,
			"(560\/323 - (560*I)\/323)*sqrt(6\/143)*wr(7, 7) + (30\/17 - (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) - (198\/19 - (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			33,
			41,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			34,
			0,
			"(-1 - I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			34,
			1,
			"(2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			34,
			2,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			34,
			3,
			"(1\/13 + I\/13)*sqrt(14\/11)*wr(5, 1) + (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			34,
			4,
			"(-1\/11*I)*sqrt(42)*wi(4, 2) - (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			34,
			5,
			"((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) - (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			34,
			6,
			"((5\/11 - (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 - (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 - (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			34,
			7,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			34,
			8,
			"(5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 + I)*sqrt(7\/33)*wr(5, 1) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			34,
			9,
			"((-14*I)\/143)*sqrt(7)*wi(4, 2) - ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) - ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			34,
			10,
			"(-5\/33 + (5*I)\/33)*wr(3, 3) + ((68\/39 - (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 - (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			34,
			11,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			34,
			12,
			"(-1\/33*I)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			34,
			13,
			"(-5\/39 + (5*I)\/39)*sqrt(2)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(35\/11)*wr(5, 1) + (42\/221 - (42*I)\/221)*sqrt(5)*wr(7, 1) - (28\/221 - (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			34,
			14,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			34,
			15,
			"(10\/429 + (10*I)\/429)*sqrt(10)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(7\/11)*wr(5, 1) - (240\/2431 + (240*I)\/2431)*wr(7, 1) - (140\/221 + (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			34,
			16,
			"((5*I)\/33)*sqrt(7)*wi(2, 2) - ((5*I)\/143)*sqrt(21)*wi(4, 2) - (I\/33)*sqrt(26)*wi(6, 2) - ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			34,
			17,
			"(-5\/143 + (5*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (354\/2431 - (354*I)\/2431)*sqrt(5)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			34,
			18,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			34,
			19,
			"(-2\/13 - (2*I)\/13)*sqrt(14\/33)*wr(5, 5) + (36\/221 + (36*I)\/221)*sqrt(105\/11)*wr(7, 5) - (14\/17 + (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			34,
			20,
			"(-2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 + (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 + (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			34,
			21,
			"((8*I)\/429)*sqrt(10)*wi(2, 2) - ((6*I)\/143)*sqrt(30)*wi(4, 2) - ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) + ((28*I)\/2717)*sqrt(1785)*wi(8, 2) - ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			34,
			22,
			"(-3\/11 + (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 - (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 - (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 - (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 - (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			34,
			23,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			34,
			24,
			"(-3\/11 - (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 + (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 + (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 + (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 + (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			34,
			25,
			"((10*I)\/429)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) + ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			34,
			26,
			"(-35\/143 + (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 - (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			34,
			27,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			34,
			28,
			"(-10\/13 - (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 + (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 + (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			34,
			29,
			"((12*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((504*I)\/19)*wi(8, 6))\/sqrt(2431) + ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			34,
			30,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			34,
			31,
			"(8\/143 + (8*I)\/143)*sqrt(14\/3)*wr(3, 3) - (70\/221 + (70*I)\/221)*sqrt(14\/33)*wr(5, 3) - (2100\/46189 + (2100*I)\/46189)*sqrt(21)*wr(7, 3) + (345\/221 + (345*I)\/221)*sqrt(14\/209)*wr(9, 3) - (66\/323 + (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			34,
			32,
			"((-36*I)\/143)*sqrt(5)*wi(2, 2) + ((4*I)\/143)*sqrt(15)*wi(4, 2) + ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			34,
			33,
			"(8\/143 - (8*I)\/143)*sqrt(3)*wr(1, 1) + (4\/143 - (4*I)\/143)*sqrt(14\/3)*wr(3, 1) - (40\/221 - (40*I)\/221)*sqrt(5\/33)*wr(5, 1) - (1148\/46189 - (1148*I)\/46189)*sqrt(105)*wr(7, 1) - (1620\/2431 - (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) + (990\/4199 - (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			34,
			34,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			34,
			35,
			"(-1\/143 - I\/143)*sqrt(210)*wr(1, 1) - (14\/143 + (14*I)\/143)*sqrt(5\/3)*wr(3, 1) - (40\/221 + (40*I)\/221)*sqrt(14\/33)*wr(5, 1) - (1120\/46189 + (1120*I)\/46189)*sqrt(6)*wr(7, 1) + (270\/2431 + (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) + (396\/4199 + (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			34,
			36,
			"((15*I)\/143)*sqrt(42)*wi(2, 2) + ((16*I)\/143)*sqrt(14)*wi(4, 2) + ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) + (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) + ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			34,
			37,
			"(-14\/429 + (14*I)\/429)*sqrt(35)*wr(3, 3) - (80\/663 - (80*I)\/663)*sqrt(35\/11)*wr(5, 3) - (1512\/46189 - (1512*I)\/46189)*sqrt(70)*wr(7, 3) - (120\/221 - (120*I)\/221)*sqrt(105\/209)*wr(9, 3) - (132\/323 - (132*I)\/323)*sqrt(1155\/299)*wr(11, 3)"
		],
		[
			34,
			38,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			34,
			39,
			"(-30\/221 - (30*I)\/221)*sqrt(42\/11)*wr(5, 5) - (196\/4199 + (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) + (15\/17 + (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) + (660\/323 + (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			34,
			40,
			"((10*I)\/17)*sqrt(70\/143)*wi(6, 6) - ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			34,
			41,
			"(-140\/323 + (140*I)\/323)*sqrt(3\/13)*wr(7, 7) + (60\/17 - (60*I)\/17)*sqrt(6\/247)*wr(9, 7) - ((396\/19 - (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			35,
			0,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			35,
			1,
			"(-1 - I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			35,
			2,
			"(-3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 1) + (2\/13 - (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			35,
			3,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			35,
			4,
			"(4\/13 + (4*I)\/13)*sqrt(10\/11)*wr(5, 1) + (6\/13 + (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			35,
			5,
			"(-1\/11*I)*sqrt(10)*wi(4, 2) + ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			35,
			6,
			"((15*I)\/143)*sqrt(2)*wi(4, 2) - ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) + ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			35,
			7,
			"((25\/11 - (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 - (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 - (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			35,
			8,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			35,
			9,
			"(25\/11 + (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 + (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 + (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			35,
			10,
			"(I\/13)*sqrt(10)*wi(4, 2) - ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			35,
			11,
			"((-5\/33 + (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 - (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 - (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			35,
			12,
			"(-5\/143 - (5*I)\/143)*sqrt(2\/3)*wr(3, 3) + (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 3) - (630\/2431 + (630*I)\/2431)*sqrt(3)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			35,
			13,
			"((-5*I)\/33)*wi(2, 2) + ((45*I)\/143)*sqrt(3)*wi(4, 2) + (I\/33)*sqrt(14\/13)*wi(6, 2) - ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			35,
			14,
			"(40\/143 - (40*I)\/143)*sqrt(10\/21)*wr(3, 1) + ((14\/13 - (14*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/2431 - (20*I)\/2431)*sqrt(21)*wr(7, 1) - ((588\/221 - (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			35,
			15,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			35,
			16,
			"(-125\/429 - (125*I)\/429)*sqrt(2\/7)*wr(3, 1) - (14\/39 + (14*I)\/39)*sqrt(5\/11)*wr(5, 1) - (150\/2431 + (150*I)\/2431)*sqrt(35)*wr(7, 1) - (196\/221 + (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			35,
			17,
			"(((5*I)\/11)*wi(2, 2))\/sqrt(3) - ((5*I)\/11)*wi(4, 2) - ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) - ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			35,
			18,
			"(10\/143 - (10*I)\/143)*sqrt(6\/7)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(42\/11)*wr(5, 3) - (120\/2431 - (120*I)\/2431)*sqrt(21)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			35,
			19,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			35,
			20,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			35,
			21,
			"((-70\/143 - (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 + (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 + (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			35,
			22,
			"((-10*I)\/429)*sqrt(14)*wi(2, 2) + ((3*I)\/143)*sqrt(42)*wi(4, 2) + (((560*I)\/561)*wi(6, 2))\/sqrt(13) + ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			35,
			23,
			"(-1\/11 + I\/11)*sqrt(30)*wr(1, 1) + (7\/143 - (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 - (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 - (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 - (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			35,
			24,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			35,
			25,
			"(-3\/11 - (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 + (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 + (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 + (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 + (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			35,
			26,
			"((-20*I)\/143)*sqrt(2\/3)*wi(2, 2) - (I\/143)*sqrt(2)*wi(4, 2) + ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) + ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			35,
			27,
			"(-35\/143 + (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 - (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 - (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			35,
			28,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			35,
			29,
			"(-2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 + (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 + (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			35,
			30,
			"(-10\/221 + (10*I)\/221)*sqrt(6)*wr(5, 5) + (420\/4199 - (420*I)\/4199)*sqrt(15)*wr(7, 5) - (15\/17 - (15*I)\/17)*sqrt(42\/247)*wr(9, 5) + (132\/323 - (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			35,
			31,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			35,
			32,
			"(-28\/143 - (28*I)\/143)*sqrt(2\/3)*wr(3, 3) + (20\/221 + (20*I)\/221)*sqrt(2\/33)*wr(5, 3) + (6580\/46189 + (6580*I)\/46189)*sqrt(3)*wr(7, 3) + (840\/221 + (840*I)\/221)*sqrt(2\/209)*wr(9, 3) - (462\/323 + (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			35,
			33,
			"((-20*I)\/143)*sqrt(21)*wi(2, 2) - ((12*I)\/143)*sqrt(7)*wi(4, 2) + ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) + ((105*I)\/2717)*sqrt(34)*wi(8, 2) + ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			35,
			34,
			"(-1\/143 + I\/143)*sqrt(210)*wr(1, 1) - (14\/143 - (14*I)\/143)*sqrt(5\/3)*wr(3, 1) - (40\/221 - (40*I)\/221)*sqrt(14\/33)*wr(5, 1) - (1120\/46189 - (1120*I)\/46189)*sqrt(6)*wr(7, 1) + (270\/2431 - (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) + (396\/4199 - (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			35,
			35,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			35,
			36,
			"(6\/143 + (6*I)\/143)*sqrt(6)*wr(1, 1) + (14\/143 + (14*I)\/143)*sqrt(7\/3)*wr(3, 1) + (80\/221 + (80*I)\/221)*sqrt(10\/33)*wr(5, 1) + (840\/46189 + (840*I)\/46189)*sqrt(210)*wr(7, 1) + (1260\/2431 + (1260*I)\/2431)*sqrt(10\/19)*wr(9, 1) + (2772\/4199 + (2772*I)\/4199)*sqrt(33\/23)*wr(11, 1)"
		],
		[
			35,
			37,
			"((15*I)\/143)*sqrt(42)*wi(2, 2) + ((16*I)\/143)*sqrt(14)*wi(4, 2) + ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) + (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) + ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			35,
			38,
			"(56\/429 - (56*I)\/429)*sqrt(2)*wr(3, 3) + (230\/663 - (230*I)\/663)*sqrt(2\/11)*wr(5, 3) + (3780\/46189 - (3780*I)\/46189)*wr(7, 3) - (105\/221 - (105*I)\/221)*sqrt(6\/209)*wr(9, 3) - (462\/323 - (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			35,
			39,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			35,
			40,
			"(60\/221 + (60*I)\/221)*sqrt(6\/11)*wr(5, 5) - (700\/4199 + (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) - (60\/17 + (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) + (132\/323 + (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			35,
			41,
			"((10*I)\/17)*sqrt(2\/13)*wi(6, 6) - ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) + ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			36,
			0,
			"(-1 + I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			36,
			1,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			36,
			2,
			"(I\/11)*sqrt(10)*wi(4, 2) - ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			36,
			3,
			"(4\/13 - (4*I)\/13)*sqrt(10\/11)*wr(5, 1) + (6\/13 - (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			36,
			4,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			36,
			5,
			"(-3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 1) + (2\/13 + (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			36,
			6,
			"((-5\/33 - (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 + (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 + (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			36,
			7,
			"(-1\/13*I)*sqrt(10)*wi(4, 2) + ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			36,
			8,
			"(25\/11 - (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 - (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 - (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			36,
			9,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			36,
			10,
			"((25\/11 + (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 + (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 + (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			36,
			11,
			"((-15*I)\/143)*sqrt(2)*wi(4, 2) + ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) - ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			36,
			12,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			36,
			13,
			"(10\/143 + (10*I)\/143)*sqrt(6\/7)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(42\/11)*wr(5, 3) - (120\/2431 + (120*I)\/2431)*sqrt(21)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			36,
			14,
			"(((-5*I)\/11)*wi(2, 2))\/sqrt(3) + ((5*I)\/11)*wi(4, 2) + ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) + ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			36,
			15,
			"(-125\/429 + (125*I)\/429)*sqrt(2\/7)*wr(3, 1) - (14\/39 - (14*I)\/39)*sqrt(5\/11)*wr(5, 1) - (150\/2431 - (150*I)\/2431)*sqrt(35)*wr(7, 1) - (196\/221 - (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			36,
			16,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			36,
			17,
			"(40\/143 + (40*I)\/143)*sqrt(10\/21)*wr(3, 1) + ((14\/13 + (14*I)\/13)*wr(5, 1))\/sqrt(33) + (20\/2431 + (20*I)\/2431)*sqrt(21)*wr(7, 1) - ((588\/221 + (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			36,
			18,
			"((5*I)\/33)*wi(2, 2) - ((45*I)\/143)*sqrt(3)*wi(4, 2) - (I\/33)*sqrt(14\/13)*wi(6, 2) + ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			36,
			19,
			"(-5\/143 + (5*I)\/143)*sqrt(2\/3)*wr(3, 3) + (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 3) - (630\/2431 - (630*I)\/2431)*sqrt(3)*wr(7, 3) + (42\/221 - (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			36,
			20,
			"(-2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 - (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 - (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			36,
			21,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			36,
			22,
			"(-35\/143 - (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 + (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 + (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			36,
			23,
			"((20*I)\/143)*sqrt(2\/3)*wi(2, 2) + (I\/143)*sqrt(2)*wi(4, 2) - ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) - ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			36,
			24,
			"(-3\/11 + (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 - (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 - (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 - (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 - (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			36,
			25,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			36,
			26,
			"(-1\/11 - I\/11)*sqrt(30)*wr(1, 1) + (7\/143 + (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 + (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 + (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 + (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			36,
			27,
			"((10*I)\/429)*sqrt(14)*wi(2, 2) - ((3*I)\/143)*sqrt(42)*wi(4, 2) - (((560*I)\/561)*wi(6, 2))\/sqrt(13) - ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			36,
			28,
			"((-70\/143 + (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 - (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 - (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			36,
			29,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			36,
			30,
			"((-10*I)\/17)*sqrt(2\/13)*wi(6, 6) + ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) - ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			36,
			31,
			"(60\/221 - (60*I)\/221)*sqrt(6\/11)*wr(5, 5) - (700\/4199 - (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) - (60\/17 - (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) + (132\/323 - (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			36,
			32,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			36,
			33,
			"(56\/429 + (56*I)\/429)*sqrt(2)*wr(3, 3) + (230\/663 + (230*I)\/663)*sqrt(2\/11)*wr(5, 3) + (3780\/46189 + (3780*I)\/46189)*wr(7, 3) - (105\/221 + (105*I)\/221)*sqrt(6\/209)*wr(9, 3) - (462\/323 + (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			36,
			34,
			"((-15*I)\/143)*sqrt(42)*wi(2, 2) - ((16*I)\/143)*sqrt(14)*wi(4, 2) - ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) - (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) - ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			36,
			35,
			"(6\/143 - (6*I)\/143)*sqrt(6)*wr(1, 1) + (14\/143 - (14*I)\/143)*sqrt(7\/3)*wr(3, 1) + (80\/221 - (80*I)\/221)*sqrt(10\/33)*wr(5, 1) + (840\/46189 - (840*I)\/46189)*sqrt(210)*wr(7, 1) + (1260\/2431 - (1260*I)\/2431)*sqrt(10\/19)*wr(9, 1) + (2772\/4199 - (2772*I)\/4199)*sqrt(33\/23)*wr(11, 1)"
		],
		[
			36,
			36,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			36,
			37,
			"(-1\/143 - I\/143)*sqrt(210)*wr(1, 1) - (14\/143 + (14*I)\/143)*sqrt(5\/3)*wr(3, 1) - (40\/221 + (40*I)\/221)*sqrt(14\/33)*wr(5, 1) - (1120\/46189 + (1120*I)\/46189)*sqrt(6)*wr(7, 1) + (270\/2431 + (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) + (396\/4199 + (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			36,
			38,
			"((20*I)\/143)*sqrt(21)*wi(2, 2) + ((12*I)\/143)*sqrt(7)*wi(4, 2) - ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) - ((105*I)\/2717)*sqrt(34)*wi(8, 2) - ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			36,
			39,
			"(-28\/143 + (28*I)\/143)*sqrt(2\/3)*wr(3, 3) + (20\/221 - (20*I)\/221)*sqrt(2\/33)*wr(5, 3) + (6580\/46189 - (6580*I)\/46189)*sqrt(3)*wr(7, 3) + (840\/221 - (840*I)\/221)*sqrt(2\/209)*wr(9, 3) - (462\/323 - (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			36,
			40,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			36,
			41,
			"(-10\/221 - (10*I)\/221)*sqrt(6)*wr(5, 5) + (420\/4199 + (420*I)\/4199)*sqrt(15)*wr(7, 5) - (15\/17 + (15*I)\/17)*sqrt(42\/247)*wr(9, 5) + (132\/323 + (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			37,
			0,
			"(-2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			37,
			1,
			"(-1 + I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			37,
			2,
			"((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) - (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			37,
			3,
			"(I\/11)*sqrt(42)*wi(4, 2) + (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			37,
			4,
			"(1\/13 - I\/13)*sqrt(14\/11)*wr(5, 1) + (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			37,
			5,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			37,
			6,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			37,
			7,
			"(-5\/33 - (5*I)\/33)*wr(3, 3) + ((68\/39 + (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 + (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			37,
			8,
			"((14*I)\/143)*sqrt(7)*wi(4, 2) + ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) + ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			37,
			9,
			"(5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 - I)*sqrt(7\/33)*wr(5, 1) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			37,
			10,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			37,
			11,
			"((5\/11 + (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 + (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 + (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			37,
			12,
			"(-2\/13 + (2*I)\/13)*sqrt(14\/33)*wr(5, 5) + (36\/221 - (36*I)\/221)*sqrt(105\/11)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			37,
			13,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			37,
			14,
			"(-5\/143 - (5*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (354\/2431 + (354*I)\/2431)*sqrt(5)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			37,
			15,
			"((-5*I)\/33)*sqrt(7)*wi(2, 2) + ((5*I)\/143)*sqrt(21)*wi(4, 2) + (I\/33)*sqrt(26)*wi(6, 2) + ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			37,
			16,
			"(10\/429 - (10*I)\/429)*sqrt(10)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(7\/11)*wr(5, 1) - (240\/2431 - (240*I)\/2431)*wr(7, 1) - (140\/221 - (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			37,
			17,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			37,
			18,
			"(-5\/39 - (5*I)\/39)*sqrt(2)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(35\/11)*wr(5, 1) + (42\/221 + (42*I)\/221)*sqrt(5)*wr(7, 1) - (28\/221 + (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			37,
			19,
			"(I\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			37,
			20,
			"((-12*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((504*I)\/19)*wi(8, 6))\/sqrt(2431) - ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			37,
			21,
			"(-10\/13 + (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 - (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 - (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			37,
			22,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			37,
			23,
			"(-35\/143 - (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 + (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			37,
			24,
			"((-10*I)\/429)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) - ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			37,
			25,
			"(-3\/11 + (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 - (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 - (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 - (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 - (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			37,
			26,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			37,
			27,
			"(-3\/11 - (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 + (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 + (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 + (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 + (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			37,
			28,
			"((-8*I)\/429)*sqrt(10)*wi(2, 2) + ((6*I)\/143)*sqrt(30)*wi(4, 2) + ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) - ((28*I)\/2717)*sqrt(1785)*wi(8, 2) + ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			37,
			29,
			"(-2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 - (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 - (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			37,
			30,
			"(-140\/323 - (140*I)\/323)*sqrt(3\/13)*wr(7, 7) + (60\/17 + (60*I)\/17)*sqrt(6\/247)*wr(9, 7) - ((396\/19 + (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			37,
			31,
			"((-10*I)\/17)*sqrt(70\/143)*wi(6, 6) + ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			37,
			32,
			"(-30\/221 + (30*I)\/221)*sqrt(42\/11)*wr(5, 5) - (196\/4199 - (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) + (15\/17 - (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) + (660\/323 - (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			37,
			33,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			37,
			34,
			"(-14\/429 - (14*I)\/429)*sqrt(35)*wr(3, 3) - (80\/663 + (80*I)\/663)*sqrt(35\/11)*wr(5, 3) - (1512\/46189 + (1512*I)\/46189)*sqrt(70)*wr(7, 3) - (120\/221 + (120*I)\/221)*sqrt(105\/209)*wr(9, 3) - (132\/323 + (132*I)\/323)*sqrt(1155\/299)*wr(11, 3)"
		],
		[
			37,
			35,
			"((-15*I)\/143)*sqrt(42)*wi(2, 2) - ((16*I)\/143)*sqrt(14)*wi(4, 2) - ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) - (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) - ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			37,
			36,
			"(-1\/143 + I\/143)*sqrt(210)*wr(1, 1) - (14\/143 - (14*I)\/143)*sqrt(5\/3)*wr(3, 1) - (40\/221 - (40*I)\/221)*sqrt(14\/33)*wr(5, 1) - (1120\/46189 - (1120*I)\/46189)*sqrt(6)*wr(7, 1) + (270\/2431 - (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) + (396\/4199 - (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			37,
			37,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			37,
			38,
			"(8\/143 + (8*I)\/143)*sqrt(3)*wr(1, 1) + (4\/143 + (4*I)\/143)*sqrt(14\/3)*wr(3, 1) - (40\/221 + (40*I)\/221)*sqrt(5\/33)*wr(5, 1) - (1148\/46189 + (1148*I)\/46189)*sqrt(105)*wr(7, 1) - (1620\/2431 + (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) + (990\/4199 + (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			37,
			39,
			"((36*I)\/143)*sqrt(5)*wi(2, 2) - ((4*I)\/143)*sqrt(15)*wi(4, 2) - ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			37,
			40,
			"(8\/143 - (8*I)\/143)*sqrt(14\/3)*wr(3, 3) - (70\/221 - (70*I)\/221)*sqrt(14\/33)*wr(5, 3) - (2100\/46189 - (2100*I)\/46189)*sqrt(21)*wr(7, 3) + (345\/221 - (345*I)\/221)*sqrt(14\/209)*wr(9, 3) - (66\/323 - (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			37,
			41,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			38,
			0,
			"(1 + I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			38,
			1,
			"((-2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			38,
			2,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			38,
			3,
			"(-7\/13 - (7*I)\/13)*sqrt(6\/11)*wr(5, 3) - (6\/13 + (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			38,
			4,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) + (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			38,
			5,
			"(-4\/13 + (4*I)\/13)*sqrt(21\/11)*wr(5, 1) + (2\/13 - (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			38,
			6,
			"(-5\/13 + (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 - (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			38,
			7,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			38,
			8,
			"(-10\/33 - (10*I)\/33)*wr(3, 3) + ((37\/39 + (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 + (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			38,
			9,
			"((-6*I)\/143)*sqrt(14)*wi(4, 2) - ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) + (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			38,
			10,
			"(5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 - (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			38,
			11,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			38,
			12,
			"(-I)*sqrt(7\/143)*wi(6, 6) + ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			38,
			13,
			"((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(33) - (27\/221 - (27*I)\/221)*sqrt(30\/11)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			38,
			14,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			38,
			15,
			"((40\/143 + (40*I)\/143)*wr(3, 3))\/sqrt(3) + ((8\/13 + (8*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) + (210\/221 + (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			38,
			16,
			"((-5*I)\/33)*sqrt(14)*wi(2, 2) - ((5*I)\/143)*sqrt(42)*wi(4, 2) - (((37*I)\/33)*wi(6, 2))\/sqrt(13) - ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			38,
			17,
			"((10\/143 - (10*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (163\/2431 - (163*I)\/2431)*sqrt(30)*wr(7, 1) - (42\/221 - (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			38,
			18,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			38,
			19,
			"(20\/429 + (20*I)\/429)*sqrt(7)*wr(3, 1) - (14\/39 + (14*I)\/39)*sqrt(10\/11)*wr(5, 1) + (84\/2431 + (84*I)\/2431)*sqrt(70)*wr(7, 1) - (14\/221 + (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			38,
			20,
			"(-14\/17 - (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 + (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			38,
			21,
			"((16*I)\/17)*sqrt(14\/143)*wi(6, 6) - ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			38,
			22,
			"(-10\/13 + (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			38,
			23,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			38,
			24,
			"(-70\/143 - (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 + (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 + (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			38,
			25,
			"((8*I)\/429)*sqrt(70)*wi(2, 2) + ((2*I)\/143)*sqrt(210)*wi(4, 2) + ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) + ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) - ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			38,
			26,
			"(-2\/11 + (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 - (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 - I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 - (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			38,
			27,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			38,
			28,
			"(-3\/11 - (3*I)\/11)*wr(1, 1) + (68\/429 + (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 + (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 + (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			38,
			29,
			"((2*I)\/143)*sqrt(5)*wi(2, 2) - ((8*I)\/143)*sqrt(15)*wi(4, 2) + ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			38,
			30,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			38,
			31,
			"(560\/323 + (560*I)\/323)*sqrt(6\/143)*wr(7, 7) + (30\/17 + (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) - (198\/19 + (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			38,
			32,
			"((-40*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((280*I)\/19)*wi(8, 6))\/sqrt(2431) - ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			38,
			33,
			"(80\/221 - (80*I)\/221)*sqrt(7\/11)*wr(5, 5) + (504\/4199 - (504*I)\/4199)*sqrt(70\/11)*wr(7, 5) + ((360\/17 - (360*I)\/17)*wr(9, 5))\/sqrt(2717) + (990\/323 - (990*I)\/323)*sqrt(22\/299)*wr(11, 5)"
		],
		[
			38,
			34,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			38,
			35,
			"(56\/429 + (56*I)\/429)*sqrt(2)*wr(3, 3) + (230\/663 + (230*I)\/663)*sqrt(2\/11)*wr(5, 3) + (3780\/46189 + (3780*I)\/46189)*wr(7, 3) - (105\/221 + (105*I)\/221)*sqrt(6\/209)*wr(9, 3) - (462\/323 + (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			38,
			36,
			"((-20*I)\/143)*sqrt(21)*wi(2, 2) - ((12*I)\/143)*sqrt(7)*wi(4, 2) + ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) + ((105*I)\/2717)*sqrt(34)*wi(8, 2) + ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			38,
			37,
			"(8\/143 - (8*I)\/143)*sqrt(3)*wr(1, 1) + (4\/143 - (4*I)\/143)*sqrt(14\/3)*wr(3, 1) - (40\/221 - (40*I)\/221)*sqrt(5\/33)*wr(5, 1) - (1148\/46189 - (1148*I)\/46189)*sqrt(105)*wr(7, 1) - (1620\/2431 - (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) + (990\/4199 - (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			38,
			38,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			38,
			39,
			"(-9\/143 - (9*I)\/143)*sqrt(2)*wr(1, 1) + (2\/143 + (2*I)\/143)*sqrt(7)*wr(3, 1) + (50\/221 + (50*I)\/221)*sqrt(10\/11)*wr(5, 1) + (756\/46189 + (756*I)\/46189)*sqrt(70)*wr(7, 1) - (795\/2431 + (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) + (990\/4199 + (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			38,
			40,
			"((45*I)\/143)*sqrt(2)*wi(2, 2) - ((2*I)\/11)*sqrt(6)*wi(4, 2) - ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) + ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) - ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			38,
			41,
			"(-2\/13 + (2*I)\/13)*sqrt(7\/33)*wr(3, 3) + (40\/221 - (40*I)\/221)*sqrt(7\/3)*wr(5, 3) - (700\/4199 - (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) + (60\/221 - (60*I)\/221)*sqrt(7\/19)*wr(9, 3) - (66\/323 - (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			39,
			0,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			39,
			1,
			"((3 + 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			39,
			2,
			"(-1\/13 + I\/13)*sqrt(30\/11)*wr(5, 5) + (2\/13 - (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			39,
			3,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			39,
			4,
			"(6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 3) - (6\/13 + (6*I)\/13)*wr(7, 3)"
		],
		[
			39,
			5,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) - ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			39,
			6,
			"(-2*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			39,
			7,
			"(-3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			39,
			8,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			39,
			9,
			"((-10\/11 - (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 + (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 + (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			39,
			10,
			"((-2*I)\/143)*sqrt(21)*wi(4, 2) - ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) + ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			39,
			11,
			"(5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 - (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			39,
			12,
			"(-21\/17 - (21*I)\/17)*sqrt(10\/143)*wr(7, 7) + (28\/17 + (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			39,
			13,
			"(-3*I)*sqrt(3\/143)*wi(6, 6) - I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			39,
			14,
			"(-8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (4\/221 - (4*I)\/221)*sqrt(330)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			39,
			15,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			39,
			16,
			"(-30\/143 - (30*I)\/143)*wr(3, 3) - ((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) - (555\/2431 + (555*I)\/2431)*sqrt(2)*wr(7, 3) + (70\/221 + (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			39,
			17,
			"(-1\/11*I)*sqrt(70)*wi(2, 2) - ((5*I)\/143)*sqrt(210)*wi(4, 2) - ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) + ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			39,
			18,
			"((-40\/143 + (40*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) + (162\/2431 - (162*I)\/2431)*sqrt(30)*wr(7, 1) - (14\/221 - (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			39,
			19,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			39,
			20,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			39,
			21,
			"(-42\/17 - (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 + (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			39,
			22,
			"((-12*I)\/17)*sqrt(42\/143)*wi(6, 6) - ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) - ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			39,
			23,
			"(-10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 - (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			39,
			24,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			39,
			25,
			"(-42\/143 - (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 + (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 + (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 + (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			39,
			26,
			"((-4*I)\/143)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) + ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			39,
			27,
			"(-6\/11 + (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 - (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 - (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 - (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			39,
			28,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			39,
			29,
			"(-1\/11 - I\/11)*sqrt(3)*wr(1, 1) + (12\/143 + (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 + (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 + (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 + (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			39,
			30,
			"((-30 + 30*I)*wr(9, 9))\/sqrt(4199) + (66 - 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			39,
			31,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			39,
			32,
			"(-504\/323 - (504*I)\/323)*sqrt(10\/143)*wr(7, 7) - (180\/17 + (180*I)\/17)*sqrt(5\/2717)*wr(9, 7) - (66\/19 + (66*I)\/19)*sqrt(330\/5083)*wr(11, 7)"
		],
		[
			39,
			33,
			"((-40*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((280*I)\/19)*wi(8, 6))\/sqrt(2431) - ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			39,
			34,
			"(-30\/221 + (30*I)\/221)*sqrt(42\/11)*wr(5, 5) - (196\/4199 - (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) + (15\/17 - (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) + (660\/323 - (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			39,
			35,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			39,
			36,
			"(-28\/143 - (28*I)\/143)*sqrt(2\/3)*wr(3, 3) + (20\/221 + (20*I)\/221)*sqrt(2\/33)*wr(5, 3) + (6580\/46189 + (6580*I)\/46189)*sqrt(3)*wr(7, 3) + (840\/221 + (840*I)\/221)*sqrt(2\/209)*wr(9, 3) - (462\/323 + (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			39,
			37,
			"((-36*I)\/143)*sqrt(5)*wi(2, 2) + ((4*I)\/143)*sqrt(15)*wi(4, 2) + ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			39,
			38,
			"(-9\/143 + (9*I)\/143)*sqrt(2)*wr(1, 1) + (2\/143 - (2*I)\/143)*sqrt(7)*wr(3, 1) + (50\/221 - (50*I)\/221)*sqrt(10\/11)*wr(5, 1) + (756\/46189 - (756*I)\/46189)*sqrt(70)*wr(7, 1) - (795\/2431 - (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) + (990\/4199 - (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			39,
			39,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			39,
			40,
			"(2\/143 + (2*I)\/143)*sqrt(30)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 1) - (40\/221 + (40*I)\/221)*sqrt(6\/11)*wr(5, 1) + (140\/2717 + (140*I)\/2717)*sqrt(42)*wr(7, 1) - (90\/143 + (90*I)\/143)*sqrt(2\/19)*wr(9, 1) + (66\/4199 + (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			39,
			41,
			"((5*I)\/13)*sqrt(6\/11)*wi(2, 2) - ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) + ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) - ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) + ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			40,
			0,
			"((-1 + I)*wr(5, 5))\/sqrt(11)"
		],
		[
			40,
			1,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			40,
			2,
			"(-3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			40,
			3,
			"(10\/13 - (10*I)\/13)*sqrt(2\/11)*wr(5, 5) + (6\/13 - (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			40,
			4,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			40,
			5,
			"(3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 3) - (2\/13 + (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			40,
			6,
			"(-1 - I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			40,
			7,
			"(4*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			40,
			8,
			"(-15\/13 + (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 - (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			40,
			9,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			40,
			10,
			"(-5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 + I)*sqrt(10\/33)*wr(5, 3) + (3\/11 + (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			40,
			11,
			"((10*I)\/143)*sqrt(21)*wi(4, 2) - ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) + (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			40,
			12,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			40,
			13,
			"(30\/17 + (30*I)\/17)*sqrt(14\/143)*wr(7, 7) + (28\/17 + (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			40,
			14,
			"(-3*I)*sqrt(5\/143)*wi(6, 6) - (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			40,
			15,
			"((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(11) + (75\/221 - (75*I)\/221)*sqrt(10\/11)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			40,
			16,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			40,
			17,
			"(20\/143 + (20*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) - (400\/2431 + (400*I)\/2431)*sqrt(6)*wr(7, 3) + (42\/221 + (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			40,
			18,
			"((-5*I)\/11)*sqrt(14\/3)*wi(2, 2) - ((15*I)\/143)*sqrt(14)*wi(4, 2) + (((29*I)\/11)*wi(6, 2))\/sqrt(39) - (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			40,
			19,
			"(10\/143 - (10*I)\/143)*sqrt(35\/3)*wr(3, 1) - (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 1) + (45\/2431 - (45*I)\/2431)*sqrt(42)*wr(7, 1) - (14\/221 - (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			40,
			20,
			"(-63 + 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			40,
			21,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			40,
			22,
			"((-105\/17 - (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 + (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			40,
			23,
			"((24*I)\/17)*sqrt(10\/143)*wi(6, 6) + ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) - ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			40,
			24,
			"(-10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 - (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			40,
			25,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			40,
			26,
			"(-35\/143 - (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 + (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 + (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			40,
			27,
			"(((40*I)\/143)*wi(2, 2))\/sqrt(3) - ((6*I)\/143)*wi(4, 2) - ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) + ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) - ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			40,
			28,
			"(-3\/11 + (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 - (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 - (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 - (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			40,
			29,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			40,
			30,
			"(-6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			40,
			31,
			"(60 - 60*I)*sqrt(5\/46189)*wr(9, 9) + (66 - 66*I)*sqrt(22\/96577)*wr(11, 9)"
		],
		[
			40,
			32,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			40,
			33,
			"(560\/323 + (560*I)\/323)*sqrt(6\/143)*wr(7, 7) + (30\/17 + (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) - (198\/19 + (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			40,
			34,
			"((-10*I)\/17)*sqrt(70\/143)*wi(6, 6) + ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			40,
			35,
			"(60\/221 - (60*I)\/221)*sqrt(6\/11)*wr(5, 5) - (700\/4199 - (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) - (60\/17 - (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) + (132\/323 - (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			40,
			36,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			40,
			37,
			"(8\/143 + (8*I)\/143)*sqrt(14\/3)*wr(3, 3) - (70\/221 + (70*I)\/221)*sqrt(14\/33)*wr(5, 3) - (2100\/46189 + (2100*I)\/46189)*sqrt(21)*wr(7, 3) + (345\/221 + (345*I)\/221)*sqrt(14\/209)*wr(9, 3) - (66\/323 + (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			40,
			38,
			"((-45*I)\/143)*sqrt(2)*wi(2, 2) + ((2*I)\/11)*sqrt(6)*wi(4, 2) + ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) - ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) + ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			40,
			39,
			"(2\/143 - (2*I)\/143)*sqrt(30)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 1) - (40\/221 - (40*I)\/221)*sqrt(6\/11)*wr(5, 1) + (140\/2717 - (140*I)\/2717)*sqrt(42)*wr(7, 1) - (90\/143 - (90*I)\/143)*sqrt(2\/19)*wr(9, 1) + (66\/4199 - (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			40,
			40,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			40,
			41,
			"(-1\/13 - I\/13)*sqrt(6\/11)*wr(1, 1) + (2\/13 + (2*I)\/13)*sqrt(21\/11)*wr(3, 1) - (10\/221 + (10*I)\/221)*sqrt(30)*wr(5, 1) + (140\/4199 + (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) - (45\/221 + (45*I)\/221)*sqrt(10\/209)*wr(9, 1) + (66\/4199 + (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			41,
			0,
			"(-2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			41,
			1,
			"(-1 + I)*wr(5, 5)"
		],
		[
			41,
			2,
			"(-2 - 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			41,
			3,
			"(-I)*sqrt(6\/13)*wi(6, 6)"
		],
		[
			41,
			4,
			"(-5\/13 + (5*I)\/13)*sqrt(2)*wr(5, 5) + ((6\/13 - (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			41,
			5,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			41,
			6,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			41,
			7,
			"(-1 - I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			41,
			8,
			"((-2*I)*wi(6, 6))\/sqrt(13) + (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			41,
			9,
			"(-5\/13 + (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 - (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			41,
			10,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			41,
			11,
			"(-5 - 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 + (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			41,
			12,
			"((-84 + 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			41,
			13,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			41,
			14,
			"(-5\/17 - (5*I)\/17)*sqrt(42\/13)*wr(7, 7) + (28\/17 + (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			41,
			15,
			"(-I)*sqrt(3\/13)*wi(6, 6) + I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			41,
			16,
			"(-4\/13 + (4*I)\/13)*wr(5, 5) + (30\/221 - (30*I)\/221)*sqrt(10)*wr(7, 5) - (14\/17 - (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			41,
			17,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			41,
			18,
			"((-10\/13 - (10*I)\/13)*wr(3, 3))\/sqrt(11) + (4\/13 + (4*I)\/13)*wr(5, 3) - (75\/221 + (75*I)\/221)*sqrt(2\/11)*wr(7, 3) + (14\/221 + (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			41,
			19,
			"(-5*I)*sqrt(2\/33)*wi(2, 2) + ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) - I*sqrt(7\/429)*wi(6, 2) + (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			41,
			20,
			"(-6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			41,
			21,
			"(-21 + 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			41,
			22,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			41,
			23,
			"(-5\/17 - (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 + (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			41,
			24,
			"((-4*I)\/17)*sqrt(15\/13)*wi(6, 6) + ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) - (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			41,
			25,
			"(-2\/13 + (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 - (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 - (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			41,
			26,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			41,
			27,
			"(-5\/13 - (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 + (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 + (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			41,
			28,
			"(((-10*I)\/13)*wi(2, 2))\/sqrt(33) + (((12*I)\/13)*wi(4, 2))\/sqrt(11) - ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) + ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) - ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			41,
			29,
			"(-1 + I)*sqrt(15\/11)*wr(1, 1) + (2\/13 - (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 - (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 - (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			41,
			30,
			"(-66 - 66*I)*sqrt(42\/96577)*wr(11, 11)"
		],
		[
			41,
			31,
			"(-6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			41,
			32,
			"((-30 + 30*I)*wr(9, 9))\/sqrt(4199) + (66 - 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			41,
			33,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			41,
			34,
			"(-140\/323 - (140*I)\/323)*sqrt(3\/13)*wr(7, 7) + (60\/17 + (60*I)\/17)*sqrt(6\/247)*wr(9, 7) - ((396\/19 + (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			41,
			35,
			"((-10*I)\/17)*sqrt(2\/13)*wi(6, 6) + ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) - ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			41,
			36,
			"(-10\/221 + (10*I)\/221)*sqrt(6)*wr(5, 5) + (420\/4199 - (420*I)\/4199)*sqrt(15)*wr(7, 5) - (15\/17 - (15*I)\/17)*sqrt(42\/247)*wr(9, 5) + (132\/323 - (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			41,
			37,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			41,
			38,
			"(-2\/13 - (2*I)\/13)*sqrt(7\/33)*wr(3, 3) + (40\/221 + (40*I)\/221)*sqrt(7\/3)*wr(5, 3) - (700\/4199 + (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) + (60\/221 + (60*I)\/221)*sqrt(7\/19)*wr(9, 3) - (66\/323 + (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			41,
			39,
			"((-5*I)\/13)*sqrt(6\/11)*wi(2, 2) + ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) - ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) + ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) - ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			41,
			40,
			"(-1\/13 + I\/13)*sqrt(6\/11)*wr(1, 1) + (2\/13 - (2*I)\/13)*sqrt(21\/11)*wr(3, 1) - (10\/221 - (10*I)\/221)*sqrt(30)*wr(5, 1) + (140\/4199 - (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) - (45\/221 - (45*I)\/221)*sqrt(10\/209)*wr(9, 1) + (66\/4199 - (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			41,
			41,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> CubicBox/MatrixElements/2C3v/G1M.json <==
{
	"shape":[
		28,
		28
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"((-1\/3 + I)*wr(1, 0))\/sqrt(2)"
		],
		[
			0,
			2,
			"(5\/6 - I\/2)*wr(1, 0)"
		],
		[
			0,
			3,
			"((-1 - 2*I)*wr(2, 1))\/sqrt(15)"
		],
		[
			0,
			4,
			"(1\/3 + I\/3)*wr(2, 1)"
		],
		[
			0,
			5,
			"((-3\/2 - (5*I)\/2)*wr(3, 0))\/sqrt(14)"
		],
		[
			0,
			6,
			"(-1\/3 + I)*sqrt(2\/5)*wr(2, 1)"
		],
		[
			0,
			8,
			"(sqrt(5\/3)*wr(3, 0))\/4"
		],
		[
			0,
			9,
			"(-4*wr(4, 0))\/sqrt(21)"
		],
		[
			0,
			10,
			"((19\/4 + (13*I)\/4)*wr(3, 0))\/sqrt(42)"
		],
		[
			0,
			11,
			"(25\/3 - I)*sqrt(2\/39)*wr(4, 1)"
		],
		[
			0,
			13,
			"((-8\/3 - (4*I)\/3)*wr(4, 1))\/sqrt(13)"
		],
		[
			0,
			15,
			"(-41\/4 + (53*I)\/4)*sqrt(5\/7854)*wr(5, 0) + (15\/4 - (19*I)\/4)*sqrt(5\/1122)*wr(5, 1) + ((37\/24 - (433*I)\/24)*wr(5, 1))\/sqrt(1309)"
		],
		[
			0,
			16,
			"2*sqrt(5\/21)*wr(4, 0)"
		],
		[
			0,
			17,
			"(127\/2 - 252*I)*sqrt(5\/498729)*wr(5, 0) + (sqrt(15\/23749)*wr(5, 1))\/2 + ((507\/2 - 1008*I)*wr(5, 1))\/sqrt(332486)"
		],
		[
			0,
			18,
			"(-1\/3 + I)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			0,
			19,
			"(-4 - 4*I)*sqrt(10\/4191)*wr(5, 0) - (1 - I)*sqrt(210\/1397)*wr(5, 1) - ((15 + 17*I)*wr(5, 1))\/sqrt(1397)"
		],
		[
			0,
			21,
			"((-2 - 9*I)*wr(6, 1))\/sqrt(286) - (1 - I)*sqrt(5\/143)*wr(6, 3)"
		],
		[
			0,
			22,
			"((-29\/2 - 38*I)*wr(5, 0))\/sqrt(10626) - (139\/12 + (23*I)\/3)*sqrt(5\/1771)*wr(5, 1) - ((13\/2 - 2*I)*wr(5, 1))\/sqrt(1518)"
		],
		[
			0,
			23,
			"(-17\/2 - (5*I)\/2)*sqrt(5\/1677)*wr(6, 1) - (8 + 3*I)*sqrt(6\/559)*wr(6, 3)"
		],
		[
			0,
			24,
			"(123\/4 + (151*I)\/4)*sqrt(5\/72611)*wr(5, 0) - (21\/4 - (55*I)\/4)*sqrt(5\/10373)*wr(5, 1) + ((617\/4 + (4397*I)\/4)*wr(5, 1))\/sqrt(435666)"
		],
		[
			0,
			25,
			"-4*sqrt(3\/13)*wr(6, 0)"
		],
		[
			0,
			26,
			"((101\/4 + (101*I)\/4)*wr(5, 0))\/sqrt(1353) - (15\/4 + (7*I)\/4)*sqrt(7\/1353)*wr(5, 1) + (175\/12 + (103*I)\/12)*sqrt(5\/902)*wr(5, 1)"
		],
		[
			0,
			27,
			"(3 + 7*I)*sqrt(5\/3354)*wr(6, 1) - (5 + I)*sqrt(3\/559)*wr(6, 3)"
		],
		[
			1,
			0,
			"((-1\/3 - I)*wr(1, 0))\/sqrt(2)"
		],
		[
			1,
			1,
			"wr(0, 0)"
		],
		[
			1,
			2,
			"((2 + I)*wr(2, 1))\/sqrt(15)"
		],
		[
			1,
			3,
			"(1\/2 - (5*I)\/6)*wr(1, 0)"
		],
		[
			1,
			4,
			"(2\/3 - I\/6)*sqrt(5\/7)*wr(3, 0)"
		],
		[
			1,
			5,
			"(1\/7 + (2*I)\/3)*sqrt(2\/5)*wr(2, 1) + (4*sqrt(5\/3)*wr(4, 1))\/7"
		],
		[
			1,
			6,
			"((1 - (5*I)\/3)*wr(3, 0))\/sqrt(14)"
		],
		[
			1,
			7,
			"(10\/21 + (4*I)\/21)*wr(2, 1) - (4\/7 - (4*I)\/7)*sqrt(2\/3)*wr(4, 1)"
		],
		[
			1,
			8,
			"((-1 - I)*wr(2, 1))\/sqrt(21) + (1\/3 - I\/3)*sqrt(10\/7)*wr(4, 0) + ((1\/3 - (25*I)\/9)*wr(4, 1))\/sqrt(14)"
		],
		[
			1,
			9,
			"(7\/27 + (11*I)\/27)*sqrt(2)*wr(3, 0) + (5\/27 - (5*I)\/27)*sqrt(2\/77)*wr(5, 0) + (1\/3 - I\/3)*sqrt(5\/231)*wr(5, 1) + (5\/9 - (5*I)\/9)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			1,
			10,
			"(sqrt(10\/3)*wr(2, 1))\/7 - ((2*I)\/3)*wr(4, 0) + (11\/63 + (2*I)\/9)*sqrt(5)*wr(4, 1)"
		],
		[
			1,
			11,
			"(2\/3 + (5*I)\/54)*sqrt(5\/91)*wr(3, 0) + ((2*I)\/27)*sqrt(5\/143)*wr(5, 0) + (I\/3)*sqrt(2\/429)*wr(5, 1) + ((2*I)\/9)*sqrt(35\/143)*wr(5, 1)"
		],
		[
			1,
			12,
			"((-2\/7 + (2*I)\/7)*wr(2, 1))\/sqrt(3) + (22\/21 + (2*I)\/7)*sqrt(2)*wr(4, 1)"
		],
		[
			1,
			13,
			"(41\/9 - (31*I)\/9)*sqrt(5\/546)*wr(3, 0) + (2\/9 + (2*I)\/9)*sqrt(10\/429)*wr(5, 0) + (2\/3 + (2*I)\/3)*sqrt(70\/429)*wr(5, 1) + ((2\/3 + (2*I)\/3)*wr(5, 1))\/sqrt(143)"
		],
		[
			1,
			14,
			"(-4*wr(3, 0))\/(9*sqrt(3)) - ((7\/18 + (27*I)\/4)*wr(5, 0))\/sqrt(231) - ((1\/6 - (5*I)\/4)*wr(5, 1))\/sqrt(33) - ((49\/6 + (89*I)\/12)*wr(5, 1))\/sqrt(770)"
		],
		[
			1,
			15,
			"4*sqrt(5\/119)*wr(4, 0) - ((10*I)\/11)*sqrt(10\/663)*wr(6, 1) + ((20*I)\/11)*sqrt(3\/221)*wr(6, 3)"
		],
		[
			1,
			16,
			"(1\/27 - I\/27)*sqrt(10)*wr(3, 0) - (14\/27 + (31*I)\/27)*sqrt(5\/154)*wr(5, 0) + (4\/9 + (5*I)\/9)*sqrt(5\/22)*wr(5, 1) + ((14\/3 + (53*I)\/6)*wr(5, 1))\/sqrt(231)"
		],
		[
			1,
			17,
			"(-1\/3 + I\/3)*sqrt(10\/15113)*wr(4, 0) - (4\/3 - (4*I)\/9)*sqrt(238\/127)*wr(4, 1) - (4\/11 + (4*I)\/11)*sqrt(5\/84201)*wr(6, 1) + (4\/11 + (4*I)\/11)*sqrt(6\/28067)*wr(6, 3)"
		],
		[
			1,
			18,
			"(I\/27)*sqrt(7)*wr(3, 0) + ((8\/3 - (16*I)\/27)*wr(5, 0))\/sqrt(11) + (16 - (11*I)\/3)*sqrt(2\/165)*wr(5, 1) + ((2*I)\/9)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			1,
			19,
			"((-8*I)\/3)*sqrt(5\/127)*wr(4, 0) - ((2\/9 - (4*I)\/9)*wr(4, 1))\/sqrt(127) + (16*sqrt(70\/4953)*wr(6, 1))\/11 - (32*sqrt(21\/1651)*wr(6, 3))\/11"
		],
		[
			1,
			20,
			"(2\/3 + (2*I)\/3)*sqrt(5\/143)*wr(6, 1) - (2 + 2*I)*sqrt(2\/143)*wr(6, 3)"
		],
		[
			1,
			21,
			"((67\/78 - (343*I)\/312)*wr(5, 0))\/sqrt(14) - (25\/156 - (511*I)\/624)*sqrt(5\/21)*wr(5, 1) - ((25\/78 - (121*I)\/312)*wr(5, 1))\/sqrt(2) - (23\/143 + (23*I)\/143)*sqrt(35\/66)*wr(7, 0) + (23\/143 + (23*I)\/143)*sqrt(5\/33)*wr(7, 1) - ((11\/78 + (11*I)\/78)*wr(7, 1))\/sqrt(5) - ((2191\/858 + (2191*I)\/858)*wr(7, 3))\/sqrt(55)"
		],
		[
			1,
			22,
			"-8*sqrt(7\/299)*wr(6, 0) + (8 + (54*I)\/11)*sqrt(2\/897)*wr(6, 1) + (8 + (32*I)\/11)*sqrt(5\/897)*wr(6, 3)"
		],
		[
			1,
			23,
			"(-921\/208 + (347*I)\/16)*sqrt(5\/9933)*wr(5, 0) + (391\/208 + (27*I)\/16)*sqrt(5\/1419)*wr(5, 1) - ((7379\/624 - (1811*I)\/16)*wr(5, 1))\/sqrt(6622) + (23*sqrt(7\/43)*wr(7, 0))\/429 - (23*sqrt(2\/43)*wr(7, 1))\/429 + (7*sqrt(33\/86)*wr(7, 1))\/13 + (123*sqrt(3\/86)*wr(7, 3))\/143"
		],
		[
			1,
			24,
			"(6 - 6*I)*sqrt(210\/12259)*wr(6, 0) + (856\/33 - (376*I)\/33)*sqrt(5\/12259)*wr(6, 1) + (332\/11 - (20*I)\/11)*sqrt(2\/12259)*wr(6, 3)"
		],
		[
			1,
			25,
			"((82\/39 + (239*I)\/78)*wr(5, 0))\/sqrt(22) + (79\/39 + (529*I)\/156)*sqrt(5\/33)*wr(5, 1) + (2\/39 - (17*I)\/78)*sqrt(7\/22)*wr(5, 1) - (2\/39 - (2*I)\/39)*sqrt(77\/5)*wr(7, 1) - (2\/39 - (2*I)\/39)*sqrt(7\/5)*wr(7, 3)"
		],
		[
			1,
			26,
			"(-16*I)*sqrt(2\/533)*wr(6, 0) + (9\/11 + 2*I)*sqrt(7\/1599)*wr(6, 1) - (1\/11 + 2*I)*sqrt(70\/1599)*wr(6, 3)"
		],
		[
			1,
			27,
			"(-37\/2 + (18*I)\/13)*sqrt(5\/19866)*wr(5, 0) + (11\/2 - (4*I)\/13)*sqrt(5\/2838)*wr(5, 1) + ((73\/12 - (374*I)\/39)*wr(5, 1))\/sqrt(3311) - ((184*I)\/429)*sqrt(14\/43)*wr(7, 0) + ((4*I)\/13)*sqrt(11\/129)*wr(7, 1) + (((368*I)\/429)*wr(7, 1))\/sqrt(43) - (((1060*I)\/143)*wr(7, 3))\/sqrt(129)"
		],
		[
			2,
			0,
			"(5\/6 + I\/2)*wr(1, 0)"
		],
		[
			2,
			1,
			"((2 - I)*wr(2, 1))\/sqrt(15)"
		],
		[
			2,
			2,
			"wr(0, 0) - sqrt(2\/15)*wr(2, 1)"
		],
		[
			2,
			3,
			"((2*I)\/15)*sqrt(2)*wr(1, 0) + (1 - (3*I)\/5)*sqrt(3\/14)*wr(3, 0)"
		],
		[
			2,
			4,
			"(2\/3 + I\/3)*sqrt(5\/14)*wr(3, 0)"
		],
		[
			2,
			5,
			"(((-4*I)\/21)*wr(2, 1))\/sqrt(5) - ((2*I)\/7)*sqrt(6)*wr(4, 0) + ((2*I)\/7)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			2,
			6,
			"(1\/2 - (3*I)\/10)*sqrt(3)*wr(1, 0) - ((1\/2 - (17*I)\/30)*wr(3, 0))\/sqrt(7)"
		],
		[
			2,
			7,
			"((-5\/21 + I\/21)*wr(2, 1))\/sqrt(2) + ((2\/7 + (22*I)\/7)*wr(4, 1))\/sqrt(3)"
		],
		[
			2,
			8,
			"((1\/2 + I\/2)*wr(2, 1))\/sqrt(42) + (1\/3 - I\/3)*sqrt(5\/7)*wr(4, 0) + ((1\/2 - (19*I)\/18)*wr(4, 1))\/sqrt(7)"
		],
		[
			2,
			9,
			"(-5\/108 - (19*I)\/108)*wr(3, 0) - ((95\/54 + (55*I)\/54)*wr(5, 0))\/sqrt(77) + (37\/6 + (17*I)\/6)*sqrt(5\/462)*wr(5, 1) + ((25\/18 + (5*I)\/18)*wr(5, 1))\/sqrt(11)"
		],
		[
			2,
			10,
			"((1\/2 + (12*I)\/7)*wr(2, 1))\/sqrt(15) + ((5*I)\/21)*sqrt(2)*wr(4, 0) - (1\/9 + (10*I)\/63)*sqrt(5\/2)*wr(4, 1)"
		],
		[
			2,
			11,
			"(-8\/9 - (5*I)\/27)*sqrt(5\/182)*wr(3, 0) + (56\/9 + (41*I)\/27)*sqrt(5\/286)*wr(5, 0) - (I\/9)*sqrt(35\/286)*wr(5, 1) + ((112\/3 + (55*I)\/6)*wr(5, 1))\/sqrt(429)"
		],
		[
			2,
			12,
			"((1\/7 + (11*I)\/7)*wr(2, 1))\/sqrt(6) - (11\/21 + (3*I)\/7)*wr(4, 1)"
		],
		[
			2,
			13,
			"(79\/36 - (41*I)\/36)*sqrt(5\/273)*wr(3, 0) + (14\/9 - (10*I)\/9)*sqrt(5\/429)*wr(5, 0) - (1\/3 + I\/3)*sqrt(35\/429)*wr(5, 1) + ((19\/3 - (13*I)\/3)*wr(5, 1))\/sqrt(286)"
		],
		[
			2,
			14,
			"(sqrt(2\/3)*wr(3, 0))\/9 + ((115\/36 - (27*I)\/4)*wr(5, 0))\/sqrt(462) + ((1\/12 + (5*I)\/4)*wr(5, 1))\/sqrt(66) + ((73\/24 - (89*I)\/24)*wr(5, 1))\/sqrt(385)"
		],
		[
			2,
			15,
			"(-8*sqrt(10\/119)*wr(4, 0))\/11 - (6*sqrt(70\/221)*wr(6, 0))\/11 + (78\/11 - (34*I)\/11)*sqrt(5\/663)*wr(6, 1) + (10\/11 - (10*I)\/11)*sqrt(6\/221)*wr(6, 3)"
		],
		[
			2,
			16,
			"(17\/54 + (7*I)\/54)*sqrt(5)*wr(3, 0) + (23\/108 + (37*I)\/108)*sqrt(5\/77)*wr(5, 0) - (7\/36 + (5*I)\/36)*sqrt(5\/11)*wr(5, 1) - ((47\/12 + (61*I)\/12)*wr(5, 1))\/sqrt(462)"
		],
		[
			2,
			17,
			"(-200\/33 + (200*I)\/33)*sqrt(5\/15113)*wr(4, 0) + (6\/11 + (14*I)\/99)*sqrt(119\/127)*wr(4, 1) + (324\/11 - (324*I)\/11)*sqrt(35\/28067)*wr(6, 0) + (191\/11 - (565*I)\/11)*sqrt(5\/168402)*wr(6, 1) + (17 - (569*I)\/11)*sqrt(3\/28067)*wr(6, 3)"
		],
		[
			2,
			18,
			"(5\/9 + (2*I)\/27)*sqrt(2\/7)*wr(3, 0) - ((16\/9 - (5*I)\/27)*wr(5, 0))\/sqrt(22) - (I\/9)*sqrt(7\/22)*wr(5, 1) - ((32\/3 - (7*I)\/6)*wr(5, 1))\/sqrt(165)"
		],
		[
			2,
			19,
			"((-38*I)\/33)*sqrt(10\/127)*wr(4, 0) - (182\/99 + (386*I)\/99)*sqrt(2\/127)*wr(4, 1) - ((72*I)\/11)*sqrt(10\/1651)*wr(6, 0) - (14\/11 + (12*I)\/11)*sqrt(35\/4953)*wr(6, 1) + (2\/11 - (12*I)\/11)*sqrt(42\/1651)*wr(6, 3)"
		],
		[
			2,
			20,
			"(-1\/3 + (5*I)\/3)*sqrt(5\/286)*wr(6, 1) + ((1 - 5*I)*wr(6, 3))\/sqrt(143)"
		],
		[
			2,
			21,
			"((-175\/1248 + (295*I)\/1248)*wr(5, 0))\/sqrt(7) + (73\/1248 - (97*I)\/1248)*wr(5, 1) + (7\/1248 - (463*I)\/1248)*sqrt(5\/42)*wr(5, 1) + (199\/572 - (397*I)\/572)*sqrt(7\/165)*wr(7, 0) + ((17\/156 + (23*I)\/156)*wr(7, 1))\/sqrt(10) + ((3959\/286 - (1583*I)\/286)*wr(7, 1))\/sqrt(330) - (1 - I)*sqrt(7\/130)*wr(7, 3) - ((4943\/1716 + (2009*I)\/1716)*wr(7, 3))\/sqrt(110)"
		],
		[
			2,
			22,
			"(30*sqrt(2\/161)*wr(4, 0))\/11 - (38*sqrt(14\/299)*wr(6, 0))\/11 + ((10\/11 - (54*I)\/11)*wr(6, 1))\/sqrt(897) + (38\/11 - (38*I)\/11)*sqrt(10\/897)*wr(6, 3)"
		],
		[
			2,
			23,
			"(9\/4 - (439*I)\/208)*sqrt(5\/19866)*wr(5, 0) + (79\/52 - (375*I)\/208)*sqrt(5\/2838)*wr(5, 1) - ((431\/312 + (587*I)\/32)*wr(5, 1))\/sqrt(3311) + (439\/858 - (7*I)\/13)*sqrt(7\/86)*wr(7, 0) + (1\/13 - (11*I)\/52)*sqrt(33\/43)*wr(7, 1) - ((38\/429 - (69*I)\/26)*wr(7, 1))\/sqrt(43) + (291\/143 + (15*I)\/52)*sqrt(3\/43)*wr(7, 3)"
		],
		[
			2,
			24,
			"(116\/11 - (116*I)\/11)*sqrt(15\/6601)*wr(4, 0) - (4\/11 - (12*I)\/11)*sqrt(161\/123)*wr(4, 1) - (12\/11 - (12*I)\/11)*sqrt(105\/12259)*wr(6, 0) - (515\/33 - (449*I)\/33)*sqrt(5\/24518)*wr(6, 1) - ((23 - (271*I)\/11)*wr(6, 3))\/sqrt(12259)"
		],
		[
			2,
			25,
			"((-95\/312 - (215*I)\/312)*wr(5, 0))\/sqrt(11) - (13\/24 + (37*I)\/24)*sqrt(5\/66)*wr(5, 1) - (7\/312 - (17*I)\/312)*sqrt(7\/11)*wr(5, 1) - (49\/143 + (49*I)\/143)*sqrt(3\/5)*wr(7, 0) - (8\/39 + I\/39)*sqrt(77\/10)*wr(7, 1) + (40\/143 + (29*I)\/143)*sqrt(42\/5)*wr(7, 1) + (128\/429 + (7*I)\/429)*sqrt(7\/10)*wr(7, 3)"
		],
		[
			2,
			26,
			"(((30*I)\/11)*wr(4, 0))\/sqrt(41) + (20\/11 + (40*I)\/11)*sqrt(5\/41)*wr(4, 1) + (((196*I)\/11)*wr(6, 0))\/sqrt(533) - (6\/11 + (13*I)\/11)*sqrt(14\/1599)*wr(6, 1) - (4\/11 - (2*I)\/11)*sqrt(35\/1599)*wr(6, 3)"
		],
		[
			2,
			27,
			"(-353\/26 + (24*I)\/13)*sqrt(5\/9933)*wr(5, 0) + (55\/26 + (100*I)\/13)*sqrt(5\/1419)*wr(5, 1) - ((127\/6 + (428*I)\/39)*wr(5, 1))\/sqrt(6622) - (14\/143 - (50*I)\/429)*sqrt(7\/43)*wr(7, 0) - (3\/13 + (5*I)\/13)*sqrt(11\/258)*wr(7, 1) + (69\/143 - (83*I)\/429)*sqrt(2\/43)*wr(7, 1) + ((45\/143 + (179*I)\/143)*wr(7, 3))\/sqrt(258)"
		],
		[
			3,
			0,
			"((-1 + 2*I)*wr(2, 1))\/sqrt(15)"
		],
		[
			3,
			1,
			"(1\/2 + (5*I)\/6)*wr(1, 0)"
		],
		[
			3,
			2,
			"((-2*I)\/15)*sqrt(2)*wr(1, 0) + (1 + (3*I)\/5)*sqrt(3\/14)*wr(3, 0)"
		],
		[
			3,
			3,
			"wr(0, 0) - sqrt(2\/15)*wr(2, 1)"
		],
		[
			3,
			4,
			"(-2\/21 + (2*I)\/21)*sqrt(2)*wr(2, 1) + (2\/7 + (2*I)\/7)*sqrt(5\/3)*wr(4, 0) + ((16\/21 + (4*I)\/7)*wr(4, 1))\/sqrt(3)"
		],
		[
			3,
			5,
			"((3\/5 - I)*wr(1, 0))\/sqrt(3) + ((8\/45 - (2*I)\/9)*wr(3, 0))\/sqrt(7) + ((5\/63 + (5*I)\/63)*wr(5, 0))\/sqrt(11) + (1\/7 + I\/7)*sqrt(5\/66)*wr(5, 1) + ((5\/3 + (5*I)\/3)*wr(5, 1))\/sqrt(77)"
		],
		[
			3,
			6,
			"((2\/7 + (5*I)\/21)*wr(2, 1))\/sqrt(5) + (4*sqrt(2\/3)*wr(4, 0))\/7 - (16\/21 - (10*I)\/21)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			3,
			7,
			"((-1 - 4*I)*wr(1, 0))\/sqrt(30) - ((1\/9 - 4*I)*wr(3, 0))\/sqrt(70) - (2*sqrt(10\/11)*wr(5, 0))\/63 - (2*sqrt(10\/77)*wr(5, 1))\/3 - (2*wr(5, 1))\/(7*sqrt(33))"
		],
		[
			3,
			8,
			"(1\/3 - I\/12)*sqrt(5\/6)*wr(3, 0) + (9\/2 - I\/6)*sqrt(5\/462)*wr(5, 0) - (5\/6 - I\/6)*sqrt(5\/66)*wr(5, 1) + ((89\/36 - (31*I)\/12)*wr(5, 1))\/sqrt(77)"
		],
		[
			3,
			9,
			"((1\/9 + 2*I)*wr(2, 1))\/sqrt(35) + (1 - (2*I)\/3)*sqrt(10\/21)*wr(4, 1) + (40*wr(6, 1))\/(99*sqrt(13)) - (8*sqrt(10\/13)*wr(6, 3))\/33"
		],
		[
			3,
			10,
			"((5\/24 + (13*I)\/24)*wr(3, 0))\/sqrt(21) + ((5\/42 + (20*I)\/21)*wr(5, 0))\/sqrt(33) - (104\/63 - (205*I)\/126)*sqrt(5\/22)*wr(5, 1) - ((10\/3 - (5*I)\/2)*wr(5, 1))\/sqrt(231)"
		],
		[
			3,
			11,
			"(92\/63 + (34*I)\/63)*sqrt(2\/13)*wr(2, 1) + (2\/7 + (2*I)\/7)*sqrt(5\/39)*wr(4, 0) - ((82\/21 + (10*I)\/7)*wr(4, 1))\/sqrt(39) - (4\/1287 - (4*I)\/1287)*sqrt(70)*wr(6, 1) + (8\/429 - (8*I)\/429)*sqrt(7)*wr(6, 3)"
		],
		[
			3,
			12,
			"(-1\/2 - (2*I)\/3)*sqrt(5\/42)*wr(3, 0) + (2\/7 + (4*I)\/3)*sqrt(10\/33)*wr(5, 0) - sqrt(10\/231)*wr(5, 1) + ((25\/21 + (16*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			3,
			13,
			"((6\/7 + I\/21)*wr(2, 1))\/sqrt(39) + (4*sqrt(10\/13)*wr(4, 0))\/7 + (6\/7 - (13*I)\/21)*sqrt(2\/13)*wr(4, 1) + ((16*I)\/429)*sqrt(35\/3)*wr(6, 1) - ((16*I)\/143)*sqrt(14\/3)*wr(6, 3)"
		],
		[
			3,
			14,
			"(-4\/3 - (4*I)\/3)*sqrt(2\/105)*wr(2, 1) + ((8\/11 - (8*I)\/11)*wr(4, 0))\/sqrt(7) - ((4\/33 + (116*I)\/33)*wr(4, 1))\/sqrt(35) + (6\/11 - (6*I)\/11)*sqrt(7\/13)*wr(6, 0) - (34\/33 - (20*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((4\/11 + (16*I)\/11)*wr(6, 3))\/sqrt(195)"
		],
		[
			3,
			15,
			"(32\/33 + (56*I)\/33)*sqrt(5\/51)*wr(3, 0) - (115\/156 + (209*I)\/78)*sqrt(5\/3927)*wr(5, 0) + (29\/52 - (21*I)\/26)*sqrt(15\/187)*wr(5, 1) - ((1619\/156 + (391*I)\/26)*wr(5, 1))\/sqrt(2618) + (230\/1573 - (230*I)\/1573)*sqrt(7\/17)*wr(7, 0) - (5\/13 - (5*I)\/13)*sqrt(6\/187)*wr(7, 1) - (230\/1573 - (230*I)\/1573)*sqrt(2\/17)*wr(7, 1) + (635\/1573 - (635*I)\/1573)*sqrt(6\/17)*wr(7, 3)"
		],
		[
			3,
			16,
			"(4*wr(2, 1))\/(9*sqrt(7)) + (10\/11 + (28*I)\/33)*sqrt(2\/21)*wr(4, 1) - (29\/99 - (10*I)\/11)*sqrt(5\/13)*wr(6, 1) - (25\/33 - (6*I)\/11)*sqrt(2\/13)*wr(6, 3)"
		],
		[
			3,
			17,
			"(44\/3 + (47*I)\/33)*sqrt(5\/12954)*wr(3, 0) - (345\/2 + (406*I)\/39)*sqrt(5\/997458)*wr(5, 0) + (5\/6 + (1240*I)\/39)*sqrt(5\/142494)*wr(5, 1) - ((12185\/36 + (1064*I)\/39)*wr(5, 1))\/sqrt(166243) - ((92*I)\/1573)*sqrt(14\/2159)*wr(7, 0) + ((4*I)\/13)*sqrt(3\/23749)*wr(7, 1) + (((184*I)\/1573)*wr(7, 1))\/sqrt(2159) - ((4*I)\/1573)*sqrt(381\/17)*wr(7, 3)"
		],
		[
			3,
			18,
			"(-1\/9 + I\/9)*sqrt(2\/5)*wr(2, 1) - ((2\/11 + (2*I)\/11)*wr(4, 0))\/sqrt(3) + ((46\/33 + (2*I)\/11)*wr(4, 1))\/sqrt(15) + (24\/11 + (24*I)\/11)*sqrt(3\/13)*wr(6, 0) + (5\/99 + (31*I)\/99)*sqrt(14\/13)*wr(6, 1) + (26\/33 + (46*I)\/33)*sqrt(7\/65)*wr(6, 3)"
		],
		[
			3,
			19,
			"(499\/66 - (337*I)\/66)*sqrt(5\/2667)*wr(3, 0) + (467\/78 - (521*I)\/78)*sqrt(5\/4191)*wr(5, 0) - (137\/78 - (41*I)\/26)*sqrt(35\/4191)*wr(5, 1) + ((589\/234 + (953*I)\/234)*wr(5, 1))\/sqrt(2794) + ((2576\/1573 + (2576*I)\/1573)*wr(7, 0))\/sqrt(127) - (8\/13 + (8*I)\/13)*sqrt(42\/1397)*wr(7, 1) - (368\/1573 + (368*I)\/1573)*sqrt(14\/127)*wr(7, 1) + (8\/1573 + (8*I)\/1573)*sqrt(5334)*wr(7, 3)"
		],
		[
			3,
			20,
			"(-2*sqrt(10\/11)*wr(3, 0))\/9 - (25\/117 + (27*I)\/52)*sqrt(5\/14)*wr(5, 0) - (1\/39 - (5*I)\/52)*sqrt(5\/2)*wr(5, 1) - ((53\/26 + (89*I)\/104)*wr(5, 1))\/sqrt(21) + ((3*I)\/143)*sqrt(42\/11)*wr(7, 0) + (3\/26 - (3*I)\/52)*wr(7, 1) + ((11\/13 + (1765*I)\/572)*wr(7, 1))\/sqrt(33) - (I\/4)*sqrt(7\/13)*wr(7, 3) - ((7\/26 + (81*I)\/572)*wr(7, 3))\/sqrt(11)"
		],
		[
			3,
			21,
			"5*sqrt(3\/154)*wr(4, 0) + sqrt(21\/286)*wr(6, 0) - ((2 + (11*I)\/20)*wr(6, 1))\/sqrt(143) - (2 - (11*I)\/6)*sqrt(5\/286)*wr(6, 3) - ((4*I)\/65)*sqrt(77\/51)*wr(8, 1) + (((44*I)\/39)*wr(8, 3))\/sqrt(85)"
		],
		[
			3,
			22,
			"((-10\/33 + (10*I)\/33)*wr(3, 0))\/sqrt(69) + ((125\/39 - (605*I)\/39)*wr(5, 0))\/sqrt(5313) + (131\/39 - (139*I)\/39)*sqrt(5\/3542)*wr(5, 1) + ((25\/13 + (15*I)\/13)*wr(5, 1))\/sqrt(759) - (230\/1573 + (2192*I)\/4719)*sqrt(7\/115)*wr(7, 0) + ((1789\/484 + (90499*I)\/18876)*wr(7, 1))\/sqrt(230) - ((419\/52 + (527*I)\/52)*wr(7, 1))\/sqrt(7590) - (1\/4 + I\/4)*sqrt(77\/8970)*wr(7, 3) + ((12227\/6292 - (809*I)\/6292)*wr(7, 3))\/sqrt(690)"
		],
		[
			3,
			23,
			"(37\/22 - (37*I)\/22)*sqrt(5\/301)*wr(4, 0) - (32\/11 - (32*I)\/33)*sqrt(7\/43)*wr(4, 1) - (63\/22 - (63*I)\/22)*sqrt(35\/559)*wr(6, 0) - ((227\/44 - (173*I)\/44)*wr(6, 1))\/sqrt(16770) + (83\/44 - (53*I)\/44)*sqrt(3\/559)*wr(6, 3) + (42\/13 + (42*I)\/13)*sqrt(14\/3655)*wr(8, 1) - (14\/13 + (14*I)\/13)*sqrt(66\/731)*wr(8, 3)"
		],
		[
			3,
			24,
			"((-68*I)\/99)*sqrt(10\/943)*wr(3, 0) + (1673\/52 - (1039*I)\/117)*sqrt(5\/145222)*wr(5, 0) + (8337\/104 - (337*I)\/26)*sqrt(3\/72611)*wr(5, 1) + (105\/52 + (137*I)\/39)*sqrt(5\/20746)*wr(5, 1) + (261\/143 - (602*I)\/1573)*sqrt(42\/943)*wr(7, 0) - ((4837\/286 + (21677*I)\/1573)*wr(7, 1))\/sqrt(2829) + ((462\/13 + (213*I)\/26)*wr(7, 1))\/sqrt(10373) - (5*sqrt(77\/12259)*wr(7, 3))\/2 - ((945\/143 + (2399*I)\/242)*wr(7, 3))\/sqrt(943)"
		],
		[
			3,
			25,
			"(-4\/11 + (8*I)\/11)*sqrt(10\/3)*wr(4, 1) + (9\/55 + (2*I)\/11)*sqrt(7\/13)*wr(6, 1) - (1\/33 - (2*I)\/11)*sqrt(70\/13)*wr(6, 3) - (112*wr(8, 1))\/(65*sqrt(51)) + (16*sqrt(77\/85)*wr(8, 3))\/39"
		],
		[
			3,
			26,
			"(10\/33 + (10*I)\/33)*sqrt(14\/123)*wr(3, 0) + ((5\/3 - (85*I)\/39)*wr(5, 0))\/sqrt(2706) + (15\/13 + (5*I)\/13)*sqrt(7\/2706)*wr(5, 1) + (113\/78 - (101*I)\/78)*sqrt(5\/451)*wr(5, 1) + (490\/363 - (1624*I)\/1573)*sqrt(2\/205)*wr(7, 0) + (281\/26 - (71*I)\/26)*sqrt(7\/6765)*wr(7, 1) - (37399\/9438 - (13633*I)\/3146)*sqrt(7\/205)*wr(7, 1) + (7\/2 - (7*I)\/2)*sqrt(11\/7995)*wr(7, 3) - (337\/242 + (1873*I)\/3146)*sqrt(7\/615)*wr(7, 3)"
		],
		[
			3,
			27,
			"(-19\/11 - (19*I)\/11)*sqrt(10\/301)*wr(4, 0) - (2\/33 + (2*I)\/11)*sqrt(14\/43)*wr(4, 1) - (6\/11 + (6*I)\/11)*sqrt(70\/559)*wr(6, 0) + ((217\/11 + (153*I)\/11)*wr(6, 1))\/sqrt(8385) - (17\/11 + (25*I)\/11)*sqrt(2\/1677)*wr(6, 3) - (16\/13 - (16*I)\/13)*sqrt(7\/3655)*wr(8, 1) + (16\/13 - (16*I)\/13)*sqrt(11\/2193)*wr(8, 3)"
		],
		[
			4,
			0,
			"(1\/3 - I\/3)*wr(2, 1)"
		],
		[
			4,
			1,
			"(2\/3 + I\/6)*sqrt(5\/7)*wr(3, 0)"
		],
		[
			4,
			2,
			"(2\/3 - I\/3)*sqrt(5\/14)*wr(3, 0)"
		],
		[
			4,
			3,
			"(-2\/21 - (2*I)\/21)*sqrt(2)*wr(2, 1) + (2\/7 - (2*I)\/7)*sqrt(5\/3)*wr(4, 0) + ((16\/21 - (4*I)\/7)*wr(4, 1))\/sqrt(3)"
		],
		[
			4,
			4,
			"wr(0, 0) + (2*sqrt(10\/3)*wr(2, 1))\/7 - (2*wr(4, 0))\/21 + (8*sqrt(5)*wr(4, 1))\/63"
		],
		[
			4,
			5,
			"(-1\/7 - (2*I)\/21)*sqrt(5)*wr(1, 0) - (sqrt(5\/21)*wr(3, 0))\/9 + (5\/126 - (5*I)\/6)*sqrt(5\/33)*wr(5, 0) - (5\/6 - (5*I)\/6)*sqrt(5\/231)*wr(5, 1) + ((5\/6 - (185*I)\/126)*wr(5, 1))\/sqrt(22)"
		],
		[
			4,
			6,
			"((2\/7 + (2*I)\/7)*wr(2, 1))\/sqrt(3) + (2\/21 - (2*I)\/21)*sqrt(10)*wr(4, 0) + (11\/63 - (17*I)\/63)*sqrt(2)*wr(4, 1)"
		],
		[
			4,
			7,
			"(5\/21 - I\/21)*sqrt(2)*wr(1, 0) + ((5\/9 + (19*I)\/9)*wr(3, 0))\/sqrt(42) - ((205\/126 + (185*I)\/126)*wr(5, 0))\/sqrt(66) + (3\/28 - (19*I)\/84)*sqrt(5\/11)*wr(5, 1) + ((5\/6 + (25*I)\/6)*wr(5, 1))\/sqrt(462)"
		],
		[
			4,
			8,
			"(5\/4 - (3*I)\/4)*sqrt(3\/14)*wr(1, 0) + ((5\/12 - (17*I)\/36)*wr(3, 0))\/sqrt(2) - ((5\/24 + (65*I)\/24)*wr(5, 0))\/sqrt(154) + (41\/48 - (497*I)\/144)*sqrt(5\/231)*wr(5, 1) + ((5\/72 - (5*I)\/24)*wr(5, 1))\/sqrt(22)"
		],
		[
			4,
			9,
			"((23\/18 - I\/6)*wr(2, 1))\/sqrt(21) + (25\/99 + (155*I)\/99)*sqrt(2\/7)*wr(4, 1) - (25\/198 - (5*I)\/22)*sqrt(5\/39)*wr(6, 1) - ((65\/33 + (25*I)\/11)*wr(6, 3))\/sqrt(78)"
		],
		[
			4,
			10,
			"(1\/28 - I\/7)*sqrt(5\/3)*wr(1, 0) + (5*sqrt(5\/7)*wr(3, 0))\/36 + (185\/504 - (5*I)\/12)*sqrt(5\/11)*wr(5, 0) + (5\/72 + (5*I)\/12)*sqrt(5\/77)*wr(5, 1) + ((25\/8 - (185*I)\/84)*wr(5, 1))\/sqrt(66)"
		],
		[
			4,
			11,
			"(-10\/63 + I\/9)*sqrt(10\/39)*wr(2, 1) + (100*wr(4, 0))\/(77*sqrt(13)) + (20\/231 - (20*I)\/99)*sqrt(5\/13)*wr(4, 1) - (380*wr(6, 0))\/429 + (160\/1287 - (5*I)\/117)*sqrt(14\/3)*wr(6, 1) + (40\/429 - (10*I)\/143)*sqrt(35\/3)*wr(6, 3)"
		],
		[
			4,
			12,
			"((3\/14 + (5*I)\/14)*wr(1, 0))\/sqrt(6) + ((19\/18 + (5*I)\/18)*wr(3, 0))\/sqrt(14) - ((485\/252 - (95*I)\/252)*wr(5, 0))\/sqrt(22) - (197\/168 - (167*I)\/168)*sqrt(5\/33)*wr(5, 1) + ((5\/12 + (25*I)\/12)*wr(5, 1))\/sqrt(154)"
		],
		[
			4,
			13,
			"(1\/126 + (29*I)\/126)*sqrt(5\/13)*wr(2, 1) + (40\/77 - (40*I)\/77)*sqrt(2\/39)*wr(4, 0) - (145\/231 + (5*I)\/231)*sqrt(10\/39)*wr(4, 1) + (140\/143 - (140*I)\/143)*sqrt(2\/3)*wr(6, 0) + (95\/2574 + (115*I)\/2574)*sqrt(7)*wr(6, 1) - (15\/143 - (5*I)\/39)*sqrt(35\/2)*wr(6, 3)"
		],
		[
			4,
			14,
			"(-2\/9 + (2*I)\/3)*sqrt(2\/7)*wr(2, 1) - ((8*I)\/11)*sqrt(5\/21)*wr(4, 0) + ((40\/33 + (160*I)\/33)*wr(4, 1))\/sqrt(21) - ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) - (26\/99 + (4*I)\/33)*sqrt(10\/13)*wr(6, 1) - (20*wr(6, 3))\/(33*sqrt(13))"
		],
		[
			4,
			15,
			"((20\/33 + (25*I)\/99)*wr(3, 0))\/sqrt(17) + ((560\/39 + (430*I)\/117)*wr(5, 0))\/sqrt(1309) + (224\/13 + (185*I)\/39)*sqrt(10\/3927)*wr(5, 1) - (((30*I)\/13)*wr(5, 1))\/sqrt(187) + (23\/363 + (73*I)\/4719)*sqrt(35\/51)*wr(7, 0) - (1\/6 - (17*I)\/26)*sqrt(5\/374)*wr(7, 1) + (7652\/4719 + (2461*I)\/4719)*sqrt(5\/102)*wr(7, 1) - (5*sqrt(35\/4862)*wr(7, 3))\/3 - (355\/3146 + (389*I)\/9438)*sqrt(5\/34)*wr(7, 3)"
		],
		[
			4,
			16,
			"(1\/9 + I\/3)*sqrt(5\/21)*wr(2, 1) + (46\/99 + (26*I)\/99)*sqrt(10\/7)*wr(4, 1) + ((200\/99 - (20*I)\/11)*wr(6, 1))\/sqrt(39) - (4\/33 + (8*I)\/11)*sqrt(10\/39)*wr(6, 3)"
		],
		[
			4,
			17,
			"((-425\/66 + (125*I)\/198)*wr(3, 0))\/sqrt(4318) + ((3925\/39 - (3425*I)\/39)*wr(5, 0))\/sqrt(332486) + (4055\/78 + (15175*I)\/234)*sqrt(5\/498729)*wr(5, 1) - ((4885\/117 - (355*I)\/39)*wr(5, 1))\/sqrt(47498) - (509\/1573 - (2731*I)\/1573)*sqrt(70\/6477)*wr(7, 0) - (1045\/104 - (773*I)\/104)*sqrt(5\/23749)*wr(7, 1) + (6305\/968 - (160813*I)\/12584)*sqrt(5\/6477)*wr(7, 1) + (3\/8 - (3*I)\/8)*sqrt(35\/308737)*wr(7, 3) + (46309\/12584 + (18283*I)\/12584)*sqrt(5\/2159)*wr(7, 3)"
		],
		[
			4,
			18,
			"(-1\/9 + I\/63)*sqrt(2\/3)*wr(2, 1) + (12*sqrt(5)*wr(4, 0))\/77 - ((20*I)\/693)*wr(4, 1) - (28*sqrt(5\/13)*wr(6, 0))\/33 + (17\/99 + (19*I)\/99)*sqrt(70\/39)*wr(6, 1) + (10\/33 + (10*I)\/11)*sqrt(7\/39)*wr(6, 3)"
		],
		[
			4,
			19,
			"((-205\/99 + (40*I)\/11)*wr(3, 0))\/sqrt(889) - ((460\/117 - (95*I)\/39)*wr(5, 0))\/sqrt(1397) - (36\/13 - (745*I)\/39)*sqrt(5\/8382)*wr(5, 1) + (20\/117 + (55*I)\/39)*sqrt(7\/1397)*wr(5, 1) + (14\/1573 - (3598*I)\/1573)*sqrt(5\/381)*wr(7, 0) + (9\/13 - (20*I)\/13)*sqrt(35\/2794)*wr(7, 1) + (2086\/1573 - (1293*I)\/1573)*sqrt(35\/762)*wr(7, 1) + (21*I)*sqrt(5\/36322)*wr(7, 3) + (89\/1573 + (678*I)\/1573)*sqrt(35\/254)*wr(7, 3)"
		],
		[
			4,
			20,
			"((65\/18 + (55*I)\/18)*wr(3, 0))\/sqrt(66) + ((220\/117 + (175*I)\/234)*wr(5, 0))\/sqrt(42) + (43\/39 + (133*I)\/156)*sqrt(5\/7)*wr(5, 1) + ((10\/39 + (25*I)\/78)*wr(5, 1))\/sqrt(6) - (6\/143 + (6*I)\/143)*sqrt(70\/11)*wr(7, 0) + (389\/6864 + (1049*I)\/6864)*sqrt(5\/11)*wr(7, 1) - (3\/208 + (7*I)\/208)*sqrt(15)*wr(7, 1) + (769\/2288 - (67*I)\/2288)*sqrt(5\/33)*wr(7, 3) + (3\/16 - I\/16)*sqrt(35\/39)*wr(7, 3)"
		],
		[
			4,
			21,
			"(5\/13 - (5*I)\/13)*sqrt(10\/77)*wr(4, 0) - (5\/26 - (15*I)\/26)*sqrt(7\/22)*wr(4, 1) + (1 - I)*sqrt(35\/286)*wr(6, 0) - ((7\/4 + (47*I)\/4)*wr(6, 1))\/sqrt(2145) + ((31\/6 - (41*I)\/6)*wr(6, 3))\/sqrt(858) + (14\/39 - (14*I)\/39)*sqrt(70\/187)*wr(8, 0) - (9\/52 + (7*I)\/156)*sqrt(77\/85)*wr(8, 1) + ((359\/156 - (109*I)\/156)*wr(8, 3))\/sqrt(51)"
		],
		[
			4,
			22,
			"(-100\/99 - (5*I)\/99)*sqrt(5\/23)*wr(3, 0) + (4475\/468 - (245*I)\/468)*sqrt(5\/1771)*wr(5, 0) - (55\/156 - (35*I)\/52)*sqrt(5\/253)*wr(5, 1) + ((5105\/52 - (1645*I)\/156)*wr(5, 1))\/sqrt(10626) - (261\/1573 - (37*I)\/4719)*sqrt(7\/69)*wr(7, 0) + ((31181\/12584 + (695*I)\/37752)*wr(7, 1))\/sqrt(138) - ((177\/104 + (83*I)\/312)*wr(7, 1))\/sqrt(506) - (5\/8 - (11*I)\/8)*sqrt(7\/6578)*wr(7, 3) + ((2025\/12584 + (6715*I)\/37752)*wr(7, 3))\/sqrt(46)"
		],
		[
			4,
			23,
			"((250*I)\/143)*sqrt(3\/301)*wr(4, 0) - (1825\/858 - (85*I)\/143)*sqrt(35\/129)*wr(4, 1) - ((101*I)\/11)*sqrt(7\/1677)*wr(6, 0) + ((85\/66 + (166*I)\/33)*wr(6, 1))\/sqrt(1118) + (89\/66 - (2*I)\/3)*sqrt(5\/559)*wr(6, 3) - ((4*I)\/13)*sqrt(21\/731)*wr(8, 0) - (235\/26 + (313*I)\/13)*sqrt(7\/4386)*wr(8, 1) + (77\/78 + (155*I)\/39)*sqrt(55\/1462)*wr(8, 3)"
		],
		[
			4,
			24,
			"((2195\/198 - (1285*I)\/198)*wr(3, 0))\/sqrt(5658) + ((1625\/18 - (18530*I)\/117)*wr(5, 0))\/sqrt(435666) + (2581\/468 - (4306*I)\/117)*sqrt(5\/72611)*wr(5, 1) - ((145\/6 - (160*I)\/13)*wr(5, 1))\/sqrt(62238) + (433\/4719 + (29*I)\/4719)*sqrt(70\/943)*wr(7, 0) - (99\/16 - (179*I)\/208)*sqrt(5\/31119)*wr(7, 1) + (297851\/75504 - (371903*I)\/75504)*sqrt(5\/943)*wr(7, 1) + (157\/16 + (503*I)\/16)*sqrt(35\/404547)*wr(7, 3) + (1701\/25168 + (8903*I)\/25168)*sqrt(15\/943)*wr(7, 3)"
		],
		[
			4,
			25,
			"(155\/429 - (295*I)\/429)*sqrt(2)*wr(4, 1) + (13\/11 + (7*I)\/11)*sqrt(7\/195)*wr(6, 1) + (19\/33 - (7*I)\/33)*sqrt(14\/39)*wr(6, 3) - ((259\/39 + (161*I)\/39)*wr(8, 1))\/sqrt(85) + (19\/39 + (17*I)\/39)*sqrt(77\/51)*wr(8, 3)"
		],
		[
			4,
			26,
			"(5\/11 + (310*I)\/99)*sqrt(5\/574)*wr(3, 0) - (95\/78 - (5*I)\/234)*sqrt(5\/902)*wr(5, 0) - (5\/26 - (55*I)\/78)*sqrt(35\/902)*wr(5, 1) - ((1205\/156 - (2605*I)\/156)*wr(5, 1))\/sqrt(1353) - (532\/4719 - (3206*I)\/4719)*sqrt(2\/123)*wr(7, 0) - (125\/156 - (103*I)\/156)*sqrt(7\/451)*wr(7, 1) + (2489\/18876 - (7459*I)\/18876)*sqrt(7\/123)*wr(7, 1) - (12923\/18876 + (725*I)\/6292)*sqrt(7\/41)*wr(7, 3) - ((77\/4 + (35*I)\/12)*wr(7, 3))\/sqrt(5863)"
		],
		[
			4,
			27,
			"(410*sqrt(2\/903)*wr(4, 0))\/143 - (10\/39 + (10*I)\/429)*sqrt(70\/129)*wr(4, 1) + (4*sqrt(182\/129)*wr(6, 0))\/11 + ((124\/33 + (4*I)\/33)*wr(6, 1))\/sqrt(559) - (4\/33 + (4*I)\/11)*sqrt(10\/559)*wr(6, 3) - (32*sqrt(42\/731)*wr(8, 0))\/13 + (248\/13 - (92*I)\/13)*sqrt(7\/2193)*wr(8, 1) - (136\/39 - (12*I)\/13)*sqrt(55\/731)*wr(8, 3)"
		],
		[
			5,
			0,
			"((-3\/2 + (5*I)\/2)*wr(3, 0))\/sqrt(14)"
		],
		[
			5,
			1,
			"(1\/7 - (2*I)\/3)*sqrt(2\/5)*wr(2, 1) + (4*sqrt(5\/3)*wr(4, 1))\/7"
		],
		[
			5,
			2,
			"(((4*I)\/21)*wr(2, 1))\/sqrt(5) + ((2*I)\/7)*sqrt(6)*wr(4, 0) - ((2*I)\/7)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			5,
			3,
			"((3\/5 + I)*wr(1, 0))\/sqrt(3) + ((8\/45 + (2*I)\/9)*wr(3, 0))\/sqrt(7) + ((5\/63 - (5*I)\/63)*wr(5, 0))\/sqrt(11) + (1\/7 - I\/7)*sqrt(5\/66)*wr(5, 1) + ((5\/3 - (5*I)\/3)*wr(5, 1))\/sqrt(77)"
		],
		[
			5,
			4,
			"(-1\/7 + (2*I)\/21)*sqrt(5)*wr(1, 0) - (sqrt(5\/21)*wr(3, 0))\/9 + (5\/126 + (5*I)\/6)*sqrt(5\/33)*wr(5, 0) - (5\/6 + (5*I)\/6)*sqrt(5\/231)*wr(5, 1) + ((5\/6 + (185*I)\/126)*wr(5, 1))\/sqrt(22)"
		],
		[
			5,
			5,
			"wr(0, 0) + (2*sqrt(2\/15)*wr(2, 1))\/7 + (2*wr(4, 0))\/7 + (8*sqrt(5)*wr(4, 1))\/21"
		],
		[
			5,
			6,
			"(1\/105 - I\/21)*sqrt(2)*wr(1, 0) - (2\/45 + (2*I)\/9)*sqrt(2\/21)*wr(3, 0) - ((155\/126 - (5*I)\/126)*wr(5, 0))\/sqrt(66) - (283\/252 + (307*I)\/252)*sqrt(5\/11)*wr(5, 1) - ((5\/6 + (15*I)\/2)*wr(5, 1))\/sqrt(462)"
		],
		[
			5,
			7,
			"((-2\/3 + (10*I)\/21)*wr(2, 1))\/sqrt(3) + (1\/3 + I\/7)*sqrt(2)*wr(4, 1) - (20\/33 + (20*I)\/33)*sqrt(5\/273)*wr(6, 1) + (20\/11 + (20*I)\/11)*sqrt(2\/273)*wr(6, 3)"
		],
		[
			5,
			8,
			"((-1\/4 - (11*I)\/36)*wr(2, 1))\/sqrt(7) + (1\/11 + I\/11)*sqrt(30\/7)*wr(4, 0) - ((41\/11 - (9*I)\/11)*wr(4, 1))\/sqrt(42) + (5\/11 + (5*I)\/11)*sqrt(70\/39)*wr(6, 0) - (5\/44 + (95*I)\/396)*sqrt(5\/13)*wr(6, 1) - ((5\/66 + (5*I)\/6)*wr(6, 3))\/sqrt(26)"
		],
		[
			5,
			9,
			"((3\/2 - (5*I)\/2)*wr(1, 0))\/sqrt(14) + ((43\/66 - (15*I)\/22)*wr(3, 0))\/sqrt(6) + ((345\/52 - (305*I)\/52)*wr(5, 0))\/sqrt(462) + (1889\/936 - (523*I)\/312)*sqrt(5\/77)*wr(5, 1) + ((95\/156 + (75*I)\/52)*wr(5, 1))\/sqrt(66) - (10\/39 + (10*I)\/39)*sqrt(5\/33)*wr(7, 1) - (10\/429 + (10*I)\/429)*sqrt(5\/3)*wr(7, 3)"
		],
		[
			5,
			10,
			"((-1\/21 - I\/18)*wr(2, 1))\/sqrt(10) - (10*sqrt(3)*wr(4, 0))\/77 - (40\/77 - (5*I)\/11)*sqrt(5\/3)*wr(4, 1) - (50*wr(6, 0))\/(11*sqrt(39)) - (25\/33 + (25*I)\/198)*sqrt(7\/26)*wr(6, 1) + (5\/33 - (5*I)\/66)*sqrt(35\/13)*wr(6, 3)"
		],
		[
			5,
			11,
			"(-1\/7 - (4*I)\/7)*sqrt(5\/13)*wr(1, 0) - (13\/33 - (14*I)\/3)*sqrt(5\/273)*wr(3, 0) + (107\/364 - (11*I)\/4)*sqrt(5\/429)*wr(5, 0) + (99\/52 + (25*I)\/12)*sqrt(5\/3003)*wr(5, 1) + ((565\/468 - (1597*I)\/252)*wr(5, 1))\/sqrt(286) - (3220*wr(7, 0))\/(14157*sqrt(13)) + (50*sqrt(14\/429)*wr(7, 1))\/39 + (460*sqrt(14\/13)*wr(7, 1))\/14157 - (830*sqrt(14\/39)*wr(7, 3))\/4719"
		],
		[
			5,
			12,
			"(1\/6 + I\/14)*wr(2, 1) + (1\/11 + (27*I)\/77)*sqrt(2\/3)*wr(4, 1) - (125\/66 - (5*I)\/22)*sqrt(5\/91)*wr(6, 1) - ((85\/11 - 5*I)*wr(6, 3))\/sqrt(182)"
		],
		[
			5,
			13,
			"(5\/14 + (3*I)\/14)*sqrt(5\/78)*wr(1, 0) + (31\/66 + (19*I)\/22)*sqrt(5\/182)*wr(3, 0) + (435\/364 + (1217*I)\/1092)*sqrt(5\/286)*wr(5, 0) + (269\/156 - (659*I)\/156)*sqrt(5\/2002)*wr(5, 1) + ((5791\/2184 + (6143*I)\/2184)*wr(5, 1))\/sqrt(429) - (3220\/4719 - (3220*I)\/4719)*sqrt(2\/39)*wr(7, 0) - (10\/13 - (10*I)\/13)*sqrt(7\/143)*wr(7, 1) + (920\/4719 - (920*I)\/4719)*sqrt(7\/39)*wr(7, 1) - (1030\/1573 - (1030*I)\/1573)*sqrt(7\/13)*wr(7, 3)"
		],
		[
			5,
			14,
			"((2*I)\/33)*wr(3, 0) - ((4\/39 - (20*I)\/39)*wr(5, 0))\/sqrt(77) - (38\/3 + 2*I)*sqrt(2\/1155)*wr(5, 1) - ((20\/39 + (4*I)\/39)*wr(5, 1))\/sqrt(11) + (7\/143 + (61*I)\/4719)*sqrt(35\/3)*wr(7, 0) + (11\/26 + (17*I)\/78)*sqrt(5\/22)*wr(7, 1) - (69\/143 + (485*I)\/4719)*sqrt(5\/6)*wr(7, 1) - (15\/286 - (193*I)\/9438)*sqrt(5\/2)*wr(7, 3)"
		],
		[
			5,
			15,
			"(20\/33 + (10*I)\/3)*sqrt(2\/119)*wr(2, 1) - ((8*I)\/11)*sqrt(15\/119)*wr(4, 0) + ((40\/11 + (80*I)\/11)*wr(4, 1))\/sqrt(357) - ((6*I)\/11)*sqrt(105\/221)*wr(6, 0) + (10\/33 - (8*I)\/33)*sqrt(10\/221)*wr(6, 1) - ((100\/33 + (40*I)\/11)*wr(6, 3))\/sqrt(221) - (112*sqrt(70\/3)*wr(8, 1))\/2431 + (560*sqrt(2\/11)*wr(8, 3))\/663"
		],
		[
			5,
			16,
			"(1\/66 + (3*I)\/22)*sqrt(5\/6)*wr(3, 0) - (3\/13 - (7*I)\/13)*sqrt(35\/66)*wr(5, 0) + (5\/39 - (3*I)\/13)*sqrt(5\/66)*wr(5, 1) - (47\/234 - (73*I)\/78)*sqrt(7\/11)*wr(5, 1) - (75\/1573 - (75*I)\/1573)*sqrt(14)*wr(7, 0) - (1605\/12584 - (7765*I)\/12584)*wr(7, 1) - ((115\/312 - (155*I)\/312)*wr(7, 1))\/sqrt(33) + (5\/8 - (5*I)\/8)*sqrt(21\/143)*wr(7, 3) + ((3955\/37752 - (11435*I)\/37752)*wr(7, 3))\/sqrt(3)"
		],
		[
			5,
			17,
			"((465\/11 + (1315*I)\/99)*wr(2, 1))\/sqrt(15113) + (80\/11 + (80*I)\/11)*sqrt(30\/15113)*wr(4, 0) - (656\/11 + 24*I)*sqrt(2\/45339)*wr(4, 1) - (194\/11 + (194*I)\/11)*sqrt(70\/84201)*wr(6, 0) + (100\/11 + (332*I)\/99)*sqrt(5\/28067)*wr(6, 1) - (112\/33 - (64*I)\/33)*sqrt(2\/28067)*wr(6, 3) + (40\/187 - (40*I)\/187)*sqrt(105\/127)*wr(8, 1) - ((200\/17 - (200*I)\/17)*wr(8, 3))\/sqrt(1397)"
		],
		[
			5,
			18,
			"((-4\/33 - (20*I)\/33)*wr(3, 0))\/sqrt(21) - ((20\/91 - (17*I)\/13)*wr(5, 0))\/sqrt(33) + ((412\/819 + (29*I)\/9)*wr(5, 1))\/sqrt(110) - ((4\/13 + (35*I)\/39)*wr(5, 1))\/sqrt(231) + (238\/14157 + (98*I)\/1573)*sqrt(5)*wr(7, 0) - (1\/39 - (3*I)\/13)*sqrt(35\/66)*wr(7, 1) + (5\/1089 - (69*I)\/1573)*sqrt(70)*wr(7, 1) + (391\/4719 - (45*I)\/1573)*sqrt(35\/6)*wr(7, 3)"
		],
		[
			5,
			19,
			"(-5\/21 + (25*I)\/99)*sqrt(2\/127)*wr(2, 1) + (92*sqrt(15\/127)*wr(4, 0))\/77 - ((656\/77 + 4*I)*wr(4, 1))\/sqrt(381) + (196*sqrt(5\/4953)*wr(6, 0))\/11 - (17\/33 + (7*I)\/99)*sqrt(70\/1651)*wr(6, 1) - (62\/33 - (58*I)\/33)*sqrt(7\/1651)*wr(6, 3) + ((336*I)\/143)*sqrt(30\/2159)*wr(8, 1) - ((240*I)\/13)*sqrt(14\/23749)*wr(8, 3)"
		],
		[
			5,
			20,
			"((-10\/3 - (10*I)\/3)*wr(2, 1))\/sqrt(231) - (25\/39 + (55*I)\/13)*sqrt(2\/77)*wr(4, 1) - (11\/3 - I\/3)*sqrt(5\/429)*wr(6, 1) - (5 + I)*sqrt(2\/429)*wr(6, 3) - (29\/13 - (15*I)\/13)*sqrt(35\/187)*wr(8, 1) + ((55\/13 - (45*I)\/13)*wr(8, 3))\/sqrt(51)"
		],
		[
			5,
			21,
			"((1025\/312 + (525*I)\/104)*wr(3, 0))\/sqrt(66) + ((35\/78 + (45*I)\/52)*wr(5, 0))\/sqrt(42) + (35\/78 + (55*I)\/104)*sqrt(5\/7)*wr(5, 1) + ((4\/13 - I\/52)*wr(5, 1))\/sqrt(6) + (263\/858 - (54*I)\/143)*sqrt(7\/110)*wr(7, 0) - ((7663\/14144 - (3447*I)\/14144)*wr(7, 1))\/sqrt(15) + ((27059\/27456 + (16799*I)\/9152)*wr(7, 1))\/sqrt(55) - (267\/1088 + (277*I)\/1088)*sqrt(7\/195)*wr(7, 3) + (151773\/155584 - (153541*I)\/155584)*sqrt(3\/55)*wr(7, 3) + (127\/136 - (127*I)\/136)*sqrt(7\/1482)*wr(9, 1) + (1\/8 - I\/8)*sqrt(105\/8398)*wr(9, 1) + (1\/136 - I\/136)*sqrt(35\/1482)*wr(9, 3) + (127\/1768 - (127*I)\/1768)*sqrt(5\/38)*wr(9, 3)"
		],
		[
			5,
			22,
			"(40*sqrt(10\/161)*wr(2, 1))\/33 - ((160*I)\/143)*sqrt(3\/161)*wr(4, 0) - (500\/143 + (560*I)\/143)*sqrt(5\/483)*wr(4, 1) + ((28*I)\/11)*sqrt(21\/299)*wr(6, 0) + (34\/33 + (10*I)\/11)*sqrt(2\/299)*wr(6, 1) + (20\/33 - (20*I)\/33)*sqrt(5\/299)*wr(6, 3) + ((16*I)\/13)*sqrt(7\/1173)*wr(8, 0) - (394\/143 - (120*I)\/13)*sqrt(14\/1173)*wr(8, 1) + (86\/39 - (704*I)\/39)*sqrt(10\/4301)*wr(8, 3)"
		],
		[
			5,
			23,
			"(-5\/18 + (35*I)\/10296)*sqrt(5\/43)*wr(3, 0) + (3749\/936 - (727*I)\/936)*sqrt(5\/3311)*wr(5, 0) - (425\/312 + (217*I)\/312)*sqrt(5\/473)*wr(5, 1) - ((383\/24 - (997*I)\/312)*wr(5, 1))\/sqrt(19866) - (413\/572 + (2201*I)\/6292)*sqrt(7\/129)*wr(7, 0) + ((4071\/572 + (13799*I)\/50336)*wr(7, 1))\/sqrt(258) - ((649\/104 + (7823*I)\/7072)*wr(7, 1))\/sqrt(946) - ((5*I)\/544)*sqrt(77\/1118)*wr(7, 3) + ((885\/1144 - (2245553*I)\/855712)*wr(7, 3))\/sqrt(86) - ((15*I)\/8)*sqrt(77\/180557)*wr(9, 1) + (I\/136)*sqrt(385\/10621)*wr(9, 1) - ((5*I)\/136)*sqrt(77\/10621)*wr(9, 3) + ((5*I)\/1768)*sqrt(33\/817)*wr(9, 3)"
		],
		[
			5,
			24,
			"(-10\/11 + (10*I)\/11)*sqrt(7\/2829)*wr(2, 1) - (8\/143 + (8*I)\/143)*sqrt(10\/6601)*wr(4, 0) + (593\/429 + I\/39)*sqrt(14\/943)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(910\/943)*wr(6, 0) - (27\/11 + (17*I)\/11)*sqrt(5\/36777)*wr(6, 1) + (161\/11 + (403*I)\/11)*sqrt(2\/36777)*wr(6, 3) + (80\/13 + (80*I)\/13)*sqrt(70\/16031)*wr(8, 0) + (865\/143 - (1789*I)\/143)*sqrt(35\/16031)*wr(8, 1) - ((6635\/13 - 155*I)*wr(8, 3))\/sqrt(529023)"
		],
		[
			5,
			25,
			"((1325\/858 - (425*I)\/286)*wr(3, 0))\/sqrt(42) - ((50\/39 - (35*I)\/26)*wr(5, 0))\/sqrt(66) + (4\/13 + (23*I)\/26)*sqrt(7\/66)*wr(5, 1) - (12\/13 - (161*I)\/156)*sqrt(5\/11)*wr(5, 1) - (7\/4719 - (7*I)\/4719)*sqrt(2\/5)*wr(7, 0) + (1591\/3536 + (2577*I)\/3536)*sqrt(7\/165)*wr(7, 1) + (11549\/75504 - (9965*I)\/75504)*sqrt(7\/5)*wr(7, 1) - (7\/16 - (7*I)\/16)*sqrt(5\/429)*wr(7, 3) + (15473\/427856 + (22103*I)\/427856)*sqrt(7\/15)*wr(7, 3) + (14\/17 + (14*I)\/17)*sqrt(22\/741)*wr(9, 1) + (2\/221 + (2*I)\/221)*sqrt(770\/19)*wr(9, 3)"
		],
		[
			5,
			26,
			"((10*I)\/231)*sqrt(5\/41)*wr(2, 1) - (70*sqrt(6\/41)*wr(4, 0))\/143 + (30\/143 - (20*I)\/91)*sqrt(10\/123)*wr(4, 1) + (28*sqrt(6\/533)*wr(6, 0))\/11 - (8\/11 + (2*I)\/33)*sqrt(7\/533)*wr(6, 1) - (16\/33 - (10*I)\/33)*sqrt(70\/533)*wr(6, 3) - (224*sqrt(2\/2091)*wr(8, 0))\/13 - ((112\/13 + (3976*I)\/143)*wr(8, 1))\/sqrt(2091) - (176\/39 - (392*I)\/39)*sqrt(35\/7667)*wr(8, 3)"
		],
		[
			5,
			27,
			"(35\/1287 + (5*I)\/99)*sqrt(10\/43)*wr(3, 0) - (457\/234 + (19*I)\/18)*sqrt(5\/6622)*wr(5, 0) - (17\/26 - (5*I)\/2)*sqrt(5\/946)*wr(5, 1) - ((97\/156 - (629*I)\/12)*wr(5, 1))\/sqrt(9933) - (120\/1573 + (14*I)\/121)*sqrt(42\/43)*wr(7, 0) + (1389\/6292 + (138*I)\/121)*sqrt(3\/43)*wr(7, 1) - ((1975\/884 + 3*I)*wr(7, 1))\/sqrt(473) - (5*sqrt(77\/559)*wr(7, 3))\/68 - ((146121\/106964 - (45*I)\/121)*wr(7, 3))\/sqrt(43) - 15*sqrt(154\/180557)*wr(9, 1) + (sqrt(770\/10621)*wr(9, 1))\/17 - (5*sqrt(154\/10621)*wr(9, 3))\/17 + (5*sqrt(66\/817)*wr(9, 3))\/221"
		],
		[
			6,
			0,
			"(-1\/3 - I)*sqrt(2\/5)*wr(2, 1)"
		],
		[
			6,
			1,
			"((1 + (5*I)\/3)*wr(3, 0))\/sqrt(14)"
		],
		[
			6,
			2,
			"(1\/2 + (3*I)\/10)*sqrt(3)*wr(1, 0) - ((1\/2 + (17*I)\/30)*wr(3, 0))\/sqrt(7)"
		],
		[
			6,
			3,
			"((2\/7 - (5*I)\/21)*wr(2, 1))\/sqrt(5) + (4*sqrt(2\/3)*wr(4, 0))\/7 - (16\/21 + (10*I)\/21)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			6,
			4,
			"((2\/7 - (2*I)\/7)*wr(2, 1))\/sqrt(3) + (2\/21 + (2*I)\/21)*sqrt(10)*wr(4, 0) + (11\/63 + (17*I)\/63)*sqrt(2)*wr(4, 1)"
		],
		[
			6,
			5,
			"(1\/105 + I\/21)*sqrt(2)*wr(1, 0) - (2\/45 - (2*I)\/9)*sqrt(2\/21)*wr(3, 0) - ((155\/126 + (5*I)\/126)*wr(5, 0))\/sqrt(66) - (283\/252 - (307*I)\/252)*sqrt(5\/11)*wr(5, 1) - ((5\/6 - (15*I)\/2)*wr(5, 1))\/sqrt(462)"
		],
		[
			6,
			6,
			"wr(0, 0) - (8*sqrt(2\/15)*wr(2, 1))\/7 - (4*wr(4, 0))\/21 + (16*sqrt(5)*wr(4, 1))\/63"
		],
		[
			6,
			7,
			"((1\/7 + (2*I)\/21)*wr(1, 0))\/sqrt(5) + ((4\/9 - (8*I)\/3)*wr(3, 0))\/sqrt(105) - (29\/63 - (40*I)\/21)*sqrt(5\/33)*wr(5, 0) + (sqrt(5\/231)*wr(5, 1))\/3 - ((13\/7 - (160*I)\/21)*wr(5, 1))\/sqrt(22)"
		],
		[
			6,
			8,
			"(1\/9 - I\/36)*sqrt(5)*wr(3, 0) + (3\/2 + I\/2)*sqrt(5\/77)*wr(5, 0) - (5\/18 - I\/18)*sqrt(5\/11)*wr(5, 1) + ((89\/18 + (67*I)\/18)*wr(5, 1))\/sqrt(462)"
		],
		[
			6,
			9,
			"(1\/9 - (2*I)\/9)*sqrt(2\/105)*wr(2, 1) - (4\/99 - (4*I)\/11)*sqrt(5\/7)*wr(4, 1) + (115\/99 + (250*I)\/99)*sqrt(2\/39)*wr(6, 1) + (14\/33 + (20*I)\/33)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			6,
			10,
			"(5\/7 - (3*I)\/7)*sqrt(2\/3)*wr(1, 0) + ((25\/36 + I\/36)*wr(3, 0))\/sqrt(14) + ((5\/63 - (10*I)\/63)*wr(5, 0))\/sqrt(22) + (29\/42 - (5*I)\/7)*sqrt(5\/33)*wr(5, 1) + ((5\/9 - (10*I)\/9)*wr(5, 1))\/sqrt(154)"
		],
		[
			6,
			11,
			"((-31\/63 + I\/21)*wr(2, 1))\/sqrt(39) - (16\/77 + (16*I)\/77)*sqrt(10\/13)*wr(4, 0) + (23\/693 + (565*I)\/693)*sqrt(2\/13)*wr(4, 1) + (140\/429 + (140*I)\/429)*sqrt(10)*wr(6, 0) + (107\/1287 + I\/39)*sqrt(35\/3)*wr(6, 1) + (103\/429 + (37*I)\/429)*sqrt(14\/3)*wr(6, 3)"
		],
		[
			6,
			12,
			"(1\/7 - (4*I)\/7)*sqrt(5\/3)*wr(1, 0) - (1\/9 - (2*I)\/3)*sqrt(5\/7)*wr(3, 0) - (1\/126 + (8*I)\/21)*sqrt(5\/11)*wr(5, 0) + (sqrt(5\/77)*wr(5, 1))\/6 - ((5\/42 + (32*I)\/7)*wr(5, 1))\/sqrt(66)"
		],
		[
			6,
			13,
			"(-2\/63 + I\/3)*sqrt(2\/13)*wr(2, 1) + (68*sqrt(5\/39)*wr(4, 0))\/77 + ((656\/231 + (64*I)\/11)*wr(4, 1))\/sqrt(39) + (40*sqrt(5\/3)*wr(6, 0))\/143 + (10\/1287 - I\/143)*sqrt(70)*wr(6, 1) + (20\/429 - (2*I)\/429)*sqrt(7)*wr(6, 3)"
		],
		[
			6,
			14,
			"((2\/9 + (2*I)\/9)*wr(2, 1))\/sqrt(35) + (8\/11 - (8*I)\/11)*sqrt(2\/21)*wr(4, 0) + (12\/11 - (76*I)\/33)*sqrt(2\/105)*wr(4, 1) + (2\/11 - (2*I)\/11)*sqrt(42\/13)*wr(6, 0) - ((73\/99 - (35*I)\/99)*wr(6, 1))\/sqrt(13) + (61\/33 + (49*I)\/33)*sqrt(2\/65)*wr(6, 3)"
		],
		[
			6,
			15,
			"(-1\/99 - (23*I)\/99)*sqrt(5\/34)*wr(3, 0) + (125\/117 + (121*I)\/117)*sqrt(5\/2618)*wr(5, 0) + (17\/13 - (11*I)\/13)*sqrt(5\/374)*wr(5, 1) + ((1033\/78 + (797*I)\/78)*wr(5, 1))\/sqrt(3927) + (820\/4719 + (250*I)\/1573)*sqrt(14\/51)*wr(7, 0) + ((71525\/37752 + (55015*I)\/12584)*wr(7, 1))\/sqrt(51) - ((445\/312 - (395*I)\/312)*wr(7, 1))\/sqrt(187) - (5\/24 + (5*I)\/24)*sqrt(119\/143)*wr(7, 3) + ((365\/37752 - (21035*I)\/37752)*wr(7, 3))\/sqrt(17)"
		],
		[
			6,
			16,
			"(4\/9 + (10*I)\/9)*sqrt(2\/21)*wr(2, 1) - ((80\/99 + (16*I)\/11)*wr(4, 1))\/sqrt(7) + (1\/99 - (35*I)\/99)*sqrt(10\/39)*wr(6, 1) + ((10\/33 - (14*I)\/33)*wr(6, 3))\/sqrt(39)"
		],
		[
			6,
			17,
			"(-236\/99 - (103*I)\/99)*sqrt(5\/2159)*wr(3, 0) + (180\/13 + (216*I)\/13)*sqrt(5\/166243)*wr(5, 0) + (2230\/9 + (2588*I)\/117)*sqrt(2\/498729)*wr(5, 1) + (820\/117 - (200*I)\/117)*sqrt(5\/23749)*wr(5, 1) + (17640\/1573 + (4456*I)\/1573)*sqrt(7\/6477)*wr(7, 0) + (630\/13 - (316*I)\/13)*sqrt(2\/23749)*wr(7, 1) - (86940\/1573 - (9404*I)\/1573)*sqrt(2\/6477)*wr(7, 1) - (9450\/1573 - (23752*I)\/1573)*sqrt(2\/2159)*wr(7, 3)"
		],
		[
			6,
			18,
			"((41\/63 + (53*I)\/21)*wr(2, 1))\/sqrt(15) + (12\/77 + (12*I)\/77)*sqrt(2)*wr(4, 0) - (508\/693 + (428*I)\/693)*sqrt(2\/5)*wr(4, 1) - (28\/33 + (28*I)\/33)*sqrt(2\/13)*wr(6, 0) - (10\/99 + (2*I)\/11)*sqrt(7\/39)*wr(6, 1) - (14\/33 + (14*I)\/33)*sqrt(14\/195)*wr(6, 3)"
		],
		[
			6,
			19,
			"(823\/198 - (19*I)\/18)*sqrt(5\/1778)*wr(3, 0) + (857\/117 - (661*I)\/117)*sqrt(5\/2794)*wr(5, 0) - (67\/117 - (11*I)\/9)*sqrt(35\/2794)*wr(5, 1) + ((2533\/78 - (83*I)\/26)*wr(5, 1))\/sqrt(4191) + (1806\/1573 - (2114*I)\/1573)*sqrt(2\/381)*wr(7, 0) + (14\/13 - 2*I)*sqrt(7\/1397)*wr(7, 1) - (2276\/1573 - (3244*I)\/1573)*sqrt(7\/381)*wr(7, 1) - (58\/1573 - (542*I)\/1573)*sqrt(7\/127)*wr(7, 3)"
		],
		[
			6,
			20,
			"(sqrt(5\/33)*wr(3, 0))\/9 + (115\/468 - (27*I)\/52)*sqrt(5\/21)*wr(5, 0) + (1\/156 + (5*I)\/52)*sqrt(5\/3)*wr(5, 1) + ((73\/156 - (89*I)\/156)*wr(5, 1))\/sqrt(14) + ((6*I)\/143)*sqrt(7\/11)*wr(7, 0) - (1\/52 + I\/26)*sqrt(3\/2)*wr(7, 1) + ((11\/52 + (1765*I)\/858)*wr(7, 1))\/sqrt(22) + (5\/4 - I\/2)*sqrt(7\/78)*wr(7, 3) - ((103\/52 + (81*I)\/286)*wr(7, 3))\/sqrt(66)"
		],
		[
			6,
			21,
			"(-10*wr(4, 0))\/(13*sqrt(77)) - sqrt(7\/143)*wr(6, 0) + (2 - (9*I)\/5)*sqrt(2\/429)*wr(6, 1) + (2 - I\/3)*sqrt(5\/429)*wr(6, 3) + (128*sqrt(7\/187)*wr(8, 0))\/39 + (14\/39 - (4*I)\/195)*sqrt(154\/17)*wr(8, 1) - (170\/13 + (86*I)\/39)*sqrt(2\/255)*wr(8, 3)"
		],
		[
			6,
			22,
			"((155\/99 + (5*I)\/11)*wr(3, 0))\/sqrt(46) - ((3275\/234 - (55*I)\/39)*wr(5, 0))\/sqrt(3542) - (1951\/156 - (197*I)\/78)*sqrt(5\/5313)*wr(5, 1) - ((25\/78 - (55*I)\/39)*wr(5, 1))\/sqrt(506) - (2305\/4719 + (2147*I)\/4719)*sqrt(14\/345)*wr(7, 0) + ((22657\/37752 + (61313*I)\/37752)*wr(7, 1))\/sqrt(345) - ((1513\/312 + (329*I)\/312)*wr(7, 1))\/sqrt(1265) + (21\/8 + (21*I)\/8)*sqrt(7\/16445)*wr(7, 3) - ((45751\/37752 - (89257*I)\/37752)*wr(7, 3))\/sqrt(115)"
		],
		[
			6,
			23,
			"(-3\/11 + (3*I)\/11)*sqrt(30\/301)*wr(4, 0) + (232\/429 + (136*I)\/429)*sqrt(14\/129)*wr(4, 1) + (47\/11 - (47*I)\/11)*sqrt(35\/3354)*wr(6, 0) + ((97\/33 - (81*I)\/11)*wr(6, 1))\/sqrt(2795) - ((173\/33 - (21*I)\/11)*wr(6, 3))\/sqrt(1118) + (254\/13 + (474*I)\/13)*sqrt(7\/10965)*wr(8, 1) - (28\/3 + (48*I)\/13)*sqrt(11\/731)*wr(8, 3)"
		],
		[
			6,
			24,
			"(180\/11 - (431*I)\/99)*sqrt(5\/2829)*wr(3, 0) - (2084\/39 + (53*I)\/9)*sqrt(5\/217833)*wr(5, 0) - (340\/39 + (103*I)\/39)*sqrt(5\/31119)*wr(5, 1) - ((40988\/117 + (1151*I)\/39)*wr(5, 1))\/sqrt(145222) - (3764\/4719 - (266*I)\/1573)*sqrt(7\/943)*wr(7, 0) + ((31817\/18876 + (942*I)\/1573)*wr(7, 1))\/sqrt(1886) - ((769\/52 + (107*I)\/13)*wr(7, 1))\/sqrt(62238) + (5*sqrt(77\/73554)*wr(7, 3))\/4 + (6155\/6292 - (549*I)\/1573)*sqrt(3\/1886)*wr(7, 3)"
		],
		[
			6,
			25,
			"(12\/143 - (32*I)\/429)*sqrt(5)*wr(4, 1) - (6\/55 + (2*I)\/11)*sqrt(14\/39)*wr(6, 1) - (4\/33 + (4*I)\/11)*sqrt(35\/39)*wr(6, 3) + (658\/195 + (84*I)\/13)*sqrt(2\/17)*wr(8, 1) - (34\/39 + (20*I)\/13)*sqrt(154\/255)*wr(8, 3)"
		],
		[
			6,
			26,
			"((205\/198 + (55*I)\/18)*wr(3, 0))\/sqrt(287) - ((415\/468 - (2335*I)\/468)*wr(5, 0))\/sqrt(451) - (181\/52 - (1751*I)\/156)*sqrt(5\/2706)*wr(5, 1) - (5\/12 + (55*I)\/156)*sqrt(7\/451)*wr(5, 1) - ((2940\/1573 - (6356*I)\/4719)*wr(7, 0))\/sqrt(615) - (9\/4 - (391*I)\/156)*sqrt(7\/4510)*wr(7, 1) + (22753\/6292 - (63859*I)\/18876)*sqrt(7\/1230)*wr(7, 1) - (7\/12 - (7*I)\/12)*sqrt(11\/5330)*wr(7, 3) + (8711\/18876 + (353*I)\/18876)*sqrt(7\/410)*wr(7, 3)"
		],
		[
			6,
			27,
			"(-4\/11 - (4*I)\/11)*sqrt(35\/129)*wr(4, 0) - (662\/429 + (62*I)\/143)*sqrt(7\/129)*wr(4, 1) - (32\/11 + (32*I)\/11)*sqrt(35\/1677)*wr(6, 0) + ((123\/11 + (211*I)\/33)*wr(6, 1))\/sqrt(5590) + ((31\/33 - (35*I)\/33)*wr(6, 3))\/sqrt(559) + (94\/13 - (54*I)\/13)*sqrt(14\/10965)*wr(8, 1) - (34\/39 - (74*I)\/39)*sqrt(22\/731)*wr(8, 3)"
		],
		[
			7,
			1,
			"(10\/21 - (4*I)\/21)*wr(2, 1) - (4\/7 + (4*I)\/7)*sqrt(2\/3)*wr(4, 1)"
		],
		[
			7,
			2,
			"((-5\/21 - I\/21)*wr(2, 1))\/sqrt(2) + ((2\/7 - (22*I)\/7)*wr(4, 1))\/sqrt(3)"
		],
		[
			7,
			3,
			"((-1 + 4*I)*wr(1, 0))\/sqrt(30) - ((1\/9 + 4*I)*wr(3, 0))\/sqrt(70) - (2*sqrt(10\/11)*wr(5, 0))\/63 - (2*sqrt(10\/77)*wr(5, 1))\/3 - (2*wr(5, 1))\/(7*sqrt(33))"
		],
		[
			7,
			4,
			"(5\/21 + I\/21)*sqrt(2)*wr(1, 0) + ((5\/9 - (19*I)\/9)*wr(3, 0))\/sqrt(42) - ((205\/126 - (185*I)\/126)*wr(5, 0))\/sqrt(66) + (3\/28 + (19*I)\/84)*sqrt(5\/11)*wr(5, 1) + ((5\/6 - (25*I)\/6)*wr(5, 1))\/sqrt(462)"
		],
		[
			7,
			5,
			"((-2\/3 - (10*I)\/21)*wr(2, 1))\/sqrt(3) + (1\/3 - I\/7)*sqrt(2)*wr(4, 1) - (20\/33 - (20*I)\/33)*sqrt(5\/273)*wr(6, 1) + (20\/11 - (20*I)\/11)*sqrt(2\/273)*wr(6, 3)"
		],
		[
			7,
			6,
			"((1\/7 - (2*I)\/21)*wr(1, 0))\/sqrt(5) + ((4\/9 + (8*I)\/3)*wr(3, 0))\/sqrt(105) - (29\/63 + (40*I)\/21)*sqrt(5\/33)*wr(5, 0) + (sqrt(5\/231)*wr(5, 1))\/3 - ((13\/7 + (160*I)\/21)*wr(5, 1))\/sqrt(22)"
		],
		[
			7,
			7,
			"wr(0, 0) - (4*wr(4, 0))\/7"
		],
		[
			7,
			8,
			"(-5\/9 + (2*I)\/9)*sqrt(5\/14)*wr(2, 1) + (5\/11 + (12*I)\/11)*sqrt(5\/21)*wr(4, 1) + ((5\/99 - (10*I)\/9)*wr(6, 1))\/sqrt(26) + (5\/33 + (10*I)\/33)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			7,
			9,
			"((920*I)\/14157)*sqrt(7)*wr(7, 0) - ((920*I)\/14157)*sqrt(2)*wr(7, 1) + ((920*I)\/1573)*sqrt(2\/3)*wr(7, 3)"
		],
		[
			7,
			10,
			"(1\/18 + (5*I)\/126)*wr(2, 1) - ((3\/11 + (19*I)\/77)*wr(4, 1))\/sqrt(6) - (95\/198 + (325*I)\/198)*sqrt(5\/91)*wr(6, 1) - ((115\/33 + (305*I)\/33)*wr(6, 3))\/sqrt(182)"
		],
		[
			7,
			11,
			"((15\/7 - (25*I)\/7)*wr(1, 0))\/sqrt(26) - ((185\/66 - (85*I)\/22)*wr(3, 0))\/sqrt(546) - ((265\/182 + (5*I)\/182)*wr(5, 0))\/sqrt(858) + (4159\/3276 - (2063*I)\/1092)*sqrt(5\/143)*wr(5, 1) - ((165\/26 + (1795*I)\/78)*wr(5, 1))\/sqrt(6006) - (16\/39 + (16*I)\/39)*sqrt(35\/429)*wr(7, 1) - (16\/429 + (16*I)\/429)*sqrt(35\/39)*wr(7, 3)"
		],
		[
			7,
			12,
			"(20*sqrt(3)*wr(4, 0))\/77 - (40*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			7,
			13,
			"((-4\/7 - (16*I)\/7)*wr(1, 0))\/sqrt(39) - ((4\/33 + 2*I)*wr(3, 0))\/sqrt(91) + ((295\/546 + (125*I)\/42)*wr(5, 0))\/sqrt(143) + (99\/182 - (29*I)\/42)*sqrt(5\/858)*wr(5, 1) + ((125\/26 - (35*I)\/6)*wr(5, 1))\/sqrt(1001) + (20*sqrt(70\/143)*wr(7, 1))\/39 + (20*sqrt(70\/13)*wr(7, 3))\/429"
		],
		[
			7,
			14,
			"(5\/33 + I\/11)*sqrt(5\/2)*wr(3, 0) + (23\/13 + (53*I)\/39)*sqrt(5\/154)*wr(5, 0) - (11\/39 - (5*I)\/39)*sqrt(5\/22)*wr(5, 1) + ((775\/78 + (407*I)\/78)*wr(5, 1))\/sqrt(231) - (18\/1573 + (18*I)\/1573)*sqrt(42)*wr(7, 0) - ((9157\/12584 + (3525*I)\/12584)*wr(7, 1))\/sqrt(3) - ((11\/104 - (5*I)\/104)*wr(7, 1))\/sqrt(11) + (1291\/12584 + (59*I)\/12584)*wr(7, 3) + (5\/8 + (5*I)\/8)*sqrt(7\/143)*wr(7, 3)"
		],
		[
			7,
			15,
			"(-10\/33 - (10*I)\/33)*sqrt(5\/119)*wr(2, 1) + (8 - (24*I)\/11)*sqrt(10\/357)*wr(4, 1) + (1\/33 + I\/33)*sqrt(17\/13)*wr(6, 1) - (19\/33 - (5*I)\/33)*sqrt(10\/221)*wr(6, 3) + (8\/187 + (8*I)\/187)*sqrt(7\/3)*wr(8, 1) - (8\/51 + (8*I)\/51)*sqrt(5\/11)*wr(8, 3)"
		],
		[
			7,
			16,
			"((332*I)\/14157)*sqrt(35)*wr(7, 0) - ((332*I)\/14157)*sqrt(10)*wr(7, 1) + ((332*I)\/1573)*sqrt(10\/3)*wr(7, 3)"
		],
		[
			7,
			17,
			"(70\/9 + (170*I)\/9)*sqrt(10\/15113)*wr(2, 1) - (56\/11 + (480*I)\/11)*sqrt(5\/45339)*wr(4, 1) - (101\/99 + (145*I)\/99)*sqrt(34\/1651)*wr(6, 1) + (382\/33 - (514*I)\/33)*sqrt(5\/28067)*wr(6, 3) - (96*sqrt(42\/127)*wr(8, 1))\/221 + (96*sqrt(110\/127)*wr(8, 3))\/221"
		],
		[
			7,
			18,
			"(-7\/66 - (5*I)\/22)*sqrt(5\/42)*wr(3, 0) + (43\/91 + I\/91)*sqrt(5\/66)*wr(5, 0) - (25\/13 - (23*I)\/39)*sqrt(5\/462)*wr(5, 1) - ((1849\/1638 - (415*I)\/546)*wr(5, 1))\/sqrt(11) - (294\/1573 - (294*I)\/1573)*sqrt(2)*wr(7, 0) - (40\/39 - (14*I)\/39)*sqrt(7\/33)*wr(7, 1) + (480\/1573 - (348*I)\/1573)*sqrt(7)*wr(7, 1) + (856\/4719 + (46*I)\/4719)*sqrt(7\/3)*wr(7, 3)"
		],
		[
			7,
			19,
			"(883\/693 + (569*I)\/693)*sqrt(5\/127)*wr(2, 1) + (138\/77 + (94*I)\/77)*sqrt(10\/381)*wr(4, 1) - (290\/99 + (310*I)\/99)*sqrt(7\/1651)*wr(6, 1) + (10\/33 + (14*I)\/33)*sqrt(70\/1651)*wr(6, 3) + (1120\/143 - (1120*I)\/143)*sqrt(3\/2159)*wr(8, 1) - (160\/13 - (160*I)\/13)*sqrt(35\/23749)*wr(8, 3)"
		],
		[
			7,
			20,
			"(40*wr(4, 0))\/(13*sqrt(77)) + 4*sqrt(7\/143)*wr(6, 0) - (32*sqrt(7\/187)*wr(8, 0))\/13"
		],
		[
			7,
			21,
			"(-25*sqrt(5\/33)*wr(3, 0))\/156 + (5\/39 - (85*I)\/104)*sqrt(5\/21)*wr(5, 0) + (2\/13 - (5*I)\/104)*sqrt(5\/3)*wr(5, 1) + ((5\/13 - (1255*I)\/312)*wr(5, 1))\/sqrt(14) + ((17*I)\/429)*sqrt(7\/11)*wr(7, 0) - ((72\/221 - (25*I)\/208)*wr(7, 1))\/sqrt(6) - (((4801*I)\/6864)*wr(7, 1))\/sqrt(22) - (1\/17 - I\/16)*sqrt(7\/78)*wr(7, 3) - ((95\/221 + (249*I)\/2288)*wr(7, 3))\/sqrt(66) - 4*sqrt(21\/4199)*wr(9, 1) + (2*sqrt(35\/741)*wr(9, 1))\/17 - (4*sqrt(7\/741)*wr(9, 3))\/17 + (10*wr(9, 3))\/(221*sqrt(19))"
		],
		[
			7,
			22,
			"((-100\/33 - (100*I)\/33)*wr(2, 1))\/sqrt(161) - (10\/13 - (730*I)\/143)*sqrt(2\/483)*wr(4, 1) + (34\/33 + (34*I)\/33)*sqrt(5\/299)*wr(6, 1) + (140\/33 - (20*I)\/11)*sqrt(2\/299)*wr(6, 3) - (518\/143 - (450*I)\/143)*sqrt(35\/1173)*wr(8, 1) + ((1402\/39 - (618*I)\/13)*wr(8, 3))\/sqrt(4301)"
		],
		[
			7,
			23,
			"((5825\/1716 + (24125*I)\/5148)*wr(3, 0))\/sqrt(86) - ((215\/8 + (32675*I)\/936)*wr(5, 0))\/sqrt(6622) - (14015\/624 + (21439*I)\/624)*sqrt(5\/9933)*wr(5, 1) - ((121\/312 - (1271*I)\/312)*wr(5, 1))\/sqrt(946) - (269\/1573 + (269*I)\/1573)*sqrt(35\/258)*wr(7, 0) + (6787\/7072 - (12125*I)\/7072)*sqrt(5\/473)*wr(7, 1) - (2649\/50336 + (7225*I)\/50336)*sqrt(15\/43)*wr(7, 1) + (27\/32 + (27*I)\/32)*sqrt(35\/6149)*wr(7, 3) + (215789\/855712 - (20051*I)\/855712)*sqrt(5\/43)*wr(7, 3) + (1\/17 - I\/17)*sqrt(2926\/559)*wr(9, 1) + (1\/221 - I\/221)*sqrt(6270\/43)*wr(9, 3)"
		],
		[
			7,
			24,
			"(20*sqrt(10\/19803)*wr(2, 1))\/3 + (4432\/429 + (3304*I)\/429)*sqrt(5\/6601)*wr(4, 1) - (926\/33 - (322*I)\/11)*sqrt(2\/36777)*wr(6, 1) - (28\/11 - (116*I)\/11)*sqrt(5\/36777)*wr(6, 3) + (456\/13 - (376*I)\/13)*sqrt(14\/16031)*wr(8, 1) - (264\/13 + (8*I)\/13)*sqrt(110\/48093)*wr(8, 3)"
		],
		[
			7,
			25,
			"((658*I)\/4719)*wr(7, 0) - ((94*I)\/4719)*sqrt(14)*wr(7, 1) + ((94*I)\/1573)*sqrt(42)*wr(7, 3)"
		],
		[
			7,
			26,
			"(-130\/231 + (130*I)\/231)*sqrt(2\/41)*wr(2, 1) - ((1910\/1001 - (510*I)\/1001)*wr(4, 1))\/sqrt(123) + (29\/33 + (31*I)\/33)*sqrt(35\/1066)*wr(6, 1) + (7\/33 + (15*I)\/11)*sqrt(7\/533)*wr(6, 3) - (2198\/143 + (4578*I)\/143)*sqrt(10\/2091)*wr(8, 1) + (70\/3 + (430*I)\/13)*sqrt(14\/7667)*wr(8, 3)"
		],
		[
			7,
			27,
			"((665\/286 - (3895*I)\/2574)*wr(3, 0))\/sqrt(43) + ((1655\/156 - (4085*I)\/468)*wr(5, 0))\/sqrt(3311) + (3469\/156 - (2549*I)\/156)*sqrt(5\/19866)*wr(5, 1) - ((205\/156 + (25*I)\/52)*wr(5, 1))\/sqrt(473) - (20\/121 - (20*I)\/121)*sqrt(35\/129)*wr(7, 0) - (41\/884 - (401*I)\/884)*sqrt(5\/946)*wr(7, 1) - (15443\/6292 - (10691*I)\/6292)*sqrt(5\/258)*wr(7, 1) + (42673\/106964 - (11081*I)\/106964)*sqrt(5\/86)*wr(7, 3) + (1\/4 - I\/4)*sqrt(385\/1118)*wr(7, 3) + (40\/17 + (40*I)\/17)*sqrt(77\/10621)*wr(9, 1) + (40\/221 + (40*I)\/221)*sqrt(165\/817)*wr(9, 3)"
		],
		[
			8,
			0,
			"(sqrt(5\/3)*wr(3, 0))\/4"
		],
		[
			8,
			1,
			"((-1 + I)*wr(2, 1))\/sqrt(21) + (1\/3 + I\/3)*sqrt(10\/7)*wr(4, 0) + ((1\/3 + (25*I)\/9)*wr(4, 1))\/sqrt(14)"
		],
		[
			8,
			2,
			"((1\/2 - I\/2)*wr(2, 1))\/sqrt(42) + (1\/3 + I\/3)*sqrt(5\/7)*wr(4, 0) + ((1\/2 + (19*I)\/18)*wr(4, 1))\/sqrt(7)"
		],
		[
			8,
			3,
			"(1\/3 + I\/12)*sqrt(5\/6)*wr(3, 0) + (9\/2 + I\/6)*sqrt(5\/462)*wr(5, 0) - (5\/6 + I\/6)*sqrt(5\/66)*wr(5, 1) + ((89\/36 + (31*I)\/12)*wr(5, 1))\/sqrt(77)"
		],
		[
			8,
			4,
			"(5\/4 + (3*I)\/4)*sqrt(3\/14)*wr(1, 0) + ((5\/12 + (17*I)\/36)*wr(3, 0))\/sqrt(2) - ((5\/24 - (65*I)\/24)*wr(5, 0))\/sqrt(154) + (41\/48 + (497*I)\/144)*sqrt(5\/231)*wr(5, 1) + ((5\/72 + (5*I)\/24)*wr(5, 1))\/sqrt(22)"
		],
		[
			8,
			5,
			"((-1\/4 + (11*I)\/36)*wr(2, 1))\/sqrt(7) + (1\/11 - I\/11)*sqrt(30\/7)*wr(4, 0) - ((41\/11 + (9*I)\/11)*wr(4, 1))\/sqrt(42) + (5\/11 - (5*I)\/11)*sqrt(70\/39)*wr(6, 0) - (5\/44 - (95*I)\/396)*sqrt(5\/13)*wr(6, 1) - ((5\/66 - (5*I)\/6)*wr(6, 3))\/sqrt(26)"
		],
		[
			8,
			6,
			"(1\/9 + I\/36)*sqrt(5)*wr(3, 0) + (3\/2 - I\/2)*sqrt(5\/77)*wr(5, 0) - (5\/18 + I\/18)*sqrt(5\/11)*wr(5, 1) + ((89\/18 - (67*I)\/18)*wr(5, 1))\/sqrt(462)"
		],
		[
			8,
			7,
			"(-5\/9 - (2*I)\/9)*sqrt(5\/14)*wr(2, 1) + (5\/11 - (12*I)\/11)*sqrt(5\/21)*wr(4, 1) + ((5\/99 + (10*I)\/9)*wr(6, 1))\/sqrt(26) + (5\/33 - (10*I)\/33)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			8,
			8,
			"wr(0, 0) + (sqrt(5\/6)*wr(2, 1))\/6 + (3*wr(4, 0))\/11 - (4*sqrt(5)*wr(4, 1))\/11 - (5*wr(6, 0))\/(33*sqrt(13)) + (35*sqrt(7\/78)*wr(6, 1))\/66 + (25*sqrt(35\/39)*wr(6, 3))\/66"
		],
		[
			8,
			9,
			"(-2\/9 - I\/9)*sqrt(5\/3)*wr(1, 0) - (1\/44 - I\/33)*sqrt(35)*wr(3, 0) - (10\/39 - (95*I)\/312)*sqrt(5\/11)*wr(5, 0) + ((5*I)\/104)*sqrt(35\/11)*wr(5, 1) - ((70\/39 - (615*I)\/104)*wr(5, 1))\/sqrt(66) - ((70*I)\/1573)*sqrt(3)*wr(7, 0) - ((35*I)\/156)*sqrt(7\/22)*wr(7, 1) - (10\/1287 - (21245*I)\/56628)*sqrt(7\/6)*wr(7, 1) + (70\/1287 + (105*I)\/6292)*sqrt(7\/2)*wr(7, 3) - (((35*I)\/36)*wr(7, 3))\/sqrt(286)"
		],
		[
			8,
			10,
			"((-1\/12 + (3*I)\/4)*wr(2, 1))\/sqrt(21) + (3\/11 - (3*I)\/11)*sqrt(5\/14)*wr(4, 0) - (5\/11 - (3*I)\/11)*sqrt(2\/7)*wr(4, 1) + (5\/11 - (5*I)\/11)*sqrt(35\/26)*wr(6, 0) + (65\/132 + (45*I)\/44)*sqrt(5\/39)*wr(6, 1) - ((25\/66 - (65*I)\/66)*wr(6, 3))\/sqrt(78)"
		],
		[
			8,
			11,
			"(1\/3 - I\/9)*sqrt(13\/42)*wr(1, 0) - ((1\/132 - (137*I)\/132)*wr(3, 0))\/sqrt(26) - ((25\/8 + (2095*I)\/312)*wr(5, 0))\/sqrt(2002) - (197\/48 + (5089*I)\/624)*sqrt(5\/3003)*wr(5, 1) - ((655\/312 - (625*I)\/312)*wr(5, 1))\/sqrt(286) - (2261\/14157 - (35*I)\/1573)*sqrt(35\/78)*wr(7, 0) - (203\/234 + (7*I)\/117)*sqrt(5\/143)*wr(7, 1) + (25543\/28314 + (23317*I)\/28314)*sqrt(5\/39)*wr(7, 1) - (1519\/9438 - (336*I)\/1573)*sqrt(5\/13)*wr(7, 3) - (7\/234 + (7*I)\/234)*sqrt(35\/11)*wr(7, 3)"
		],
		[
			8,
			12,
			"(1\/3 - I\/3)*sqrt(5\/42)*wr(2, 1) - (1\/11 + (6*I)\/11)*sqrt(5\/7)*wr(4, 1) - ((85\/33 - (5*I)\/3)*wr(6, 1))\/sqrt(78) - (15\/11 + (5*I)\/11)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			8,
			13,
			"((-5\/11 - (5*I)\/44)*wr(3, 0))\/sqrt(39) - ((1055\/104 + (10*I)\/13)*wr(5, 0))\/sqrt(3003) - (3425\/312 + (4*I)\/39)*sqrt(5\/2002)*wr(5, 1) - ((95\/104 - (30*I)\/13)*wr(5, 1))\/sqrt(429) + (2513\/14157 - (203*I)\/4719)*sqrt(35\/13)*wr(7, 0) + (203\/78 - (77*I)\/78)*sqrt(5\/858)*wr(7, 1) + (4907\/14157 + (1239*I)\/1573)*sqrt(5\/26)*wr(7, 1) - (2191\/3146 + (2667*I)\/3146)*sqrt(5\/78)*wr(7, 3) - (7*sqrt(70\/33)*wr(7, 3))\/39"
		],
		[
			8,
			14,
			"(10\/9 - (2*I)\/3)*sqrt(2\/5)*wr(1, 0) + (15\/44 - (17*I)\/44)*sqrt(7\/30)*wr(3, 0) - (9\/26 - (3*I)\/26)*sqrt(15\/22)*wr(5, 0) - (3\/26 - I\/26)*sqrt(35\/66)*wr(5, 1) - ((131\/52 - (227*I)\/156)*wr(5, 1))\/sqrt(11) + ((448\/14157 - (749*I)\/14157)*wr(7, 0))\/sqrt(2) + (115\/1248 - (125*I)\/1248)*sqrt(7\/33)*wr(7, 1) - (21331\/453024 - (22597*I)\/453024)*sqrt(7)*wr(7, 1) - (7\/3872 - (197*I)\/50336)*sqrt(21)*wr(7, 3) + ((133\/96 + (77*I)\/96)*wr(7, 3))\/sqrt(429)"
		],
		[
			8,
			15,
			"(9\/11 - (7*I)\/33)*sqrt(5\/51)*wr(2, 1) + (45\/143 + (45*I)\/143)*sqrt(2\/17)*wr(4, 0) + (31\/143 - (7*I)\/143)*sqrt(5\/34)*wr(4, 1) + (70\/11 + (70*I)\/11)*sqrt(2\/221)*wr(6, 0) + (14\/11 + (38*I)\/33)*sqrt(7\/663)*wr(6, 1) + (2\/11 - (2*I)\/11)*sqrt(70\/663)*wr(6, 3) + (700\/7293 + (700*I)\/7293)*sqrt(2)*wr(8, 0) + (3017\/4862 + (49*I)\/14586)*wr(8, 1) - (13\/34 - (5*I)\/26)*sqrt(35\/33)*wr(8, 3)"
		],
		[
			8,
			16,
			"((1\/18 - (2*I)\/9)*wr(1, 0))\/sqrt(3) + (1\/44 + (2*I)\/33)*sqrt(7)*wr(3, 0) + ((25\/39 + (95*I)\/156)*wr(5, 0))\/sqrt(11) + (44\/39 + (123*I)\/52)*sqrt(5\/66)*wr(5, 1) + ((5*I)\/52)*sqrt(7\/11)*wr(5, 1) - ((28*I)\/1573)*sqrt(15)*wr(7, 0) - ((7*I)\/78)*sqrt(35\/22)*wr(7, 1) + (1\/2574 + (4249*I)\/28314)*sqrt(35\/6)*wr(7, 1) - (7\/2 + (7*I)\/18)*sqrt(5\/286)*wr(7, 3) - (35\/1287 - (21*I)\/3146)*sqrt(35\/2)*wr(7, 3)"
		],
		[
			8,
			17,
			"(-94\/33 + (17*I)\/11)*sqrt(5\/12954)*wr(2, 1) + (1770*wr(4, 0))\/(143*sqrt(2159)) + (610\/143 - (45*I)\/143)*sqrt(5\/2159)*wr(4, 1) - (2212*wr(6, 0))\/(33*sqrt(28067)) - (70\/33 + (13*I)\/11)*sqrt(7\/168402)*wr(6, 1) + (238\/33 - (39*I)\/11)*sqrt(35\/84201)*wr(6, 3) - (448*wr(8, 0))\/(2431*sqrt(127)) + (28070\/2431 - (5901*I)\/2431)*sqrt(2\/127)*wr(8, 1) - (2198\/221 + (63*I)\/221)*sqrt(70\/4191)*wr(8, 3)"
		],
		[
			8,
			18,
			"(1\/12 + (5*I)\/36)*sqrt(7\/30)*wr(1, 0) + ((59\/132 + (5*I)\/132)*wr(3, 0))\/sqrt(10) - (89\/104 + (161*I)\/312)*sqrt(5\/154)*wr(5, 0) - (23\/312 - (11*I)\/312)*sqrt(5\/22)*wr(5, 1) - ((257\/48 + (2359*I)\/624)*wr(5, 1))\/sqrt(231) - (28\/14157 - (28*I)\/4719)*sqrt(14\/3)*wr(7, 0) + ((7448\/14157 + (6839*I)\/14157)*wr(7, 1))\/sqrt(3) + ((35\/468 - (175*I)\/468)*wr(7, 1))\/sqrt(11) + (3241\/18876 - (1239*I)\/6292)*wr(7, 3) - (7\/18 + (7*I)\/18)*sqrt(7\/143)*wr(7, 3)"
		],
		[
			8,
			19,
			"(-5\/132 + (45*I)\/44)*sqrt(5\/2667)*wr(2, 1) - (15\/143 - (15*I)\/143)*sqrt(2\/889)*wr(4, 0) + (1325\/143 - (75*I)\/143)*sqrt(5\/1778)*wr(4, 1) - (7\/11 - (7*I)\/11)*sqrt(14\/1651)*wr(6, 0) - ((119\/132 - (903*I)\/44)*wr(6, 1))\/sqrt(4953) - (553\/66 - (1211*I)\/66)*sqrt(5\/9906)*wr(6, 3) + (896\/143 - (896*I)\/143)*sqrt(14\/2159)*wr(8, 0) - (1554\/143 - (2534*I)\/143)*sqrt(7\/2159)*wr(8, 1) + (1078\/13 - (1106*I)\/13)*sqrt(5\/71247)*wr(8, 3)"
		],
		[
			8,
			20,
			"(-1\/9 + (8*I)\/9)*sqrt(5\/22)*wr(2, 1) + (5\/13 + (30*I)\/13)*sqrt(5\/33)*wr(4, 1) - (13\/9 - (14*I)\/9)*sqrt(7\/286)*wr(6, 1) - (1\/3 - (2*I)\/3)*sqrt(35\/143)*wr(6, 3) - (49\/13 - (7*I)\/13)*sqrt(6\/187)*wr(8, 1) + (3\/13 + I\/13)*sqrt(70\/17)*wr(8, 3)"
		],
		[
			8,
			21,
			"(5\/156 + (5*I)\/208)*sqrt(35\/11)*wr(3, 0) + (9\/104 - I\/312)*sqrt(5)*wr(5, 0) + ((89\/312 + (131*I)\/312)*wr(5, 1))\/sqrt(6) - (5\/312 - I\/312)*sqrt(35)*wr(5, 1) + ((25445\/19448 + (749*I)\/4862)*wr(7, 0))\/sqrt(33) - (18665\/38896 - (51851*I)\/77792)*sqrt(7\/66)*wr(7, 1) + (95\/884 - (9*I)\/7072)*sqrt(7\/2)*wr(7, 1) - (4425\/19448 - (18973*I)\/77792)*sqrt(7\/22)*wr(7, 3) - ((175\/272 - (7*I)\/544)*wr(7, 3))\/sqrt(26) - (329\/408 + (203*I)\/1632)*sqrt(5\/247)*wr(9, 1) - (28\/663 - (161*I)\/663)*sqrt(11\/38)*wr(9, 1) - ((35\/8 + (7*I)\/32)*wr(9, 1))\/sqrt(4199) + (245\/884 + (1353*I)\/7072)*sqrt(7\/57)*wr(9, 3) + ((973\/408 - (35*I)\/1632)*wr(9, 3))\/sqrt(247) - (329\/408 - (7*I)\/816)*sqrt(5\/247)*wr(9, 5) + ((973\/408 + (7*I)\/408)*wr(9, 7))\/sqrt(247) - (35*wr(9, 9))\/(8*sqrt(4199))"
		],
		[
			8,
			22,
			"((-5\/33 + (95*I)\/33)*wr(2, 1))\/sqrt(69) - (75\/143 + (75*I)\/143)*sqrt(10\/23)*wr(4, 0) - (10\/143 + (90*I)\/143)*sqrt(2\/23)*wr(4, 1) + (49\/11 + (49*I)\/11)*sqrt(5\/598)*wr(6, 0) - (4\/33 - (10*I)\/33)*sqrt(35\/897)*wr(6, 1) + (9\/11 + (13*I)\/11)*sqrt(14\/897)*wr(6, 3) + (56\/143 + (56*I)\/143)*sqrt(10\/391)*wr(8, 0) + (2891\/429 - (1337*I)\/429)*sqrt(5\/391)*wr(8, 1) - (9\/13 - (7*I)\/13)*sqrt(161\/561)*wr(8, 3)"
		],
		[
			8,
			23,
			"(155\/528 - (205*I)\/528)*sqrt(7\/258)*wr(3, 0) - ((43\/156 + (101*I)\/78)*wr(5, 0))\/sqrt(2838) - (355\/78 + (581*I)\/156)*sqrt(7\/2838)*wr(5, 1) - (19\/52 - (163*I)\/312)*sqrt(5\/473)*wr(5, 1) + (76083\/213928 + (105*I)\/968)*sqrt(5\/86)*wr(7, 0) - (1267\/14144 + (4339*I)\/14144)*sqrt(105\/473)*wr(7, 1) - (393621\/1711424 - (251879*I)\/1711424)*sqrt(35\/43)*wr(7, 1) + (763\/1088 - (385*I)\/1088)*sqrt(15\/6149)*wr(7, 3) + (169963\/1711424 + (195379*I)\/1711424)*sqrt(105\/43)*wr(7, 3) - (35\/32 - (21*I)\/32)*sqrt(165\/361114)*wr(9, 1) + (1015\/544 + (623*I)\/544)*sqrt(33\/21242)*wr(9, 1) - (329\/442 - (1491*I)\/442)*sqrt(5\/2451)*wr(9, 1) - (1407\/544 - (889*I)\/544)*sqrt(55\/63726)*wr(9, 3) - (111\/7072 - (1345*I)\/7072)*sqrt(385\/1634)*wr(9, 3) - (2191\/272 + (2779*I)\/272)*sqrt(11\/63726)*wr(9, 5) - (98\/17 + (105*I)\/68)*sqrt(55\/63726)*wr(9, 7) - (7\/8 - (7*I)\/8)*sqrt(165\/361114)*wr(9, 9)"
		],
		[
			8,
			24,
			"(-14\/99 - (13*I)\/99)*sqrt(5\/1886)*wr(2, 1) + (1010*sqrt(3\/943)*wr(4, 0))\/143 + (70\/11 - (215*I)\/143)*sqrt(5\/2829)*wr(4, 1) + (427*wr(6, 0))\/(11*sqrt(36777)) + (394\/99 - (223*I)\/99)*sqrt(7\/24518)*wr(6, 1) - (10\/11 + (179*I)\/33)*sqrt(35\/12259)*wr(6, 3) + (7784*wr(8, 0))\/(143*sqrt(48093)) + (18886\/143 + (7483*I)\/143)*sqrt(2\/48093)*wr(8, 1) - (18\/13 + (5*I)\/13)*sqrt(1610\/7667)*wr(8, 3)"
		],
		[
			8,
			25,
			"(-85\/1716 + (35*I)\/429)*sqrt(5)*wr(3, 0) + (1\/39 - (9*I)\/52)*sqrt(35\/11)*wr(5, 0) + (44\/39 - (89*I)\/156)*sqrt(7\/66)*wr(5, 1) + ((35*I)\/156)*sqrt(5\/11)*wr(5, 1) + ((875*I)\/26741)*sqrt(21)*wr(7, 0) - (525\/4862 + (63805*I)\/427856)*sqrt(3\/2)*wr(7, 1) + (((2415*I)\/3536)*wr(7, 1))\/sqrt(22) + (7\/34 - (105*I)\/272)*sqrt(7\/286)*wr(7, 3) - ((315\/2431 + (49455*I)\/427856)*wr(7, 3))\/sqrt(2) + (35\/663 + (413*I)\/1326)*sqrt(7\/38)*wr(9, 1) + ((49*I)\/408)*sqrt(385\/247)*wr(9, 1) + (21\/221 + (665*I)\/884)*sqrt(11\/57)*wr(9, 3) - (7\/51 + (7*I)\/204)*sqrt(77\/247)*wr(9, 3) + ((49*I)\/408)*sqrt(385\/247)*wr(9, 5) - ((7*I)\/204)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			8,
			26,
			"((-65\/66 + (215*I)\/66)*wr(2, 1))\/sqrt(1722) - (45\/143 - (45*I)\/143)*sqrt(5\/287)*wr(4, 0) + ((185\/286 - (795*I)\/286)*wr(4, 1))\/sqrt(287) - (21\/11 - (21*I)\/11)*sqrt(35\/533)*wr(6, 0) + (7\/33 + (203*I)\/33)*sqrt(5\/3198)*wr(6, 1) + ((21\/11 - (7*I)\/11)*wr(6, 3))\/sqrt(1599) + (56\/429 - (56*I)\/429)*sqrt(35\/697)*wr(8, 0) + (28\/11 + (238*I)\/429)*sqrt(70\/697)*wr(8, 1) - (924\/13 - (98*I)\/13)*sqrt(2\/23001)*wr(8, 3)"
		],
		[
			8,
			27,
			"(-125\/3432 + (25*I)\/264)*sqrt(7\/129)*wr(3, 0) - ((103\/39 + (301*I)\/78)*wr(5, 0))\/sqrt(1419) - (131\/78 - (44*I)\/39)*sqrt(7\/1419)*wr(5, 1) - (251\/78 + (434*I)\/117)*sqrt(5\/946)*wr(5, 1) + (2135\/26741 + (3682*I)\/26741)*sqrt(5\/43)*wr(7, 0) + (739\/1768 - (175*I)\/1768)*sqrt(105\/946)*wr(7, 1) - (50211\/213928 + (49237*I)\/213928)*sqrt(35\/86)*wr(7, 1) + (133\/136 - (21*I)\/136)*sqrt(15\/12298)*wr(7, 3) - (11507\/213928 - (5063*I)\/213928)*sqrt(105\/86)*wr(7, 3) + (427\/136 - (371*I)\/136)*sqrt(11\/31863)*wr(9, 1) + (21\/4 + (35*I)\/4)*sqrt(165\/180557)*wr(9, 1) + (1449\/221 + (413*I)\/221)*sqrt(10\/2451)*wr(9, 1) - (7\/34 + (49*I)\/34)*sqrt(55\/31863)*wr(9, 3) - (633\/884 + (319*I)\/884)*sqrt(385\/817)*wr(9, 3) + (623\/136 - (567*I)\/136)*sqrt(11\/31863)*wr(9, 5) + (63\/68 - (175*I)\/68)*sqrt(55\/31863)*wr(9, 7) + (7 + 7*I)*sqrt(165\/180557)*wr(9, 9)"
		],
		[
			9,
			0,
			"(-4*wr(4, 0))\/sqrt(21)"
		],
		[
			9,
			1,
			"(7\/27 - (11*I)\/27)*sqrt(2)*wr(3, 0) + (5\/27 + (5*I)\/27)*sqrt(2\/77)*wr(5, 0) + (1\/3 + I\/3)*sqrt(5\/231)*wr(5, 1) + (5\/9 + (5*I)\/9)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			9,
			2,
			"(-5\/108 + (19*I)\/108)*wr(3, 0) - ((95\/54 - (55*I)\/54)*wr(5, 0))\/sqrt(77) + (37\/6 - (17*I)\/6)*sqrt(5\/462)*wr(5, 1) + ((25\/18 - (5*I)\/18)*wr(5, 1))\/sqrt(11)"
		],
		[
			9,
			3,
			"((1\/9 - 2*I)*wr(2, 1))\/sqrt(35) + (1 + (2*I)\/3)*sqrt(10\/21)*wr(4, 1) + (40*wr(6, 1))\/(99*sqrt(13)) - (8*sqrt(10\/13)*wr(6, 3))\/33"
		],
		[
			9,
			4,
			"((23\/18 + I\/6)*wr(2, 1))\/sqrt(21) + (25\/99 - (155*I)\/99)*sqrt(2\/7)*wr(4, 1) - (25\/198 + (5*I)\/22)*sqrt(5\/39)*wr(6, 1) - ((65\/33 - (25*I)\/11)*wr(6, 3))\/sqrt(78)"
		],
		[
			9,
			5,
			"((3\/2 + (5*I)\/2)*wr(1, 0))\/sqrt(14) + ((43\/66 + (15*I)\/22)*wr(3, 0))\/sqrt(6) + ((345\/52 + (305*I)\/52)*wr(5, 0))\/sqrt(462) + (1889\/936 + (523*I)\/312)*sqrt(5\/77)*wr(5, 1) + ((95\/156 - (75*I)\/52)*wr(5, 1))\/sqrt(66) - (10\/39 - (10*I)\/39)*sqrt(5\/33)*wr(7, 1) - (10\/429 - (10*I)\/429)*sqrt(5\/3)*wr(7, 3)"
		],
		[
			9,
			6,
			"(1\/9 + (2*I)\/9)*sqrt(2\/105)*wr(2, 1) - (4\/99 + (4*I)\/11)*sqrt(5\/7)*wr(4, 1) + (115\/99 - (250*I)\/99)*sqrt(2\/39)*wr(6, 1) + (14\/33 - (20*I)\/33)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			9,
			7,
			"((-920*I)\/14157)*sqrt(7)*wr(7, 0) + ((920*I)\/14157)*sqrt(2)*wr(7, 1) - ((920*I)\/1573)*sqrt(2\/3)*wr(7, 3)"
		],
		[
			9,
			8,
			"(-2\/9 + I\/9)*sqrt(5\/3)*wr(1, 0) - (1\/44 + I\/33)*sqrt(35)*wr(3, 0) - (10\/39 + (95*I)\/312)*sqrt(5\/11)*wr(5, 0) - ((5*I)\/104)*sqrt(35\/11)*wr(5, 1) - ((70\/39 + (615*I)\/104)*wr(5, 1))\/sqrt(66) + ((70*I)\/1573)*sqrt(3)*wr(7, 0) + ((35*I)\/156)*sqrt(7\/22)*wr(7, 1) - (10\/1287 + (21245*I)\/56628)*sqrt(7\/6)*wr(7, 1) + (70\/1287 - (105*I)\/6292)*sqrt(7\/2)*wr(7, 3) + (((35*I)\/36)*wr(7, 3))\/sqrt(286)"
		],
		[
			9,
			9,
			"wr(0, 0) + (6*wr(4, 0))\/11 + (100*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			9,
			10,
			"((1\/9 - I\/3)*wr(1, 0))\/sqrt(42) - ((13\/132 + I\/12)*wr(3, 0))\/sqrt(2) - ((1205\/312 + (1045*I)\/312)*wr(5, 0))\/sqrt(154) - (873\/208 + (457*I)\/208)*sqrt(5\/231)*wr(5, 1) + ((235\/312 - (85*I)\/312)*wr(5, 1))\/sqrt(22) - (175\/4719 + (175*I)\/4719)*sqrt(70\/3)*wr(7, 0) - (25\/104 - (5*I)\/312)*sqrt(5\/11)*wr(7, 1) - (54355\/113256 + (3745*I)\/37752)*sqrt(5\/3)*wr(7, 1) + (35\/72 + (35*I)\/72)*sqrt(35\/143)*wr(7, 3) + (7745\/113256 + (325*I)\/8712)*sqrt(5)*wr(7, 3)"
		],
		[
			9,
			11,
			"((-155\/33 + (65*I)\/33)*wr(2, 1))\/sqrt(273) + (65\/11 - I)*sqrt(2\/91)*wr(4, 1) - (17\/429 - I\/143)*sqrt(5\/3)*wr(6, 1) + (305\/1287 - (115*I)\/1287)*sqrt(2\/3)*wr(6, 3) + (448\/1287 + (448*I)\/1287)*sqrt(35\/221)*wr(8, 1) - ((2240\/117 + (2240*I)\/117)*wr(8, 3))\/sqrt(7293)"
		],
		[
			9,
			12,
			"((10*I)\/1573)*sqrt(7\/3)*wr(7, 0) - ((10*I)\/1573)*sqrt(2\/3)*wr(7, 1) + ((30*I)\/1573)*sqrt(2)*wr(7, 3)"
		],
		[
			9,
			13,
			"(-10\/99 - (5*I)\/9)*sqrt(2\/91)*wr(2, 1) + (4\/11 - (48*I)\/11)*sqrt(3\/91)*wr(4, 1) + (10\/1287 - (5*I)\/1287)*sqrt(10)*wr(6, 1) - (140\/1287 - (10*I)\/39)*wr(6, 3) - (560*sqrt(70\/663)*wr(8, 1))\/429 + (2800*sqrt(2\/2431)*wr(8, 3))\/117"
		],
		[
			9,
			14,
			"(-2\/99 - (2*I)\/33)*sqrt(5)*wr(2, 1) + (1\/143 + (3*I)\/143)*sqrt(30)*wr(4, 1) - (14\/99 + (14*I)\/33)*sqrt(7\/13)*wr(6, 1) - (2\/33 + (2*I)\/11)*sqrt(70\/13)*wr(6, 3) - (7\/143 + (21*I)\/143)*sqrt(51)*wr(8, 1) + (7\/13 + (21*I)\/13)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			9,
			15,
			"(1 - (5*I)\/3)*sqrt(10\/51)*wr(1, 0) + (49\/286 - (5*I)\/26)*sqrt(35\/34)*wr(3, 0) + (9\/13 - (12*I)\/13)*sqrt(5\/374)*wr(5, 0) - (5\/39 - (28*I)\/39)*sqrt(35\/374)*wr(5, 1) - ((133\/26 - (66*I)\/13)*wr(5, 1))\/sqrt(561) + (2590\/4719 - (2590*I)\/4719)*sqrt(2\/51)*wr(7, 0) + (205\/10608 - (13225*I)\/10608)*sqrt(7\/187)*wr(7, 1) - (46325\/75504 - (16395*I)\/25168)*sqrt(7\/51)*wr(7, 1) - (162365\/1283568 - (60505*I)\/1283568)*sqrt(7\/17)*wr(7, 3) - ((175\/272 - (665*I)\/816)*wr(7, 3))\/sqrt(2431) + (245\/51 + (245*I)\/51)*sqrt(5\/92378)*wr(9, 1) + ((35\/17 + (35*I)\/17)*wr(9, 1))\/sqrt(5434) + (175\/221 + (175*I)\/221)*sqrt(7\/21318)*wr(9, 3) + ((35\/51 + (35*I)\/51)*wr(9, 3))\/sqrt(92378)"
		],
		[
			9,
			16,
			"(-12*sqrt(5)*wr(4, 0))\/143 - (56*sqrt(5\/13)*wr(6, 0))\/33 - (224*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			9,
			17,
			"(-16\/9 - (64*I)\/9)*sqrt(5\/6477)*wr(1, 0) - (89\/143 - (14*I)\/3)*sqrt(35\/2159)*wr(3, 0) + (23\/6 - (1783*I)\/78)*sqrt(5\/23749)*wr(5, 0) + (113\/26 + (35*I)\/26)*sqrt(35\/23749)*wr(5, 1) + ((3137\/78 - (5487*I)\/26)*wr(5, 1))\/sqrt(142494) - ((1050*I)\/1573)*sqrt(3\/2159)*wr(7, 0) + (9375\/884 - (245*I)\/39)*sqrt(7\/47498)*wr(7, 1) - (115\/468 - (209510*I)\/14157)*sqrt(7\/12954)*wr(7, 1) + (6415\/6732 + (105*I)\/1573)*sqrt(7\/4318)*wr(7, 3) - ((35\/68 + (560*I)\/9)*wr(7, 3))\/sqrt(617474) - (3577*sqrt(5\/5866003)*wr(9, 1))\/17 - (105*wr(9, 1))\/(17*sqrt(345059)) - (2555*sqrt(21\/451231)*wr(9, 3))\/221 - (35*wr(9, 3))\/(17*sqrt(5866003))"
		],
		[
			9,
			18,
			"(13\/66 + (3*I)\/22)*sqrt(5\/21)*wr(2, 1) + (1\/11 + (5*I)\/11)*sqrt(10\/7)*wr(4, 1) + ((1\/6 - (17*I)\/66)*wr(6, 1))\/sqrt(39) - (73\/99 - I\/9)*sqrt(5\/78)*wr(6, 3) - (392\/1287 - (1624*I)\/1287)*sqrt(7\/17)*wr(8, 1) + (392\/117 - (1624*I)\/117)*sqrt(5\/561)*wr(8, 3)"
		],
		[
			9,
			19,
			"(5\/18 + I\/6)*sqrt(35\/762)*wr(1, 0) - (5\/858 - (317*I)\/858)*sqrt(5\/254)*wr(3, 0) - (2113\/156 + (2153*I)\/156)*sqrt(5\/19558)*wr(5, 0) + (155\/156 - (485*I)\/156)*sqrt(5\/2794)*wr(5, 1) - ((11085\/104 + (11149*I)\/104)*wr(5, 1))\/sqrt(29337) + (1120\/4719 + (1120*I)\/4719)*sqrt(14\/381)*wr(7, 0) - ((207445\/56628 + (68635*I)\/18876)*wr(7, 1))\/sqrt(381) - ((1645\/884 - (18025*I)\/2652)*wr(7, 1))\/sqrt(1397) + (1225\/612 - (35*I)\/612)*sqrt(7\/18161)*wr(7, 3) - ((643055\/962676 - (203945*I)\/962676)*wr(7, 3))\/sqrt(127) + (210 - 210*I)*sqrt(14\/5866003)*wr(9, 1) + (42\/17 - (42*I)\/17)*sqrt(70\/345059)*wr(9, 1) + (70\/17 - (70*I)\/17)*sqrt(14\/345059)*wr(9, 3) + (210\/221 - (210*I)\/221)*sqrt(6\/26543)*wr(9, 3)"
		],
		[
			9,
			20,
			"(((7805*I)\/21879)*wr(7, 0))\/sqrt(11) - ((1115*I)\/21879)*sqrt(14\/11)*wr(7, 1) + ((1115*I)\/2431)*sqrt(14\/33)*wr(7, 3) + ((35*I)\/442)*sqrt(33\/38)*wr(9, 1) + ((105*I)\/884)*sqrt(7\/19)*wr(9, 3) - ((35*I)\/68)*sqrt(15\/247)*wr(9, 5) - ((35*I)\/34)*sqrt(3\/247)*wr(9, 7)"
		],
		[
			9,
			21,
			"(539*sqrt(35\/2)*wi(10, 2))\/50388 - (105*sqrt(35\/13)*wi(10, 6))\/2584 - (5*sqrt(7\/12597)*wi(10, 10))\/8 + (10\/39 + (5*I)\/3)*sqrt(5\/66)*wr(2, 1) + (10\/39 + (10*I)\/13)*sqrt(5\/11)*wr(4, 1) + (4\/51 + (4*I)\/3)*sqrt(14\/429)*wr(6, 1) - (5*sqrt(35\/429)*wr(6, 3))\/17 - ((3682\/741 - (329*I)\/39)*wr(8, 1))\/sqrt(374) + (64\/247 - I\/13)*sqrt(105\/34)*wr(8, 3) + (175*sqrt(77\/3)*wr(10, 0))\/33592 - (71*sqrt(35\/26)*wr(10, 4))\/1938 + (9*sqrt(105\/442)*wr(10, 8))\/76"
		],
		[
			9,
			22,
			"(25\/143 + (25*I)\/39)*sqrt(7\/46)*wr(3, 0) + ((133\/78 - (313*I)\/78)*wr(5, 0))\/sqrt(506) - (133\/156 + (583*I)\/156)*sqrt(5\/759)*wr(5, 1) + (7\/26 + (29*I)\/26)*sqrt(7\/506)*wr(5, 1) - (17395\/26741 - (17395*I)\/26741)*sqrt(5\/138)*wr(7, 0) - (4705\/10608 - (2645*I)\/10608)*sqrt(35\/253)*wr(7, 1) + (179515\/427856 - (64015*I)\/427856)*sqrt(35\/69)*wr(7, 1) + (35\/272 - (455*I)\/272)*sqrt(5\/3289)*wr(7, 3) + (108065\/1283568 - (1685*I)\/75504)*sqrt(35\/23)*wr(7, 3) + (203\/4 + (49*I)\/4)*sqrt(5\/2124694)*wr(9, 1) + (1267\/884 - (175*I)\/2652)*sqrt(5\/437)*wr(9, 1) + ((4207\/102 - (2863*I)\/51)*wr(9, 1))\/sqrt(124982) - (3955\/204 - (1435*I)\/204)*sqrt(5\/124982)*wr(9, 3) + (4865\/884 - (2219*I)\/884)*sqrt(35\/28842)*wr(9, 3) + (301\/68 - (301*I)\/68)*sqrt(11\/11362)*wr(9, 5) - (245\/204 - (245*I)\/204)*sqrt(55\/11362)*wr(9, 7) + (7\/4 - (7*I)\/4)*sqrt(55\/193154)*wr(9, 9)"
		],
		[
			9,
			23,
			"(-125\/2584 + (125*I)\/2584)*sqrt(77\/129)*wi(10, 2) + (435\/2584 - (435*I)\/2584)*sqrt(231\/1118)*wi(10, 6) - (5\/8 - (5*I)\/8)*sqrt(385\/361114)*wi(10, 10) + ((145\/66 + (95*I)\/198)*wr(2, 1))\/sqrt(43) - (1460\/429 + (310*I)\/429)*sqrt(2\/129)*wr(4, 1) + (224\/561 - (536*I)\/1683)*sqrt(35\/559)*wr(6, 1) - (483\/187 - (361*I)\/561)*sqrt(7\/1118)*wr(6, 3) + (7679\/418 + (50463*I)\/5434)*sqrt(5\/2193)*wr(8, 1) - (12015\/494 + (3375*I)\/494)*sqrt(7\/8041)*wr(8, 3) - (55\/2584 - (55*I)\/2584)*sqrt(35\/86)*wr(10, 0) + (365\/1292 - (365*I)\/1292)*sqrt(77\/1677)*wr(10, 4) - (105\/152 - (105*I)\/152)*sqrt(77\/9503)*wr(10, 8)"
		],
		[
			9,
			24,
			"(-40\/429 - (20*I)\/39)*sqrt(35\/2829)*wr(3, 0) + (79\/13 + (219*I)\/13)*sqrt(5\/31119)*wr(5, 0) + (5\/39 - (103*I)\/39)*sqrt(35\/31119)*wr(5, 1) + ((5143\/117 + (3043*I)\/117)*wr(5, 1))\/sqrt(20746) + (((105805*I)\/26741)*wr(7, 0))\/sqrt(943) - (34585\/2652 - (7815*I)\/442)*sqrt(7\/62238)*wr(7, 1) + (275\/884 - (233785*I)\/26741)*sqrt(7\/1886)*wr(7, 1) - (1225\/68 - (280*I)\/17)*sqrt(3\/269698)*wr(7, 3) + (8695\/1716 - (86985*I)\/53482)*sqrt(7\/5658)*wr(7, 3) + (735\/2 - (1925*I)\/2)*sqrt(3\/43556227)*wr(9, 1) + (8477\/68 - (9009*I)\/68)*sqrt(5\/7686393)*wr(9, 1) + ((25445\/442 - (47285*I)\/221)*wr(9, 1))\/sqrt(107502) - (105\/4 + (8855*I)\/442)*sqrt(7\/197087)*wr(9, 3) - ((3675\/17 + (6160*I)\/17)*wr(9, 3))\/sqrt(7686393) - ((21*I)\/68)*sqrt(2145\/17917)*wr(9, 5) - ((560*I)\/17)*sqrt(11\/698763)*wr(9, 7) - ((175*I)\/2)*sqrt(33\/3959657)*wr(9, 9)"
		],
		[
			9,
			25,
			"(300*wr(4, 0))\/(143*sqrt(7)) - (14*sqrt(7\/13)*wr(6, 0))\/11 + (112*sqrt(7\/17)*wr(8, 0))\/429"
		],
		[
			9,
			26,
			"((-25\/572 - (175*I)\/572)*wr(3, 0))\/sqrt(41) + ((43\/78 + (223*I)\/78)*wr(5, 0))\/sqrt(3157) + (587\/78 + (1499*I)\/78)*sqrt(5\/18942)*wr(5, 1) + ((15\/26 + (109*I)\/78)*wr(5, 1))\/sqrt(451) - (4060\/26741 + (4060*I)\/26741)*sqrt(35\/123)*wr(7, 0) + (35\/442 - (805*I)\/442)*sqrt(5\/902)*wr(7, 1) - (28805\/53482 - (3115*I)\/4114)*sqrt(5\/246)*wr(7, 1) + (35\/102 + (175*I)\/102)*sqrt(35\/11726)*wr(7, 3) + (64435\/160446 - (3325*I)\/160446)*sqrt(5\/82)*wr(7, 3) + (105\/2 + (49*I)\/2)*sqrt(35\/1893749)*wr(9, 1) - (175\/68 - (1603*I)\/204)*sqrt(7\/111397)*wr(9, 1) - (161\/221 - (427*I)\/221)*sqrt(35\/1558)*wr(9, 1) - (833\/26 + (13713*I)\/442)*sqrt(5\/25707)*wr(9, 3) - (175\/17 + (245*I)\/51)*sqrt(35\/111397)*wr(9, 3) + (49\/204 + (49*I)\/204)*sqrt(77\/10127)*wr(9, 5) - (35\/51 + (35*I)\/51)*sqrt(385\/10127)*wr(9, 7) + (7\/2 + (7*I)\/2)*sqrt(385\/172159)*wr(9, 9)"
		],
		[
			9,
			27,
			"(-310\/4199 - (310*I)\/4199)*sqrt(154\/129)*wi(10, 2) - (5\/323 + (5*I)\/323)*sqrt(231\/559)*wi(10, 6) + (5 + 5*I)*sqrt(385\/180557)*wi(10, 10) - ((25\/143 - (185*I)\/429)*wr(2, 1))\/sqrt(86) - ((5\/143 + (25*I)\/143)*wr(4, 1))\/sqrt(129) - (9\/17 - (105*I)\/187)*sqrt(70\/559)*wr(6, 1) - (270\/187 - (62*I)\/17)*sqrt(7\/559)*wr(6, 3) - (13062\/2717 - (26306*I)\/2717)*sqrt(10\/2193)*wr(8, 1) + (690\/247 - (3110*I)\/247)*sqrt(14\/8041)*wr(8, 3) - (55\/494 + (55*I)\/494)*sqrt(35\/43)*wr(10, 0) - (5\/19 + (5*I)\/19)*sqrt(154\/1677)*wr(10, 4) - (5\/19 + (5*I)\/19)*sqrt(77\/19006)*wr(10, 8)"
		],
		[
			10,
			0,
			"((19\/4 - (13*I)\/4)*wr(3, 0))\/sqrt(42)"
		],
		[
			10,
			1,
			"(sqrt(10\/3)*wr(2, 1))\/7 + ((2*I)\/3)*wr(4, 0) + (11\/63 - (2*I)\/9)*sqrt(5)*wr(4, 1)"
		],
		[
			10,
			2,
			"((1\/2 - (12*I)\/7)*wr(2, 1))\/sqrt(15) - ((5*I)\/21)*sqrt(2)*wr(4, 0) - (1\/9 - (10*I)\/63)*sqrt(5\/2)*wr(4, 1)"
		],
		[
			10,
			3,
			"((5\/24 - (13*I)\/24)*wr(3, 0))\/sqrt(21) + ((5\/42 - (20*I)\/21)*wr(5, 0))\/sqrt(33) - (104\/63 + (205*I)\/126)*sqrt(5\/22)*wr(5, 1) - ((10\/3 + (5*I)\/2)*wr(5, 1))\/sqrt(231)"
		],
		[
			10,
			4,
			"(1\/28 + I\/7)*sqrt(5\/3)*wr(1, 0) + (5*sqrt(5\/7)*wr(3, 0))\/36 + (185\/504 + (5*I)\/12)*sqrt(5\/11)*wr(5, 0) + (5\/72 - (5*I)\/12)*sqrt(5\/77)*wr(5, 1) + ((25\/8 + (185*I)\/84)*wr(5, 1))\/sqrt(66)"
		],
		[
			10,
			5,
			"((-1\/21 + I\/18)*wr(2, 1))\/sqrt(10) - (10*sqrt(3)*wr(4, 0))\/77 - (40\/77 + (5*I)\/11)*sqrt(5\/3)*wr(4, 1) - (50*wr(6, 0))\/(11*sqrt(39)) - (25\/33 - (25*I)\/198)*sqrt(7\/26)*wr(6, 1) + (5\/33 + (5*I)\/66)*sqrt(35\/13)*wr(6, 3)"
		],
		[
			10,
			6,
			"(5\/7 + (3*I)\/7)*sqrt(2\/3)*wr(1, 0) + ((25\/36 - I\/36)*wr(3, 0))\/sqrt(14) + ((5\/63 + (10*I)\/63)*wr(5, 0))\/sqrt(22) + (29\/42 + (5*I)\/7)*sqrt(5\/33)*wr(5, 1) + ((5\/9 + (10*I)\/9)*wr(5, 1))\/sqrt(154)"
		],
		[
			10,
			7,
			"(1\/18 - (5*I)\/126)*wr(2, 1) - ((3\/11 - (19*I)\/77)*wr(4, 1))\/sqrt(6) - (95\/198 - (325*I)\/198)*sqrt(5\/91)*wr(6, 1) - ((115\/33 - (305*I)\/33)*wr(6, 3))\/sqrt(182)"
		],
		[
			10,
			8,
			"((-1\/12 - (3*I)\/4)*wr(2, 1))\/sqrt(21) + (3\/11 + (3*I)\/11)*sqrt(5\/14)*wr(4, 0) - (5\/11 + (3*I)\/11)*sqrt(2\/7)*wr(4, 1) + (5\/11 + (5*I)\/11)*sqrt(35\/26)*wr(6, 0) + (65\/132 - (45*I)\/44)*sqrt(5\/39)*wr(6, 1) - ((25\/66 + (65*I)\/66)*wr(6, 3))\/sqrt(78)"
		],
		[
			10,
			9,
			"((1\/9 + I\/3)*wr(1, 0))\/sqrt(42) - ((13\/132 - I\/12)*wr(3, 0))\/sqrt(2) - ((1205\/312 - (1045*I)\/312)*wr(5, 0))\/sqrt(154) - (873\/208 - (457*I)\/208)*sqrt(5\/231)*wr(5, 1) + ((235\/312 + (85*I)\/312)*wr(5, 1))\/sqrt(22) - (175\/4719 - (175*I)\/4719)*sqrt(70\/3)*wr(7, 0) - (25\/104 + (5*I)\/312)*sqrt(5\/11)*wr(7, 1) - (54355\/113256 - (3745*I)\/37752)*sqrt(5\/3)*wr(7, 1) + (35\/72 - (35*I)\/72)*sqrt(35\/143)*wr(7, 3) + (7745\/113256 - (325*I)\/8712)*sqrt(5)*wr(7, 3)"
		],
		[
			10,
			10,
			"wr(0, 0) + (5*sqrt(5\/6)*wr(2, 1))\/42 + (27*wr(4, 0))\/77 + (36*sqrt(5)*wr(4, 1))\/77 + (25*wr(6, 0))\/(33*sqrt(13)) + (25*sqrt(7\/78)*wr(6, 1))\/66 - (5*sqrt(35\/39)*wr(6, 3))\/66"
		],
		[
			10,
			11,
			"(-10\/63 - (5*I)\/63)*sqrt(5\/39)*wr(1, 0) + (65\/132 - (7*I)\/11)*sqrt(5\/91)*wr(3, 0) - (106\/273 - (95*I)\/104)*sqrt(5\/143)*wr(5, 0) + (4\/3 - (55*I)\/104)*sqrt(5\/1001)*wr(5, 1) - ((74\/13 - (415*I)\/56)*wr(5, 1))\/sqrt(858) - ((11200\/14157 - (12005*I)\/14157)*wr(7, 0))\/sqrt(39) + (5\/6 + (245*I)\/234)*sqrt(7\/286)*wr(7, 1) + (505\/14157 - (5635*I)\/4719)*sqrt(7\/78)*wr(7, 1) - (22445\/28314 + (1225*I)\/9438)*sqrt(7\/26)*wr(7, 3)"
		],
		[
			10,
			12,
			"((-1\/3 + (6*I)\/7)*wr(2, 1))\/sqrt(3) + ((1\/11 - (29*I)\/77)*wr(4, 1))\/sqrt(2) + (20\/33 - (5*I)\/11)*sqrt(5\/273)*wr(6, 1) + (15\/11 - (20*I)\/11)*sqrt(2\/273)*wr(6, 3)"
		],
		[
			10,
			13,
			"(8\/21 - (8*I)\/63)*sqrt(10\/13)*wr(1, 0) - (25\/44 - I\/44)*sqrt(5\/546)*wr(3, 0) + (1319\/728 + (2631*I)\/728)*sqrt(5\/858)*wr(5, 0) - (473\/104 + (57*I)\/104)*sqrt(5\/6006)*wr(5, 1) - ((1139\/4368 - (23629*I)\/4368)*wr(5, 1))\/sqrt(143) + (805\/14157 + (70*I)\/1089)*sqrt(2\/13)*wr(7, 0) + (25\/39 - (5*I)\/26)*sqrt(7\/429)*wr(7, 1) - (1385\/14157 + (1030*I)\/14157)*sqrt(7\/13)*wr(7, 1) - (190\/4719 + (145*I)\/9438)*sqrt(7\/39)*wr(7, 3)"
		],
		[
			10,
			14,
			"(-1\/44*I)*sqrt(3)*wr(3, 0) - ((2\/13 - (27*I)\/26)*wr(5, 0))\/sqrt(231) - ((10\/13 - (3*I)\/26)*wr(5, 1))\/sqrt(33) - ((38\/3 - (67*I)\/26)*wr(5, 1))\/sqrt(770) + (7\/286 + (43*I)\/28314)*sqrt(35)*wr(7, 0) + (33\/52 + (29*I)\/624)*sqrt(5\/66)*wr(7, 1) - (69\/286 + (1777*I)\/226512)*sqrt(5\/2)*wr(7, 1) + ((35*I)\/16)*sqrt(35\/858)*wr(7, 3) - (45\/572 - (139*I)\/75504)*sqrt(5\/6)*wr(7, 3)"
		],
		[
			10,
			15,
			"(-5\/33 - (10*I)\/33)*sqrt(2\/357)*wr(2, 1) + ((54*I)\/143)*sqrt(5\/119)*wr(4, 0) + ((365\/143 - (180*I)\/143)*wr(4, 1))\/sqrt(119) + ((12*I)\/11)*sqrt(35\/221)*wr(6, 0) + (50\/33 + (16*I)\/33)*sqrt(10\/663)*wr(6, 1) + ((20\/11 + (80*I)\/11)*wr(6, 3))\/sqrt(663) + ((56*I)\/429)*sqrt(35)*wr(8, 0) - (175\/7293 - (574*I)\/7293)*sqrt(35\/2)*wr(8, 1) + ((35\/17 - (630*I)\/221)*wr(8, 3))\/sqrt(66)"
		],
		[
			10,
			16,
			"(5\/18 - I\/6)*sqrt(35\/6)*wr(1, 0) + (29\/132 - (19*I)\/132)*sqrt(5\/2)*wr(3, 0) + (53\/156 - (37*I)\/156)*sqrt(35\/22)*wr(5, 0) + (153\/104 - (113*I)\/104)*sqrt(7\/33)*wr(5, 1) - (25\/156 - (17*I)\/156)*sqrt(5\/22)*wr(5, 1) + (100\/4719 - (100*I)\/4719)*sqrt(14\/3)*wr(7, 0) + ((2150\/14157 - (65*I)\/363)*wr(7, 1))\/sqrt(3) + ((5\/52 - (5*I)\/156)*wr(7, 1))\/sqrt(11) - (1435\/56628 - (1985*I)\/56628)*wr(7, 3) - (5\/18 - (5*I)\/18)*sqrt(7\/143)*wr(7, 3)"
		],
		[
			10,
			17,
			"((685\/66 - (75*I)\/22)*wr(2, 1))\/sqrt(45339) - (69\/11 + (69*I)\/11)*sqrt(10\/15113)*wr(4, 0) + ((397\/143 + (7551*I)\/143)*wr(4, 1))\/sqrt(30226) + (50\/11 + (50*I)\/11)*sqrt(70\/28067)*wr(6, 0) - (73\/66 + (153*I)\/22)*sqrt(5\/84201)*wr(6, 1) - ((679\/33 - (209*I)\/3)*wr(6, 3))\/sqrt(168402) - (3217\/2431 - (1453*I)\/2431)*sqrt(35\/127)*wr(8, 1) + ((2855\/221 - (11675*I)\/221)*wr(8, 3))\/sqrt(4191)"
		],
		[
			10,
			18,
			"((5\/36 - (5*I)\/9)*wr(1, 0))\/sqrt(3) + ((41\/132 + (20*I)\/11)*wr(3, 0))\/sqrt(7) - ((1031\/2184 + (51*I)\/52)*wr(5, 0))\/sqrt(11) - ((139\/312 - (35*I)\/52)*wr(5, 1))\/sqrt(77) - ((3331\/728 + (29*I)\/4)*wr(5, 1))\/sqrt(330) + (112\/14157 - (392*I)\/14157)*sqrt(5\/3)*wr(7, 0) - (1\/78 + (4*I)\/117)*sqrt(35\/22)*wr(7, 1) - (43\/14157 - (184*I)\/4719)*sqrt(35\/6)*wr(7, 1) + (137\/28314 + (20*I)\/4719)*sqrt(35\/2)*wr(7, 3)"
		],
		[
			10,
			19,
			"((-725\/231 + (155*I)\/22)*wr(2, 1))\/sqrt(762) + (54*sqrt(5\/127)*wr(4, 0))\/77 - ((2052\/1001 - (27*I)\/13)*wr(4, 1))\/sqrt(127) + (490*sqrt(5\/1651)*wr(6, 0))\/33 - (79\/33 - (49*I)\/22)*sqrt(35\/9906)*wr(6, 1) - (65\/33 - (51*I)\/22)*sqrt(7\/4953)*wr(6, 3) - (196\/143 - (406*I)\/143)*sqrt(10\/2159)*wr(8, 1) - (140\/13 + (150*I)\/13)*sqrt(14\/71247)*wr(8, 3)"
		],
		[
			10,
			20,
			"((5\/18 + (5*I)\/18)*wr(2, 1))\/sqrt(77) + ((45\/13 - (95*I)\/13)*wr(4, 1))\/sqrt(462) - (5\/18 - (31*I)\/18)*sqrt(5\/143)*wr(6, 1) - ((1\/3 - (11*I)\/3)*wr(6, 3))\/sqrt(286) - (4\/13 - (18*I)\/13)*sqrt(105\/187)*wr(8, 1) + ((10\/13 - (40*I)\/13)*wr(8, 3))\/sqrt(17)"
		],
		[
			10,
			21,
			"((-25\/624 - (175*I)\/624)*wr(3, 0))\/sqrt(22) + ((7\/156 - (4*I)\/13)*wr(5, 0))\/sqrt(14) - (7\/39 + (127*I)\/312)*sqrt(5\/21)*wr(5, 1) - ((1\/39 + (5*I)\/156)*wr(5, 1))\/sqrt(2) + (17\/1144 + (321*I)\/19448)*sqrt(35\/66)*wr(7, 0) - (77717\/155584 + (6819*I)\/9152)*sqrt(5\/33)*wr(7, 1) + ((1541\/14144 + (1559*I)\/14144)*wr(7, 1))\/sqrt(5) + (37\/1088 + (43*I)\/1088)*sqrt(35\/13)*wr(7, 3) - ((102149\/155584 - (106049*I)\/155584)*wr(7, 3))\/sqrt(55) - (113\/32 + (111*I)\/32)*sqrt(35\/8398)*wr(9, 1) - (439\/544 - (215*I)\/544)*sqrt(7\/494)*wr(9, 1) - (63\/442 + (21*I)\/442)*sqrt(385\/19)*wr(9, 1) + (9001\/7072 + (3095*I)\/7072)*sqrt(5\/114)*wr(9, 3) - (253\/1632 + (419*I)\/1632)*sqrt(35\/494)*wr(9, 3) + (287\/816 - (623*I)\/816)*sqrt(7\/494)*wr(9, 5) + (7\/408 - (175*I)\/408)*sqrt(35\/494)*wr(9, 7) - (7\/2 + (7*I)\/2)*sqrt(35\/8398)*wr(9, 9)"
		],
		[
			10,
			22,
			"(-10\/33 + (35*I)\/33)*sqrt(10\/483)*wr(2, 1) - (((450*I)\/143)*wr(4, 0))\/sqrt(161) - (40\/143 + (140*I)\/143)*sqrt(5\/161)*wr(4, 1) + ((21*I)\/11)*sqrt(7\/299)*wr(6, 0) - (61\/33 - (17*I)\/33)*sqrt(2\/897)*wr(6, 1) - (4\/11 + (38*I)\/11)*sqrt(5\/897)*wr(6, 3) - ((688*I)\/429)*sqrt(7\/391)*wr(8, 0) - (1058\/143 - (1693*I)\/429)*sqrt(14\/391)*wr(8, 1) + (400\/13 - (289*I)\/13)*sqrt(10\/12903)*wr(8, 3)"
		],
		[
			10,
			23,
			"(5\/156 - (105*I)\/2288)*sqrt(5\/129)*wr(3, 0) - (235\/104 - (697*I)\/312)*sqrt(5\/9933)*wr(5, 0) + (479\/312 - (497*I)\/312)*sqrt(5\/1419)*wr(5, 1) + ((1081\/72 - (4787*I)\/936)*wr(5, 1))\/sqrt(6622) + (6405\/19448 - (4636*I)\/26741)*sqrt(7\/43)*wr(7, 0) + (10065\/3536 - (17229*I)\/7072)*sqrt(3\/946)*wr(7, 1) - ((63135\/19448 - (850279*I)\/855712)*wr(7, 1))\/sqrt(86) + ((725*I)\/544)*sqrt(21\/12298)*wr(7, 3) - (13725\/38896 + (534031*I)\/855712)*sqrt(3\/86)*wr(7, 3) + ((5*I)\/32)*sqrt(231\/180557)*wr(9, 1) - (1540\/221 + (385*I)\/221)*sqrt(7\/4902)*wr(9, 1) - (77\/34 + (155*I)\/544)*sqrt(385\/31863)*wr(9, 1) - ((1535*I)\/544)*sqrt(77\/31863)*wr(9, 3) - (1155\/221 + (3085*I)\/7072)*sqrt(11\/817)*wr(9, 3) - (77\/34 - (385*I)\/272)*sqrt(385\/31863)*wr(9, 5) + ((385*I)\/136)*sqrt(77\/31863)*wr(9, 7)"
		],
		[
			10,
			24,
			"(595\/198 + (1025*I)\/198)*sqrt(7\/943)*wr(2, 1) + (395\/143 + (395*I)\/143)*sqrt(30\/6601)*wr(4, 0) - (95\/143 - (75*I)\/143)*sqrt(7\/5658)*wr(4, 1) - (313\/11 + (313*I)\/11)*sqrt(35\/73554)*wr(6, 0) + (695\/198 - (587*I)\/198)*sqrt(5\/12259)*wr(6, 1) - ((665\/33 + 27*I)*wr(6, 3))\/sqrt(24518) - (20\/13 + (20*I)\/13)*sqrt(70\/48093)*wr(8, 0) + (531\/143 - (2183*I)\/143)*sqrt(35\/48093)*wr(8, 1) + ((375\/13 + (2005*I)\/13)*wr(8, 3))\/sqrt(176341)"
		],
		[
			10,
			25,
			"((-25\/572 + (125*I)\/1716)*wr(3, 0))\/sqrt(14) + ((61\/156 - (7*I)\/52)*wr(5, 0))\/sqrt(22) + (191\/312 - (175*I)\/312)*sqrt(5\/33)*wr(5, 1) + (17\/156 - I\/156)*sqrt(7\/22)*wr(5, 1) + (35\/26741 - (35*I)\/26741)*sqrt(5\/6)*wr(7, 0) + (653\/7072 - (797*I)\/7072)*sqrt(7\/55)*wr(7, 1) - (66985\/855712 - (40585*I)\/855712)*sqrt(35\/3)*wr(7, 1) + (175\/544 - (175*I)\/544)*sqrt(5\/143)*wr(7, 3) + (19043\/855712 + (9293*I)\/855712)*sqrt(7\/5)*wr(7, 3) + (973\/408 + (91*I)\/408)*sqrt(11\/494)*wr(9, 1) - (441\/884 - (49*I)\/884)*sqrt(5\/19)*wr(9, 1) - (49\/68 - (49*I)\/68)*sqrt(55\/494)*wr(9, 3) - (67\/884 + (25*I)\/884)*sqrt(385\/114)*wr(9, 3) + (147\/136 - (147*I)\/136)*sqrt(11\/494)*wr(9, 5) - (49\/68 - (49*I)\/68)*sqrt(55\/494)*wr(9, 7)"
		],
		[
			10,
			26,
			"(-10\/33 + (115*I)\/154)*sqrt(5\/123)*wr(2, 1) + (375*sqrt(2\/41)*wr(4, 0))\/143 - (430\/143 - (15*I)\/91)*sqrt(5\/82)*wr(4, 1) - (7*sqrt(2\/533)*wr(6, 0))\/11 + (62\/33 + (27*I)\/11)*sqrt(7\/1599)*wr(6, 1) + (6\/11 + (19*I)\/11)*sqrt(70\/1599)*wr(6, 3) + (56*sqrt(2\/697)*wr(8, 0))\/39 + ((3346\/429 + (4718*I)\/429)*wr(8, 1))\/sqrt(697) - (46\/13 + (98*I)\/13)*sqrt(35\/23001)*wr(8, 3)"
		],
		[
			10,
			27,
			"(245\/1716 - (5*I)\/429)*sqrt(5\/258)*wr(3, 0) - (9\/2 - (37*I)\/26)*sqrt(5\/19866)*wr(5, 0) + (97\/26 + (191*I)\/78)*sqrt(5\/2838)*wr(5, 1) + ((761\/468 + (793*I)\/36)*wr(5, 1))\/sqrt(3311) - (2151\/26741 + (15995*I)\/26741)*sqrt(7\/86)*wr(7, 0) - (1821\/1768 + (2285*I)\/884)*sqrt(3\/473)*wr(7, 1) + ((10991\/16456 + (157665*I)\/53482)*wr(7, 1))\/sqrt(43) + (54625\/213928 + (34275*I)\/106964)*sqrt(3\/43)*wr(7, 3) - (5*sqrt(231\/559)*wr(7, 3))\/136 + (5*sqrt(231\/361114)*wr(9, 1))\/2 - (70\/221 - (280*I)\/221)*sqrt(7\/2451)*wr(9, 1) - (9\/68 - (14*I)\/17)*sqrt(385\/63726)*wr(9, 1) - (75\/442 - (420*I)\/221)*sqrt(11\/1634)*wr(9, 3) - (5*sqrt(231\/21242)*wr(9, 3))\/17 + (35\/68 + (14*I)\/17)*sqrt(385\/63726)*wr(9, 5) + (35*sqrt(77\/63726)*wr(9, 7))\/34"
		],
		[
			11,
			0,
			"(25\/3 + I)*sqrt(2\/39)*wr(4, 1)"
		],
		[
			11,
			1,
			"(2\/3 - (5*I)\/54)*sqrt(5\/91)*wr(3, 0) - ((2*I)\/27)*sqrt(5\/143)*wr(5, 0) - (I\/3)*sqrt(2\/429)*wr(5, 1) - ((2*I)\/9)*sqrt(35\/143)*wr(5, 1)"
		],
		[
			11,
			2,
			"(-8\/9 + (5*I)\/27)*sqrt(5\/182)*wr(3, 0) + (56\/9 - (41*I)\/27)*sqrt(5\/286)*wr(5, 0) + (I\/9)*sqrt(35\/286)*wr(5, 1) + ((112\/3 - (55*I)\/6)*wr(5, 1))\/sqrt(429)"
		],
		[
			11,
			3,
			"(92\/63 - (34*I)\/63)*sqrt(2\/13)*wr(2, 1) + (2\/7 - (2*I)\/7)*sqrt(5\/39)*wr(4, 0) - ((82\/21 - (10*I)\/7)*wr(4, 1))\/sqrt(39) - (4\/1287 + (4*I)\/1287)*sqrt(70)*wr(6, 1) + (8\/429 + (8*I)\/429)*sqrt(7)*wr(6, 3)"
		],
		[
			11,
			4,
			"(-10\/63 - I\/9)*sqrt(10\/39)*wr(2, 1) + (100*wr(4, 0))\/(77*sqrt(13)) + (20\/231 + (20*I)\/99)*sqrt(5\/13)*wr(4, 1) - (380*wr(6, 0))\/429 + (160\/1287 + (5*I)\/117)*sqrt(14\/3)*wr(6, 1) + (40\/429 + (10*I)\/143)*sqrt(35\/3)*wr(6, 3)"
		],
		[
			11,
			5,
			"(-1\/7 + (4*I)\/7)*sqrt(5\/13)*wr(1, 0) - (13\/33 + (14*I)\/3)*sqrt(5\/273)*wr(3, 0) + (107\/364 + (11*I)\/4)*sqrt(5\/429)*wr(5, 0) + (99\/52 - (25*I)\/12)*sqrt(5\/3003)*wr(5, 1) + ((565\/468 + (1597*I)\/252)*wr(5, 1))\/sqrt(286) - (3220*wr(7, 0))\/(14157*sqrt(13)) + (50*sqrt(14\/429)*wr(7, 1))\/39 + (460*sqrt(14\/13)*wr(7, 1))\/14157 - (830*sqrt(14\/39)*wr(7, 3))\/4719"
		],
		[
			11,
			6,
			"((-31\/63 - I\/21)*wr(2, 1))\/sqrt(39) - (16\/77 - (16*I)\/77)*sqrt(10\/13)*wr(4, 0) + (23\/693 - (565*I)\/693)*sqrt(2\/13)*wr(4, 1) + (140\/429 - (140*I)\/429)*sqrt(10)*wr(6, 0) + (107\/1287 - I\/39)*sqrt(35\/3)*wr(6, 1) + (103\/429 - (37*I)\/429)*sqrt(14\/3)*wr(6, 3)"
		],
		[
			11,
			7,
			"((15\/7 + (25*I)\/7)*wr(1, 0))\/sqrt(26) - ((185\/66 + (85*I)\/22)*wr(3, 0))\/sqrt(546) - ((265\/182 - (5*I)\/182)*wr(5, 0))\/sqrt(858) + (4159\/3276 + (2063*I)\/1092)*sqrt(5\/143)*wr(5, 1) - ((165\/26 - (1795*I)\/78)*wr(5, 1))\/sqrt(6006) - (16\/39 - (16*I)\/39)*sqrt(35\/429)*wr(7, 1) - (16\/429 - (16*I)\/429)*sqrt(35\/39)*wr(7, 3)"
		],
		[
			11,
			8,
			"(1\/3 + I\/9)*sqrt(13\/42)*wr(1, 0) - ((1\/132 + (137*I)\/132)*wr(3, 0))\/sqrt(26) - ((25\/8 - (2095*I)\/312)*wr(5, 0))\/sqrt(2002) - (197\/48 - (5089*I)\/624)*sqrt(5\/3003)*wr(5, 1) - ((655\/312 + (625*I)\/312)*wr(5, 1))\/sqrt(286) - (2261\/14157 + (35*I)\/1573)*sqrt(35\/78)*wr(7, 0) - (203\/234 - (7*I)\/117)*sqrt(5\/143)*wr(7, 1) + (25543\/28314 - (23317*I)\/28314)*sqrt(5\/39)*wr(7, 1) - (1519\/9438 + (336*I)\/1573)*sqrt(5\/13)*wr(7, 3) - (7\/234 - (7*I)\/234)*sqrt(35\/11)*wr(7, 3)"
		],
		[
			11,
			9,
			"((-155\/33 - (65*I)\/33)*wr(2, 1))\/sqrt(273) + (65\/11 + I)*sqrt(2\/91)*wr(4, 1) - (17\/429 + I\/143)*sqrt(5\/3)*wr(6, 1) + (305\/1287 + (115*I)\/1287)*sqrt(2\/3)*wr(6, 3) + (448\/1287 - (448*I)\/1287)*sqrt(35\/221)*wr(8, 1) - ((2240\/117 - (2240*I)\/117)*wr(8, 3))\/sqrt(7293)"
		],
		[
			11,
			10,
			"(-10\/63 + (5*I)\/63)*sqrt(5\/39)*wr(1, 0) + (65\/132 + (7*I)\/11)*sqrt(5\/91)*wr(3, 0) - (106\/273 + (95*I)\/104)*sqrt(5\/143)*wr(5, 0) + (4\/3 + (55*I)\/104)*sqrt(5\/1001)*wr(5, 1) - ((74\/13 + (415*I)\/56)*wr(5, 1))\/sqrt(858) - ((11200\/14157 + (12005*I)\/14157)*wr(7, 0))\/sqrt(39) + (5\/6 - (245*I)\/234)*sqrt(7\/286)*wr(7, 1) + (505\/14157 + (5635*I)\/4719)*sqrt(7\/78)*wr(7, 1) - (22445\/28314 - (1225*I)\/9438)*sqrt(7\/26)*wr(7, 3)"
		],
		[
			11,
			11,
			"wr(0, 0) - (29*sqrt(10\/3)*wr(2, 1))\/273 - (642*wr(4, 0))\/1001 - (40*sqrt(5)*wr(4, 1))\/1001 + (640*wr(6, 0))\/(429*sqrt(13)) + (95*sqrt(14\/39)*wr(6, 1))\/429 + (10*sqrt(35\/39)*wr(6, 3))\/429"
		],
		[
			11,
			12,
			"(4\/21 - (4*I)\/7)*sqrt(2\/39)*wr(1, 0) - ((1\/2 - (3*I)\/22)*wr(3, 0))\/sqrt(182) + ((365\/364 + (65*I)\/28)*wr(5, 0))\/sqrt(286) - (989\/728 + (2781*I)\/728)*sqrt(5\/429)*wr(5, 1) - ((985\/156 + (1145*I)\/156)*wr(5, 1))\/sqrt(2002) - (2401\/4719 + (2401*I)\/4719)*sqrt(10\/39)*wr(7, 0) - (5\/13 + (34*I)\/39)*sqrt(35\/143)*wr(7, 1) + (2842\/4719 + (3920*I)\/4719)*sqrt(35\/39)*wr(7, 1) - (67\/4719 - (802*I)\/4719)*sqrt(35\/13)*wr(7, 3)"
		],
		[
			11,
			13,
			"(-235\/3003 + (835*I)\/9009)*sqrt(5)*wr(2, 1) + (60\/1001 - (60*I)\/1001)*sqrt(6)*wr(4, 0) - (27\/1001 - I\/1001)*sqrt(30)*wr(4, 1) - (140\/143 - (140*I)\/143)*sqrt(2\/39)*wr(6, 0) + (151\/429 - (167*I)\/1287)*sqrt(7\/13)*wr(6, 1) - (35\/1287 + (95*I)\/1287)*sqrt(70\/13)*wr(6, 3) + ((784\/429 + (784*I)\/429)*wr(8, 1))\/sqrt(51) - (112\/117 + (112*I)\/117)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			11,
			14,
			"(-218\/99 + (52*I)\/99)*sqrt(2\/91)*wr(2, 1) + ((12*I)\/143)*sqrt(15\/91)*wr(4, 0) - (160\/143 - (60*I)\/143)*sqrt(3\/91)*wr(4, 1) + ((8*I)\/143)*sqrt(35\/3)*wr(6, 0) - (74\/1287 + (32*I)\/1287)*sqrt(2\/5)*wr(6, 1) + (4\/99 + (112*I)\/429)*wr(6, 3) - ((112*I)\/143)*sqrt(35\/663)*wr(8, 0) + (1022\/429 - (2128*I)\/143)*sqrt(14\/3315)*wr(8, 1) + (406\/117 + (392*I)\/13)*sqrt(2\/2431)*wr(8, 3)"
		],
		[
			11,
			15,
			"((30\/11 + (40*I)\/143)*wr(3, 0))\/sqrt(221) + ((1085\/26 + (45*I)\/26)*wr(5, 0))\/sqrt(17017) + (175\/2 + (123*I)\/26)*sqrt(5\/102102)*wr(5, 1) - ((35\/26 + (145*I)\/78)*wr(5, 1))\/sqrt(2431) - (835\/4719 - (2341*I)\/4719)*sqrt(35\/663)*wr(7, 0) - (115\/312 - (6373*I)\/5304)*sqrt(5\/4862)*wr(7, 1) - (71945\/37752 + (42241*I)\/37752)*sqrt(5\/1326)*wr(7, 1) + (3305\/12584 + (2047459*I)\/641784)*sqrt(5\/442)*wr(7, 3) + (5\/24 - (7*I)\/312)*sqrt(35\/374)*wr(7, 3) - ((7*I)\/26)*sqrt(35\/209)*wr(9, 1) + ((245*I)\/1326)*sqrt(133\/187)*wr(9, 1) - ((7*I)\/78)*sqrt(35\/3553)*wr(9, 3) + ((245*I)\/442)*sqrt(95\/7293)*wr(9, 3)"
		],
		[
			11,
			16,
			"(13\/33 - (17*I)\/33)*sqrt(5\/273)*wr(2, 1) - (19\/11 + I\/11)*sqrt(10\/91)*wr(4, 1) + ((41\/429 + I\/143)*wr(6, 1))\/sqrt(3) - (103\/1287 - (19*I)\/1287)*sqrt(10\/3)*wr(6, 3) - (5404\/1287 + (1652*I)\/1287)*sqrt(7\/221)*wr(8, 1) + (5404\/117 + (1652*I)\/117)*sqrt(5\/7293)*wr(8, 3)"
		],
		[
			11,
			17,
			"(1\/3 - (5*I)\/9)*sqrt(1547\/762)*wr(1, 0) - ((30571\/858 - (40045*I)\/858)*wr(3, 0))\/sqrt(56134) - ((4325\/26 - (7745*I)\/78)*wr(5, 0))\/sqrt(4322318) + (53099\/156 - (70885*I)\/156)*sqrt(5\/6483477)*wr(5, 1) + ((25\/6 - (18155*I)\/78)*wr(5, 1))\/sqrt(617474) + (18757\/14157 - (5515*I)\/1573)*sqrt(70\/84201)*wr(7, 0) + (6257\/612 - (214289*I)\/7956)*sqrt(5\/308737)*wr(7, 1) - (778475\/56628 - (1099859*I)\/56628)*sqrt(5\/84201)*wr(7, 1) - (3041195\/320892 + (429147*I)\/106964)*sqrt(5\/28067)*wr(7, 3) - (193\/468 - (193*I)\/468)*sqrt(35\/23749)*wr(7, 3) + (1960\/221 + (1960*I)\/221)*sqrt(14\/451231)*wr(9, 1) + (1960\/221 + (1960*I)\/221)*sqrt(30\/5866003)*wr(9, 3)"
		],
		[
			11,
			18,
			"(2\/11 + (83*I)\/231)*sqrt(2\/39)*wr(2, 1) + (12*sqrt(5\/13)*wr(4, 0))\/77 + ((20\/143 - (60*I)\/1001)*wr(4, 1))\/sqrt(13) - (28*sqrt(5)*wr(6, 0))\/429 - (4\/11 + (73*I)\/429)*sqrt(14\/15)*wr(6, 1) - (32\/429 + (46*I)\/429)*sqrt(7\/3)*wr(6, 3) + (8232\/143 + (14308*I)\/429)*sqrt(2\/1105)*wr(8, 1) - (392\/13 + (868*I)\/39)*sqrt(14\/7293)*wr(8, 3)"
		],
		[
			11,
			19,
			"((-35\/9 - (140*I)\/9)*wr(1, 0))\/sqrt(4953) - ((80\/33 - 10*I)*wr(3, 0))\/sqrt(11557) - ((35\/156 - (1795*I)\/52)*wr(5, 0))\/sqrt(18161) - (119\/52 - (241*I)\/4)*sqrt(5\/108966)*wr(5, 1) + (581\/156 - (125*I)\/52)*sqrt(7\/18161)*wr(5, 1) + (43148\/14157 - (26600*I)\/14157)*sqrt(5\/4953)*wr(7, 0) - (388\/663 - (109*I)\/234)*sqrt(35\/36322)*wr(7, 1) - (8456\/14157 + (57703*I)\/9438)*sqrt(35\/9906)*wr(7, 1) + ((7*I)\/2)*sqrt(5\/2794)*wr(7, 3) + (558196\/240669 + (4369*I)\/9438)*sqrt(35\/3302)*wr(7, 3) - (784*wr(9, 1))\/(17*sqrt(26543)) - (112*sqrt(105\/345059)*wr(9, 3))\/17"
		],
		[
			11,
			20,
			"((235\/78 + (95*I)\/26)*wr(3, 0))\/sqrt(858) + ((59\/26 + (119*I)\/26)*wr(5, 0))\/sqrt(546) + (355\/468 + (77*I)\/156)*sqrt(5\/91)*wr(5, 1) - ((33\/26 - (25*I)\/78)*wr(5, 1))\/sqrt(78) + (293\/2431 + (293*I)\/2431)*sqrt(35\/286)*wr(7, 0) - (58313\/38896 + (233*I)\/176)*sqrt(5\/143)*wr(7, 1) + (1585\/10608 + (2933*I)\/10608)*sqrt(5\/39)*wr(7, 1) + (41711\/116688 - (75461*I)\/116688)*sqrt(5\/429)*wr(7, 3) - (5\/3536 - (95*I)\/3536)*sqrt(35\/3)*wr(7, 3) + (497\/884 + (315*I)\/884)*sqrt(7\/114)*wr(9, 1) + (7\/52 + (7*I)\/52)*sqrt(105\/646)*wr(9, 1) + (7\/68 + (21*I)\/68)*sqrt(385\/741)*wr(9, 1) + (1043\/884 + (1141*I)\/884)*sqrt(5\/494)*wr(9, 3) + (7\/884 - (133*I)\/884)*sqrt(35\/114)*wr(9, 3) + (203\/442 + (203*I)\/442)*sqrt(7\/114)*wr(9, 5) - (21\/884 + (21*I)\/884)*sqrt(105\/38)*wr(9, 7) + (7\/52 + (7*I)\/52)*sqrt(105\/646)*wr(9, 9)"
		],
		[
			11,
			21,
			"((-427\/3876 - (427*I)\/3876)*wi(10, 2))\/sqrt(13) + ((203\/8398 + (203*I)\/8398)*wi(10, 6))\/sqrt(2) + (7\/13 + (7*I)\/13)*sqrt(10\/969)*wi(10, 10) - (5\/12 + (5*I)\/12)*sqrt(7\/429)*wr(2, 1) + (45\/13 - (45*I)\/13)*sqrt(5\/2002)*wr(4, 0) + (15\/2 - (5*I)\/2)*sqrt(7\/286)*wr(4, 1) + (9\/26 - (9*I)\/26)*sqrt(35\/22)*wr(6, 0) + (427\/2652 + (19*I)\/2652)*sqrt(5\/33)*wr(6, 1) - ((529\/442 - (15*I)\/442)*wr(6, 3))\/sqrt(66) - (28\/39 - (28*I)\/39)*sqrt(70\/2431)*wr(8, 0) + (1184\/741 - (511*I)\/247)*sqrt(35\/2431)*wr(8, 1) - ((1111\/247 - (1606*I)\/247)*wr(8, 3))\/sqrt(663) - (7\/2584 + (7*I)\/2584)*sqrt(715\/6)*wr(10, 0) - (259\/50388 + (259*I)\/50388)*wr(10, 4) - ((287\/1976 + (287*I)\/1976)*wr(10, 8))\/sqrt(51)"
		],
		[
			11,
			22,
			"(120\/143 - (85*I)\/143)*sqrt(5\/299)*wr(3, 0) - (232\/39 + (21*I)\/13)*sqrt(5\/23023)*wr(5, 0) + (16\/39 - (35*I)\/39)*sqrt(5\/3289)*wr(5, 1) - ((2032\/39 - (21*I)\/13)*wr(5, 1))\/sqrt(138138) - (31275\/26741 + (7435*I)\/80223)*sqrt(7\/897)*wr(7, 0) - ((19275\/1573 - (2720105*I)\/320892)*wr(7, 1))\/sqrt(1794) - ((1125\/442 - (13165*I)\/2652)*wr(7, 1))\/sqrt(6578) + (300\/221 - (15*I)\/884)*sqrt(7\/506)*wr(7, 3) + ((92475\/53482 - (22975*I)\/8228)*wr(7, 3))\/sqrt(598) + (5621\/663 - (385*I)\/1326)*sqrt(7\/11362)*wr(9, 1) - (847\/884 - (1407*I)\/884)*sqrt(35\/4807)*wr(9, 1) + ((7*I)\/52)*sqrt(161\/3553)*wr(9, 1) + (7931\/1326 - (2611*I)\/2652)*sqrt(7\/4807)*wr(9, 3) + ((41195\/442 - (441*I)\/221)*wr(9, 3))\/sqrt(187473) - (77\/884 + (35*I)\/204)*sqrt(385\/437)*wr(9, 5) + (721\/1326 - (35*I)\/102)*sqrt(77\/437)*wr(9, 7)"
		],
		[
			11,
			23,
			"(2163*sqrt(165\/1118)*wi(10, 2))\/8398 - (721*sqrt(165\/43)*wi(10, 6))\/8398 + (1231\/2574 + (208*I)\/99)*sqrt(35\/1118)*wr(2, 1) + ((565*I)\/143)*sqrt(3\/3913)*wr(4, 0) + (1555\/858 - (465*I)\/143)*sqrt(35\/1677)*wr(4, 1) - (I\/22)*sqrt(7\/129)*wr(6, 0) - ((30133\/43758 + (2414*I)\/1287)*wr(6, 1))\/sqrt(86) + (5167\/14586 - (152*I)\/143)*sqrt(5\/43)*wr(6, 3) - ((296*I)\/143)*sqrt(21\/9503)*wr(8, 0) + (51893\/2717 + (6119*I)\/143)*sqrt(7\/57018)*wr(8, 1) - (17675\/247 + (827*I)\/13)*sqrt(5\/209066)*wr(8, 3) + (39655*wr(10, 0))\/(33592*sqrt(559)) - (721*sqrt(165\/86)*wr(10, 4))\/8398 + (721*sqrt(55\/1462)*wr(10, 8))\/988"
		],
		[
			11,
			24,
			"((-1115\/286 + (7895*I)\/858)*wr(3, 0))\/sqrt(73554) - ((3763\/26 - (771*I)\/2)*wr(5, 0))\/sqrt(5663658) - (4747\/52 - (77423*I)\/468)*sqrt(5\/943943)*wr(5, 1) - ((4573\/78 + (2351*I)\/78)*wr(5, 1))\/sqrt(809094) - (20269\/240669 - (317069*I)\/240669)*sqrt(35\/24518)*wr(7, 0) - (91453\/10608 - (21785*I)\/10608)*sqrt(5\/404547)*wr(7, 1) + (2260645\/3850704 + (5917975*I)\/3850704)*sqrt(5\/12259)*wr(7, 1) + (5138413\/1283568 + (1641319*I)\/1283568)*sqrt(5\/36777)*wr(7, 3) + (733\/272 + (367*I)\/272)*sqrt(35\/31119)*wr(7, 3) + (30709\/884 + (3381*I)\/68)*sqrt(7\/1182522)*wr(9, 1) + (8589\/884 - (48811*I)\/884)*sqrt(35\/698763)*wr(9, 1) + (133119\/884 - (409577*I)\/884)*sqrt(5\/5124262)*wr(9, 3) + (959\/442 - (1869*I)\/442)*sqrt(385\/107502)*wr(9, 3) + (2009\/442 + (2611*I)\/442)*sqrt(77\/107502)*wr(9, 5) + (1169\/221 - (245*I)\/221)*sqrt(385\/107502)*wr(9, 7)"
		],
		[
			11,
			25,
			"(-84\/4199 + (84*I)\/4199)*sqrt(77\/13)*wi(10, 2) + (28\/4199 - (28*I)\/4199)*sqrt(154)*wi(10, 6) + ((1345\/429 + (475*I)\/429)*wr(2, 1))\/sqrt(39) - (355\/429 + (5*I)\/33)*sqrt(2\/13)*wr(4, 1) - (545\/7293 + (203*I)\/7293)*sqrt(35\/3)*wr(6, 1) + (75\/2431 - (7*I)\/2431)*sqrt(14\/3)*wr(6, 3) - (6230\/8151 - (7294*I)\/8151)*sqrt(5\/221)*wr(8, 1) + (2950\/247 - (974*I)\/247)*sqrt(7\/7293)*wr(8, 3) - (77\/4199 - (77*I)\/4199)*sqrt(70\/39)*wr(10, 0) + (28\/4199 - (28*I)\/4199)*sqrt(77)*wr(10, 4) - (14\/247 - (14*I)\/247)*sqrt(77\/51)*wr(10, 8)"
		],
		[
			11,
			26,
			"(-1415\/429 - (160*I)\/39)*sqrt(5\/7462)*wr(3, 0) - (3 + (320*I)\/39)*sqrt(5\/11726)*wr(5, 0) + (5\/13 + (8*I)\/13)*sqrt(35\/11726)*wr(5, 1) - ((151\/6 + (452*I)\/13)*wr(5, 1))\/sqrt(17589) + (11585\/80223 + (113015*I)\/26741)*sqrt(2\/1599)*wr(7, 0) + (2495\/2652 + (2245*I)\/884)*sqrt(7\/5863)*wr(7, 1) + (1048535\/320892 + (264365*I)\/106964)*sqrt(7\/1599)*wr(7, 1) + (56165\/320892 - (87225*I)\/106964)*sqrt(7\/533)*wr(7, 3) - ((385\/204 + (175*I)\/52)*wr(7, 3))\/sqrt(451) + (4655\/1326 + (16709*I)\/1326)*sqrt(5\/17138)*wr(9, 1) - ((4214\/221 - (2009*I)\/221)*wr(9, 1))\/sqrt(10127) - (13930\/221 - (22715*I)\/221)*sqrt(7\/668382)*wr(9, 3) + (49\/51 - (49*I)\/39)*sqrt(11\/1558)*wr(9, 3) + (1519\/1326 + (1519*I)\/1326)*sqrt(55\/1558)*wr(9, 5) + (1519\/663 - (49*I)\/39)*sqrt(11\/1558)*wr(9, 7)"
		],
		[
			11,
			27,
			"((378*I)\/4199)*sqrt(165\/559)*wi(10, 2) - ((126*I)\/4199)*sqrt(330\/43)*wi(10, 6) + (10\/33 + (50*I)\/429)*sqrt(35\/559)*wr(2, 1) + (50*sqrt(6\/3913)*wr(4, 0))\/11 - (280\/143 + (210*I)\/143)*sqrt(70\/1677)*wr(4, 1) + (206*sqrt(14\/129)*wr(6, 0))\/143 - ((16\/429 + (2536*I)\/7293)*wr(6, 1))\/sqrt(43) + (136\/429 + (64*I)\/561)*sqrt(10\/43)*wr(6, 3) - 16*sqrt(14\/28509)*wr(8, 0) - (3852\/143 + (14384*I)\/2717)*sqrt(7\/28509)*wr(8, 1) + (60 + (4832*I)\/247)*sqrt(5\/104533)*wr(8, 3) + (((3465*I)\/4199)*wr(10, 0))\/sqrt(1118) - ((126*I)\/4199)*sqrt(165\/43)*wr(10, 4) + ((63*I)\/247)*sqrt(55\/731)*wr(10, 8)"
		],
		[
			12,
			1,
			"((-2\/7 - (2*I)\/7)*wr(2, 1))\/sqrt(3) + (22\/21 - (2*I)\/7)*sqrt(2)*wr(4, 1)"
		],
		[
			12,
			2,
			"((1\/7 - (11*I)\/7)*wr(2, 1))\/sqrt(6) - (11\/21 - (3*I)\/7)*wr(4, 1)"
		],
		[
			12,
			3,
			"(-1\/2 + (2*I)\/3)*sqrt(5\/42)*wr(3, 0) + (2\/7 - (4*I)\/3)*sqrt(10\/33)*wr(5, 0) - sqrt(10\/231)*wr(5, 1) + ((25\/21 - (16*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			12,
			4,
			"((3\/14 - (5*I)\/14)*wr(1, 0))\/sqrt(6) + ((19\/18 - (5*I)\/18)*wr(3, 0))\/sqrt(14) - ((485\/252 + (95*I)\/252)*wr(5, 0))\/sqrt(22) - (197\/168 + (167*I)\/168)*sqrt(5\/33)*wr(5, 1) + ((5\/12 - (25*I)\/12)*wr(5, 1))\/sqrt(154)"
		],
		[
			12,
			5,
			"(1\/6 - I\/14)*wr(2, 1) + (1\/11 - (27*I)\/77)*sqrt(2\/3)*wr(4, 1) - (125\/66 + (5*I)\/22)*sqrt(5\/91)*wr(6, 1) - ((85\/11 + 5*I)*wr(6, 3))\/sqrt(182)"
		],
		[
			12,
			6,
			"(1\/7 + (4*I)\/7)*sqrt(5\/3)*wr(1, 0) - (1\/9 + (2*I)\/3)*sqrt(5\/7)*wr(3, 0) - (1\/126 - (8*I)\/21)*sqrt(5\/11)*wr(5, 0) + (sqrt(5\/77)*wr(5, 1))\/6 - ((5\/42 - (32*I)\/7)*wr(5, 1))\/sqrt(66)"
		],
		[
			12,
			7,
			"(20*sqrt(3)*wr(4, 0))\/77 - (40*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			12,
			8,
			"(1\/3 + I\/3)*sqrt(5\/42)*wr(2, 1) - (1\/11 - (6*I)\/11)*sqrt(5\/7)*wr(4, 1) - ((85\/33 + (5*I)\/3)*wr(6, 1))\/sqrt(78) - (15\/11 - (5*I)\/11)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			12,
			9,
			"((-10*I)\/1573)*sqrt(7\/3)*wr(7, 0) + ((10*I)\/1573)*sqrt(2\/3)*wr(7, 1) - ((30*I)\/1573)*sqrt(2)*wr(7, 3)"
		],
		[
			12,
			10,
			"((-1\/3 - (6*I)\/7)*wr(2, 1))\/sqrt(3) + ((1\/11 + (29*I)\/77)*wr(4, 1))\/sqrt(2) + (20\/33 + (5*I)\/11)*sqrt(5\/273)*wr(6, 1) + (15\/11 + (20*I)\/11)*sqrt(2\/273)*wr(6, 3)"
		],
		[
			12,
			11,
			"(4\/21 + (4*I)\/7)*sqrt(2\/39)*wr(1, 0) - ((1\/2 + (3*I)\/22)*wr(3, 0))\/sqrt(182) + ((365\/364 - (65*I)\/28)*wr(5, 0))\/sqrt(286) - (989\/728 - (2781*I)\/728)*sqrt(5\/429)*wr(5, 1) - ((985\/156 - (1145*I)\/156)*wr(5, 1))\/sqrt(2002) - (2401\/4719 - (2401*I)\/4719)*sqrt(10\/39)*wr(7, 0) - (5\/13 - (34*I)\/39)*sqrt(35\/143)*wr(7, 1) + (2842\/4719 - (3920*I)\/4719)*sqrt(35\/39)*wr(7, 1) - (67\/4719 + (802*I)\/4719)*sqrt(35\/13)*wr(7, 3)"
		],
		[
			12,
			12,
			"wr(0, 0) - (54*wr(4, 0))\/77 + (20*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			12,
			13,
			"((-20\/21 - (10*I)\/21)*wr(1, 0))\/sqrt(13) + ((5\/11 - (40*I)\/11)*wr(3, 0))\/sqrt(273) + ((30\/91 + (655*I)\/182)*wr(5, 0))\/sqrt(429) - (30\/13 + (35*I)\/26)*sqrt(3\/1001)*wr(5, 1) - (190\/273 - (15*I)\/14)*sqrt(5\/286)*wr(5, 1) + ((686*I)\/4719)*sqrt(5\/13)*wr(7, 0) - (1\/13 - (7*I)\/13)*sqrt(35\/858)*wr(7, 1) - (7\/429 + (161*I)\/1573)*sqrt(70\/13)*wr(7, 1) - (5\/143 + (35*I)\/1573)*sqrt(105\/26)*wr(7, 3)"
		],
		[
			12,
			14,
			"(5\/22 + (3*I)\/22)*sqrt(5\/6)*wr(3, 0) + (38\/13 + (23*I)\/13)*sqrt(5\/462)*wr(5, 0) - (2\/13 + I\/13)*sqrt(5\/66)*wr(5, 1) + ((185\/39 + (17*I)\/6)*wr(5, 1))\/sqrt(77) - (27\/1573 + (27*I)\/1573)*sqrt(14)*wr(7, 0) - (6693\/25168 + (5989*I)\/25168)*wr(7, 1) + ((79\/208 - (97*I)\/208)*wr(7, 1))\/sqrt(33) + (5\/16 + (5*I)\/16)*sqrt(21\/143)*wr(7, 3) + ((12497\/25168 - (8447*I)\/25168)*wr(7, 3))\/sqrt(3)"
		],
		[
			12,
			15,
			"(2\/11 + (2*I)\/11)*sqrt(5\/357)*wr(2, 1) - (219\/143 - (3*I)\/13)*sqrt(10\/119)*wr(4, 1) - ((16\/11 + (16*I)\/11)*wr(6, 1))\/sqrt(663) + (8\/11 - (8*I)\/11)*sqrt(10\/663)*wr(6, 3) - (837\/2431 - (703*I)\/2431)*sqrt(7)*wr(8, 1) + (739\/221 - (409*I)\/221)*sqrt(5\/33)*wr(8, 3)"
		],
		[
			12,
			16,
			"((-10*I)\/1573)*sqrt(35\/3)*wr(7, 0) + ((10*I)\/1573)*sqrt(10\/3)*wr(7, 1) - ((30*I)\/1573)*sqrt(10)*wr(7, 3)"
		],
		[
			12,
			17,
			"(-14\/3 - (136*I)\/33)*sqrt(10\/45339)*wr(2, 1) + (1204\/143 - (348*I)\/143)*sqrt(5\/15113)*wr(4, 1) + (1028\/33 + (2516*I)\/33)*sqrt(2\/84201)*wr(6, 1) + (408\/11 + (184*I)\/11)*sqrt(5\/84201)*wr(6, 3) - (66\/17 + (15876*I)\/2431)*sqrt(14\/127)*wr(8, 1) + (1382\/221 + (1764*I)\/221)*sqrt(30\/1397)*wr(8, 3)"
		],
		[
			12,
			18,
			"(5\/6 - I\/2)*sqrt(5\/6)*wr(1, 0) - (7\/22 - I\/22)*sqrt(5\/14)*wr(3, 0) - (33\/364 - (93*I)\/364)*sqrt(5\/22)*wr(5, 0) + (193\/156 - (101*I)\/156)*sqrt(5\/154)*wr(5, 1) + ((1929\/728 - (1165*I)\/728)*wr(5, 1))\/sqrt(33) + (392\/4719 - (392*I)\/4719)*sqrt(2\/3)*wr(7, 0) + (3\/26 - (7*I)\/78)*sqrt(7\/11)*wr(7, 1) - (563\/4719 - (541*I)\/4719)*sqrt(7\/3)*wr(7, 1) - (131\/9438 - (109*I)\/9438)*sqrt(7)*wr(7, 3)"
		],
		[
			12,
			19,
			"(365\/462 + (45*I)\/154)*sqrt(5\/381)*wr(2, 1) - (1189\/1001 - (3313*I)\/1001)*sqrt(10\/127)*wr(4, 1) - (31\/66 + (31*I)\/22)*sqrt(7\/4953)*wr(6, 1) + (45\/11 + (7*I)\/11)*sqrt(35\/9906)*wr(6, 3) - ((5964\/143 + (84*I)\/11)*wr(8, 1))\/sqrt(2159) + (116\/13 - (4*I)\/13)*sqrt(105\/23749)*wr(8, 3)"
		],
		[
			12,
			20,
			"(20*sqrt(3\/77)*wr(4, 0))\/13 + 2*sqrt(21\/143)*wr(6, 0) - (16*sqrt(21\/187)*wr(8, 0))\/13"
		],
		[
			12,
			21,
			"(5*sqrt(5\/11)*wr(3, 0))\/156 - (1\/39 - (17*I)\/104)*sqrt(5\/7)*wr(5, 0) + (1\/13 + I\/104)*sqrt(5)*wr(5, 1) - ((3\/13 - (251*I)\/104)*wr(5, 1))\/sqrt(42) - ((25*I)\/286)*sqrt(7\/33)*wr(7, 0) - ((36\/221 + (625*I)\/7072)*wr(7, 1))\/sqrt(2) + (((120025*I)\/77792)*wr(7, 1))\/sqrt(66) + (3\/17 - (25*I)\/544)*sqrt(7\/26)*wr(7, 3) + ((19\/221 + (6225*I)\/77792)*wr(7, 3))\/sqrt(22) - 6*sqrt(7\/4199)*wr(9, 1) + (1\/17 - (77*I)\/136)*sqrt(35\/247)*wr(9, 1) - ((7*I)\/34)*sqrt(77\/38)*wr(9, 1) + (12\/17 - (21*I)\/68)*sqrt(7\/247)*wr(9, 3) - (2\/221 + (105*I)\/68)*sqrt(3\/19)*wr(9, 3) - ((77*I)\/136)*sqrt(35\/247)*wr(9, 5) - ((21*I)\/68)*sqrt(7\/247)*wr(9, 7)"
		],
		[
			12,
			22,
			"((20\/11 + (20*I)\/11)*wr(2, 1))\/sqrt(483) + (120\/143 - (40*I)\/13)*sqrt(2\/161)*wr(4, 1) - (32\/11 + (32*I)\/11)*sqrt(5\/897)*wr(6, 1) + (14\/11 - (58*I)\/11)*sqrt(2\/897)*wr(6, 3) + (504\/143 + (680*I)\/143)*sqrt(35\/391)*wr(8, 1) - ((860\/13 + (1340*I)\/13)*wr(8, 3))\/sqrt(12903)"
		],
		[
			12,
			23,
			"((-695\/1716 - (3145*I)\/1716)*wr(3, 0))\/sqrt(258) + ((887\/312 + (3847*I)\/312)*wr(5, 0))\/sqrt(19866) + (1\/208 + (2675*I)\/624)*sqrt(5\/3311)*wr(5, 1) + ((1\/8 - (131*I)\/104)*wr(5, 1))\/sqrt(2838) + (9749\/53482 + (9749*I)\/53482)*sqrt(35\/86)*wr(7, 0) + (409\/1088 + (3205*I)\/14144)*sqrt(15\/473)*wr(7, 1) + (114227\/1711424 + (157439*I)\/131648)*sqrt(5\/43)*wr(7, 1) - (138565\/1711424 + (300485*I)\/1711424)*sqrt(15\/43)*wr(7, 3) - (95\/1088 + (95*I)\/1088)*sqrt(1365\/473)*wr(7, 3) + (103\/136 + (359*I)\/136)*sqrt(231\/21242)*wr(9, 1) - (77\/884 + (693*I)\/884)*sqrt(105\/817)*wr(9, 1) + (501\/884 - (963*I)\/884)*sqrt(55\/1634)*wr(9, 3) - (77\/68 + (77*I)\/68)*sqrt(1155\/21242)*wr(9, 3) + (231\/136 + (231*I)\/136)*sqrt(231\/21242)*wr(9, 5) - (77\/68 + (77*I)\/68)*sqrt(1155\/21242)*wr(9, 7)"
		],
		[
			12,
			24,
			"(-4\/3 + (322*I)\/33)*sqrt(10\/6601)*wr(2, 1) - (3160\/143 + (10360*I)\/143)*sqrt(5\/19803)*wr(4, 1) + (76\/33 - (644*I)\/33)*sqrt(2\/12259)*wr(6, 1) + (112\/11 + (16*I)\/11)*sqrt(5\/12259)*wr(6, 3) - (136\/13 - (214*I)\/143)*sqrt(42\/16031)*wr(8, 1) + (592\/13 + (222*I)\/13)*sqrt(10\/176341)*wr(8, 3)"
		],
		[
			12,
			25,
			"(((6769*I)\/26741)*wr(7, 0))\/sqrt(3) - ((967*I)\/26741)*sqrt(14\/3)*wr(7, 1) + ((2901*I)\/26741)*sqrt(14)*wr(7, 3) - (((539*I)\/442)*wr(9, 1))\/sqrt(38) - ((49*I)\/884)*sqrt(231\/19)*wr(9, 3) + ((49*I)\/68)*sqrt(55\/247)*wr(9, 5) + ((49*I)\/34)*sqrt(11\/247)*wr(9, 7)"
		],
		[
			12,
			26,
			"((115\/77 + (585*I)\/77)*wr(2, 1))\/sqrt(246) + ((3945\/1001 + (1515*I)\/1001)*wr(4, 1))\/sqrt(41) - (5\/11 + (15*I)\/11)*sqrt(70\/1599)*wr(6, 1) - (14\/11 + (10*I)\/11)*sqrt(21\/533)*wr(6, 3) + (70\/11 + (210*I)\/143)*sqrt(10\/697)*wr(8, 1) - (98\/13 + (30*I)\/13)*sqrt(42\/7667)*wr(8, 3)"
		],
		[
			12,
			27,
			"(525\/572 - (75*I)\/572)*sqrt(3\/43)*wr(3, 0) + ((451\/13 - (181*I)\/13)*wr(5, 0))\/sqrt(9933) + (499\/39 - (109*I)\/39)*sqrt(10\/3311)*wr(5, 1) - ((2\/13 - (30*I)\/13)*wr(5, 1))\/sqrt(1419) - (908\/26741 - (908*I)\/26741)*sqrt(35\/43)*wr(7, 0) - (29\/52 + (587*I)\/884)*sqrt(15\/946)*wr(7, 1) - (117311\/106964 - (44271*I)\/106964)*sqrt(5\/86)*wr(7, 1) + (17973\/106964 + (5523*I)\/106964)*sqrt(15\/86)*wr(7, 3) + (5\/68 - (5*I)\/68)*sqrt(1155\/1118)*wr(7, 3) + (1\/4 - (25*I)\/68)*sqrt(231\/10621)*wr(9, 1) - (63\/221 - (7*I)\/221)*sqrt(105\/1634)*wr(9, 1) - (111\/442 + (69*I)\/442)*sqrt(55\/817)*wr(9, 3) - (7\/34 - (7*I)\/34)*sqrt(1155\/10621)*wr(9, 3) + (21\/68 - (21*I)\/68)*sqrt(231\/10621)*wr(9, 5) - (7\/34 - (7*I)\/34)*sqrt(1155\/10621)*wr(9, 7)"
		],
		[
			13,
			0,
			"((-8\/3 + (4*I)\/3)*wr(4, 1))\/sqrt(13)"
		],
		[
			13,
			1,
			"(41\/9 + (31*I)\/9)*sqrt(5\/546)*wr(3, 0) + (2\/9 - (2*I)\/9)*sqrt(10\/429)*wr(5, 0) + (2\/3 - (2*I)\/3)*sqrt(70\/429)*wr(5, 1) + ((2\/3 - (2*I)\/3)*wr(5, 1))\/sqrt(143)"
		],
		[
			13,
			2,
			"(79\/36 + (41*I)\/36)*sqrt(5\/273)*wr(3, 0) + (14\/9 + (10*I)\/9)*sqrt(5\/429)*wr(5, 0) - (1\/3 - I\/3)*sqrt(35\/429)*wr(5, 1) + ((19\/3 + (13*I)\/3)*wr(5, 1))\/sqrt(286)"
		],
		[
			13,
			3,
			"((6\/7 - I\/21)*wr(2, 1))\/sqrt(39) + (4*sqrt(10\/13)*wr(4, 0))\/7 + (6\/7 + (13*I)\/21)*sqrt(2\/13)*wr(4, 1) - ((16*I)\/429)*sqrt(35\/3)*wr(6, 1) + ((16*I)\/143)*sqrt(14\/3)*wr(6, 3)"
		],
		[
			13,
			4,
			"(1\/126 - (29*I)\/126)*sqrt(5\/13)*wr(2, 1) + (40\/77 + (40*I)\/77)*sqrt(2\/39)*wr(4, 0) - (145\/231 - (5*I)\/231)*sqrt(10\/39)*wr(4, 1) + (140\/143 + (140*I)\/143)*sqrt(2\/3)*wr(6, 0) + (95\/2574 - (115*I)\/2574)*sqrt(7)*wr(6, 1) - (15\/143 + (5*I)\/39)*sqrt(35\/2)*wr(6, 3)"
		],
		[
			13,
			5,
			"(5\/14 - (3*I)\/14)*sqrt(5\/78)*wr(1, 0) + (31\/66 - (19*I)\/22)*sqrt(5\/182)*wr(3, 0) + (435\/364 - (1217*I)\/1092)*sqrt(5\/286)*wr(5, 0) + (269\/156 + (659*I)\/156)*sqrt(5\/2002)*wr(5, 1) + ((5791\/2184 - (6143*I)\/2184)*wr(5, 1))\/sqrt(429) - (3220\/4719 + (3220*I)\/4719)*sqrt(2\/39)*wr(7, 0) - (10\/13 + (10*I)\/13)*sqrt(7\/143)*wr(7, 1) + (920\/4719 + (920*I)\/4719)*sqrt(7\/39)*wr(7, 1) - (1030\/1573 + (1030*I)\/1573)*sqrt(7\/13)*wr(7, 3)"
		],
		[
			13,
			6,
			"(-2\/63 - I\/3)*sqrt(2\/13)*wr(2, 1) + (68*sqrt(5\/39)*wr(4, 0))\/77 + ((656\/231 - (64*I)\/11)*wr(4, 1))\/sqrt(39) + (40*sqrt(5\/3)*wr(6, 0))\/143 + (10\/1287 + I\/143)*sqrt(70)*wr(6, 1) + (20\/429 + (2*I)\/429)*sqrt(7)*wr(6, 3)"
		],
		[
			13,
			7,
			"((-4\/7 + (16*I)\/7)*wr(1, 0))\/sqrt(39) - ((4\/33 - 2*I)*wr(3, 0))\/sqrt(91) + ((295\/546 - (125*I)\/42)*wr(5, 0))\/sqrt(143) + (99\/182 + (29*I)\/42)*sqrt(5\/858)*wr(5, 1) + ((125\/26 + (35*I)\/6)*wr(5, 1))\/sqrt(1001) + (20*sqrt(70\/143)*wr(7, 1))\/39 + (20*sqrt(70\/13)*wr(7, 3))\/429"
		],
		[
			13,
			8,
			"((-5\/11 + (5*I)\/44)*wr(3, 0))\/sqrt(39) - ((1055\/104 - (10*I)\/13)*wr(5, 0))\/sqrt(3003) - (3425\/312 - (4*I)\/39)*sqrt(5\/2002)*wr(5, 1) - ((95\/104 + (30*I)\/13)*wr(5, 1))\/sqrt(429) + (2513\/14157 + (203*I)\/4719)*sqrt(35\/13)*wr(7, 0) + (203\/78 + (77*I)\/78)*sqrt(5\/858)*wr(7, 1) + (4907\/14157 - (1239*I)\/1573)*sqrt(5\/26)*wr(7, 1) - (2191\/3146 - (2667*I)\/3146)*sqrt(5\/78)*wr(7, 3) - (7*sqrt(70\/33)*wr(7, 3))\/39"
		],
		[
			13,
			9,
			"(-10\/99 + (5*I)\/9)*sqrt(2\/91)*wr(2, 1) + (4\/11 + (48*I)\/11)*sqrt(3\/91)*wr(4, 1) + (10\/1287 + (5*I)\/1287)*sqrt(10)*wr(6, 1) - (140\/1287 + (10*I)\/39)*wr(6, 3) - (560*sqrt(70\/663)*wr(8, 1))\/429 + (2800*sqrt(2\/2431)*wr(8, 3))\/117"
		],
		[
			13,
			10,
			"(8\/21 + (8*I)\/63)*sqrt(10\/13)*wr(1, 0) - (25\/44 + I\/44)*sqrt(5\/546)*wr(3, 0) + (1319\/728 - (2631*I)\/728)*sqrt(5\/858)*wr(5, 0) - (473\/104 - (57*I)\/104)*sqrt(5\/6006)*wr(5, 1) - ((1139\/4368 + (23629*I)\/4368)*wr(5, 1))\/sqrt(143) + (805\/14157 - (70*I)\/1089)*sqrt(2\/13)*wr(7, 0) + (25\/39 + (5*I)\/26)*sqrt(7\/429)*wr(7, 1) - (1385\/14157 - (1030*I)\/14157)*sqrt(7\/13)*wr(7, 1) - (190\/4719 - (145*I)\/9438)*sqrt(7\/39)*wr(7, 3)"
		],
		[
			13,
			11,
			"(-235\/3003 - (835*I)\/9009)*sqrt(5)*wr(2, 1) + (60\/1001 + (60*I)\/1001)*sqrt(6)*wr(4, 0) - (27\/1001 + I\/1001)*sqrt(30)*wr(4, 1) - (140\/143 + (140*I)\/143)*sqrt(2\/39)*wr(6, 0) + (151\/429 + (167*I)\/1287)*sqrt(7\/13)*wr(6, 1) - (35\/1287 - (95*I)\/1287)*sqrt(70\/13)*wr(6, 3) + ((784\/429 - (784*I)\/429)*wr(8, 1))\/sqrt(51) - (112\/117 - (112*I)\/117)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			13,
			12,
			"((-20\/21 + (10*I)\/21)*wr(1, 0))\/sqrt(13) + ((5\/11 + (40*I)\/11)*wr(3, 0))\/sqrt(273) + ((30\/91 - (655*I)\/182)*wr(5, 0))\/sqrt(429) - (30\/13 - (35*I)\/26)*sqrt(3\/1001)*wr(5, 1) - (190\/273 + (15*I)\/14)*sqrt(5\/286)*wr(5, 1) - ((686*I)\/4719)*sqrt(5\/13)*wr(7, 0) - (1\/13 + (7*I)\/13)*sqrt(35\/858)*wr(7, 1) - (7\/429 - (161*I)\/1573)*sqrt(70\/13)*wr(7, 1) - (5\/143 - (35*I)\/1573)*sqrt(105\/26)*wr(7, 3)"
		],
		[
			13,
			13,
			"wr(0, 0) + (68*sqrt(10\/3)*wr(2, 1))\/273 + (18*wr(4, 0))\/1001 + (144*sqrt(5)*wr(4, 1))\/1001 - (300*wr(6, 0))\/(143*sqrt(13)) + (100*sqrt(14\/39)*wr(6, 1))\/429 + (40*sqrt(35\/39)*wr(6, 3))\/143"
		],
		[
			13,
			14,
			"((-20\/33 - (20*I)\/33)*wr(2, 1))\/sqrt(273) - (36\/143 - (36*I)\/143)*sqrt(10\/91)*wr(4, 0) - (75\/143 + (45*I)\/13)*sqrt(2\/91)*wr(4, 1) - (8\/143 - (8*I)\/143)*sqrt(70)*wr(6, 0) - ((344\/429 + (56*I)\/429)*wr(6, 1))\/sqrt(15) - (76\/429 + (28*I)\/429)*sqrt(2\/3)*wr(6, 3) + (112\/143 - (112*I)\/143)*sqrt(70\/221)*wr(8, 0) - (4753\/429 - (3563*I)\/429)*sqrt(7\/1105)*wr(8, 1) + ((1855\/39 - (2597*I)\/39)*wr(8, 3))\/sqrt(7293)"
		],
		[
			13,
			15,
			"((1275\/286 + (1325*I)\/286)*wr(3, 0))\/sqrt(1326) + ((95 + (1310*I)\/13)*wr(5, 0))\/sqrt(102102) + (2881\/78 + (1543*I)\/39)*sqrt(5\/17017)*wr(5, 1) - ((25\/13 - (10*I)\/13)*wr(5, 1))\/sqrt(14586) + (659\/4719 - (223*I)\/4719)*sqrt(70\/221)*wr(7, 0) + (1453\/3536 - (5295*I)\/3536)*sqrt(5\/7293)*wr(7, 1) + (85139\/75504 + (121679*I)\/75504)*sqrt(5\/221)*wr(7, 1) - (51\/208 + (79*I)\/208)*sqrt(35\/561)*wr(7, 3) + (230225\/427856 - (303835*I)\/427856)*sqrt(15\/221)*wr(7, 3) + (805\/221 - (805*I)\/221)*sqrt(7\/21318)*wr(9, 1) + (7\/13 - (7*I)\/13)*sqrt(105\/418)*wr(9, 1) + (805\/221 - (805*I)\/221)*sqrt(5\/92378)*wr(9, 3) + (7\/13 - (7*I)\/13)*sqrt(35\/21318)*wr(9, 3)"
		],
		[
			13,
			16,
			"(-40\/99 + (40*I)\/99)*sqrt(10\/91)*wr(2, 1) + (16\/11 + (12*I)\/11)*sqrt(15\/91)*wr(4, 1) - (16\/1287 - (28*I)\/1287)*sqrt(2)*wr(6, 1) + (16\/1287 - (56*I)\/429)*sqrt(5)*wr(6, 3) - (112\/429 + (168*I)\/143)*sqrt(14\/663)*wr(8, 1) + (112\/117 + (56*I)\/13)*sqrt(10\/2431)*wr(8, 3)"
		],
		[
			13,
			17,
			"((-1000\/11 - (100*I)\/13)*wr(3, 0))\/sqrt(84201) + ((2770\/13 + (440*I)\/13)*wr(5, 0))\/sqrt(6483477) - (3961\/39 - (760*I)\/39)*sqrt(10\/2161159)*wr(5, 1) - ((1550\/13 - (432*I)\/13)*wr(5, 1))\/sqrt(926211) + (700\/14157 - (19658*I)\/4719)*sqrt(35\/28067)*wr(7, 0) - (4753\/156 - (36304*I)\/663)*sqrt(5\/1852422)*wr(7, 1) + (1856953\/56628 + (14440*I)\/1573)*sqrt(5\/56134)*wr(7, 1) - (13573\/6292 + (142776*I)\/2057)*sqrt(5\/168402)*wr(7, 3) - (7*sqrt(4445\/1122)*wr(7, 3))\/156 + ((56*I)\/221)*sqrt(2667\/3553)*wr(9, 1) + ((168*I)\/221)*sqrt(635\/46189)*wr(9, 3)"
		],
		[
			13,
			18,
			"((45\/154 - (905*I)\/1386)*wr(2, 1))\/sqrt(13) + (12\/77 + (12*I)\/77)*sqrt(30\/13)*wr(4, 0) + (135\/1001 - (115*I)\/1001)*sqrt(6\/13)*wr(4, 1) - (28\/143 + (28*I)\/143)*sqrt(10\/3)*wr(6, 0) + (19\/858 + (307*I)\/2574)*sqrt(7\/5)*wr(6, 1) + (71\/1287 + I\/99)*sqrt(7\/2)*wr(6, 3) + ((3724\/429 + (17444*I)\/429)*wr(8, 1))\/sqrt(3315) - (28\/117 + (980*I)\/117)*sqrt(7\/2431)*wr(8, 3)"
		],
		[
			13,
			19,
			"(1\/6 - (5*I)\/18)*sqrt(127\/26)*wr(1, 0) + ((1703\/22 - (1585*I)\/22)*wr(3, 0))\/sqrt(69342) + ((2615\/52 - (1455*I)\/52)*wr(5, 0))\/sqrt(108966) + (235\/52 + (165*I)\/52)*sqrt(7\/108966)*wr(5, 1) + (6293\/312 - (4133*I)\/312)*sqrt(5\/18161)*wr(5, 1) - (5600\/14157 - (14000*I)\/14157)*sqrt(10\/1651)*wr(7, 0) + (245\/78 + (215*I)\/26)*sqrt(35\/54483)*wr(7, 1) + (12325\/14157 - (1175*I)\/1089)*sqrt(35\/1651)*wr(7, 1) + (14545\/9438 + (8545*I)\/9438)*sqrt(35\/4953)*wr(7, 3)"
		],
		[
			13,
			20,
			"(-25*wr(3, 0))\/(39*sqrt(143)) - ((25\/39 + (19*I)\/39)*wr(5, 0))\/sqrt(91) - (1\/13 + (149*I)\/39)*sqrt(5\/546)*wr(5, 1) + ((1\/13 - (11*I)\/39)*wr(5, 1))\/sqrt(13) + ((599*I)\/2431)*sqrt(105\/143)*wr(7, 0) + (2255\/884 - (7114*I)\/2431)*sqrt(5\/858)*wr(7, 1) - (349\/2652 - (201*I)\/442)*sqrt(5\/26)*wr(7, 1) + (2531\/2652 - (4275*I)\/4862)*sqrt(5\/286)*wr(7, 3) + (15\/884 - (5*I)\/221)*sqrt(35\/2)*wr(7, 3) + ((21*I)\/26)*sqrt(35\/323)*wr(9, 1) - (21\/68 + (189*I)\/884)*sqrt(7\/19)*wr(9, 1) - (7\/34 - (7*I)\/17)*sqrt(385\/494)*wr(9, 1) + (539\/884 - (77*I)\/34)*sqrt(15\/247)*wr(9, 3) - (21\/442 - (14*I)\/221)*sqrt(35\/19)*wr(9, 3) - ((189*I)\/884)*sqrt(7\/19)*wr(9, 5) + ((14*I)\/221)*sqrt(35\/19)*wr(9, 7) + ((21*I)\/26)*sqrt(35\/323)*wr(9, 9)"
		],
		[
			13,
			21,
			"(((-161*I)\/646)*wi(10, 2))\/sqrt(78) - ((35*I)\/494)*sqrt(3)*wi(10, 6) + ((28*I)\/13)*sqrt(5\/323)*wi(10, 10) + (25*sqrt(15\/1001)*wr(4, 0))\/13 + (5*sqrt(105\/11)*wr(6, 0))\/26 + (2\/13 - (4*I)\/221)*sqrt(10\/11)*wr(6, 1) + ((10\/13 - (75*I)\/221)*wr(6, 3))\/sqrt(11) + (4*sqrt(385\/663)*wr(8, 0))\/13 - ((53*I)\/247)*sqrt(770\/663)*wr(8, 1) + (2 + (846*I)\/247)*sqrt(2\/221)*wr(8, 3) - ((105*I)\/2584)*sqrt(55\/13)*wr(10, 0) - (((3521*I)\/8398)*wr(10, 4))\/sqrt(6) + (((427*I)\/988)*wr(10, 8))\/sqrt(34)"
		],
		[
			13,
			22,
			"(225\/143 - (25*I)\/143)*sqrt(10\/897)*wr(3, 0) - (5\/2 + (205*I)\/26)*sqrt(5\/138138)*wr(5, 0) + (87\/26 - (37*I)\/26)*sqrt(5\/19734)*wr(5, 1) - ((515\/156 + (125*I)\/52)*wr(5, 1))\/sqrt(23023) + (23585\/80223 + (20395*I)\/26741)*sqrt(7\/598)*wr(7, 0) - ((53135\/1283568 + (973945*I)\/427856)*wr(7, 1))\/sqrt(299) + ((12055\/3536 + (26635*I)\/3536)*wr(7, 1))\/sqrt(9867) + (735\/3536 - (2485*I)\/3536)*sqrt(7\/759)*wr(7, 3) - ((679015\/427856 + (121835*I)\/427856)*wr(7, 3))\/sqrt(897) + (4067\/442 + (931*I)\/221)*sqrt(35\/28842)*wr(9, 1) + (77\/884 + (231*I)\/884)*sqrt(21\/5681)*wr(9, 1) - (7\/26 - (7*I)\/26)*sqrt(483\/7106)*wr(9, 1) - (273\/34 + (6769*I)\/442)*sqrt(7\/28842)*wr(9, 3) + ((65387\/884 + (6461*I)\/68)*wr(9, 3))\/sqrt(124982) + (175\/884 + (903*I)\/884)*sqrt(385\/2622)*wr(9, 5) - (49\/26 + (105*I)\/442)*sqrt(77\/2622)*wr(9, 7)"
		],
		[
			13,
			23,
			"(-4221\/16796 - (4221*I)\/16796)*sqrt(55\/559)*wi(10, 2) + (1407\/8398 + (1407*I)\/8398)*sqrt(55\/86)*wi(10, 6) - (80\/429 + (80*I)\/429)*sqrt(35\/1677)*wr(2, 1) - ((2675\/143 - (2675*I)\/143)*wr(4, 0))\/sqrt(7826) + (320*sqrt(70\/559)*wr(4, 1))\/429 + (13\/22 - (13*I)\/22)*sqrt(7\/86)*wr(6, 0) - ((9382\/7293 - (7550*I)\/7293)*wr(6, 1))\/sqrt(129) + (2575\/2431 - (1029*I)\/2431)*sqrt(5\/258)*wr(6, 3) + (14\/143 - (14*I)\/143)*sqrt(602\/221)*wr(8, 0) + (32079\/2717 - (21425*I)\/2717)*sqrt(7\/9503)*wr(8, 1) - (5628\/247 - (2960*I)\/247)*sqrt(15\/104533)*wr(8, 3) - (25795\/33592 + (25795*I)\/33592)*sqrt(3\/1118)*wr(10, 0) + (1407\/16796 + (1407*I)\/16796)*sqrt(55\/43)*wr(10, 4) - (469\/1976 + (469*I)\/1976)*sqrt(165\/731)*wr(10, 8)"
		],
		[
			13,
			24,
			"((100\/429 - (25*I)\/3)*wr(3, 0))\/sqrt(12259) + ((12484\/39 - (880*I)\/39)*wr(5, 0))\/sqrt(943943) + (186 - (5846*I)\/39)*sqrt(10\/2831829)*wr(5, 1) - ((548\/13 + (4*I)\/39)*wr(5, 1))\/sqrt(134849) - (31872\/26741 - (145285*I)\/80223)*sqrt(35\/36777)*wr(7, 0) - (5391\/221 + (6194*I)\/221)*sqrt(5\/269698)*wr(7, 1) + (1499167\/26741 - (58750*I)\/4719)*sqrt(5\/73554)*wr(7, 1) + (10431\/26741 + (480936*I)\/26741)*sqrt(5\/24518)*wr(7, 3) - (43*sqrt(35\/20746)*wr(7, 3))\/17 - (7623\/442 - (2786*I)\/221)*sqrt(7\/197087)*wr(9, 1) + (2310\/221 - (231*I)\/34)*sqrt(35\/465842)*wr(9, 1) + (2541\/221 - (1897*I)\/68)*sqrt(15\/2562131)*wr(9, 3) + (231*sqrt(385\/17917)*wr(9, 3))\/221 - (693\/442 + (315*I)\/884)*sqrt(77\/17917)*wr(9, 5) + (231\/221 - (63*I)\/442)*sqrt(385\/17917)*wr(9, 7)"
		],
		[
			13,
			25,
			"(105*sqrt(462\/13)*wi(10, 2))\/4199 - (70*sqrt(231)*wi(10, 6))\/4199 + (30\/143 + (10*I)\/33)*sqrt(2\/13)*wr(2, 1) - ((60\/143 + (320*I)\/143)*wr(4, 1))\/sqrt(39) + (16\/2431 + (8*I)\/429)*sqrt(70)*wr(6, 1) + (8\/2431 + (8*I)\/143)*sqrt(7)*wr(6, 3) + (672\/2717 - (854*I)\/143)*sqrt(10\/663)*wr(8, 1) - (600\/247 - 10*I)*sqrt(14\/2431)*wr(8, 3) + (385*sqrt(35\/13)*wr(10, 0))\/8398 - (35*sqrt(462)*wr(10, 4))\/4199 + (35*sqrt(77\/34)*wr(10, 8))\/247"
		],
		[
			13,
			26,
			"(-1805\/572 + (2315*I)\/572)*sqrt(5\/11193)*wr(3, 0) + (47\/13 + (135*I)\/13)*sqrt(5\/17589)*wr(5, 0) - (646\/39 - (1010*I)\/39)*sqrt(2\/5863)*wr(5, 1) - (16*sqrt(105\/5863)*wr(5, 1))\/13 - ((47530\/26741 - (54250*I)\/80223)*wr(7, 0))\/sqrt(533) - (4385\/884 - (45*I)\/68)*sqrt(7\/35178)*wr(7, 1) + (93095\/106964 + (336475*I)\/320892)*sqrt(7\/1066)*wr(7, 1) - (12205\/106964 + (60155*I)\/106964)*sqrt(21\/1066)*wr(7, 3) + (175\/884 - (175*I)\/884)*sqrt(11\/246)*wr(7, 3) - (1470\/221 + (245*I)\/221)*sqrt(2\/30381)*wr(9, 1) - (49\/884 + (343*I)\/884)*sqrt(55\/2337)*wr(9, 1) - (245\/442 - (245*I)\/442)*sqrt(11\/2337)*wr(9, 3) - (105\/221 + (70*I)\/221)*sqrt(77\/10127)*wr(9, 3) + (49\/68 + (343*I)\/884)*sqrt(55\/2337)*wr(9, 5) + (245\/442 + (735*I)\/442)*sqrt(11\/2337)*wr(9, 7)"
		],
		[
			13,
			27,
			"(-315\/4199 + (315*I)\/4199)*sqrt(110\/559)*wi(10, 2) + (210\/4199 - (210*I)\/4199)*sqrt(55\/43)*wi(10, 6) + (1429\/429 + (269*I)\/143)*sqrt(35\/3354)*wr(2, 1) - (20\/11 + (20*I)\/11)*sqrt(7\/559)*wr(4, 0) + (1075\/429 + (515*I)\/143)*sqrt(35\/559)*wr(4, 1) - (160\/143 + (160*I)\/143)*sqrt(7\/43)*wr(6, 0) - (2165\/7293 + (145*I)\/187)*sqrt(2\/129)*wr(6, 1) + (94\/2431 + (42*I)\/2431)*sqrt(15\/43)*wr(6, 3) - (13590\/2717 + (41890*I)\/2717)*sqrt(14\/9503)*wr(8, 1) + (30\/247 + (9850*I)\/247)*sqrt(30\/104533)*wr(8, 3) - (1925\/8398 - (1925*I)\/8398)*sqrt(3\/559)*wr(10, 0) + (105\/4199 - (105*I)\/4199)*sqrt(110\/43)*wr(10, 4) - (35\/247 - (35*I)\/247)*sqrt(165\/1462)*wr(10, 8)"
		],
		[
			14,
			1,
			"(-4*wr(3, 0))\/(9*sqrt(3)) - ((7\/18 - (27*I)\/4)*wr(5, 0))\/sqrt(231) - ((1\/6 + (5*I)\/4)*wr(5, 1))\/sqrt(33) - ((49\/6 - (89*I)\/12)*wr(5, 1))\/sqrt(770)"
		],
		[
			14,
			2,
			"(sqrt(2\/3)*wr(3, 0))\/9 + ((115\/36 + (27*I)\/4)*wr(5, 0))\/sqrt(462) + ((1\/12 - (5*I)\/4)*wr(5, 1))\/sqrt(66) + ((73\/24 + (89*I)\/24)*wr(5, 1))\/sqrt(385)"
		],
		[
			14,
			3,
			"(-4\/3 + (4*I)\/3)*sqrt(2\/105)*wr(2, 1) + ((8\/11 + (8*I)\/11)*wr(4, 0))\/sqrt(7) - ((4\/33 - (116*I)\/33)*wr(4, 1))\/sqrt(35) + (6\/11 + (6*I)\/11)*sqrt(7\/13)*wr(6, 0) - (34\/33 + (20*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((4\/11 - (16*I)\/11)*wr(6, 3))\/sqrt(195)"
		],
		[
			14,
			4,
			"(-2\/9 - (2*I)\/3)*sqrt(2\/7)*wr(2, 1) + ((8*I)\/11)*sqrt(5\/21)*wr(4, 0) + ((40\/33 - (160*I)\/33)*wr(4, 1))\/sqrt(21) + ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) - (26\/99 - (4*I)\/33)*sqrt(10\/13)*wr(6, 1) - (20*wr(6, 3))\/(33*sqrt(13))"
		],
		[
			14,
			5,
			"((-2*I)\/33)*wr(3, 0) - ((4\/39 + (20*I)\/39)*wr(5, 0))\/sqrt(77) - (38\/3 - 2*I)*sqrt(2\/1155)*wr(5, 1) - ((20\/39 - (4*I)\/39)*wr(5, 1))\/sqrt(11) + (7\/143 - (61*I)\/4719)*sqrt(35\/3)*wr(7, 0) + (11\/26 - (17*I)\/78)*sqrt(5\/22)*wr(7, 1) - (69\/143 - (485*I)\/4719)*sqrt(5\/6)*wr(7, 1) - (15\/286 + (193*I)\/9438)*sqrt(5\/2)*wr(7, 3)"
		],
		[
			14,
			6,
			"((2\/9 - (2*I)\/9)*wr(2, 1))\/sqrt(35) + (8\/11 + (8*I)\/11)*sqrt(2\/21)*wr(4, 0) + (12\/11 + (76*I)\/33)*sqrt(2\/105)*wr(4, 1) + (2\/11 + (2*I)\/11)*sqrt(42\/13)*wr(6, 0) - ((73\/99 + (35*I)\/99)*wr(6, 1))\/sqrt(13) + (61\/33 - (49*I)\/33)*sqrt(2\/65)*wr(6, 3)"
		],
		[
			14,
			7,
			"(5\/33 - I\/11)*sqrt(5\/2)*wr(3, 0) + (23\/13 - (53*I)\/39)*sqrt(5\/154)*wr(5, 0) - (11\/39 + (5*I)\/39)*sqrt(5\/22)*wr(5, 1) + ((775\/78 - (407*I)\/78)*wr(5, 1))\/sqrt(231) - (18\/1573 - (18*I)\/1573)*sqrt(42)*wr(7, 0) - ((9157\/12584 - (3525*I)\/12584)*wr(7, 1))\/sqrt(3) - ((11\/104 + (5*I)\/104)*wr(7, 1))\/sqrt(11) + (1291\/12584 - (59*I)\/12584)*wr(7, 3) + (5\/8 - (5*I)\/8)*sqrt(7\/143)*wr(7, 3)"
		],
		[
			14,
			8,
			"(10\/9 + (2*I)\/3)*sqrt(2\/5)*wr(1, 0) + (15\/44 + (17*I)\/44)*sqrt(7\/30)*wr(3, 0) - (9\/26 + (3*I)\/26)*sqrt(15\/22)*wr(5, 0) - (3\/26 + I\/26)*sqrt(35\/66)*wr(5, 1) - ((131\/52 + (227*I)\/156)*wr(5, 1))\/sqrt(11) + ((448\/14157 + (749*I)\/14157)*wr(7, 0))\/sqrt(2) + (115\/1248 + (125*I)\/1248)*sqrt(7\/33)*wr(7, 1) - (21331\/453024 + (22597*I)\/453024)*sqrt(7)*wr(7, 1) - (7\/3872 + (197*I)\/50336)*sqrt(21)*wr(7, 3) + ((133\/96 - (77*I)\/96)*wr(7, 3))\/sqrt(429)"
		],
		[
			14,
			9,
			"(-2\/99 + (2*I)\/33)*sqrt(5)*wr(2, 1) + (1\/143 - (3*I)\/143)*sqrt(30)*wr(4, 1) - (14\/99 - (14*I)\/33)*sqrt(7\/13)*wr(6, 1) - (2\/33 - (2*I)\/11)*sqrt(70\/13)*wr(6, 3) - (7\/143 - (21*I)\/143)*sqrt(51)*wr(8, 1) + (7\/13 - (21*I)\/13)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			14,
			10,
			"(I\/44)*sqrt(3)*wr(3, 0) - ((2\/13 + (27*I)\/26)*wr(5, 0))\/sqrt(231) - ((10\/13 + (3*I)\/26)*wr(5, 1))\/sqrt(33) - ((38\/3 + (67*I)\/26)*wr(5, 1))\/sqrt(770) + (7\/286 - (43*I)\/28314)*sqrt(35)*wr(7, 0) + (33\/52 - (29*I)\/624)*sqrt(5\/66)*wr(7, 1) - (69\/286 - (1777*I)\/226512)*sqrt(5\/2)*wr(7, 1) - ((35*I)\/16)*sqrt(35\/858)*wr(7, 3) - (45\/572 + (139*I)\/75504)*sqrt(5\/6)*wr(7, 3)"
		],
		[
			14,
			11,
			"(-218\/99 - (52*I)\/99)*sqrt(2\/91)*wr(2, 1) - ((12*I)\/143)*sqrt(15\/91)*wr(4, 0) - (160\/143 + (60*I)\/143)*sqrt(3\/91)*wr(4, 1) - ((8*I)\/143)*sqrt(35\/3)*wr(6, 0) - (74\/1287 - (32*I)\/1287)*sqrt(2\/5)*wr(6, 1) + (4\/99 - (112*I)\/429)*wr(6, 3) + ((112*I)\/143)*sqrt(35\/663)*wr(8, 0) + (1022\/429 + (2128*I)\/143)*sqrt(14\/3315)*wr(8, 1) + (406\/117 - (392*I)\/13)*sqrt(2\/2431)*wr(8, 3)"
		],
		[
			14,
			12,
			"(5\/22 - (3*I)\/22)*sqrt(5\/6)*wr(3, 0) + (38\/13 - (23*I)\/13)*sqrt(5\/462)*wr(5, 0) - (2\/13 - I\/13)*sqrt(5\/66)*wr(5, 1) + ((185\/39 - (17*I)\/6)*wr(5, 1))\/sqrt(77) - (27\/1573 - (27*I)\/1573)*sqrt(14)*wr(7, 0) - (6693\/25168 - (5989*I)\/25168)*wr(7, 1) + ((79\/208 + (97*I)\/208)*wr(7, 1))\/sqrt(33) + (5\/16 - (5*I)\/16)*sqrt(21\/143)*wr(7, 3) + ((12497\/25168 + (8447*I)\/25168)*wr(7, 3))\/sqrt(3)"
		],
		[
			14,
			13,
			"((-20\/33 + (20*I)\/33)*wr(2, 1))\/sqrt(273) - (36\/143 + (36*I)\/143)*sqrt(10\/91)*wr(4, 0) - (75\/143 - (45*I)\/13)*sqrt(2\/91)*wr(4, 1) - (8\/143 + (8*I)\/143)*sqrt(70)*wr(6, 0) - ((344\/429 - (56*I)\/429)*wr(6, 1))\/sqrt(15) - (76\/429 - (28*I)\/429)*sqrt(2\/3)*wr(6, 3) + (112\/143 + (112*I)\/143)*sqrt(70\/221)*wr(8, 0) - (4753\/429 + (3563*I)\/429)*sqrt(7\/1105)*wr(8, 1) + ((1855\/39 + (2597*I)\/39)*wr(8, 3))\/sqrt(7293)"
		],
		[
			14,
			14,
			"wr(0, 0) - (4*sqrt(2\/15)*wr(2, 1))\/33 + (36*wr(4, 0))\/143 - (48*sqrt(5)*wr(4, 1))\/143 - (32*wr(6, 0))\/(11*sqrt(13)) - (28*sqrt(14\/39)*wr(6, 1))\/165 + (8*sqrt(7\/195)*wr(6, 3))\/11 - (56*wr(8, 0))\/(143*sqrt(17)) + (56*sqrt(2\/17)*wr(8, 1))\/715 - (56*sqrt(14\/2805)*wr(8, 3))\/13"
		],
		[
			14,
			15,
			"(-5\/11 - (2*I)\/11)*sqrt(5\/17)*wr(1, 0) - (2\/11 - (32*I)\/143)*sqrt(35\/51)*wr(3, 0) - (15\/13 - (8*I)\/13)*sqrt(5\/561)*wr(5, 0) - (sqrt(105\/187)*wr(5, 1))\/13 - ((145\/39 - (32*I)\/13)*wr(5, 1))\/sqrt(374) - ((980\/6171 - (3584*I)\/6171)*wr(7, 0))\/sqrt(17) + (210\/221 + (14*I)\/17)*sqrt(14\/561)*wr(7, 1) - (10060\/80223 + (11606*I)\/80223)*sqrt(14\/17)*wr(7, 1) + (28\/17 - (70*I)\/17)*sqrt(2\/7293)*wr(7, 3) - (4690\/26741 + (3990*I)\/26741)*sqrt(14\/51)*wr(7, 3) - (49\/68 + (693*I)\/68)*sqrt(5\/138567)*wr(9, 1) - (7\/8 + (105*I)\/136)*sqrt(3\/2717)*wr(9, 1) - (903\/572 + (21*I)\/4862)*sqrt(3\/646)*wr(9, 1) - (1841\/884 - (315*I)\/442)*sqrt(7\/3553)*wr(9, 3) + ((7\/136 + (3969*I)\/136)*wr(9, 3))\/sqrt(138567) + (7\/17 - (21*I)\/68)*sqrt(165\/4199)*wr(9, 5) + (154\/17 + (1323*I)\/136)*sqrt(3\/46189)*wr(9, 7) - ((105*I)\/136)*sqrt(3\/2717)*wr(9, 9)"
		],
		[
			14,
			16,
			"(-4\/99 + (4*I)\/33)*wr(2, 1) + (2\/143 - (6*I)\/143)*sqrt(6)*wr(4, 1) - (28\/99 - (28*I)\/33)*sqrt(7\/65)*wr(6, 1) - (4\/33 - (4*I)\/11)*sqrt(14\/13)*wr(6, 3) - (14\/143 - (42*I)\/143)*sqrt(51\/5)*wr(8, 1) + (14\/13 - (42*I)\/13)*sqrt(7\/187)*wr(8, 3)"
		],
		[
			14,
			17,
			"(7\/99 - I\/33)*sqrt(254\/85)*wr(1, 0) - (147\/143 - (1163*I)\/143)*sqrt(14\/32385)*wr(3, 0) + (87\/26 - (213*I)\/26)*sqrt(3\/237490)*wr(5, 0) - (1083\/26 - (641*I)\/26)*sqrt(7\/712470)*wr(5, 1) - ((67\/4 + (2449*I)\/156)*wr(5, 1))\/sqrt(23749) - (775180\/240669 - (133084*I)\/240669)*sqrt(2\/2159)*wr(7, 0) - (15029\/1326 + (805*I)\/1326)*sqrt(7\/71247)*wr(7, 1) + (1732325\/481338 + (1114757*I)\/481338)*sqrt(7\/2159)*wr(7, 1) - (55587\/53482 - (75117*I)\/53482)*sqrt(21\/2159)*wr(7, 3) - ((5075\/102 - (1645*I)\/102)*wr(7, 3))\/sqrt(926211) - (10521\/34 + (9933*I)\/34)*sqrt(3\/58660030)*wr(9, 1) + (315\/136 + (315*I)\/136)*sqrt(3\/690118)*wr(9, 1) - (160587\/9724 + (77763*I)\/9724)*sqrt(3\/41021)*wr(9, 1) + (5187\/136 - (21693*I)\/136)*sqrt(3\/11732006)*wr(9, 3) - (10836\/221 + (7308*I)\/221)*sqrt(14\/451231)*wr(9, 3) + (1743\/34 - (22197*I)\/34)*sqrt(3\/58660030)*wr(9, 5) + (10899\/136 - (27405*I)\/136)*sqrt(3\/11732006)*wr(9, 7) + (315\/136 + (315*I)\/136)*sqrt(3\/690118)*wr(9, 9)"
		],
		[
			14,
			18,
			"(40\/99 - (28*I)\/99)*sqrt(2\/35)*wr(2, 1) - ((12*I)\/143)*sqrt(3\/7)*wr(4, 0) - (8*sqrt(15\/7)*wr(4, 1))\/143 - ((8*I)\/11)*sqrt(7\/39)*wr(6, 0) - (28\/99 + (16*I)\/495)*sqrt(2\/13)*wr(6, 1) + ((40\/99 - (64*I)\/33)*wr(6, 3))\/sqrt(65) + ((112*I)\/143)*sqrt(7\/51)*wr(8, 0) - (686\/429 - (826*I)\/715)*sqrt(14\/51)*wr(8, 1) + (1330\/117 - (154*I)\/13)*sqrt(2\/935)*wr(8, 3)"
		],
		[
			14,
			19,
			"((10*I)\/143)*sqrt(15\/127)*wr(3, 0) + ((614\/13 + 45*I)*wr(5, 0))\/sqrt(146685) + ((1906\/39 + (337*I)\/13)*wr(5, 1))\/sqrt(19558) + ((46\/13 - (3*I)\/13)*wr(5, 1))\/sqrt(20955) - (9772\/26741 + (59276*I)\/240669)*sqrt(7\/127)*wr(7, 0) + ((155680\/26741 + (80437*I)\/240669)*wr(7, 1))\/sqrt(254) - ((2562\/221 - (889*I)\/663)*wr(7, 1))\/sqrt(8382) - (84\/17 + (35*I)\/17)*sqrt(7\/108966)*wr(7, 3) + ((126\/121 - (648949*I)\/80223)*wr(7, 3))\/sqrt(762) - (315*sqrt(21\/5866003)*wr(9, 1))\/2 - (861\/68 - (2093*I)\/68)*sqrt(21\/1725295)*wr(9, 1) - (105\/17 - (42*I)\/13)*sqrt(21\/4826)*wr(9, 1) + (126\/17 + (105*I)\/34)*sqrt(21\/345059)*wr(9, 3) + ((2457\/34 - (5439*I)\/221)*wr(9, 3))\/sqrt(26543) - (861\/68 - (2415*I)\/68)*sqrt(21\/1725295)*wr(9, 5) + (126\/17 + (483*I)\/34)*sqrt(21\/345059)*wr(9, 7) - (315*sqrt(21\/5866003)*wr(9, 9))\/2"
		],
		[
			14,
			20,
			"(5\/2 - (3*I)\/2)*sqrt(5\/66)*wr(1, 0) + (5\/39 - I\/13)*sqrt(35\/22)*wr(3, 0) - (7\/26 - (11*I)\/78)*sqrt(5\/2)*wr(5, 0) - ((235\/156 - (149*I)\/156)*wr(5, 1))\/sqrt(3) - (1\/78 + I\/78)*sqrt(35\/2)*wr(5, 1) - (21\/187 - (21*I)\/187)*sqrt(6\/11)*wr(7, 0) - (461\/9724 - (228*I)\/2431)*sqrt(7\/33)*wr(7, 1) - (27\/884 - (3*I)\/221)*sqrt(7)*wr(7, 1) + (723\/9724 - (123*I)\/2431)*sqrt(7\/11)*wr(7, 3) + (35*wr(7, 3))\/(68*sqrt(13)) + (21\/136 - (49*I)\/136)*sqrt(5\/494)*wr(9, 1) - ((1449\/1768 - (1701*I)\/1768)*wr(9, 1))\/sqrt(209) + ((21\/16 - (21*I)\/16)*wr(9, 1))\/sqrt(8398) - (77\/442 - (28*I)\/221)*sqrt(21\/38)*wr(9, 3) - ((903\/272 - (7*I)\/16)*wr(9, 3))\/sqrt(494) + (35\/136 - (35*I)\/136)*sqrt(5\/494)*wr(9, 5) - ((511\/272 - (511*I)\/272)*wr(9, 7))\/sqrt(494) + ((21\/16 - (21*I)\/16)*wr(9, 9))\/sqrt(8398)"
		],
		[
			14,
			21,
			"(265\/7072 - (2437*I)\/134368)*sqrt(7\/15)*wi(10, 2) + (1815\/10336 + (1687*I)\/10336)*sqrt(21\/130)*wi(10, 6) + (31\/32 - I\/32)*sqrt(7\/8398)*wi(10, 10) + (101\/312 - (41*I)\/312)*sqrt(5\/11)*wr(2, 1) + (1\/13 + I\/13)*sqrt(6\/11)*wr(4, 0) + (17\/13 - (41*I)\/13)*sqrt(3\/110)*wr(4, 1) + (35\/17 + (35*I)\/17)*sqrt(6\/143)*wr(6, 0) - (115\/204 - (55*I)\/204)*sqrt(7\/143)*wr(6, 1) - (31\/34 + (29*I)\/34)*sqrt(7\/1430)*wr(6, 3) + (700\/247 + (700*I)\/247)*sqrt(2\/561)*wr(8, 0) - ((3661\/247 - (861*I)\/247)*wr(8, 1))\/sqrt(561) + (249\/247 - (249*I)\/247)*sqrt(7\/85)*wr(8, 3) + (565\/134368 + (1697*I)\/134368)*sqrt(77\/2)*wr(10, 0) - (131\/304 + (185*I)\/272)*sqrt(7\/195)*wr(10, 4) - (1275\/608 + (639*I)\/608)*sqrt(7\/1105)*wr(10, 8)"
		],
		[
			14,
			22,
			"((5\/11 - (20*I)\/11)*wr(1, 0))\/sqrt(23) - (40\/143 - (100*I)\/143)*sqrt(7\/69)*wr(3, 0) + ((41\/26 - (137*I)\/26)*wr(5, 0))\/sqrt(759) + (17\/26 + (55*I)\/26)*sqrt(7\/759)*wr(5, 1) + ((235\/78 + (941*I)\/78)*wr(5, 1))\/sqrt(2530) - (1358\/26741 - (19726*I)\/80223)*sqrt(5\/23)*wr(7, 0) + (49\/884 + (49*I)\/52)*sqrt(35\/1518)*wr(7, 1) + (2201\/106964 - (121709*I)\/320892)*sqrt(35\/46)*wr(7, 1) - (245\/68 - (35*I)\/68)*sqrt(5\/19734)*wr(7, 3) - (7577\/106964 + (11865*I)\/106964)*sqrt(35\/138)*wr(7, 3) + (161\/16 - (945*I)\/16)*sqrt(3\/5311735)*wr(9, 1) + ((4585\/748 - (15659*I)\/9724)*wr(9, 1))\/sqrt(13110) + ((2331\/136 + (77*I)\/8)*wr(9, 1))\/sqrt(187473) + (3381\/884 + (8225*I)\/884)*sqrt(7\/24035)*wr(9, 3) + ((48111\/272 + (5537*I)\/272)*wr(9, 3))\/sqrt(937365) + (21\/136 + (7*I)\/8)*sqrt(11\/17043)*wr(9, 5) - ((2541\/272 - (5537*I)\/272)*wr(9, 7))\/sqrt(937365) - (231\/16 + (189*I)\/16)*sqrt(15\/1062347)*wr(9, 9)"
		],
		[
			14,
			23,
			"(-609\/5168 - (681*I)\/8398)*sqrt(77\/86)*wi(10, 2) + (309\/608 + (207*I)\/646)*sqrt(77\/559)*wi(10, 6) + (15*sqrt(1155\/180557)*wi(10, 10))\/32 + ((7\/66 - (19*I)\/52)*wr(2, 1))\/sqrt(258) + (10*sqrt(5\/43)*wr(4, 0))\/11 + ((700\/429 + (25*I)\/13)*wr(4, 1))\/sqrt(43) - (378*sqrt(5\/559)*wr(6, 0))\/187 + (1093\/561 - (71*I)\/34)*sqrt(7\/16770)*wr(6, 1) + (1\/187 + (3*I)\/2)*sqrt(7\/1677)*wr(6, 3) - (56*sqrt(5\/731)*wr(8, 0))\/209 - (1736\/2717 - (553*I)\/247)*sqrt(2\/3655)*wr(8, 1) - (448\/247 + (275*I)\/247)*sqrt(42\/8041)*wr(8, 3) - (483\/10336 - (1529*I)\/67184)*sqrt(105\/43)*wr(10, 0) + (1449\/2584 - (81*I)\/646)*sqrt(77\/1118)*wr(10, 4) + (483\/304 + (79*I)\/152)*sqrt(231\/19006)*wr(10, 8)"
		],
		[
			14,
			24,
			"(3\/22 + (5*I)\/22)*sqrt(41\/690)*wr(1, 0) + (2537\/429 + (415*I)\/429)*sqrt(7\/9430)*wr(3, 0) + (685\/78 + (37*I)\/26)*sqrt(5\/20746)*wr(5, 0) - (241\/26 + (257*I)\/78)*sqrt(7\/103730)*wr(5, 1) + ((3011\/156 - (2671*I)\/156)*wr(5, 1))\/sqrt(31119) + (28063\/80223 + (49259*I)\/80223)*sqrt(2\/2829)*wr(7, 0) - (2597\/2652 + (112*I)\/663)*sqrt(7\/10373)*wr(7, 1) + (1008121\/320892 + (228938*I)\/80223)*sqrt(7\/2829)*wr(7, 1) - (432235\/320892 - (84418*I)\/80223)*sqrt(7\/943)*wr(7, 3) - ((581\/68 + (504*I)\/17)*wr(7, 3))\/sqrt(134849) + ((106547\/9724 - (206031*I)\/4862)*wr(9, 1))\/sqrt(17917) - ((30359\/136 + (81851*I)\/136)*wr(9, 1))\/sqrt(25621310) - ((6615\/16 + (6615*I)\/16)*wr(9, 1))\/sqrt(87112454) - (11291\/884 + (9359*I)\/884)*sqrt(21\/394174)*wr(9, 3) - ((22995\/272 - (54845*I)\/272)*wr(9, 3))\/sqrt(5124262) - (5047\/136 + (17395*I)\/136)*sqrt(5\/5124262)*wr(9, 5) + ((5971\/272 + (25879*I)\/272)*wr(9, 7))\/sqrt(5124262) - ((41265\/16 - (28035*I)\/16)*wr(9, 9))\/sqrt(87112454)"
		],
		[
			14,
			25,
			"(98\/4199 - (294*I)\/4199)*sqrt(33\/5)*wi(10, 2) + (14\/323 - (42*I)\/323)*sqrt(66\/65)*wi(10, 6) - (1\/286 - (3*I)\/286)*sqrt(35)*wr(2, 1) + (2\/143 - (6*I)\/143)*sqrt(70\/3)*wr(4, 1) - ((35\/187 - (105*I)\/187)*wr(6, 1))\/sqrt(13) + (7\/187 - (21*I)\/187)*sqrt(10\/13)*wr(6, 3) + (700\/2717 - (2100*I)\/2717)*sqrt(21\/17)*wr(8, 1) - (252\/247 - (756*I)\/247)*sqrt(5\/187)*wr(8, 3) + ((693\/33592 + (693*I)\/33592)*wr(10, 0))\/sqrt(2) - (63\/1292 + (63*I)\/1292)*sqrt(33\/65)*wr(10, 4) + (63\/152 + (63*I)\/152)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			14,
			26,
			"((5*I)\/143)*sqrt(2\/123)*wr(3, 0) - ((243\/26 - (287*I)\/26)*wr(5, 0))\/sqrt(18942) + (15\/26 + (5*I)\/26)*sqrt(3\/902)*wr(5, 1) - ((267\/52 - (903*I)\/52)*wr(5, 1))\/sqrt(15785) - (7322\/80223 - (490*I)\/26741)*sqrt(70\/41)*wr(7, 0) - (1897\/884 + (147*I)\/884)*sqrt(5\/1353)*wr(7, 1) + (214501\/320892 - (1379*I)\/106964)*sqrt(5\/41)*wr(7, 1) + (35\/68 - (287*I)\/68)*sqrt(35\/17589)*wr(7, 3) + (32865\/106964 + (7*I)\/8228)*sqrt(5\/123)*wr(7, 3) - (511\/68 + (1645*I)\/68)*sqrt(7\/668382)*wr(9, 1) - (21*sqrt(105\/3787498)*wr(9, 1))\/2 - (259\/34 - (8897*I)\/884)*sqrt(7\/11685)*wr(9, 1) - (721\/17 - (5803*I)\/34)*sqrt(7\/3341910)*wr(9, 3) - ((875\/34 + (42049*I)\/442)*wr(9, 3))\/sqrt(85690) - (511\/68 - (1407*I)\/68)*sqrt(7\/668382)*wr(9, 5) - (721\/17 + (651*I)\/68)*sqrt(7\/3341910)*wr(9, 7) - (21\/2 + (231*I)\/4)*sqrt(105\/3787498)*wr(9, 9)"
		],
		[
			14,
			27,
			"(-15\/4199 - (597*I)\/8398)*sqrt(77\/43)*wi(10, 2) - (150\/323 - (423*I)\/646)*sqrt(77\/1118)*wi(10, 6) - ((15*I)\/2)*sqrt(1155\/361114)*wi(10, 10) - ((50\/429 + (20*I)\/429)*wr(2, 1))\/sqrt(129) - ((8*I)\/143)*sqrt(10\/43)*wr(4, 0) + (580\/429 - (40*I)\/39)*sqrt(2\/43)*wr(4, 1) - ((588*I)\/187)*sqrt(10\/559)*wr(6, 0) - (256\/561 + (1348*I)\/561)*sqrt(7\/8385)*wr(6, 1) + (8\/187 + (164*I)\/187)*sqrt(14\/1677)*wr(6, 3) - ((224*I)\/2717)*sqrt(170\/43)*wr(8, 0) - ((102536\/2717 - (448*I)\/143)*wr(8, 1))\/sqrt(3655) + (3512\/247 - (2464*I)\/247)*sqrt(21\/8041)*wr(8, 3) + (583\/4199 - (33*I)\/646)*sqrt(105\/86)*wr(10, 0) + (192\/323 + (99*I)\/323)*sqrt(77\/559)*wr(10, 4) - (7\/19 - (33*I)\/38)*sqrt(231\/9503)*wr(10, 8)"
		],
		[
			15,
			0,
			"(-41\/4 - (53*I)\/4)*sqrt(5\/7854)*wr(5, 0) + (15\/4 + (19*I)\/4)*sqrt(5\/1122)*wr(5, 1) + ((37\/24 + (433*I)\/24)*wr(5, 1))\/sqrt(1309)"
		],
		[
			15,
			1,
			"4*sqrt(5\/119)*wr(4, 0) + ((10*I)\/11)*sqrt(10\/663)*wr(6, 1) - ((20*I)\/11)*sqrt(3\/221)*wr(6, 3)"
		],
		[
			15,
			2,
			"(-8*sqrt(10\/119)*wr(4, 0))\/11 - (6*sqrt(70\/221)*wr(6, 0))\/11 + (78\/11 + (34*I)\/11)*sqrt(5\/663)*wr(6, 1) + (10\/11 + (10*I)\/11)*sqrt(6\/221)*wr(6, 3)"
		],
		[
			15,
			3,
			"(32\/33 - (56*I)\/33)*sqrt(5\/51)*wr(3, 0) - (115\/156 - (209*I)\/78)*sqrt(5\/3927)*wr(5, 0) + (29\/52 + (21*I)\/26)*sqrt(15\/187)*wr(5, 1) - ((1619\/156 - (391*I)\/26)*wr(5, 1))\/sqrt(2618) + (230\/1573 + (230*I)\/1573)*sqrt(7\/17)*wr(7, 0) - (5\/13 + (5*I)\/13)*sqrt(6\/187)*wr(7, 1) - (230\/1573 + (230*I)\/1573)*sqrt(2\/17)*wr(7, 1) + (635\/1573 + (635*I)\/1573)*sqrt(6\/17)*wr(7, 3)"
		],
		[
			15,
			4,
			"((20\/33 - (25*I)\/99)*wr(3, 0))\/sqrt(17) + ((560\/39 - (430*I)\/117)*wr(5, 0))\/sqrt(1309) + (224\/13 - (185*I)\/39)*sqrt(10\/3927)*wr(5, 1) + (((30*I)\/13)*wr(5, 1))\/sqrt(187) + (23\/363 - (73*I)\/4719)*sqrt(35\/51)*wr(7, 0) - (1\/6 + (17*I)\/26)*sqrt(5\/374)*wr(7, 1) + (7652\/4719 - (2461*I)\/4719)*sqrt(5\/102)*wr(7, 1) - (5*sqrt(35\/4862)*wr(7, 3))\/3 - (355\/3146 - (389*I)\/9438)*sqrt(5\/34)*wr(7, 3)"
		],
		[
			15,
			5,
			"(20\/33 - (10*I)\/3)*sqrt(2\/119)*wr(2, 1) + ((8*I)\/11)*sqrt(15\/119)*wr(4, 0) + ((40\/11 - (80*I)\/11)*wr(4, 1))\/sqrt(357) + ((6*I)\/11)*sqrt(105\/221)*wr(6, 0) + (10\/33 + (8*I)\/33)*sqrt(10\/221)*wr(6, 1) - ((100\/33 - (40*I)\/11)*wr(6, 3))\/sqrt(221) - (112*sqrt(70\/3)*wr(8, 1))\/2431 + (560*sqrt(2\/11)*wr(8, 3))\/663"
		],
		[
			15,
			6,
			"(-1\/99 + (23*I)\/99)*sqrt(5\/34)*wr(3, 0) + (125\/117 - (121*I)\/117)*sqrt(5\/2618)*wr(5, 0) + (17\/13 + (11*I)\/13)*sqrt(5\/374)*wr(5, 1) + ((1033\/78 - (797*I)\/78)*wr(5, 1))\/sqrt(3927) + (820\/4719 - (250*I)\/1573)*sqrt(14\/51)*wr(7, 0) + ((71525\/37752 - (55015*I)\/12584)*wr(7, 1))\/sqrt(51) - ((445\/312 + (395*I)\/312)*wr(7, 1))\/sqrt(187) - (5\/24 - (5*I)\/24)*sqrt(119\/143)*wr(7, 3) + ((365\/37752 + (21035*I)\/37752)*wr(7, 3))\/sqrt(17)"
		],
		[
			15,
			7,
			"(-10\/33 + (10*I)\/33)*sqrt(5\/119)*wr(2, 1) + (8 + (24*I)\/11)*sqrt(10\/357)*wr(4, 1) + (1\/33 - I\/33)*sqrt(17\/13)*wr(6, 1) - (19\/33 + (5*I)\/33)*sqrt(10\/221)*wr(6, 3) + (8\/187 - (8*I)\/187)*sqrt(7\/3)*wr(8, 1) - (8\/51 - (8*I)\/51)*sqrt(5\/11)*wr(8, 3)"
		],
		[
			15,
			8,
			"(9\/11 + (7*I)\/33)*sqrt(5\/51)*wr(2, 1) + (45\/143 - (45*I)\/143)*sqrt(2\/17)*wr(4, 0) + (31\/143 + (7*I)\/143)*sqrt(5\/34)*wr(4, 1) + (70\/11 - (70*I)\/11)*sqrt(2\/221)*wr(6, 0) + (14\/11 - (38*I)\/33)*sqrt(7\/663)*wr(6, 1) + (2\/11 + (2*I)\/11)*sqrt(70\/663)*wr(6, 3) + (700\/7293 - (700*I)\/7293)*sqrt(2)*wr(8, 0) + (3017\/4862 - (49*I)\/14586)*wr(8, 1) - (13\/34 + (5*I)\/26)*sqrt(35\/33)*wr(8, 3)"
		],
		[
			15,
			9,
			"(1 + (5*I)\/3)*sqrt(10\/51)*wr(1, 0) + (49\/286 + (5*I)\/26)*sqrt(35\/34)*wr(3, 0) + (9\/13 + (12*I)\/13)*sqrt(5\/374)*wr(5, 0) - (5\/39 + (28*I)\/39)*sqrt(35\/374)*wr(5, 1) - ((133\/26 + (66*I)\/13)*wr(5, 1))\/sqrt(561) + (2590\/4719 + (2590*I)\/4719)*sqrt(2\/51)*wr(7, 0) + (205\/10608 + (13225*I)\/10608)*sqrt(7\/187)*wr(7, 1) - (46325\/75504 + (16395*I)\/25168)*sqrt(7\/51)*wr(7, 1) - (162365\/1283568 + (60505*I)\/1283568)*sqrt(7\/17)*wr(7, 3) - ((175\/272 + (665*I)\/816)*wr(7, 3))\/sqrt(2431) + (245\/51 - (245*I)\/51)*sqrt(5\/92378)*wr(9, 1) + ((35\/17 - (35*I)\/17)*wr(9, 1))\/sqrt(5434) + (175\/221 - (175*I)\/221)*sqrt(7\/21318)*wr(9, 3) + ((35\/51 - (35*I)\/51)*wr(9, 3))\/sqrt(92378)"
		],
		[
			15,
			10,
			"(-5\/33 + (10*I)\/33)*sqrt(2\/357)*wr(2, 1) - ((54*I)\/143)*sqrt(5\/119)*wr(4, 0) + ((365\/143 + (180*I)\/143)*wr(4, 1))\/sqrt(119) - ((12*I)\/11)*sqrt(35\/221)*wr(6, 0) + (50\/33 - (16*I)\/33)*sqrt(10\/663)*wr(6, 1) + ((20\/11 - (80*I)\/11)*wr(6, 3))\/sqrt(663) - ((56*I)\/429)*sqrt(35)*wr(8, 0) - (175\/7293 + (574*I)\/7293)*sqrt(35\/2)*wr(8, 1) + ((35\/17 + (630*I)\/221)*wr(8, 3))\/sqrt(66)"
		],
		[
			15,
			11,
			"((30\/11 - (40*I)\/143)*wr(3, 0))\/sqrt(221) + ((1085\/26 - (45*I)\/26)*wr(5, 0))\/sqrt(17017) + (175\/2 - (123*I)\/26)*sqrt(5\/102102)*wr(5, 1) - ((35\/26 - (145*I)\/78)*wr(5, 1))\/sqrt(2431) - (835\/4719 + (2341*I)\/4719)*sqrt(35\/663)*wr(7, 0) - (115\/312 + (6373*I)\/5304)*sqrt(5\/4862)*wr(7, 1) - (71945\/37752 - (42241*I)\/37752)*sqrt(5\/1326)*wr(7, 1) + (3305\/12584 - (2047459*I)\/641784)*sqrt(5\/442)*wr(7, 3) + (5\/24 + (7*I)\/312)*sqrt(35\/374)*wr(7, 3) + ((7*I)\/26)*sqrt(35\/209)*wr(9, 1) - ((245*I)\/1326)*sqrt(133\/187)*wr(9, 1) + ((7*I)\/78)*sqrt(35\/3553)*wr(9, 3) - ((245*I)\/442)*sqrt(95\/7293)*wr(9, 3)"
		],
		[
			15,
			12,
			"(2\/11 - (2*I)\/11)*sqrt(5\/357)*wr(2, 1) - (219\/143 + (3*I)\/13)*sqrt(10\/119)*wr(4, 1) - ((16\/11 - (16*I)\/11)*wr(6, 1))\/sqrt(663) + (8\/11 + (8*I)\/11)*sqrt(10\/663)*wr(6, 3) - (837\/2431 + (703*I)\/2431)*sqrt(7)*wr(8, 1) + (739\/221 + (409*I)\/221)*sqrt(5\/33)*wr(8, 3)"
		],
		[
			15,
			13,
			"((1275\/286 - (1325*I)\/286)*wr(3, 0))\/sqrt(1326) + ((95 - (1310*I)\/13)*wr(5, 0))\/sqrt(102102) + (2881\/78 - (1543*I)\/39)*sqrt(5\/17017)*wr(5, 1) - ((25\/13 + (10*I)\/13)*wr(5, 1))\/sqrt(14586) + (659\/4719 + (223*I)\/4719)*sqrt(70\/221)*wr(7, 0) + (1453\/3536 + (5295*I)\/3536)*sqrt(5\/7293)*wr(7, 1) + (85139\/75504 - (121679*I)\/75504)*sqrt(5\/221)*wr(7, 1) - (51\/208 - (79*I)\/208)*sqrt(35\/561)*wr(7, 3) + (230225\/427856 + (303835*I)\/427856)*sqrt(15\/221)*wr(7, 3) + (805\/221 + (805*I)\/221)*sqrt(7\/21318)*wr(9, 1) + (7\/13 + (7*I)\/13)*sqrt(105\/418)*wr(9, 1) + (805\/221 + (805*I)\/221)*sqrt(5\/92378)*wr(9, 3) + (7\/13 + (7*I)\/13)*sqrt(35\/21318)*wr(9, 3)"
		],
		[
			15,
			14,
			"(-5\/11 + (2*I)\/11)*sqrt(5\/17)*wr(1, 0) - (2\/11 + (32*I)\/143)*sqrt(35\/51)*wr(3, 0) - (15\/13 + (8*I)\/13)*sqrt(5\/561)*wr(5, 0) - (sqrt(105\/187)*wr(5, 1))\/13 - ((145\/39 + (32*I)\/13)*wr(5, 1))\/sqrt(374) - ((980\/6171 + (3584*I)\/6171)*wr(7, 0))\/sqrt(17) + (210\/221 - (14*I)\/17)*sqrt(14\/561)*wr(7, 1) - (10060\/80223 - (11606*I)\/80223)*sqrt(14\/17)*wr(7, 1) + (28\/17 + (70*I)\/17)*sqrt(2\/7293)*wr(7, 3) - (4690\/26741 - (3990*I)\/26741)*sqrt(14\/51)*wr(7, 3) - (49\/68 - (693*I)\/68)*sqrt(5\/138567)*wr(9, 1) - (7\/8 - (105*I)\/136)*sqrt(3\/2717)*wr(9, 1) - (903\/572 - (21*I)\/4862)*sqrt(3\/646)*wr(9, 1) - (1841\/884 + (315*I)\/442)*sqrt(7\/3553)*wr(9, 3) + ((7\/136 - (3969*I)\/136)*wr(9, 3))\/sqrt(138567) + (7\/17 + (21*I)\/68)*sqrt(165\/4199)*wr(9, 5) + (154\/17 - (1323*I)\/136)*sqrt(3\/46189)*wr(9, 7) + ((105*I)\/136)*sqrt(3\/2717)*wr(9, 9)"
		],
		[
			15,
			15,
			"wr(0, 0) - (4*sqrt(30)*wr(2, 1))\/187 + (108*wr(4, 0))\/221 - (144*sqrt(5)*wr(4, 1))\/2431 + (32*wr(6, 0))\/(17*sqrt(13)) - (28*sqrt(42\/13)*wr(6, 1))\/187 - (56*sqrt(35\/39)*wr(6, 3))\/187 + (1064*wr(8, 0))\/(2431*sqrt(17)) - (5656*sqrt(2\/17)*wr(8, 1))\/2431 + (280*sqrt(70\/561)*wr(8, 3))\/221"
		],
		[
			15,
			16,
			"(1\/11 - (7*I)\/33)*sqrt(2\/51)*wr(1, 0) - (4\/143 + (4*I)\/143)*sqrt(14\/17)*wr(3, 0) + ((9\/26 - (51*I)\/26)*wr(5, 0))\/sqrt(374) + (55\/52 + (51*I)\/52)*sqrt(5\/561)*wr(5, 1) + (43\/78 + (23*I)\/78)*sqrt(7\/374)*wr(5, 1) - (29008\/80223 + (29008*I)\/80223)*sqrt(10\/51)*wr(7, 0) - (433\/1326 + (673*I)\/1326)*sqrt(35\/187)*wr(7, 1) + (46837\/160446 + (28959*I)\/53482)*sqrt(35\/51)*wr(7, 1) + (7\/34 + (77*I)\/102)*sqrt(5\/2431)*wr(7, 3) - (4903\/160446 - (1789*I)\/12342)*sqrt(35\/17)*wr(7, 3) + (1057\/136 + (1085*I)\/136)*sqrt(5\/5434)*wr(9, 1) + (6447\/4862 + (12537*I)\/2431)*sqrt(5\/323)*wr(9, 1) + ((2303\/102 + (4753*I)\/102)*wr(9, 1))\/sqrt(92378) - (1589\/408 + (4081*I)\/408)*sqrt(5\/92378)*wr(9, 3) - (91\/34 + (2597*I)\/442)*sqrt(35\/21318)*wr(9, 3) + (294\/17 + (294*I)\/17)*sqrt(2\/46189)*wr(9, 5) - (945\/136 + (945*I)\/136)*sqrt(5\/92378)*wr(9, 7) + (63\/8 + (63*I)\/8)*sqrt(5\/5434)*wr(9, 9)"
		],
		[
			15,
			17,
			"(-249\/1292 - (249*I)\/1292)*sqrt(35\/1397)*wi(10, 2) + (2025\/1292 + (2025*I)\/1292)*sqrt(35\/36322)*wi(10, 6) + (15\/4 + (15*I)\/4)*sqrt(21\/11732006)*wi(10, 10) - (372\/187 - (164*I)\/561)*sqrt(5\/381)*wr(2, 1) + (360\/2431 - (360*I)\/2431)*sqrt(2\/127)*wr(4, 0) + (8002\/2431 - (1814*I)\/2431)*sqrt(10\/127)*wr(4, 1) + (560\/187 - (560*I)\/187)*sqrt(2\/1651)*wr(6, 0) - (80\/187 - (560*I)\/561)*sqrt(7\/4953)*wr(6, 1) + (304\/187 - (16*I)\/11)*sqrt(70\/4953)*wr(6, 3) - (27160\/7293 - (27160*I)\/7293)*sqrt(2\/2159)*wr(8, 0) - ((103390\/46189 - (1535870*I)\/138567)*wr(8, 1))\/sqrt(2159) - (14770\/4199 + (37114*I)\/4199)*sqrt(35\/71247)*wr(8, 3) - (75\/1292 + (75*I)\/1292)*sqrt(21\/254)*wr(10, 0) + (483\/646 + (483*I)\/646)*sqrt(35\/18161)*wr(10, 4) - (9\/4 + (9*I)\/4)*sqrt(105\/308737)*wr(10, 8)"
		],
		[
			15,
			18,
			"(-8\/143 + (6*I)\/143)*sqrt(5\/17)*wr(3, 0) - (3 - (15*I)\/13)*sqrt(5\/1309)*wr(5, 0) + (1\/13 - (11*I)\/39)*sqrt(5\/187)*wr(5, 1) - ((421\/13 - (205*I)\/13)*wr(5, 1))\/sqrt(7854) + (9772\/80223 - (6260*I)\/80223)*sqrt(7\/51)*wr(7, 0) + (154\/663 - (10*I)\/663)*sqrt(2\/187)*wr(7, 1) + ((52066\/80223 - (44075*I)\/80223)*wr(7, 1))\/sqrt(102) - (70\/51 + (7*I)\/3)*sqrt(7\/4862)*wr(7, 3) - (2240\/26741 + (4645*I)\/80223)*sqrt(2\/17)*wr(7, 3) + (231\/68 + (91*I)\/204)*sqrt(35\/46189)*wr(9, 1) + ((7*I)\/2)*sqrt(7\/2717)*wr(9, 1) + (777\/221 - (84*I)\/221)*sqrt(7\/646)*wr(9, 1) + (567\/34 - (28*I)\/3)*sqrt(7\/46189)*wr(9, 3) + ((27405\/442 - (2891*I)\/442)*wr(9, 3))\/sqrt(10659) + (231\/68 - (147*I)\/68)*sqrt(35\/46189)*wr(9, 5) + (567\/34 - (147*I)\/34)*sqrt(7\/46189)*wr(9, 7)"
		],
		[
			15,
			19,
			"(25158*sqrt(10\/23749)*wi(10, 2))\/4199 - (945*sqrt(5\/308737)*wi(10, 6))\/323 - 105*sqrt(3\/345059)*wi(10, 10) - (140\/429 + (20*I)\/33)*sqrt(70\/6477)*wr(2, 1) - (((2700*I)\/143)*wr(4, 0))\/sqrt(15113) + (140\/143 - (360*I)\/143)*sqrt(35\/2159)*wr(4, 1) - ((600*I)\/11)*sqrt(7\/28067)*wr(6, 0) + (548\/561 - (1040*I)\/33)*sqrt(2\/84201)*wr(6, 1) - (184\/17 + (128*I)\/11)*sqrt(5\/84201)*wr(6, 3) - ((3920*I)\/7293)*sqrt(7\/127)*wr(8, 0) - (88438\/138567 + (7630*I)\/7293)*sqrt(14\/127)*wr(8, 1) + (27622\/4199 + (462*I)\/221)*sqrt(10\/4191)*wr(8, 3) + (32025*sqrt(3\/2159)*wr(10, 0))\/8398 + (5061*sqrt(10\/308737)*wr(10, 4))\/323 + (63*sqrt(165\/3302)*wr(10, 8))\/323"
		],
		[
			15,
			20,
			"(675\/16796 + (515*I)\/16796)*sqrt(105\/17)*wi(10, 2) - (331\/1292 + (75*I)\/1292)*sqrt(105\/442)*wi(10, 6) - (15\/68 + (15*I)\/68)*sqrt(7\/494)*wi(10, 10) - (23\/78 + (37*I)\/78)*sqrt(5\/187)*wr(2, 1) + (34\/13 + (6*I)\/13)*sqrt(10\/561)*wr(4, 1) - (23\/51 + (37*I)\/51)*sqrt(7\/2431)*wr(6, 1) - (53\/51 + (31*I)\/51)*sqrt(70\/2431)*wr(6, 3) - ((12544\/4199 + (896*I)\/4199)*wr(8, 1))\/sqrt(33) + (1624\/12597 + (392*I)\/12597)*sqrt(35)*wr(8, 3) - (555\/33592 - (555*I)\/33592)*sqrt(77\/34)*wr(10, 0) + (43\/1292 - (43*I)\/1292)*sqrt(105\/221)*wr(10, 4) - (63\/2584 - (63*I)\/2584)*sqrt(35\/13)*wr(10, 8)"
		],
		[
			15,
			21,
			"(3\/8 - (5*I)\/8)*sqrt(85\/66)*wr(1, 0) + (59\/156 - (85*I)\/156)*sqrt(35\/374)*wr(3, 0) - (77\/312 - (61*I)\/312)*sqrt(5\/34)*wr(5, 0) + (5\/104 + (19*I)\/104)*sqrt(35\/34)*wr(5, 1) - ((617\/208 - (593*I)\/208)*wr(5, 1))\/sqrt(51) + ((2905\/4862 - (12355*I)\/4862)*wr(7, 0))\/sqrt(1122) - (8665\/4862 - (40115*I)\/19448)*sqrt(7\/561)*wr(7, 1) + (185\/16796 - (7135*I)\/33592)*sqrt(7\/17)*wr(7, 1) - (97505\/184756 + (118345*I)\/369512)*sqrt(7\/187)*wr(7, 3) + ((315\/646 - (735*I)\/2584)*wr(7, 3))\/sqrt(221) + (1671\/544 + (1783*I)\/544)*sqrt(5\/8398)*wr(9, 1) + ((619\/1088 + (1375*I)\/1088)*wr(9, 1))\/sqrt(494) - ((28741\/7072 - (1559*I)\/416)*wr(9, 1))\/sqrt(3553) - (139\/1768 - (617*I)\/1768)*sqrt(21\/646)*wr(9, 3) - ((3081\/1088 - (3051*I)\/1088)*wr(9, 3))\/sqrt(8398) + (73\/544 + (185*I)\/544)*sqrt(5\/8398)*wr(9, 5) - ((2565\/1088 - (3567*I)\/1088)*wr(9, 7))\/sqrt(8398) - ((393\/1088 - (363*I)\/1088)*wr(9, 9))\/sqrt(494) - (109\/68 + (109*I)\/68)*sqrt(5\/5681)*wr(11, 1) - (27\/38 + (27*I)\/38)*sqrt(5\/5083)*wr(11, 1) + (15\/272 + (15*I)\/272)*sqrt(15\/782)*wr(11, 1) - (2459\/5168 + (2459*I)\/5168)*sqrt(21\/10166)*wr(11, 3) - (109\/1292 + (109*I)\/1292)*sqrt(3\/299)*wr(11, 3) + (15\/544 + (15*I)\/544)*sqrt(5\/5083)*wr(11, 5) - (15\/544 + (15*I)\/544)*sqrt(3\/299)*wr(11, 7) - (15\/544 + (15*I)\/544)*sqrt(5\/5681)*wr(11, 9) + (15\/544 + (15*I)\/544)*sqrt(1155\/5681)*wr(11, 11)"
		],
		[
			15,
			22,
			"(-33\/76 - (1278*I)\/4199)*sqrt(77\/782)*wi(10, 2) - (3003\/2584 + (24*I)\/323)*sqrt(77\/5083)*wi(10, 6) - (1\/8 + (2*I)\/17)*sqrt(1155\/5681)*wi(10, 10) - (10\/11 + (35*I)\/13)*sqrt(2\/1173)*wr(2, 1) - (24*sqrt(5\/391)*wr(4, 0))\/13 - (120*wr(4, 1))\/(143*sqrt(391)) + (168*sqrt(5\/5083)*wr(6, 0))\/17 - (304\/187 + (14*I)\/17)*sqrt(70\/15249)*wr(6, 1) - (240\/187 + (60*I)\/17)*sqrt(21\/5083)*wr(6, 3) - (15008*sqrt(5\/23)*wr(8, 0))\/46189 + (69048\/46189 + (3948*I)\/4199)*sqrt(10\/23)*wr(8, 1) - (5880\/4199 + (4620*I)\/4199)*sqrt(42\/253)*wr(8, 3) - (373\/2584 - (3883*I)\/33592)*sqrt(105\/391)*wr(10, 0) + (1119\/646 + (63*I)\/646)*sqrt(77\/10166)*wr(10, 4) + (373\/1292 + (89*I)\/1292)*sqrt(231\/598)*wr(10, 8)"
		],
		[
			15,
			23,
			"(-5\/88 - (5*I)\/22)*sqrt(43\/17)*wr(1, 0) - (85\/132 - (90*I)\/11)*sqrt(7\/2193)*wr(3, 0) - ((1355\/663 + (7725*I)\/104)*wr(5, 0))\/sqrt(24123) + (395\/442 + (1155*I)\/104)*sqrt(7\/24123)*wr(5, 1) + (427\/442 - (197*I)\/8)*sqrt(5\/16082)*wr(5, 1) + (156331\/160446 + (30625*I)\/80223)*sqrt(5\/731)*wr(7, 0) - (118581\/33592 + (35*I)\/1768)*sqrt(35\/48246)*wr(7, 1) - (209849\/641784 - (619535*I)\/641784)*sqrt(35\/1462)*wr(7, 1) - (3339\/2584 + (3185*I)\/136)*sqrt(5\/627198)*wr(7, 3) + (8101757\/4064632 - (56805*I)\/213928)*sqrt(35\/4386)*wr(7, 3) - (60535\/544 + (5005*I)\/68)*sqrt(3\/1986127)*wr(9, 1) - (2185\/1088 - (567*I)\/544)*sqrt(15\/116831)*wr(9, 1) - (905\/2992 - (973*I)\/1496)*sqrt(15\/27778)*wr(9, 1) + (3323\/1088 + (14231*I)\/544)*sqrt(15\/1986127)*wr(9, 3) - (573\/136 + (483*I)\/68)*sqrt(35\/152779)*wr(9, 3) + (165\/544 - (455*I)\/68)*sqrt(33\/180557)*wr(9, 5) + (1639\/1088 + (14231*I)\/544)*sqrt(15\/1986127)*wr(9, 7) + (11\/64 + (567*I)\/544)*sqrt(15\/116831)*wr(9, 9) + (655*sqrt(33\/488566)*wr(11, 1))\/34 + (25*sqrt(33\/437138)*wr(11, 1))\/323 - (15*sqrt(11\/16813)*wr(11, 1))\/16 + (4239*sqrt(385\/218569)*wr(11, 3))\/5168 + (393*sqrt(55\/25714)*wr(11, 3))\/646 - (5*sqrt(33\/437138)*wr(11, 5))\/16 + (3*sqrt(55\/25714)*wr(11, 7))\/16 + (5*sqrt(33\/488566)*wr(11, 9))\/16 - (165*sqrt(7\/488566)*wr(11, 11))\/16"
		],
		[
			15,
			24,
			"(-367615\/33592 + (38637*I)\/33592)*sqrt(105\/176341)*wi(10, 2) - (90561\/2584 - (51955*I)\/2584)*sqrt(105\/4584866)*wi(10, 6) - (1965\/8 - (1335*I)\/8)*sqrt(7\/5124262)*wi(10, 10) + (4129\/858 + (903*I)\/286)*sqrt(5\/16031)*wr(2, 1) - (160\/143 - (160*I)\/143)*sqrt(6\/16031)*wr(4, 0) + (822\/143 + (2030*I)\/143)*sqrt(10\/48093)*wr(4, 1) - (11760\/187 - (11760*I)\/187)*sqrt(6\/208403)*wr(6, 0) + (15457\/561 - (1401*I)\/187)*sqrt(7\/208403)*wr(6, 1) + (2947\/561 + (1087*I)\/561)*sqrt(70\/208403)*wr(6, 3) + (11200\/46189 - (11200*I)\/46189)*sqrt(6\/943)*wr(8, 0) + ((2509556\/46189 - (623644*I)\/46189)*wr(8, 1))\/sqrt(2829) - (134204\/12597 - (1540*I)\/969)*sqrt(35\/10373)*wr(8, 3) + (2760\/221 + (46965*I)\/8398)*sqrt(7\/32062)*wr(10, 0) - (2311\/646 - (17291*I)\/646)*sqrt(105\/2292433)*wr(10, 4) - (81\/17 - (6723*I)\/646)*sqrt(35\/134849)*wr(10, 8)"
		],
		[
			15,
			25,
			"(5\/22 + (3*I)\/22)*sqrt(35\/102)*wr(1, 0) + (175\/429 + (329*I)\/429)*sqrt(5\/34)*wr(3, 0) - (227\/1326 + (3649*I)\/1326)*sqrt(5\/2618)*wr(5, 0) + (307\/442 - (1055*I)\/442)*sqrt(5\/374)*wr(5, 1) - ((20911\/884 + (29749*I)\/884)*wr(5, 1))\/sqrt(3927) - (3325\/26741 + (3325*I)\/26741)*sqrt(14\/51)*wr(7, 0) + ((60550\/26741 + (242585*I)\/106964)*wr(7, 1))\/sqrt(51) - ((875\/4199 + (43715*I)\/16796)*wr(7, 1))\/sqrt(187) - (210\/323 + (1155*I)\/1292)*sqrt(7\/2431)*wr(7, 3) + ((129535\/508079 - (3605*I)\/119548)*wr(7, 3))\/sqrt(17) - (19\/136 - (229*I)\/136)*sqrt(35\/92378)*wr(9, 1) - (59\/272 + (655*I)\/272)*sqrt(7\/5434)*wr(9, 1) - (5383\/9724 + (2485*I)\/4862)*sqrt(7\/323)*wr(9, 1) - (503\/272 + (715*I)\/272)*sqrt(7\/92378)*wr(9, 3) + (2751\/884 + (3423*I)\/884)*sqrt(3\/7106)*wr(9, 3) + (105\/136 + (105*I)\/136)*sqrt(35\/92378)*wr(9, 5) - (609\/272 + (609*I)\/272)*sqrt(7\/92378)*wr(9, 7) - (21\/16 + (21*I)\/16)*sqrt(7\/5434)*wr(9, 9) + (1\/17 - I\/17)*sqrt(385\/5681)*wr(11, 1) - (6\/323 - (6*I)\/323)*sqrt(8855\/221)*wr(11, 1) + (1\/323 - I\/323)*sqrt(231\/299)*wr(11, 3) - (7\/323 - (7*I)\/323)*sqrt(1518\/221)*wr(11, 3)"
		],
		[
			15,
			26,
			"((-7707\/4199 + (83853*I)\/8398)*wi(10, 2))\/sqrt(7667) + ((3843\/323 + (28413*I)\/646)*wi(10, 6))\/sqrt(199342) - (7 + (77*I)\/2)*sqrt(15\/222794)*wi(10, 10) + (70\/143 + (20*I)\/143)*sqrt(7\/2091)*wr(2, 1) - ((24*I)\/143)*sqrt(10\/4879)*wr(4, 0) + (280\/143 + (160*I)\/143)*sqrt(14\/697)*wr(4, 1) - ((252*I)\/187)*sqrt(70\/9061)*wr(6, 0) - (1784\/187 - (1988*I)\/187)*sqrt(5\/27183)*wr(6, 1) - (440\/17 - (5460*I)\/187)*sqrt(2\/27183)*wr(6, 3) - ((8288*I)\/46189)*sqrt(70\/41)*wr(8, 0) - (27916\/46189 - (32592*I)\/46189)*sqrt(35\/41)*wr(8, 1) + ((3220\/247 - (55440*I)\/4199)*wr(8, 3))\/sqrt(1353) - (4130\/4199 + (847*I)\/646)*sqrt(15\/1394)*wr(10, 0) - ((11634\/323 - (27951*I)\/323)*wr(10, 4))\/sqrt(99671) + (14\/323 + (847*I)\/646)*sqrt(33\/533)*wr(10, 8)"
		],
		[
			15,
			27,
			"(-100\/143 + (20*I)\/143)*sqrt(14\/2193)*wr(3, 0) - ((1015\/26 - (3345*I)\/442)*wr(5, 0))\/sqrt(48246) + (105\/26 - (1375*I)\/442)*sqrt(7\/48246)*wr(5, 1) - (483\/52 - (4831*I)\/2652)*sqrt(5\/8041)*wr(5, 1) - (85498\/80223 + (16702*I)\/80223)*sqrt(10\/731)*wr(7, 0) - (2849\/884 - (73779*I)\/16796)*sqrt(35\/24123)*wr(7, 1) + (237797\/320892 + (3347*I)\/320892)*sqrt(35\/731)*wr(7, 1) + (805\/68 - (5607*I)\/1292)*sqrt(5\/313599)*wr(7, 3) + (57225\/106964 - (622331*I)\/2032316)*sqrt(35\/2193)*wr(7, 3) + (2695\/68 - (7715*I)\/68)*sqrt(3\/3972254)*wr(9, 1) + (231\/68 - (217*I)\/17)*sqrt(15\/233662)*wr(9, 1) + (28\/221 + (251*I)\/884)*sqrt(15\/13889)*wr(9, 1) - (1939\/68 + (49*I)\/34)*sqrt(15\/3972254)*wr(9, 3) - (2373\/442 + (2325*I)\/442)*sqrt(35\/305558)*wr(9, 3) + (2695\/68 + (885*I)\/68)*sqrt(3\/3972254)*wr(9, 5) - (1939\/68 - (167*I)\/68)*sqrt(15\/3972254)*wr(9, 7) + (21\/68 - I\/4)*sqrt(165\/21242)*wr(9, 9) + ((175*I)\/17)*sqrt(33\/244283)*wr(11, 1) + ((1090*I)\/323)*sqrt(33\/218569)*wr(11, 1) + (15*I)*sqrt(11\/33626)*wr(11, 1) - ((3981*I)\/323)*sqrt(385\/437138)*wr(11, 3) + ((105*I)\/323)*sqrt(55\/12857)*wr(11, 3) + ((5*I)\/2)*sqrt(33\/218569)*wr(11, 5) - ((3*I)\/2)*sqrt(55\/12857)*wr(11, 7) - ((5*I)\/2)*sqrt(33\/244283)*wr(11, 9) + ((165*I)\/2)*sqrt(7\/244283)*wr(11, 11)"
		],
		[
			16,
			0,
			"2*sqrt(5\/21)*wr(4, 0)"
		],
		[
			16,
			1,
			"(1\/27 + I\/27)*sqrt(10)*wr(3, 0) - (14\/27 - (31*I)\/27)*sqrt(5\/154)*wr(5, 0) + (4\/9 - (5*I)\/9)*sqrt(5\/22)*wr(5, 1) + ((14\/3 - (53*I)\/6)*wr(5, 1))\/sqrt(231)"
		],
		[
			16,
			2,
			"(17\/54 - (7*I)\/54)*sqrt(5)*wr(3, 0) + (23\/108 - (37*I)\/108)*sqrt(5\/77)*wr(5, 0) - (7\/36 - (5*I)\/36)*sqrt(5\/11)*wr(5, 1) - ((47\/12 - (61*I)\/12)*wr(5, 1))\/sqrt(462)"
		],
		[
			16,
			3,
			"(4*wr(2, 1))\/(9*sqrt(7)) + (10\/11 - (28*I)\/33)*sqrt(2\/21)*wr(4, 1) - (29\/99 + (10*I)\/11)*sqrt(5\/13)*wr(6, 1) - (25\/33 + (6*I)\/11)*sqrt(2\/13)*wr(6, 3)"
		],
		[
			16,
			4,
			"(1\/9 - I\/3)*sqrt(5\/21)*wr(2, 1) + (46\/99 - (26*I)\/99)*sqrt(10\/7)*wr(4, 1) + ((200\/99 + (20*I)\/11)*wr(6, 1))\/sqrt(39) - (4\/33 - (8*I)\/11)*sqrt(10\/39)*wr(6, 3)"
		],
		[
			16,
			5,
			"(1\/66 - (3*I)\/22)*sqrt(5\/6)*wr(3, 0) - (3\/13 + (7*I)\/13)*sqrt(35\/66)*wr(5, 0) + (5\/39 + (3*I)\/13)*sqrt(5\/66)*wr(5, 1) - (47\/234 + (73*I)\/78)*sqrt(7\/11)*wr(5, 1) - (75\/1573 + (75*I)\/1573)*sqrt(14)*wr(7, 0) - (1605\/12584 + (7765*I)\/12584)*wr(7, 1) - ((115\/312 + (155*I)\/312)*wr(7, 1))\/sqrt(33) + (5\/8 + (5*I)\/8)*sqrt(21\/143)*wr(7, 3) + ((3955\/37752 + (11435*I)\/37752)*wr(7, 3))\/sqrt(3)"
		],
		[
			16,
			6,
			"(4\/9 - (10*I)\/9)*sqrt(2\/21)*wr(2, 1) - ((80\/99 - (16*I)\/11)*wr(4, 1))\/sqrt(7) + (1\/99 + (35*I)\/99)*sqrt(10\/39)*wr(6, 1) + ((10\/33 + (14*I)\/33)*wr(6, 3))\/sqrt(39)"
		],
		[
			16,
			7,
			"((-332*I)\/14157)*sqrt(35)*wr(7, 0) + ((332*I)\/14157)*sqrt(10)*wr(7, 1) - ((332*I)\/1573)*sqrt(10\/3)*wr(7, 3)"
		],
		[
			16,
			8,
			"((1\/18 + (2*I)\/9)*wr(1, 0))\/sqrt(3) + (1\/44 - (2*I)\/33)*sqrt(7)*wr(3, 0) + ((25\/39 - (95*I)\/156)*wr(5, 0))\/sqrt(11) + (44\/39 - (123*I)\/52)*sqrt(5\/66)*wr(5, 1) - ((5*I)\/52)*sqrt(7\/11)*wr(5, 1) + ((28*I)\/1573)*sqrt(15)*wr(7, 0) + ((7*I)\/78)*sqrt(35\/22)*wr(7, 1) + (1\/2574 - (4249*I)\/28314)*sqrt(35\/6)*wr(7, 1) - (7\/2 - (7*I)\/18)*sqrt(5\/286)*wr(7, 3) - (35\/1287 + (21*I)\/3146)*sqrt(35\/2)*wr(7, 3)"
		],
		[
			16,
			9,
			"(-12*sqrt(5)*wr(4, 0))\/143 - (56*sqrt(5\/13)*wr(6, 0))\/33 - (224*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			16,
			10,
			"(5\/18 + I\/6)*sqrt(35\/6)*wr(1, 0) + (29\/132 + (19*I)\/132)*sqrt(5\/2)*wr(3, 0) + (53\/156 + (37*I)\/156)*sqrt(35\/22)*wr(5, 0) + (153\/104 + (113*I)\/104)*sqrt(7\/33)*wr(5, 1) - (25\/156 + (17*I)\/156)*sqrt(5\/22)*wr(5, 1) + (100\/4719 + (100*I)\/4719)*sqrt(14\/3)*wr(7, 0) + ((2150\/14157 + (65*I)\/363)*wr(7, 1))\/sqrt(3) + ((5\/52 + (5*I)\/156)*wr(7, 1))\/sqrt(11) - (1435\/56628 + (1985*I)\/56628)*wr(7, 3) - (5\/18 + (5*I)\/18)*sqrt(7\/143)*wr(7, 3)"
		],
		[
			16,
			11,
			"(13\/33 + (17*I)\/33)*sqrt(5\/273)*wr(2, 1) - (19\/11 - I\/11)*sqrt(10\/91)*wr(4, 1) + ((41\/429 - I\/143)*wr(6, 1))\/sqrt(3) - (103\/1287 + (19*I)\/1287)*sqrt(10\/3)*wr(6, 3) - (5404\/1287 - (1652*I)\/1287)*sqrt(7\/221)*wr(8, 1) + (5404\/117 - (1652*I)\/117)*sqrt(5\/7293)*wr(8, 3)"
		],
		[
			16,
			12,
			"((10*I)\/1573)*sqrt(35\/3)*wr(7, 0) - ((10*I)\/1573)*sqrt(10\/3)*wr(7, 1) + ((30*I)\/1573)*sqrt(10)*wr(7, 3)"
		],
		[
			16,
			13,
			"(-40\/99 - (40*I)\/99)*sqrt(10\/91)*wr(2, 1) + (16\/11 - (12*I)\/11)*sqrt(15\/91)*wr(4, 1) - (16\/1287 + (28*I)\/1287)*sqrt(2)*wr(6, 1) + (16\/1287 + (56*I)\/429)*sqrt(5)*wr(6, 3) - (112\/429 - (168*I)\/143)*sqrt(14\/663)*wr(8, 1) + (112\/117 - (56*I)\/13)*sqrt(10\/2431)*wr(8, 3)"
		],
		[
			16,
			14,
			"(-4\/99 - (4*I)\/33)*wr(2, 1) + (2\/143 + (6*I)\/143)*sqrt(6)*wr(4, 1) - (28\/99 + (28*I)\/33)*sqrt(7\/65)*wr(6, 1) - (4\/33 + (4*I)\/11)*sqrt(14\/13)*wr(6, 3) - (14\/143 + (42*I)\/143)*sqrt(51\/5)*wr(8, 1) + (14\/13 + (42*I)\/13)*sqrt(7\/187)*wr(8, 3)"
		],
		[
			16,
			15,
			"(1\/11 + (7*I)\/33)*sqrt(2\/51)*wr(1, 0) - (4\/143 - (4*I)\/143)*sqrt(14\/17)*wr(3, 0) + ((9\/26 + (51*I)\/26)*wr(5, 0))\/sqrt(374) + (55\/52 - (51*I)\/52)*sqrt(5\/561)*wr(5, 1) + (43\/78 - (23*I)\/78)*sqrt(7\/374)*wr(5, 1) - (29008\/80223 - (29008*I)\/80223)*sqrt(10\/51)*wr(7, 0) - (433\/1326 - (673*I)\/1326)*sqrt(35\/187)*wr(7, 1) + (46837\/160446 - (28959*I)\/53482)*sqrt(35\/51)*wr(7, 1) + (7\/34 - (77*I)\/102)*sqrt(5\/2431)*wr(7, 3) - (4903\/160446 + (1789*I)\/12342)*sqrt(35\/17)*wr(7, 3) + (1057\/136 - (1085*I)\/136)*sqrt(5\/5434)*wr(9, 1) + (6447\/4862 - (12537*I)\/2431)*sqrt(5\/323)*wr(9, 1) + ((2303\/102 - (4753*I)\/102)*wr(9, 1))\/sqrt(92378) - (1589\/408 - (4081*I)\/408)*sqrt(5\/92378)*wr(9, 3) - (91\/34 - (2597*I)\/442)*sqrt(35\/21318)*wr(9, 3) + (294\/17 - (294*I)\/17)*sqrt(2\/46189)*wr(9, 5) - (945\/136 - (945*I)\/136)*sqrt(5\/92378)*wr(9, 7) + (63\/8 - (63*I)\/8)*sqrt(5\/5434)*wr(9, 9)"
		],
		[
			16,
			16,
			"wr(0, 0) + (84*wr(4, 0))\/143 + (128*wr(6, 0))\/(33*sqrt(13)) + (112*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			16,
			17,
			"((-685\/99 - (274*I)\/99)*wr(1, 0))\/sqrt(6477) + (170\/143 - (16*I)\/33)*sqrt(7\/2159)*wr(3, 0) - ((475\/39 - (1376*I)\/39)*wr(5, 0))\/sqrt(23749) - (1097\/39 - (1176*I)\/13)*sqrt(5\/142494)*wr(5, 1) + (131\/13 + (8*I)\/13)*sqrt(7\/23749)*wr(5, 1) - ((5376*I)\/26741)*sqrt(15\/2159)*wr(7, 0) + (246\/221 + (301*I)\/663)*sqrt(70\/23749)*wr(7, 1) + (16180\/21879 - (40243*I)\/18513)*sqrt(70\/6477)*wr(7, 1) - (224\/17 - (2065*I)\/153)*sqrt(10\/308737)*wr(7, 3) + (1850\/21879 + (2625*I)\/26741)*sqrt(70\/2159)*wr(7, 3) + (21*sqrt(5\/345059)*wr(9, 1))\/68 + (3969\/374 - (7938*I)\/187)*sqrt(5\/82042)*wr(9, 1) - ((12103\/34 + (3969*I)\/34)*wr(9, 1))\/sqrt(5866003) + (7945\/68 - (3969*I)\/17)*sqrt(5\/5866003)*wr(9, 3) + (1673\/442 - (567*I)\/17)*sqrt(105\/451231)*wr(9, 3) - (((3969*I)\/34)*wr(9, 5))\/sqrt(5866003) - ((3969*I)\/17)*sqrt(5\/5866003)*wr(9, 7)"
		],
		[
			16,
			18,
			"((-2\/33 + (18*I)\/11)*wr(2, 1))\/sqrt(21) + (1 - (17*I)\/11)*sqrt(2\/7)*wr(4, 1) - ((4\/33 - (28*I)\/33)*wr(6, 1))\/sqrt(195) - (28\/99 + (124*I)\/99)*sqrt(2\/39)*wr(6, 3) + (476\/1287 - (532*I)\/1287)*sqrt(7\/85)*wr(8, 1) - ((476\/117 - (532*I)\/117)*wr(8, 3))\/sqrt(561)"
		],
		[
			16,
			19,
			"(140\/99 - (20*I)\/33)*sqrt(14\/381)*wr(1, 0) - ((35\/33 + (85*I)\/33)*wr(3, 0))\/sqrt(254) - ((799\/78 + (659*I)\/78)*wr(5, 0))\/sqrt(19558) - (1479\/52 + (947*I)\/52)*sqrt(5\/29337)*wr(5, 1) - ((619\/78 - (217*I)\/78)*wr(5, 1))\/sqrt(2794) + (7868\/80223 + (7868*I)\/80223)*sqrt(70\/381)*wr(7, 0) + (1645\/442 - (77*I)\/78)*sqrt(5\/1397)*wr(7, 1) - (1146313\/481338 + (452431*I)\/160446)*sqrt(5\/381)*wr(7, 1) + (497\/306 + (245*I)\/306)*sqrt(35\/18161)*wr(7, 3) - (98749\/481338 - (29071*I)\/481338)*sqrt(5\/127)*wr(7, 3) - (21 - 21*I)*sqrt(35\/11732006)*wr(9, 1) - (609\/34 - (21*I)\/2)*sqrt(7\/690118)*wr(9, 1) - (189\/374 + (315*I)\/374)*sqrt(35\/2413)*wr(9, 1) - (35\/17 + (91*I)\/17)*sqrt(70\/345059)*wr(9, 3) - (231\/34 + (273*I)\/34)*sqrt(15\/53086)*wr(9, 3) - (63\/17 + (63*I)\/17)*sqrt(7\/690118)*wr(9, 5) - (63\/17 + (63*I)\/17)*sqrt(70\/345059)*wr(9, 7)"
		],
		[
			16,
			20,
			"((602*I)\/21879)*sqrt(5\/11)*wr(7, 0) - ((86*I)\/21879)*sqrt(70\/11)*wr(7, 1) + ((86*I)\/2431)*sqrt(70\/33)*wr(7, 3) - ((161*I)\/884)*sqrt(165\/38)*wr(9, 1) + ((42*I)\/221)*sqrt(35\/19)*wr(9, 3) - ((35*I)\/34)*sqrt(3\/247)*wr(9, 5) + ((7*I)\/136)*sqrt(15\/247)*wr(9, 7) + ((63*I)\/8)*sqrt(15\/4199)*wr(9, 9)"
		],
		[
			16,
			21,
			"(13969\/201552 + (3*I)\/4199)*sqrt(7\/2)*wi(10, 2) - (303\/10336 - (42*I)\/323)*sqrt(7\/13)*wi(10, 6) + (1\/32 + 9*I)*sqrt(35\/12597)*wi(10, 10) - ((5\/78 + (5*I)\/39)*wr(2, 1))\/sqrt(66) + ((29\/39 - (4*I)\/13)*wr(4, 1))\/sqrt(11) + (5\/51 - (32*I)\/51)*sqrt(35\/858)*wr(6, 1) - (sqrt(7\/429)*wr(6, 3))\/17 - (343\/57 + (4606*I)\/741)*sqrt(5\/374)*wr(8, 1) + (227\/247 + (70*I)\/247)*sqrt(21\/34)*wr(8, 3) - (2393*sqrt(385\/3)*wr(10, 0))\/134368 - (2647*sqrt(7\/26)*wr(10, 4))\/7752 - (27*sqrt(21\/442)*wr(10, 8))\/304"
		],
		[
			16,
			22,
			"(5\/11 - (3*I)\/11)*sqrt(15\/46)*wr(1, 0) - (5\/143 + (7*I)\/429)*sqrt(35\/46)*wr(3, 0) + (8\/3 - (23*I)\/39)*sqrt(5\/506)*wr(5, 0) - (4\/13 - (7*I)\/13)*sqrt(35\/506)*wr(5, 1) + ((154\/39 + (335*I)\/78)*wr(5, 1))\/sqrt(759) - (1855\/26741 - (1855*I)\/26741)*sqrt(2\/69)*wr(7, 0) + (1325\/5304 + (1565*I)\/5304)*sqrt(7\/253)*wr(7, 1) - (20015\/213928 - (22985*I)\/213928)*sqrt(7\/69)*wr(7, 1) + (94115\/641784 + (4435*I)\/37752)*sqrt(7\/23)*wr(7, 3) + ((665\/136 + (385*I)\/136)*wr(7, 3))\/sqrt(3289) + (224\/51 - (1057*I)\/51)*sqrt(5\/124982)*wr(9, 1) - ((34951\/19448 - (98455*I)\/58344)*wr(9, 1))\/sqrt(437) - ((413\/4 - (175*I)\/2)*wr(9, 1))\/sqrt(2124694) + (1015\/221 - (4417*I)\/221)*sqrt(7\/28842)*wr(9, 3) - ((16415\/204 + (4235*I)\/102)*wr(9, 3))\/sqrt(124982) + (427\/34 - (427*I)\/34)*sqrt(5\/124982)*wr(9, 5) - ((7945\/408 - (7945*I)\/408)*wr(9, 7))\/sqrt(124982) - ((763\/8 - (763*I)\/8)*wr(9, 9))\/sqrt(2124694)"
		],
		[
			16,
			23,
			"(27649\/134368 + (13535*I)\/134368)*sqrt(385\/129)*wi(10, 2) + (2289\/10336 - (177*I)\/10336)*sqrt(1155\/1118)*wi(10, 6) + (5\/32 - (5*I)\/32)*sqrt(77\/361114)*wi(10, 10) + (155\/1716 - (101*I)\/5148)*sqrt(5\/43)*wr(2, 1) - (79\/429 - (19*I)\/33)*sqrt(5\/258)*wr(4, 1) + (1523\/1122 - (857*I)\/3366)*sqrt(7\/559)*wr(6, 1) + (9\/187 + (37*I)\/561)*sqrt(455\/86)*wr(6, 3) - ((288911\/5434 + (59157*I)\/5434)*wr(8, 1))\/sqrt(2193) + (5193\/494 + (2115*I)\/494)*sqrt(35\/8041)*wr(8, 3) - (10175\/134368 - (10175*I)\/134368)*sqrt(7\/86)*wr(10, 0) + (521\/5168 - (521*I)\/5168)*sqrt(385\/1677)*wr(10, 4) - (177\/608 - (177*I)\/608)*sqrt(385\/9503)*wr(10, 8)"
		],
		[
			16,
			24,
			"((58\/11 - (232*I)\/11)*wr(1, 0))\/sqrt(943) + (1432\/429 + (124*I)\/33)*sqrt(7\/2829)*wr(3, 0) + ((25\/26 - (1635*I)\/26)*wr(5, 0))\/sqrt(31119) - (421\/78 - (695*I)\/78)*sqrt(7\/31119)*wr(5, 1) - (283\/234 + (403*I)\/18)*sqrt(5\/20746)*wr(5, 1) - ((59822*I)\/26741)*sqrt(5\/943)*wr(7, 0) + (3491\/2652 - (7977*I)\/884)*sqrt(35\/62238)*wr(7, 1) - (421\/9724 - (419631*I)\/106964)*sqrt(35\/1886)*wr(7, 1) - (1351\/68 + (273*I)\/68)*sqrt(15\/269698)*wr(7, 3) + (11615\/29172 + (104913*I)\/106964)*sqrt(35\/5658)*wr(7, 3) - (147\/8 - (385*I)\/8)*sqrt(15\/43556227)*wr(9, 1) - (343\/748 - (5845*I)\/374)*sqrt(5\/107502)*wr(9, 1) + ((2303\/34 + (5985*I)\/34)*wr(9, 1))\/sqrt(7686393) + (11487\/136 - (245*I)\/136)*sqrt(5\/7686393)*wr(9, 3) + (861\/221 + (140*I)\/17)*sqrt(35\/197087)*wr(9, 3) + ((105*I)\/34)*sqrt(57\/134849)*wr(9, 5) - ((245*I)\/136)*sqrt(5\/7686393)*wr(9, 7) + ((35*I)\/8)*sqrt(165\/3959657)*wr(9, 9)"
		],
		[
			16,
			25,
			"(-24*sqrt(5\/7)*wr(4, 0))\/143 + (56*sqrt(35\/13)*wr(6, 0))\/187 - (1568*sqrt(35\/17)*wr(8, 0))\/8151 - (63*sqrt(15)*wr(10, 0))\/1292 + (189*sqrt(11\/26)*wr(10, 4))\/323 + (63*sqrt(33\/442)*wr(10, 8))\/38"
		],
		[
			16,
			26,
			"(3\/22 + (5*I)\/22)*sqrt(105\/41)*wr(1, 0) + (31\/22 + (25*I)\/22)*sqrt(5\/41)*wr(3, 0) - (283\/39 + (112*I)\/39)*sqrt(5\/3157)*wr(5, 0) - (9\/13 + (16*I)\/39)*sqrt(5\/451)*wr(5, 1) - ((4129\/39 + (2632*I)\/39)*wr(5, 1))\/sqrt(18942) + (11620\/26741 + (11620*I)\/26741)*sqrt(7\/123)*wr(7, 0) - ((5285\/8228 + (105665*I)\/106964)*wr(7, 1))\/sqrt(246) + ((2765\/884 + (1925*I)\/884)*wr(7, 1))\/sqrt(902) - (805\/204 + (245*I)\/204)*sqrt(7\/11726)*wr(7, 3) + ((171745\/320892 - (515095*I)\/320892)*wr(7, 3))\/sqrt(82) - (105\/8 + (49*I)\/8)*sqrt(7\/1893749)*wr(9, 1) - (133\/68 + (329*I)\/204)*sqrt(35\/111397)*wr(9, 1) + (7\/187 - (14*I)\/187)*sqrt(7\/1558)*wr(9, 1) + (35\/136 + (4585*I)\/408)*sqrt(7\/111397)*wr(9, 3) + ((77\/68 + (651*I)\/68)*wr(9, 3))\/sqrt(25707) - (7\/51 + (7*I)\/51)*sqrt(455\/8569)*wr(9, 5) + (2345\/408 + (2345*I)\/408)*sqrt(7\/111397)*wr(9, 7) - (7\/8 + (7*I)\/8)*sqrt(77\/172159)*wr(9, 9)"
		],
		[
			16,
			27,
			"(29\/646 - (43*I)\/646)*sqrt(385\/258)*wi(10, 2) - (5\/1292 + (53*I)\/1292)*sqrt(1155\/559)*wi(10, 6) - (5\/4 + (5*I)\/4)*sqrt(77\/180557)*wi(10, 10) + (5\/11 + (35*I)\/33)*sqrt(5\/86)*wr(2, 1) + (2 + (14*I)\/11)*sqrt(5\/129)*wr(4, 1) + (30\/187 + (406*I)\/187)*sqrt(14\/559)*wr(6, 1) - (36\/187 - (268*I)\/187)*sqrt(35\/559)*wr(6, 3) - (32550\/2717 - (105154*I)\/2717)*sqrt(2\/2193)*wr(8, 1) + (978\/247 - (1766*I)\/247)*sqrt(70\/8041)*wr(8, 3) + (55\/1292 + (55*I)\/1292)*sqrt(7\/43)*wr(10, 0) - (5\/323 + (5*I)\/323)*sqrt(385\/3354)*wr(10, 4) + (5\/38 + (5*I)\/38)*sqrt(385\/19006)*wr(10, 8)"
		],
		[
			17,
			0,
			"(127\/2 + 252*I)*sqrt(5\/498729)*wr(5, 0) + (sqrt(15\/23749)*wr(5, 1))\/2 + ((507\/2 + 1008*I)*wr(5, 1))\/sqrt(332486)"
		],
		[
			17,
			1,
			"(-1\/3 - I\/3)*sqrt(10\/15113)*wr(4, 0) - (4\/3 + (4*I)\/9)*sqrt(238\/127)*wr(4, 1) - (4\/11 - (4*I)\/11)*sqrt(5\/84201)*wr(6, 1) + (4\/11 - (4*I)\/11)*sqrt(6\/28067)*wr(6, 3)"
		],
		[
			17,
			2,
			"(-200\/33 - (200*I)\/33)*sqrt(5\/15113)*wr(4, 0) + (6\/11 - (14*I)\/99)*sqrt(119\/127)*wr(4, 1) + (324\/11 + (324*I)\/11)*sqrt(35\/28067)*wr(6, 0) + (191\/11 + (565*I)\/11)*sqrt(5\/168402)*wr(6, 1) + (17 + (569*I)\/11)*sqrt(3\/28067)*wr(6, 3)"
		],
		[
			17,
			3,
			"(44\/3 - (47*I)\/33)*sqrt(5\/12954)*wr(3, 0) - (345\/2 - (406*I)\/39)*sqrt(5\/997458)*wr(5, 0) + (5\/6 - (1240*I)\/39)*sqrt(5\/142494)*wr(5, 1) - ((12185\/36 - (1064*I)\/39)*wr(5, 1))\/sqrt(166243) + ((92*I)\/1573)*sqrt(14\/2159)*wr(7, 0) - ((4*I)\/13)*sqrt(3\/23749)*wr(7, 1) - (((184*I)\/1573)*wr(7, 1))\/sqrt(2159) + ((4*I)\/1573)*sqrt(381\/17)*wr(7, 3)"
		],
		[
			17,
			4,
			"((-425\/66 - (125*I)\/198)*wr(3, 0))\/sqrt(4318) + ((3925\/39 + (3425*I)\/39)*wr(5, 0))\/sqrt(332486) + (4055\/78 - (15175*I)\/234)*sqrt(5\/498729)*wr(5, 1) - ((4885\/117 + (355*I)\/39)*wr(5, 1))\/sqrt(47498) - (509\/1573 + (2731*I)\/1573)*sqrt(70\/6477)*wr(7, 0) - (1045\/104 + (773*I)\/104)*sqrt(5\/23749)*wr(7, 1) + (6305\/968 + (160813*I)\/12584)*sqrt(5\/6477)*wr(7, 1) + (3\/8 + (3*I)\/8)*sqrt(35\/308737)*wr(7, 3) + (46309\/12584 - (18283*I)\/12584)*sqrt(5\/2159)*wr(7, 3)"
		],
		[
			17,
			5,
			"((465\/11 - (1315*I)\/99)*wr(2, 1))\/sqrt(15113) + (80\/11 - (80*I)\/11)*sqrt(30\/15113)*wr(4, 0) - (656\/11 - 24*I)*sqrt(2\/45339)*wr(4, 1) - (194\/11 - (194*I)\/11)*sqrt(70\/84201)*wr(6, 0) + (100\/11 - (332*I)\/99)*sqrt(5\/28067)*wr(6, 1) - (112\/33 + (64*I)\/33)*sqrt(2\/28067)*wr(6, 3) + (40\/187 + (40*I)\/187)*sqrt(105\/127)*wr(8, 1) - ((200\/17 + (200*I)\/17)*wr(8, 3))\/sqrt(1397)"
		],
		[
			17,
			6,
			"(-236\/99 + (103*I)\/99)*sqrt(5\/2159)*wr(3, 0) + (180\/13 - (216*I)\/13)*sqrt(5\/166243)*wr(5, 0) + (2230\/9 - (2588*I)\/117)*sqrt(2\/498729)*wr(5, 1) + (820\/117 + (200*I)\/117)*sqrt(5\/23749)*wr(5, 1) + (17640\/1573 - (4456*I)\/1573)*sqrt(7\/6477)*wr(7, 0) + (630\/13 + (316*I)\/13)*sqrt(2\/23749)*wr(7, 1) - (86940\/1573 + (9404*I)\/1573)*sqrt(2\/6477)*wr(7, 1) - (9450\/1573 + (23752*I)\/1573)*sqrt(2\/2159)*wr(7, 3)"
		],
		[
			17,
			7,
			"(70\/9 - (170*I)\/9)*sqrt(10\/15113)*wr(2, 1) - (56\/11 - (480*I)\/11)*sqrt(5\/45339)*wr(4, 1) - (101\/99 - (145*I)\/99)*sqrt(34\/1651)*wr(6, 1) + (382\/33 + (514*I)\/33)*sqrt(5\/28067)*wr(6, 3) - (96*sqrt(42\/127)*wr(8, 1))\/221 + (96*sqrt(110\/127)*wr(8, 3))\/221"
		],
		[
			17,
			8,
			"(-94\/33 - (17*I)\/11)*sqrt(5\/12954)*wr(2, 1) + (1770*wr(4, 0))\/(143*sqrt(2159)) + (610\/143 + (45*I)\/143)*sqrt(5\/2159)*wr(4, 1) - (2212*wr(6, 0))\/(33*sqrt(28067)) - (70\/33 - (13*I)\/11)*sqrt(7\/168402)*wr(6, 1) + (238\/33 + (39*I)\/11)*sqrt(35\/84201)*wr(6, 3) - (448*wr(8, 0))\/(2431*sqrt(127)) + (28070\/2431 + (5901*I)\/2431)*sqrt(2\/127)*wr(8, 1) - (2198\/221 - (63*I)\/221)*sqrt(70\/4191)*wr(8, 3)"
		],
		[
			17,
			9,
			"(-16\/9 + (64*I)\/9)*sqrt(5\/6477)*wr(1, 0) - (89\/143 + (14*I)\/3)*sqrt(35\/2159)*wr(3, 0) + (23\/6 + (1783*I)\/78)*sqrt(5\/23749)*wr(5, 0) + (113\/26 - (35*I)\/26)*sqrt(35\/23749)*wr(5, 1) + ((3137\/78 + (5487*I)\/26)*wr(5, 1))\/sqrt(142494) + ((1050*I)\/1573)*sqrt(3\/2159)*wr(7, 0) + (9375\/884 + (245*I)\/39)*sqrt(7\/47498)*wr(7, 1) - (115\/468 + (209510*I)\/14157)*sqrt(7\/12954)*wr(7, 1) + (6415\/6732 - (105*I)\/1573)*sqrt(7\/4318)*wr(7, 3) - ((35\/68 - (560*I)\/9)*wr(7, 3))\/sqrt(617474) - (3577*sqrt(5\/5866003)*wr(9, 1))\/17 - (105*wr(9, 1))\/(17*sqrt(345059)) - (2555*sqrt(21\/451231)*wr(9, 3))\/221 - (35*wr(9, 3))\/(17*sqrt(5866003))"
		],
		[
			17,
			10,
			"((685\/66 + (75*I)\/22)*wr(2, 1))\/sqrt(45339) - (69\/11 - (69*I)\/11)*sqrt(10\/15113)*wr(4, 0) + ((397\/143 - (7551*I)\/143)*wr(4, 1))\/sqrt(30226) + (50\/11 - (50*I)\/11)*sqrt(70\/28067)*wr(6, 0) - (73\/66 - (153*I)\/22)*sqrt(5\/84201)*wr(6, 1) - ((679\/33 + (209*I)\/3)*wr(6, 3))\/sqrt(168402) - (3217\/2431 + (1453*I)\/2431)*sqrt(35\/127)*wr(8, 1) + ((2855\/221 + (11675*I)\/221)*wr(8, 3))\/sqrt(4191)"
		],
		[
			17,
			11,
			"(1\/3 + (5*I)\/9)*sqrt(1547\/762)*wr(1, 0) - ((30571\/858 + (40045*I)\/858)*wr(3, 0))\/sqrt(56134) - ((4325\/26 + (7745*I)\/78)*wr(5, 0))\/sqrt(4322318) + (53099\/156 + (70885*I)\/156)*sqrt(5\/6483477)*wr(5, 1) + ((25\/6 + (18155*I)\/78)*wr(5, 1))\/sqrt(617474) + (18757\/14157 + (5515*I)\/1573)*sqrt(70\/84201)*wr(7, 0) + (6257\/612 + (214289*I)\/7956)*sqrt(5\/308737)*wr(7, 1) - (778475\/56628 + (1099859*I)\/56628)*sqrt(5\/84201)*wr(7, 1) - (3041195\/320892 - (429147*I)\/106964)*sqrt(5\/28067)*wr(7, 3) - (193\/468 + (193*I)\/468)*sqrt(35\/23749)*wr(7, 3) + (1960\/221 - (1960*I)\/221)*sqrt(14\/451231)*wr(9, 1) + (1960\/221 - (1960*I)\/221)*sqrt(30\/5866003)*wr(9, 3)"
		],
		[
			17,
			12,
			"(-14\/3 + (136*I)\/33)*sqrt(10\/45339)*wr(2, 1) + (1204\/143 + (348*I)\/143)*sqrt(5\/15113)*wr(4, 1) + (1028\/33 - (2516*I)\/33)*sqrt(2\/84201)*wr(6, 1) + (408\/11 - (184*I)\/11)*sqrt(5\/84201)*wr(6, 3) - (66\/17 - (15876*I)\/2431)*sqrt(14\/127)*wr(8, 1) + (1382\/221 - (1764*I)\/221)*sqrt(30\/1397)*wr(8, 3)"
		],
		[
			17,
			13,
			"((-1000\/11 + (100*I)\/13)*wr(3, 0))\/sqrt(84201) + ((2770\/13 - (440*I)\/13)*wr(5, 0))\/sqrt(6483477) - (3961\/39 + (760*I)\/39)*sqrt(10\/2161159)*wr(5, 1) - ((1550\/13 + (432*I)\/13)*wr(5, 1))\/sqrt(926211) + (700\/14157 + (19658*I)\/4719)*sqrt(35\/28067)*wr(7, 0) - (4753\/156 + (36304*I)\/663)*sqrt(5\/1852422)*wr(7, 1) + (1856953\/56628 - (14440*I)\/1573)*sqrt(5\/56134)*wr(7, 1) - (13573\/6292 - (142776*I)\/2057)*sqrt(5\/168402)*wr(7, 3) - (7*sqrt(4445\/1122)*wr(7, 3))\/156 - ((56*I)\/221)*sqrt(2667\/3553)*wr(9, 1) - ((168*I)\/221)*sqrt(635\/46189)*wr(9, 3)"
		],
		[
			17,
			14,
			"(7\/99 + I\/33)*sqrt(254\/85)*wr(1, 0) - (147\/143 + (1163*I)\/143)*sqrt(14\/32385)*wr(3, 0) + (87\/26 + (213*I)\/26)*sqrt(3\/237490)*wr(5, 0) - (1083\/26 + (641*I)\/26)*sqrt(7\/712470)*wr(5, 1) - ((67\/4 - (2449*I)\/156)*wr(5, 1))\/sqrt(23749) - (775180\/240669 + (133084*I)\/240669)*sqrt(2\/2159)*wr(7, 0) - (15029\/1326 - (805*I)\/1326)*sqrt(7\/71247)*wr(7, 1) + (1732325\/481338 - (1114757*I)\/481338)*sqrt(7\/2159)*wr(7, 1) - (55587\/53482 + (75117*I)\/53482)*sqrt(21\/2159)*wr(7, 3) - ((5075\/102 + (1645*I)\/102)*wr(7, 3))\/sqrt(926211) - (10521\/34 - (9933*I)\/34)*sqrt(3\/58660030)*wr(9, 1) + (315\/136 - (315*I)\/136)*sqrt(3\/690118)*wr(9, 1) - (160587\/9724 - (77763*I)\/9724)*sqrt(3\/41021)*wr(9, 1) + (5187\/136 + (21693*I)\/136)*sqrt(3\/11732006)*wr(9, 3) - (10836\/221 - (7308*I)\/221)*sqrt(14\/451231)*wr(9, 3) + (1743\/34 + (22197*I)\/34)*sqrt(3\/58660030)*wr(9, 5) + (10899\/136 + (27405*I)\/136)*sqrt(3\/11732006)*wr(9, 7) + (315\/136 - (315*I)\/136)*sqrt(3\/690118)*wr(9, 9)"
		],
		[
			17,
			15,
			"(-249\/1292 + (249*I)\/1292)*sqrt(35\/1397)*wi(10, 2) + (2025\/1292 - (2025*I)\/1292)*sqrt(35\/36322)*wi(10, 6) + (15\/4 - (15*I)\/4)*sqrt(21\/11732006)*wi(10, 10) - (372\/187 + (164*I)\/561)*sqrt(5\/381)*wr(2, 1) + (360\/2431 + (360*I)\/2431)*sqrt(2\/127)*wr(4, 0) + (8002\/2431 + (1814*I)\/2431)*sqrt(10\/127)*wr(4, 1) + (560\/187 + (560*I)\/187)*sqrt(2\/1651)*wr(6, 0) - (80\/187 + (560*I)\/561)*sqrt(7\/4953)*wr(6, 1) + (304\/187 + (16*I)\/11)*sqrt(70\/4953)*wr(6, 3) - (27160\/7293 + (27160*I)\/7293)*sqrt(2\/2159)*wr(8, 0) - ((103390\/46189 + (1535870*I)\/138567)*wr(8, 1))\/sqrt(2159) - (14770\/4199 - (37114*I)\/4199)*sqrt(35\/71247)*wr(8, 3) - (75\/1292 - (75*I)\/1292)*sqrt(21\/254)*wr(10, 0) + (483\/646 - (483*I)\/646)*sqrt(35\/18161)*wr(10, 4) - (9\/4 - (9*I)\/4)*sqrt(105\/308737)*wr(10, 8)"
		],
		[
			17,
			16,
			"((-685\/99 + (274*I)\/99)*wr(1, 0))\/sqrt(6477) + (170\/143 + (16*I)\/33)*sqrt(7\/2159)*wr(3, 0) - ((475\/39 + (1376*I)\/39)*wr(5, 0))\/sqrt(23749) - (1097\/39 + (1176*I)\/13)*sqrt(5\/142494)*wr(5, 1) + (131\/13 - (8*I)\/13)*sqrt(7\/23749)*wr(5, 1) + ((5376*I)\/26741)*sqrt(15\/2159)*wr(7, 0) + (246\/221 - (301*I)\/663)*sqrt(70\/23749)*wr(7, 1) + (16180\/21879 + (40243*I)\/18513)*sqrt(70\/6477)*wr(7, 1) - (224\/17 + (2065*I)\/153)*sqrt(10\/308737)*wr(7, 3) + (1850\/21879 - (2625*I)\/26741)*sqrt(70\/2159)*wr(7, 3) + (21*sqrt(5\/345059)*wr(9, 1))\/68 + (3969\/374 + (7938*I)\/187)*sqrt(5\/82042)*wr(9, 1) - ((12103\/34 - (3969*I)\/34)*wr(9, 1))\/sqrt(5866003) + (7945\/68 + (3969*I)\/17)*sqrt(5\/5866003)*wr(9, 3) + (1673\/442 + (567*I)\/17)*sqrt(105\/451231)*wr(9, 3) + (((3969*I)\/34)*wr(9, 5))\/sqrt(5866003) + ((3969*I)\/17)*sqrt(5\/5866003)*wr(9, 7)"
		],
		[
			17,
			17,
			"wr(0, 0) - (10864*sqrt(10\/3)*wr(2, 1))\/71247 - (167604*wr(4, 0))\/308737 - (20608*sqrt(5)*wr(4, 1))\/308737 + (72064*wr(6, 0))\/(71247*sqrt(13)) + (3472*sqrt(14\/39)*wr(6, 1))\/6477 + (7328*sqrt(35\/39)*wr(6, 3))\/71247 - (112*wr(8, 0))\/(2431*sqrt(17)) - (531664*sqrt(2\/17)*wr(8, 1))\/308737 + (26320*sqrt(70\/561)*wr(8, 3))\/28067"
		],
		[
			17,
			18,
			"(4\/33 - (28*I)\/99)*sqrt(238\/1905)*wr(1, 0) + (281\/429 + I\/39)*sqrt(2\/10795)*wr(3, 0) + ((2419\/26 + (7957*I)\/78)*wr(5, 0))\/sqrt(1662430) - ((1763\/78 + (2191*I)\/78)*wr(5, 1))\/sqrt(237490) + ((719\/12 - (10001*I)\/156)*wr(5, 1))\/sqrt(498729) - (704476\/240669 + (121820*I)\/80223)*sqrt(14\/6477)*wr(7, 0) - ((9920591\/481338 - (593665*I)\/481338)*wr(7, 1))\/sqrt(6477) - ((43565\/3978 + (29333*I)\/3978)*wr(7, 1))\/sqrt(23749) + (7175\/306 + (7175*I)\/306)*sqrt(7\/308737)*wr(7, 3) - ((90553\/160446 - (352581*I)\/53482)*wr(7, 3))\/sqrt(2159) - (20783\/34 + (3031*I)\/34)*sqrt(7\/58660030)*wr(9, 1) + (115101\/4862 - (35721*I)\/4862)*sqrt(7\/41021)*wr(9, 1) + (3969\/17 + (3969*I)\/17)*sqrt(7\/11732006)*wr(9, 3) + (58597\/442 - (2513*I)\/26)*sqrt(3\/902462)*wr(9, 3) - (15876\/17 - (3969*I)\/17)*sqrt(7\/58660030)*wr(9, 5) + ((3969*I)\/17)*sqrt(14\/5866003)*wr(9, 7)"
		],
		[
			17,
			19,
			"(-1134\/4199 - (1134*I)\/4199)*sqrt(5\/187)*wi(10, 2) + (378\/323 + (378*I)\/323)*sqrt(10\/2431)*wi(10, 6) - (8350\/54483 - (330*I)\/1651)*sqrt(35\/51)*wr(2, 1) - (600\/1651 - (600*I)\/1651)*sqrt(2\/119)*wr(4, 0) + (2735\/18161 - (4005*I)\/18161)*sqrt(70\/17)*wr(4, 1) - (88\/127 - (88*I)\/127)*sqrt(14\/221)*wr(6, 0) + ((45616\/71247 + (44400*I)\/23749)*wr(6, 1))\/sqrt(663) - (102208\/71247 - (608*I)\/71247)*sqrt(10\/663)*wr(6, 3) + (112\/2431 - (112*I)\/2431)*sqrt(14)*wr(8, 0) + (966868\/5866003 - (72380*I)\/533273)*sqrt(7)*wr(8, 1) - (46676\/41021 - (507220*I)\/533273)*sqrt(5\/33)*wr(8, 3) - (315\/4199 + (315*I)\/4199)*sqrt(3\/34)*wr(10, 0) + (378\/323 + (378*I)\/323)*sqrt(5\/2431)*wr(10, 4) - (63\/323 + (63*I)\/323)*sqrt(15\/143)*wr(10, 8)"
		],
		[
			17,
			20,
			"(3348\/4199 - (381*I)\/494)*sqrt(105\/4318)*wi(10, 2) - (108\/323 + (3879*I)\/1292)*sqrt(105\/28067)*wi(10, 6) + ((45*I)\/68)*sqrt(7\/31369)*wi(10, 10) - (1519\/117 - (254*I)\/117)*sqrt(10\/23749)*wr(2, 1) - (560\/13 + (120*I)\/13)*sqrt(5\/71247)*wr(4, 1) - (2630\/153 - (304*I)\/153)*sqrt(14\/308737)*wr(6, 1) - (172\/51 - (1136*I)\/51)*sqrt(35\/308737)*wr(6, 3) + (30100\/4199 - (51352*I)\/4199)*sqrt(6\/1397)*wr(8, 1) - (84\/323 - (3752*I)\/4199)*sqrt(70\/127)*wr(8, 3) - (270*sqrt(77\/2159)*wr(10, 0))\/4199 + (159*sqrt(210\/28067)*wr(10, 4))\/323 - (72*sqrt(70\/1651)*wr(10, 8))\/323"
		],
		[
			17,
			21,
			"(235\/39 + (47*I)\/52)*sqrt(35\/23749)*wr(3, 0) + (987\/104 + (187*I)\/312)*sqrt(5\/2159)*wr(5, 0) - (175\/312 + (181*I)\/312)*sqrt(35\/2159)*wr(5, 1) + ((27307\/312 + (2425*I)\/312)*wr(5, 1))\/sqrt(12954) + ((45535\/4862 + (105805*I)\/4862)*wr(7, 0))\/sqrt(71247) - (521465\/19448 + (244975*I)\/38896)*sqrt(7\/142494)*wr(7, 1) + (2555\/1768 + (160185*I)\/67184)*sqrt(7\/4318)*wr(7, 1) - (22575\/19448 - (17239375*I)\/739024)*sqrt(7\/47498)*wr(7, 3) + ((875\/136 - (6125*I)\/5168)*wr(7, 3))\/sqrt(56134) + (7385\/408 + (40687*I)\/816)*sqrt(5\/533273)*wr(9, 1) + (32417\/5304 - (961*I)\/1326)*sqrt(11\/82042)*wr(9, 1) + ((6755\/544 - (179*I)\/34)*wr(9, 1))\/sqrt(31369) - (5635\/442 - (7977*I)\/884)*sqrt(7\/123063)*wr(9, 3) - ((82831\/1632 + (1069*I)\/408)*wr(9, 3))\/sqrt(533273) + (7385\/408 - (691*I)\/816)*sqrt(5\/533273)*wr(9, 5) - ((82831\/1632 + (655*I)\/408)*wr(9, 7))\/sqrt(533273) + ((6755\/544 + (3*I)\/34)*wr(9, 9))\/sqrt(31369) - ((387*I)\/34)*sqrt(5\/1442974)*wr(11, 1) + ((1371*I)\/19)*sqrt(5\/1291082)*wr(11, 1) - ((6*I)\/17)*sqrt(15\/49657)*wr(11, 1) + ((8757*I)\/646)*sqrt(21\/645541)*wr(11, 3) - ((387*I)\/646)*sqrt(3\/75946)*wr(11, 3) - ((3*I)\/17)*sqrt(10\/645541)*wr(11, 5) + ((3*I)\/17)*sqrt(6\/37973)*wr(11, 7) + ((3*I)\/17)*sqrt(10\/721487)*wr(11, 9) - ((3*I)\/17)*sqrt(2310\/721487)*wr(11, 11)"
		],
		[
			17,
			22,
			"(34737\/1768 + (156813*I)\/33592)*sqrt(7\/546227)*wi(10, 2) - (39243\/2584 + (25173*I)\/2584)*sqrt(91\/1092454)*wi(10, 6) - (3\/136 - (3*I)\/136)*sqrt(2415\/690118)*wi(10, 10) - ((11815\/429 - (14155*I)\/429)*wr(2, 1))\/sqrt(148971) + (192\/143 + (192*I)\/143)*sqrt(10\/49657)*wr(4, 0) - (3866\/143 - (2322*I)\/143)*sqrt(2\/49657)*wr(4, 1) + (560\/187 + (560*I)\/187)*sqrt(10\/645541)*wr(6, 0) + (16106\/561 - (15938*I)\/561)*sqrt(35\/1936623)*wr(6, 1) - (1890\/187 + (8870*I)\/187)*sqrt(14\/1936623)*wr(6, 3) - (173600\/46189 + (173600*I)\/46189)*sqrt(10\/2921)*wr(8, 0) - (13874\/10659 - (1545026*I)\/138567)*sqrt(5\/2921)*wr(8, 1) - (42210\/4199 + (199430*I)\/4199)*sqrt(7\/96393)*wr(8, 3) + (87447\/33592 + (133917*I)\/33592)*sqrt(105\/99314)*wr(10, 0) - (208911\/1292 + (353013*I)\/1292)*sqrt(7\/7100951)*wr(10, 4) - (117441\/2584 + (69867*I)\/2584)*sqrt(21\/417703)*wr(10, 8)"
		],
		[
			17,
			23,
			"(6\/11 - (10*I)\/11)*sqrt(254\/731)*wr(1, 0) - (11651\/1716 - (1945*I)\/132)*sqrt(7\/557022)*wr(3, 0) - ((101945\/1326 - (50345*I)\/2652)*wr(5, 0))\/sqrt(6127242) + (44555\/1326 - (391055*I)\/2652)*sqrt(7\/6127242)*wr(5, 1) + (94905\/884 - (731699*I)\/5304)*sqrt(5\/1021207)*wr(5, 1) - (10038\/1573 + (186795*I)\/26741)*sqrt(5\/185674)*wr(7, 0) - (261367\/134368 + (853027*I)\/134368)*sqrt(105\/1021207)*wr(7, 1) - (4920555\/855712 - (6288481*I)\/855712)*sqrt(35\/92837)*wr(7, 1) + (129479\/10336 - (550949*I)\/10336)*sqrt(15\/13275691)*wr(7, 3) - (51344025\/16258528 + (3218637*I)\/956384)*sqrt(105\/92837)*wr(7, 3) - (135475\/272 + (74855*I)\/272)*sqrt(3\/504476258)*wr(9, 1) - (102623\/544 + (95553*I)\/544)*sqrt(15\/29675074)*wr(9, 1) + (413\/38896 - (229173*I)\/38896)*sqrt(5\/5291709)*wr(9, 1) - (29649\/544 + (301991*I)\/544)*sqrt(5\/1513428774)*wr(9, 3) - (2895\/884 + (25435*I)\/884)*sqrt(35\/38805866)*wr(9, 3) - ((19495\/272 - (162365*I)\/272)*wr(9, 5))\/sqrt(1513428774) + (193319\/544 - (79023*I)\/544)*sqrt(5\/1513428774)*wr(9, 7) - (3535\/544 - (3535*I)\/544)*sqrt(15\/29675074)*wr(9, 9) - (9615\/68 + (9615*I)\/68)*sqrt(33\/31023941)*wr(11, 1) - (45\/646 + (45*I)\/646)*sqrt(429\/2135251)*wr(11, 1) - (5769\/1292 + (5769*I)\/1292)*sqrt(55\/1632839)*wr(11, 3) - (9\/646 + (9*I)\/646)*sqrt(5005\/4270502)*wr(11, 3)"
		],
		[
			17,
			24,
			"(-44394\/4199 + (915*I)\/4199)*sqrt(2310\/2035937)*wi(10, 2) + (9276\/323 - (10770*I)\/323)*sqrt(1155\/26467181)*wi(10, 6) - (458\/1287 + (2183*I)\/117)*sqrt(10\/2035937)*wr(2, 1) - (3800*sqrt(3\/2035937)*wr(4, 0))\/143 - (31600\/143 - (3160*I)\/13)*sqrt(5\/6107811)*wr(4, 1) - (518504*wr(6, 0))\/(187*sqrt(79401543)) - (27500\/153 + (1022*I)\/9)*sqrt(14\/26467181)*wr(6, 1) - (16888\/187 + (2284*I)\/51)*sqrt(35\/26467181)*wr(6, 3) - (6496*sqrt(41\/8763)*wr(8, 0))\/46189 - (3010000\/46189 - (30128*I)\/247)*sqrt(2\/359283)*wr(8, 1) + (1008\/19 - (203280*I)\/4199)*sqrt(70\/1317371)*wr(8, 3) + (101385\/1292 - (232155*I)\/16796)*sqrt(7\/2035937)*wr(10, 0) - (20277\/323 - (4221*I)\/323)*sqrt(1155\/52934362)*wr(10, 4) - (20277\/646 + (4221*I)\/646)*sqrt(385\/3113786)*wr(10, 8)"
		],
		[
			17,
			25,
			"(-9\/11 - (36*I)\/11)*sqrt(105\/2159)*wr(1, 0) + (112\/429 + (3052*I)\/429)*sqrt(5\/2159)*wr(3, 0) - (1189\/1326 - (777*I)\/26)*sqrt(5\/166243)*wr(5, 0) - (267\/34 + (805*I)\/78)*sqrt(5\/23749)*wr(5, 1) - ((44735\/1326 + (9863*I)\/78)*wr(5, 1))\/sqrt(997458) - ((45710*I)\/26741)*sqrt(21\/2159)*wr(7, 0) + (735\/748 - (942935*I)\/106964)*sqrt(3\/4318)*wr(7, 1) + ((8295\/1292 - (17535*I)\/884)*wr(7, 1))\/sqrt(47498) + (8575\/1292 + (3885*I)\/68)*sqrt(7\/617474)*wr(7, 3) + ((184695\/184756 + (752535*I)\/106964)*wr(7, 3))\/sqrt(4318) + (1011\/34 - (4459*I)\/204)*sqrt(35\/5866003)*wr(9, 1) + (4041*sqrt(7\/345059)*wr(9, 1))\/136 - (12943\/29172 - (2681*I)\/429)*sqrt(7\/82042)*wr(9, 1) + (7411\/408 + (8197*I)\/102)*sqrt(7\/5866003)*wr(9, 3) + ((5754\/221 + (15085*I)\/442)*wr(9, 3))\/sqrt(1353693) - ((343*I)\/204)*sqrt(455\/451231)*wr(9, 5) + ((8197*I)\/102)*sqrt(7\/5866003)*wr(9, 7) + (99*sqrt(770\/721487)*wr(11, 1))\/17 - (198*sqrt(770\/645541)*wr(11, 1))\/323 - (462*sqrt(33\/645541)*wr(11, 3))\/323 + (99*sqrt(462\/37973)*wr(11, 3))\/323"
		],
		[
			17,
			26,
			"((705285\/4199 + (834645*I)\/4199)*wi(10, 2))\/sqrt(1947418) + ((234297\/323 - (434679*I)\/323)*wi(10, 6))\/sqrt(12658217) + (19015\/429 + (985*I)\/39)*sqrt(7\/531114)*wr(2, 1) + (216\/13 - (216*I)\/13)*sqrt(5\/619633)*wr(4, 0) + (1238\/143 + (414*I)\/143)*sqrt(7\/88519)*wr(4, 1) + (840\/17 - (840*I)\/17)*sqrt(35\/1150747)*wr(6, 0) - (16210\/561 - (542*I)\/33)*sqrt(10\/3452241)*wr(6, 1) - ((1740\/187 + (29740*I)\/187)*wr(6, 3))\/sqrt(3452241) - (11200\/138567 - (11200*I)\/138567)*sqrt(1435\/127)*wr(8, 0) + (96950\/46189 + (29806*I)\/12597)*sqrt(70\/5207)*wr(8, 1) - (129570\/4199 + (624890*I)\/4199)*sqrt(2\/171831)*wr(8, 3) - (7686\/4199 + (16695*I)\/4199)*sqrt(15\/88519)*wr(10, 0) + (2646\/17 + (96012*I)\/323)*sqrt(2\/12658217)*wr(10, 4) - (16002\/323 + (441*I)\/17)*sqrt(6\/744601)*wr(10, 8)"
		],
		[
			17,
			27,
			"(25\/22 + (15*I)\/22)*sqrt(17\/5461)*wr(1, 0) - (985\/858 - (355*I)\/78)*sqrt(7\/278511)*wr(3, 0) - ((98830\/663 + (94460*I)\/663)*wr(5, 0))\/sqrt(3063621) + (4790\/663 - (29440*I)\/663)*sqrt(7\/3063621)*wr(5, 1) - (59093\/663 + (170524*I)\/1989)*sqrt(10\/1021207)*wr(5, 1) + (386288\/26741 + (84112*I)\/26741)*sqrt(5\/92837)*wr(7, 0) + (115211\/16796 + (304423*I)\/16796)*sqrt(105\/2042414)*wr(7, 1) - (2059077\/106964 + (129893*I)\/8228)*sqrt(35\/185674)*wr(7, 1) - (1743\/1292 - (70637*I)\/1292)*sqrt(15\/26551382)*wr(7, 3) + (5917325\/2032316 - (10971743*I)\/2032316)*sqrt(105\/185674)*wr(7, 3) + (690984\/2431 + (637105*I)\/2431)*sqrt(5\/10583418)*wr(9, 1) - (615\/136 - (2393*I)\/136)*sqrt(165\/1348867)*wr(9, 1) + ((174155\/68 + (84215*I)\/68)*wr(9, 1))\/sqrt(756714387) - (907\/136 - (23909*I)\/136)*sqrt(5\/756714387)*wr(9, 3) + (48543\/884 + (46853*I)\/884)*sqrt(35\/19402933)*wr(9, 3) + ((63035\/34 + (33075*I)\/17)*wr(9, 5))\/sqrt(756714387) + (9009\/136 + (13993*I)\/136)*sqrt(5\/756714387)*wr(9, 7) + (7\/136 + (7*I)\/136)*sqrt(20955\/10621)*wr(9, 9) + (1410\/17 - (1410*I)\/17)*sqrt(66\/31023941)*wr(11, 1) - (33300\/323 - (33300*I)\/323)*sqrt(66\/27758263)*wr(11, 1) - (6660\/323 - (6660*I)\/323)*sqrt(385\/27758263)*wr(11, 3) + (846\/323 - (846*I)\/323)*sqrt(110\/1632839)*wr(11, 3)"
		],
		[
			18,
			0,
			"(-1\/3 - I)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			18,
			1,
			"(-1\/27*I)*sqrt(7)*wr(3, 0) + ((8\/3 + (16*I)\/27)*wr(5, 0))\/sqrt(11) + (16 + (11*I)\/3)*sqrt(2\/165)*wr(5, 1) - ((2*I)\/9)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			18,
			2,
			"(5\/9 - (2*I)\/27)*sqrt(2\/7)*wr(3, 0) - ((16\/9 + (5*I)\/27)*wr(5, 0))\/sqrt(22) + (I\/9)*sqrt(7\/22)*wr(5, 1) - ((32\/3 + (7*I)\/6)*wr(5, 1))\/sqrt(165)"
		],
		[
			18,
			3,
			"(-1\/9 - I\/9)*sqrt(2\/5)*wr(2, 1) - ((2\/11 - (2*I)\/11)*wr(4, 0))\/sqrt(3) + ((46\/33 - (2*I)\/11)*wr(4, 1))\/sqrt(15) + (24\/11 - (24*I)\/11)*sqrt(3\/13)*wr(6, 0) + (5\/99 - (31*I)\/99)*sqrt(14\/13)*wr(6, 1) + (26\/33 - (46*I)\/33)*sqrt(7\/65)*wr(6, 3)"
		],
		[
			18,
			4,
			"(-1\/9 - I\/63)*sqrt(2\/3)*wr(2, 1) + (12*sqrt(5)*wr(4, 0))\/77 + ((20*I)\/693)*wr(4, 1) - (28*sqrt(5\/13)*wr(6, 0))\/33 + (17\/99 - (19*I)\/99)*sqrt(70\/39)*wr(6, 1) + (10\/33 - (10*I)\/11)*sqrt(7\/39)*wr(6, 3)"
		],
		[
			18,
			5,
			"((-4\/33 + (20*I)\/33)*wr(3, 0))\/sqrt(21) - ((20\/91 + (17*I)\/13)*wr(5, 0))\/sqrt(33) + ((412\/819 - (29*I)\/9)*wr(5, 1))\/sqrt(110) - ((4\/13 - (35*I)\/39)*wr(5, 1))\/sqrt(231) + (238\/14157 - (98*I)\/1573)*sqrt(5)*wr(7, 0) - (1\/39 + (3*I)\/13)*sqrt(35\/66)*wr(7, 1) + (5\/1089 + (69*I)\/1573)*sqrt(70)*wr(7, 1) + (391\/4719 + (45*I)\/1573)*sqrt(35\/6)*wr(7, 3)"
		],
		[
			18,
			6,
			"((41\/63 - (53*I)\/21)*wr(2, 1))\/sqrt(15) + (12\/77 - (12*I)\/77)*sqrt(2)*wr(4, 0) - (508\/693 - (428*I)\/693)*sqrt(2\/5)*wr(4, 1) - (28\/33 - (28*I)\/33)*sqrt(2\/13)*wr(6, 0) - (10\/99 - (2*I)\/11)*sqrt(7\/39)*wr(6, 1) - (14\/33 - (14*I)\/33)*sqrt(14\/195)*wr(6, 3)"
		],
		[
			18,
			7,
			"(-7\/66 + (5*I)\/22)*sqrt(5\/42)*wr(3, 0) + (43\/91 - I\/91)*sqrt(5\/66)*wr(5, 0) - (25\/13 + (23*I)\/39)*sqrt(5\/462)*wr(5, 1) - ((1849\/1638 + (415*I)\/546)*wr(5, 1))\/sqrt(11) - (294\/1573 + (294*I)\/1573)*sqrt(2)*wr(7, 0) - (40\/39 + (14*I)\/39)*sqrt(7\/33)*wr(7, 1) + (480\/1573 + (348*I)\/1573)*sqrt(7)*wr(7, 1) + (856\/4719 - (46*I)\/4719)*sqrt(7\/3)*wr(7, 3)"
		],
		[
			18,
			8,
			"(1\/12 - (5*I)\/36)*sqrt(7\/30)*wr(1, 0) + ((59\/132 - (5*I)\/132)*wr(3, 0))\/sqrt(10) - (89\/104 - (161*I)\/312)*sqrt(5\/154)*wr(5, 0) - (23\/312 + (11*I)\/312)*sqrt(5\/22)*wr(5, 1) - ((257\/48 - (2359*I)\/624)*wr(5, 1))\/sqrt(231) - (28\/14157 + (28*I)\/4719)*sqrt(14\/3)*wr(7, 0) + ((7448\/14157 - (6839*I)\/14157)*wr(7, 1))\/sqrt(3) + ((35\/468 + (175*I)\/468)*wr(7, 1))\/sqrt(11) + (3241\/18876 + (1239*I)\/6292)*wr(7, 3) - (7\/18 - (7*I)\/18)*sqrt(7\/143)*wr(7, 3)"
		],
		[
			18,
			9,
			"(13\/66 - (3*I)\/22)*sqrt(5\/21)*wr(2, 1) + (1\/11 - (5*I)\/11)*sqrt(10\/7)*wr(4, 1) + ((1\/6 + (17*I)\/66)*wr(6, 1))\/sqrt(39) - (73\/99 + I\/9)*sqrt(5\/78)*wr(6, 3) - (392\/1287 + (1624*I)\/1287)*sqrt(7\/17)*wr(8, 1) + (392\/117 + (1624*I)\/117)*sqrt(5\/561)*wr(8, 3)"
		],
		[
			18,
			10,
			"((5\/36 + (5*I)\/9)*wr(1, 0))\/sqrt(3) + ((41\/132 - (20*I)\/11)*wr(3, 0))\/sqrt(7) - ((1031\/2184 - (51*I)\/52)*wr(5, 0))\/sqrt(11) - ((139\/312 + (35*I)\/52)*wr(5, 1))\/sqrt(77) - ((3331\/728 - (29*I)\/4)*wr(5, 1))\/sqrt(330) + (112\/14157 + (392*I)\/14157)*sqrt(5\/3)*wr(7, 0) - (1\/78 - (4*I)\/117)*sqrt(35\/22)*wr(7, 1) - (43\/14157 + (184*I)\/4719)*sqrt(35\/6)*wr(7, 1) + (137\/28314 - (20*I)\/4719)*sqrt(35\/2)*wr(7, 3)"
		],
		[
			18,
			11,
			"(2\/11 - (83*I)\/231)*sqrt(2\/39)*wr(2, 1) + (12*sqrt(5\/13)*wr(4, 0))\/77 + ((20\/143 + (60*I)\/1001)*wr(4, 1))\/sqrt(13) - (28*sqrt(5)*wr(6, 0))\/429 - (4\/11 - (73*I)\/429)*sqrt(14\/15)*wr(6, 1) - (32\/429 - (46*I)\/429)*sqrt(7\/3)*wr(6, 3) + (8232\/143 - (14308*I)\/429)*sqrt(2\/1105)*wr(8, 1) - (392\/13 - (868*I)\/39)*sqrt(14\/7293)*wr(8, 3)"
		],
		[
			18,
			12,
			"(5\/6 + I\/2)*sqrt(5\/6)*wr(1, 0) - (7\/22 + I\/22)*sqrt(5\/14)*wr(3, 0) - (33\/364 + (93*I)\/364)*sqrt(5\/22)*wr(5, 0) + (193\/156 + (101*I)\/156)*sqrt(5\/154)*wr(5, 1) + ((1929\/728 + (1165*I)\/728)*wr(5, 1))\/sqrt(33) + (392\/4719 + (392*I)\/4719)*sqrt(2\/3)*wr(7, 0) + (3\/26 + (7*I)\/78)*sqrt(7\/11)*wr(7, 1) - (563\/4719 + (541*I)\/4719)*sqrt(7\/3)*wr(7, 1) - (131\/9438 + (109*I)\/9438)*sqrt(7)*wr(7, 3)"
		],
		[
			18,
			13,
			"((45\/154 + (905*I)\/1386)*wr(2, 1))\/sqrt(13) + (12\/77 - (12*I)\/77)*sqrt(30\/13)*wr(4, 0) + (135\/1001 + (115*I)\/1001)*sqrt(6\/13)*wr(4, 1) - (28\/143 - (28*I)\/143)*sqrt(10\/3)*wr(6, 0) + (19\/858 - (307*I)\/2574)*sqrt(7\/5)*wr(6, 1) + (71\/1287 - I\/99)*sqrt(7\/2)*wr(6, 3) + ((3724\/429 - (17444*I)\/429)*wr(8, 1))\/sqrt(3315) - (28\/117 - (980*I)\/117)*sqrt(7\/2431)*wr(8, 3)"
		],
		[
			18,
			14,
			"(40\/99 + (28*I)\/99)*sqrt(2\/35)*wr(2, 1) + ((12*I)\/143)*sqrt(3\/7)*wr(4, 0) - (8*sqrt(15\/7)*wr(4, 1))\/143 + ((8*I)\/11)*sqrt(7\/39)*wr(6, 0) - (28\/99 - (16*I)\/495)*sqrt(2\/13)*wr(6, 1) + ((40\/99 + (64*I)\/33)*wr(6, 3))\/sqrt(65) - ((112*I)\/143)*sqrt(7\/51)*wr(8, 0) - (686\/429 + (826*I)\/715)*sqrt(14\/51)*wr(8, 1) + (1330\/117 + (154*I)\/13)*sqrt(2\/935)*wr(8, 3)"
		],
		[
			18,
			15,
			"(-8\/143 - (6*I)\/143)*sqrt(5\/17)*wr(3, 0) - (3 + (15*I)\/13)*sqrt(5\/1309)*wr(5, 0) + (1\/13 + (11*I)\/39)*sqrt(5\/187)*wr(5, 1) - ((421\/13 + (205*I)\/13)*wr(5, 1))\/sqrt(7854) + (9772\/80223 + (6260*I)\/80223)*sqrt(7\/51)*wr(7, 0) + (154\/663 + (10*I)\/663)*sqrt(2\/187)*wr(7, 1) + ((52066\/80223 + (44075*I)\/80223)*wr(7, 1))\/sqrt(102) - (70\/51 - (7*I)\/3)*sqrt(7\/4862)*wr(7, 3) - (2240\/26741 - (4645*I)\/80223)*sqrt(2\/17)*wr(7, 3) + (231\/68 - (91*I)\/204)*sqrt(35\/46189)*wr(9, 1) - ((7*I)\/2)*sqrt(7\/2717)*wr(9, 1) + (777\/221 + (84*I)\/221)*sqrt(7\/646)*wr(9, 1) + (567\/34 + (28*I)\/3)*sqrt(7\/46189)*wr(9, 3) + ((27405\/442 + (2891*I)\/442)*wr(9, 3))\/sqrt(10659) + (231\/68 + (147*I)\/68)*sqrt(35\/46189)*wr(9, 5) + (567\/34 + (147*I)\/34)*sqrt(7\/46189)*wr(9, 7)"
		],
		[
			18,
			16,
			"((-2\/33 - (18*I)\/11)*wr(2, 1))\/sqrt(21) + (1 + (17*I)\/11)*sqrt(2\/7)*wr(4, 1) - ((4\/33 + (28*I)\/33)*wr(6, 1))\/sqrt(195) - (28\/99 - (124*I)\/99)*sqrt(2\/39)*wr(6, 3) + (476\/1287 + (532*I)\/1287)*sqrt(7\/85)*wr(8, 1) - ((476\/117 + (532*I)\/117)*wr(8, 3))\/sqrt(561)"
		],
		[
			18,
			17,
			"(4\/33 + (28*I)\/99)*sqrt(238\/1905)*wr(1, 0) + (281\/429 - I\/39)*sqrt(2\/10795)*wr(3, 0) + ((2419\/26 - (7957*I)\/78)*wr(5, 0))\/sqrt(1662430) - ((1763\/78 - (2191*I)\/78)*wr(5, 1))\/sqrt(237490) + ((719\/12 + (10001*I)\/156)*wr(5, 1))\/sqrt(498729) - (704476\/240669 - (121820*I)\/80223)*sqrt(14\/6477)*wr(7, 0) - ((9920591\/481338 + (593665*I)\/481338)*wr(7, 1))\/sqrt(6477) - ((43565\/3978 - (29333*I)\/3978)*wr(7, 1))\/sqrt(23749) + (7175\/306 - (7175*I)\/306)*sqrt(7\/308737)*wr(7, 3) - ((90553\/160446 + (352581*I)\/53482)*wr(7, 3))\/sqrt(2159) - (20783\/34 - (3031*I)\/34)*sqrt(7\/58660030)*wr(9, 1) + (115101\/4862 + (35721*I)\/4862)*sqrt(7\/41021)*wr(9, 1) + (3969\/17 - (3969*I)\/17)*sqrt(7\/11732006)*wr(9, 3) + (58597\/442 + (2513*I)\/26)*sqrt(3\/902462)*wr(9, 3) - (15876\/17 + (3969*I)\/17)*sqrt(7\/58660030)*wr(9, 5) - ((3969*I)\/17)*sqrt(14\/5866003)*wr(9, 7)"
		],
		[
			18,
			18,
			"wr(0, 0) - (26*sqrt(2\/15)*wr(2, 1))\/33 - (6*wr(4, 0))\/11 - (8*sqrt(5)*wr(4, 1))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (8*sqrt(14\/39)*wr(6, 1))\/15 + (16*sqrt(7\/195)*wr(6, 3))\/33 - (1176*sqrt(2\/17)*wr(8, 1))\/715 + (56*sqrt(14\/2805)*wr(8, 3))\/13"
		],
		[
			18,
			19,
			"(-125\/99 - (50*I)\/99)*sqrt(5\/381)*wr(1, 0) - (115\/429 + (200*I)\/143)*sqrt(5\/889)*wr(3, 0) - ((505\/78 - (279*I)\/26)*wr(5, 0))\/sqrt(6985) - (17\/6 - (31*I)\/26)*sqrt(7\/6985)*wr(5, 1) - ((241\/26 - (961*I)\/26)*wr(5, 1))\/sqrt(8382) - ((215432\/240669 - (210896*I)\/240669)*wr(7, 0))\/sqrt(381) + (23\/51 + (1778*I)\/1989)*sqrt(14\/1397)*wr(7, 1) + (68506\/240669 - (138530*I)\/80223)*sqrt(14\/381)*wr(7, 1) + ((98*I)\/17)*sqrt(2\/18161)*wr(7, 3) - (177787\/240669 + (3598*I)\/80223)*sqrt(14\/127)*wr(7, 3) + (8379\/2431 - (4410*I)\/2431)*sqrt(2\/2413)*wr(9, 1) - ((196\/17 - (1323*I)\/17)*wr(9, 1))\/sqrt(1725295) + (917\/221 - (126*I)\/221)*sqrt(21\/26543)*wr(9, 3) - (((882*I)\/17)*wr(9, 3))\/sqrt(345059) - ((2205\/17 - (1323*I)\/17)*wr(9, 5))\/sqrt(1725295) - ((882\/17 + (882*I)\/17)*wr(9, 7))\/sqrt(345059)"
		],
		[
			18,
			20,
			"(41\/78 + (5*I)\/26)*sqrt(5\/66)*wr(3, 0) + (7\/13 + (2*I)\/13)*sqrt(5\/42)*wr(5, 0) - (1\/13 + (2*I)\/39)*sqrt(5\/6)*wr(5, 1) + ((119\/234 - (5*I)\/39)*wr(5, 1))\/sqrt(7) + (148\/2431 + (148*I)\/2431)*sqrt(14\/11)*wr(7, 0) + ((2203\/10608 + (79*I)\/624)*wr(7, 1))\/sqrt(3) - ((33743\/38896 + (34139*I)\/38896)*wr(7, 1))\/sqrt(11) + (5\/16 - (55*I)\/272)*sqrt(7\/39)*wr(7, 3) + ((14957\/116688 - (56807*I)\/116688)*wr(7, 3))\/sqrt(33) + (7\/4 + (7*I)\/4)*sqrt(21\/8398)*wr(9, 1) + (35*sqrt(35\/1482)*wr(9, 1))\/34 + (133\/884 + (147*I)\/884)*sqrt(77\/57)*wr(9, 1) - (7\/4 - (77*I)\/68)*sqrt(7\/1482)*wr(9, 3) + ((1169\/884 - (917*I)\/884)*wr(9, 3))\/sqrt(38) + (35\/68 + (35*I)\/68)*sqrt(35\/1482)*wr(9, 5) - (7\/68 + (7*I)\/68)*sqrt(21\/494)*wr(9, 7) + (7\/4 + (7*I)\/4)*sqrt(21\/8398)*wr(9, 9)"
		],
		[
			18,
			21,
			"((-22001\/100776 + (3325*I)\/5304)*wi(10, 2))\/sqrt(5) - ((1967\/1292 - (2905*I)\/1292)*wi(10, 6))\/sqrt(130) + (7 + 7*I)*sqrt(2\/12597)*wi(10, 10) + (1\/78 + I\/78)*sqrt(35\/33)*wr(2, 1) - (3\/13 - (3*I)\/13)*sqrt(2\/77)*wr(4, 0) - (27\/26 - I\/26)*sqrt(7\/110)*wr(4, 1) - (15\/17 - (15*I)\/17)*sqrt(14\/143)*wr(6, 0) - ((5\/51 - (55*I)\/51)*wr(6, 1))\/sqrt(429) + (23\/17 + (3*I)\/17)*sqrt(2\/2145)*wr(6, 3) + (350\/741 - (350*I)\/741)*sqrt(14\/187)*wr(8, 0) - (229\/156 - (2143*I)\/988)*sqrt(7\/187)*wr(8, 1) + ((5063\/988 - (4037*I)\/988)*wr(8, 3))\/sqrt(255) + (427\/67184 - (6125*I)\/67184)*sqrt(11\/6)*wr(10, 0) - ((7385\/7752 - (9247*I)\/7752)*wr(10, 4))\/sqrt(65) - ((3829\/304 - (1715*I)\/304)*wr(10, 8))\/sqrt(3315)"
		],
		[
			18,
			22,
			"((140\/143 - (5*I)\/143)*wr(3, 0))\/sqrt(23) + ((421\/78 + (41*I)\/26)*wr(5, 0))\/sqrt(1771) + ((5\/78 + (11*I)\/78)*wr(5, 1))\/sqrt(253) + ((5287\/78 + (355*I)\/26)*wr(5, 1))\/sqrt(53130) - (3763\/26741 - (409*I)\/80223)*sqrt(35\/69)*wr(7, 0) - (451\/1768 - (1849*I)\/5304)*sqrt(5\/506)*wr(7, 1) - (26909\/16456 - (60083*I)\/641784)*sqrt(5\/138)*wr(7, 1) + (305\/136 + (455*I)\/136)*sqrt(35\/6578)*wr(7, 3) + (45195\/213928 + (2693*I)\/12584)*sqrt(5\/46)*wr(7, 3) - (231\/68 + (21*I)\/68)*sqrt(7\/62491)*wr(9, 1) + ((7*I)\/4)*sqrt(161\/230945)*wr(9, 1) + (749\/663 + (35*I)\/1326)*sqrt(7\/4370)*wr(9, 1) + (1379\/102 + (12341*I)\/204)*sqrt(7\/312455)*wr(9, 3) + ((3395\/442 - (126*I)\/17)*wr(9, 3))\/sqrt(72105) - (231\/68 + (133*I)\/204)*sqrt(7\/62491)*wr(9, 5) + (1379\/102 - (133*I)\/102)*sqrt(7\/312455)*wr(9, 7)"
		],
		[
			18,
			23,
			"(-903\/16796 + (693*I)\/4199)*sqrt(33\/86)*wi(10, 2) + (301\/1292 - (231*I)\/323)*sqrt(33\/559)*wi(10, 6) - (43\/1287 + (128*I)\/1287)*sqrt(7\/86)*wr(2, 1) - ((30*I)\/143)*sqrt(15\/301)*wr(4, 0) + (265\/858 + (5*I)\/13)*sqrt(7\/129)*wr(4, 1) - ((98*I)\/187)*sqrt(35\/1677)*wr(6, 0) - (859\/1683 - (5062*I)\/1683)*sqrt(2\/2795)*wr(6, 1) + ((746\/561 + (516*I)\/187)*wr(6, 3))\/sqrt(559) + ((3108*I)\/2717)*sqrt(105\/731)*wr(8, 0) + (11977\/5434 - (33103*I)\/2717)*sqrt(7\/21930)*wr(8, 1) - ((4165\/494 - (847*I)\/247)*wr(8, 3))\/sqrt(16082) + (6853\/67184 - (693*I)\/1292)*sqrt(5\/43)*wr(10, 0) - (623\/1292 - (693*I)\/323)*sqrt(33\/1118)*wr(10, 4) + (623\/152 + (693*I)\/38)*sqrt(11\/19006)*wr(10, 8)"
		],
		[
			18,
			24,
			"(5\/11 - (3*I)\/11)*sqrt(322\/205)*wr(1, 0) - ((5155\/286 - (157*I)\/78)*wr(3, 0))\/sqrt(28290) + (512\/13 - (685*I)\/13)*sqrt(5\/435666)*wr(5, 0) + ((5944\/39 - (39341*I)\/234)*wr(5, 1))\/sqrt(72611) + ((2488\/39 - (907*I)\/39)*wr(5, 1))\/sqrt(311190) + (104989\/240669 - (140423*I)\/240669)*sqrt(14\/943)*wr(7, 0) + ((5619751\/3850704 - (6539123*I)\/3850704)*wr(7, 1))\/sqrt(943) + ((15221\/10608 - (131569*I)\/10608)*wr(7, 1))\/sqrt(31119) - (149\/272 - (7849*I)\/272)*sqrt(7\/404547)*wr(7, 3) - ((10464029\/1283568 + (402995*I)\/98736)*wr(7, 3))\/sqrt(2829) + (581\/34 - (1302*I)\/17)*sqrt(7\/76863930)*wr(9, 1) - (53067\/9724 - (4501*I)\/748)*sqrt(7\/53751)*wr(9, 1) - (2905\/17 - (210*I)\/17)*sqrt(7\/15372786)*wr(9, 3) - ((39963\/884 - (46417*I)\/884)*wr(9, 3))\/sqrt(394174) + (35\/4 - (679*I)\/68)*sqrt(35\/15372786)*wr(9, 5) - (3157\/34 - (3073*I)\/34)*sqrt(7\/15372786)*wr(9, 7)"
		],
		[
			18,
			25,
			"(147\/8398 + (609*I)\/8398)*sqrt(77\/5)*wi(10, 2) - (49\/323 + (203*I)\/323)*sqrt(77\/130)*wi(10, 6) - (16\/429 - (8*I)\/429)*sqrt(5\/3)*wr(2, 1) - (1\/39 - (23*I)\/429)*sqrt(10)*wr(4, 1) + (190\/561 + (10*I)\/561)*sqrt(7\/39)*wr(6, 1) + (6\/187 - (14*I)\/187)*sqrt(70\/39)*wr(6, 3) - ((8015\/8151 - (20755*I)\/8151)*wr(8, 1))\/sqrt(17) + (125\/247 - (937*I)\/247)*sqrt(35\/561)*wr(8, 3) + (539\/16796 - (539*I)\/16796)*sqrt(7\/6)*wr(10, 0) - (49\/646 - (49*I)\/646)*sqrt(77\/65)*wr(10, 4) + (49\/76 - (49*I)\/76)*sqrt(77\/3315)*wr(10, 8)"
		],
		[
			18,
			26,
			"(5\/11 - (20*I)\/11)*sqrt(6\/41)*wr(1, 0) - (25\/429 - (245*I)\/429)*sqrt(14\/41)*wr(3, 0) + ((17\/13 + (469*I)\/39)*wr(5, 0))\/sqrt(902) + (5\/13 - (25*I)\/13)*sqrt(7\/902)*wr(5, 1) + ((677\/78 + (701*I)\/26)*wr(5, 1))\/sqrt(6765) + (5320\/80223 - (9562*I)\/26741)*sqrt(10\/123)*wr(7, 0) + (343\/2652 - (251*I)\/884)*sqrt(35\/451)*wr(7, 1) - (13307\/320892 - (863*I)\/106964)*sqrt(35\/123)*wr(7, 1) - (539\/204 - (175*I)\/68)*sqrt(5\/5863)*wr(7, 3) + (48721\/320892 + (6915*I)\/106964)*sqrt(35\/41)*wr(7, 3) + ((49\/187 - (6321*I)\/2431)*wr(9, 1))\/sqrt(3895) + ((245\/102 - (1519*I)\/102)*wr(9, 1))\/sqrt(222794) - (7\/221 + (3745*I)\/221)*sqrt(7\/257070)*wr(9, 3) + ((3773\/51 - (343*I)\/51)*wr(9, 3))\/sqrt(1113970) - ((343\/102 + (1519*I)\/102)*wr(9, 5))\/sqrt(222794) - ((343\/51 + (343*I)\/51)*wr(9, 7))\/sqrt(1113970)"
		],
		[
			18,
			27,
			"(126*sqrt(33\/43)*wi(10, 2))\/4199 - (42*sqrt(66\/559)*wi(10, 6))\/323 + (20*sqrt(7\/43)*wr(2, 1))\/143 + (18*sqrt(30\/301)*wr(4, 0))\/143 + (10\/143 + (20*I)\/13)*sqrt(14\/129)*wr(4, 1) + (248*sqrt(70\/1677)*wr(6, 0))\/187 + ((88\/51 - (8*I)\/3)*wr(6, 1))\/sqrt(2795) + (2408\/561 - (8*I)\/3)*sqrt(2\/559)*wr(6, 3) - (224*sqrt(70\/2193)*wr(8, 0))\/247 - (67368\/2717 - (44*I)\/13)*sqrt(7\/10965)*wr(8, 1) + ((11592\/247 + (44*I)\/13)*wr(8, 3))\/sqrt(8041) - (63\/323 + (231*I)\/4199)*sqrt(5\/86)*wr(10, 0) + (126\/323 + (42*I)\/323)*sqrt(33\/559)*wr(10, 4) + (63\/19 - (21*I)\/19)*sqrt(11\/9503)*wr(10, 8)"
		],
		[
			19,
			0,
			"(-4 + 4*I)*sqrt(10\/4191)*wr(5, 0) - (1 + I)*sqrt(210\/1397)*wr(5, 1) - ((15 - 17*I)*wr(5, 1))\/sqrt(1397)"
		],
		[
			19,
			1,
			"((8*I)\/3)*sqrt(5\/127)*wr(4, 0) - ((2\/9 + (4*I)\/9)*wr(4, 1))\/sqrt(127) + (16*sqrt(70\/4953)*wr(6, 1))\/11 - (32*sqrt(21\/1651)*wr(6, 3))\/11"
		],
		[
			19,
			2,
			"((38*I)\/33)*sqrt(10\/127)*wr(4, 0) - (182\/99 - (386*I)\/99)*sqrt(2\/127)*wr(4, 1) + ((72*I)\/11)*sqrt(10\/1651)*wr(6, 0) - (14\/11 - (12*I)\/11)*sqrt(35\/4953)*wr(6, 1) + (2\/11 + (12*I)\/11)*sqrt(42\/1651)*wr(6, 3)"
		],
		[
			19,
			3,
			"(499\/66 + (337*I)\/66)*sqrt(5\/2667)*wr(3, 0) + (467\/78 + (521*I)\/78)*sqrt(5\/4191)*wr(5, 0) - (137\/78 + (41*I)\/26)*sqrt(35\/4191)*wr(5, 1) + ((589\/234 - (953*I)\/234)*wr(5, 1))\/sqrt(2794) + ((2576\/1573 - (2576*I)\/1573)*wr(7, 0))\/sqrt(127) - (8\/13 - (8*I)\/13)*sqrt(42\/1397)*wr(7, 1) - (368\/1573 - (368*I)\/1573)*sqrt(14\/127)*wr(7, 1) + (8\/1573 - (8*I)\/1573)*sqrt(5334)*wr(7, 3)"
		],
		[
			19,
			4,
			"((-205\/99 - (40*I)\/11)*wr(3, 0))\/sqrt(889) - ((460\/117 + (95*I)\/39)*wr(5, 0))\/sqrt(1397) - (36\/13 + (745*I)\/39)*sqrt(5\/8382)*wr(5, 1) + (20\/117 - (55*I)\/39)*sqrt(7\/1397)*wr(5, 1) + (14\/1573 + (3598*I)\/1573)*sqrt(5\/381)*wr(7, 0) + (9\/13 + (20*I)\/13)*sqrt(35\/2794)*wr(7, 1) + (2086\/1573 + (1293*I)\/1573)*sqrt(35\/762)*wr(7, 1) - (21*I)*sqrt(5\/36322)*wr(7, 3) + (89\/1573 - (678*I)\/1573)*sqrt(35\/254)*wr(7, 3)"
		],
		[
			19,
			5,
			"(-5\/21 - (25*I)\/99)*sqrt(2\/127)*wr(2, 1) + (92*sqrt(15\/127)*wr(4, 0))\/77 - ((656\/77 - 4*I)*wr(4, 1))\/sqrt(381) + (196*sqrt(5\/4953)*wr(6, 0))\/11 - (17\/33 - (7*I)\/99)*sqrt(70\/1651)*wr(6, 1) - (62\/33 + (58*I)\/33)*sqrt(7\/1651)*wr(6, 3) - ((336*I)\/143)*sqrt(30\/2159)*wr(8, 1) + ((240*I)\/13)*sqrt(14\/23749)*wr(8, 3)"
		],
		[
			19,
			6,
			"(823\/198 + (19*I)\/18)*sqrt(5\/1778)*wr(3, 0) + (857\/117 + (661*I)\/117)*sqrt(5\/2794)*wr(5, 0) - (67\/117 + (11*I)\/9)*sqrt(35\/2794)*wr(5, 1) + ((2533\/78 + (83*I)\/26)*wr(5, 1))\/sqrt(4191) + (1806\/1573 + (2114*I)\/1573)*sqrt(2\/381)*wr(7, 0) + (14\/13 + 2*I)*sqrt(7\/1397)*wr(7, 1) - (2276\/1573 + (3244*I)\/1573)*sqrt(7\/381)*wr(7, 1) - (58\/1573 + (542*I)\/1573)*sqrt(7\/127)*wr(7, 3)"
		],
		[
			19,
			7,
			"(883\/693 - (569*I)\/693)*sqrt(5\/127)*wr(2, 1) + (138\/77 - (94*I)\/77)*sqrt(10\/381)*wr(4, 1) - (290\/99 - (310*I)\/99)*sqrt(7\/1651)*wr(6, 1) + (10\/33 - (14*I)\/33)*sqrt(70\/1651)*wr(6, 3) + (1120\/143 + (1120*I)\/143)*sqrt(3\/2159)*wr(8, 1) - (160\/13 + (160*I)\/13)*sqrt(35\/23749)*wr(8, 3)"
		],
		[
			19,
			8,
			"(-5\/132 - (45*I)\/44)*sqrt(5\/2667)*wr(2, 1) - (15\/143 + (15*I)\/143)*sqrt(2\/889)*wr(4, 0) + (1325\/143 + (75*I)\/143)*sqrt(5\/1778)*wr(4, 1) - (7\/11 + (7*I)\/11)*sqrt(14\/1651)*wr(6, 0) - ((119\/132 + (903*I)\/44)*wr(6, 1))\/sqrt(4953) - (553\/66 + (1211*I)\/66)*sqrt(5\/9906)*wr(6, 3) + (896\/143 + (896*I)\/143)*sqrt(14\/2159)*wr(8, 0) - (1554\/143 + (2534*I)\/143)*sqrt(7\/2159)*wr(8, 1) + (1078\/13 + (1106*I)\/13)*sqrt(5\/71247)*wr(8, 3)"
		],
		[
			19,
			9,
			"(5\/18 - I\/6)*sqrt(35\/762)*wr(1, 0) - (5\/858 + (317*I)\/858)*sqrt(5\/254)*wr(3, 0) - (2113\/156 - (2153*I)\/156)*sqrt(5\/19558)*wr(5, 0) + (155\/156 + (485*I)\/156)*sqrt(5\/2794)*wr(5, 1) - ((11085\/104 - (11149*I)\/104)*wr(5, 1))\/sqrt(29337) + (1120\/4719 - (1120*I)\/4719)*sqrt(14\/381)*wr(7, 0) - ((207445\/56628 - (68635*I)\/18876)*wr(7, 1))\/sqrt(381) - ((1645\/884 + (18025*I)\/2652)*wr(7, 1))\/sqrt(1397) + (1225\/612 + (35*I)\/612)*sqrt(7\/18161)*wr(7, 3) - ((643055\/962676 + (203945*I)\/962676)*wr(7, 3))\/sqrt(127) + (210 + 210*I)*sqrt(14\/5866003)*wr(9, 1) + (42\/17 + (42*I)\/17)*sqrt(70\/345059)*wr(9, 1) + (70\/17 + (70*I)\/17)*sqrt(14\/345059)*wr(9, 3) + (210\/221 + (210*I)\/221)*sqrt(6\/26543)*wr(9, 3)"
		],
		[
			19,
			10,
			"((-725\/231 - (155*I)\/22)*wr(2, 1))\/sqrt(762) + (54*sqrt(5\/127)*wr(4, 0))\/77 - ((2052\/1001 + (27*I)\/13)*wr(4, 1))\/sqrt(127) + (490*sqrt(5\/1651)*wr(6, 0))\/33 - (79\/33 + (49*I)\/22)*sqrt(35\/9906)*wr(6, 1) - (65\/33 + (51*I)\/22)*sqrt(7\/4953)*wr(6, 3) - (196\/143 + (406*I)\/143)*sqrt(10\/2159)*wr(8, 1) - (140\/13 - (150*I)\/13)*sqrt(14\/71247)*wr(8, 3)"
		],
		[
			19,
			11,
			"((-35\/9 + (140*I)\/9)*wr(1, 0))\/sqrt(4953) - ((80\/33 + 10*I)*wr(3, 0))\/sqrt(11557) - ((35\/156 + (1795*I)\/52)*wr(5, 0))\/sqrt(18161) - (119\/52 + (241*I)\/4)*sqrt(5\/108966)*wr(5, 1) + (581\/156 + (125*I)\/52)*sqrt(7\/18161)*wr(5, 1) + (43148\/14157 + (26600*I)\/14157)*sqrt(5\/4953)*wr(7, 0) - (388\/663 + (109*I)\/234)*sqrt(35\/36322)*wr(7, 1) - (8456\/14157 - (57703*I)\/9438)*sqrt(35\/9906)*wr(7, 1) - ((7*I)\/2)*sqrt(5\/2794)*wr(7, 3) + (558196\/240669 - (4369*I)\/9438)*sqrt(35\/3302)*wr(7, 3) - (784*wr(9, 1))\/(17*sqrt(26543)) - (112*sqrt(105\/345059)*wr(9, 3))\/17"
		],
		[
			19,
			12,
			"(365\/462 - (45*I)\/154)*sqrt(5\/381)*wr(2, 1) - (1189\/1001 + (3313*I)\/1001)*sqrt(10\/127)*wr(4, 1) - (31\/66 - (31*I)\/22)*sqrt(7\/4953)*wr(6, 1) + (45\/11 - (7*I)\/11)*sqrt(35\/9906)*wr(6, 3) - ((5964\/143 - (84*I)\/11)*wr(8, 1))\/sqrt(2159) + (116\/13 + (4*I)\/13)*sqrt(105\/23749)*wr(8, 3)"
		],
		[
			19,
			13,
			"(1\/6 + (5*I)\/18)*sqrt(127\/26)*wr(1, 0) + ((1703\/22 + (1585*I)\/22)*wr(3, 0))\/sqrt(69342) + ((2615\/52 + (1455*I)\/52)*wr(5, 0))\/sqrt(108966) + (235\/52 - (165*I)\/52)*sqrt(7\/108966)*wr(5, 1) + (6293\/312 + (4133*I)\/312)*sqrt(5\/18161)*wr(5, 1) - (5600\/14157 + (14000*I)\/14157)*sqrt(10\/1651)*wr(7, 0) + (245\/78 - (215*I)\/26)*sqrt(35\/54483)*wr(7, 1) + (12325\/14157 + (1175*I)\/1089)*sqrt(35\/1651)*wr(7, 1) + (14545\/9438 - (8545*I)\/9438)*sqrt(35\/4953)*wr(7, 3)"
		],
		[
			19,
			14,
			"((-10*I)\/143)*sqrt(15\/127)*wr(3, 0) + ((614\/13 - 45*I)*wr(5, 0))\/sqrt(146685) + ((1906\/39 - (337*I)\/13)*wr(5, 1))\/sqrt(19558) + ((46\/13 + (3*I)\/13)*wr(5, 1))\/sqrt(20955) - (9772\/26741 - (59276*I)\/240669)*sqrt(7\/127)*wr(7, 0) + ((155680\/26741 - (80437*I)\/240669)*wr(7, 1))\/sqrt(254) - ((2562\/221 + (889*I)\/663)*wr(7, 1))\/sqrt(8382) - (84\/17 - (35*I)\/17)*sqrt(7\/108966)*wr(7, 3) + ((126\/121 + (648949*I)\/80223)*wr(7, 3))\/sqrt(762) - (315*sqrt(21\/5866003)*wr(9, 1))\/2 - (861\/68 + (2093*I)\/68)*sqrt(21\/1725295)*wr(9, 1) - (105\/17 + (42*I)\/13)*sqrt(21\/4826)*wr(9, 1) + (126\/17 - (105*I)\/34)*sqrt(21\/345059)*wr(9, 3) + ((2457\/34 + (5439*I)\/221)*wr(9, 3))\/sqrt(26543) - (861\/68 + (2415*I)\/68)*sqrt(21\/1725295)*wr(9, 5) + (126\/17 - (483*I)\/34)*sqrt(21\/345059)*wr(9, 7) - (315*sqrt(21\/5866003)*wr(9, 9))\/2"
		],
		[
			19,
			15,
			"(25158*sqrt(10\/23749)*wi(10, 2))\/4199 - (945*sqrt(5\/308737)*wi(10, 6))\/323 - 105*sqrt(3\/345059)*wi(10, 10) - (140\/429 - (20*I)\/33)*sqrt(70\/6477)*wr(2, 1) + (((2700*I)\/143)*wr(4, 0))\/sqrt(15113) + (140\/143 + (360*I)\/143)*sqrt(35\/2159)*wr(4, 1) + ((600*I)\/11)*sqrt(7\/28067)*wr(6, 0) + (548\/561 + (1040*I)\/33)*sqrt(2\/84201)*wr(6, 1) - (184\/17 - (128*I)\/11)*sqrt(5\/84201)*wr(6, 3) + ((3920*I)\/7293)*sqrt(7\/127)*wr(8, 0) - (88438\/138567 - (7630*I)\/7293)*sqrt(14\/127)*wr(8, 1) + (27622\/4199 - (462*I)\/221)*sqrt(10\/4191)*wr(8, 3) + (32025*sqrt(3\/2159)*wr(10, 0))\/8398 + (5061*sqrt(10\/308737)*wr(10, 4))\/323 + (63*sqrt(165\/3302)*wr(10, 8))\/323"
		],
		[
			19,
			16,
			"(140\/99 + (20*I)\/33)*sqrt(14\/381)*wr(1, 0) - ((35\/33 - (85*I)\/33)*wr(3, 0))\/sqrt(254) - ((799\/78 - (659*I)\/78)*wr(5, 0))\/sqrt(19558) - (1479\/52 - (947*I)\/52)*sqrt(5\/29337)*wr(5, 1) - ((619\/78 + (217*I)\/78)*wr(5, 1))\/sqrt(2794) + (7868\/80223 - (7868*I)\/80223)*sqrt(70\/381)*wr(7, 0) + (1645\/442 + (77*I)\/78)*sqrt(5\/1397)*wr(7, 1) - (1146313\/481338 - (452431*I)\/160446)*sqrt(5\/381)*wr(7, 1) + (497\/306 - (245*I)\/306)*sqrt(35\/18161)*wr(7, 3) - (98749\/481338 + (29071*I)\/481338)*sqrt(5\/127)*wr(7, 3) - (21 + 21*I)*sqrt(35\/11732006)*wr(9, 1) - (609\/34 + (21*I)\/2)*sqrt(7\/690118)*wr(9, 1) - (189\/374 - (315*I)\/374)*sqrt(35\/2413)*wr(9, 1) - (35\/17 - (91*I)\/17)*sqrt(70\/345059)*wr(9, 3) - (231\/34 - (273*I)\/34)*sqrt(15\/53086)*wr(9, 3) - (63\/17 - (63*I)\/17)*sqrt(7\/690118)*wr(9, 5) - (63\/17 - (63*I)\/17)*sqrt(70\/345059)*wr(9, 7)"
		],
		[
			19,
			17,
			"(-1134\/4199 + (1134*I)\/4199)*sqrt(5\/187)*wi(10, 2) + (378\/323 - (378*I)\/323)*sqrt(10\/2431)*wi(10, 6) - (8350\/54483 + (330*I)\/1651)*sqrt(35\/51)*wr(2, 1) - (600\/1651 + (600*I)\/1651)*sqrt(2\/119)*wr(4, 0) + (2735\/18161 + (4005*I)\/18161)*sqrt(70\/17)*wr(4, 1) - (88\/127 + (88*I)\/127)*sqrt(14\/221)*wr(6, 0) + ((45616\/71247 - (44400*I)\/23749)*wr(6, 1))\/sqrt(663) - (102208\/71247 + (608*I)\/71247)*sqrt(10\/663)*wr(6, 3) + (112\/2431 + (112*I)\/2431)*sqrt(14)*wr(8, 0) + (966868\/5866003 + (72380*I)\/533273)*sqrt(7)*wr(8, 1) - (46676\/41021 + (507220*I)\/533273)*sqrt(5\/33)*wr(8, 3) - (315\/4199 - (315*I)\/4199)*sqrt(3\/34)*wr(10, 0) + (378\/323 - (378*I)\/323)*sqrt(5\/2431)*wr(10, 4) - (63\/323 - (63*I)\/323)*sqrt(15\/143)*wr(10, 8)"
		],
		[
			19,
			18,
			"(-125\/99 + (50*I)\/99)*sqrt(5\/381)*wr(1, 0) - (115\/429 - (200*I)\/143)*sqrt(5\/889)*wr(3, 0) - ((505\/78 + (279*I)\/26)*wr(5, 0))\/sqrt(6985) - (17\/6 + (31*I)\/26)*sqrt(7\/6985)*wr(5, 1) - ((241\/26 + (961*I)\/26)*wr(5, 1))\/sqrt(8382) - ((215432\/240669 + (210896*I)\/240669)*wr(7, 0))\/sqrt(381) + (23\/51 - (1778*I)\/1989)*sqrt(14\/1397)*wr(7, 1) + (68506\/240669 + (138530*I)\/80223)*sqrt(14\/381)*wr(7, 1) - ((98*I)\/17)*sqrt(2\/18161)*wr(7, 3) - (177787\/240669 - (3598*I)\/80223)*sqrt(14\/127)*wr(7, 3) + (8379\/2431 + (4410*I)\/2431)*sqrt(2\/2413)*wr(9, 1) - ((196\/17 + (1323*I)\/17)*wr(9, 1))\/sqrt(1725295) + (917\/221 + (126*I)\/221)*sqrt(21\/26543)*wr(9, 3) + (((882*I)\/17)*wr(9, 3))\/sqrt(345059) - ((2205\/17 + (1323*I)\/17)*wr(9, 5))\/sqrt(1725295) - ((882\/17 - (882*I)\/17)*wr(9, 7))\/sqrt(345059)"
		],
		[
			19,
			19,
			"wr(0, 0) + (146*sqrt(10\/3)*wr(2, 1))\/4191 + (486*wr(4, 0))\/1397 - (4824*sqrt(5)*wr(4, 1))\/18161 - (4000*wr(6, 0))\/(4191*sqrt(13)) + (1160*sqrt(14\/39)*wr(6, 1))\/4191 + (1840*sqrt(35\/39)*wr(6, 3))\/4191 + (45080*sqrt(2\/17)*wr(8, 1))\/18161 - (280*sqrt(70\/561)*wr(8, 3))\/127"
		],
		[
			19,
			20,
			"(-21\/442 - (21*I)\/442)*sqrt(15\/127)*wi(10, 2) - (63\/323 - (420*I)\/323)*sqrt(30\/1651)*wi(10, 6) + ((315 - 315*I)*wi(10, 10))\/sqrt(1066546) - (20\/117 + (20*I)\/117)*sqrt(35\/1397)*wr(2, 1) - (9\/13 + (37*I)\/13)*sqrt(70\/4191)*wr(4, 1) + ((1634\/153 - (2182*I)\/153)*wr(6, 1))\/sqrt(18161) + (278\/51 - (2*I)\/3)*sqrt(10\/18161)*wr(6, 3) + (5789\/247 + (553*I)\/247)*sqrt(21\/23749)*wr(8, 1) - (2163\/247 + (2471*I)\/247)*sqrt(5\/2159)*wr(8, 3) - (9765\/16796 + (9765*I)\/16796)*sqrt(11\/254)*wr(10, 0) - (903\/646 + (903*I)\/646)*sqrt(15\/1651)*wr(10, 4) + (63\/76 + (63*I)\/76)*sqrt(5\/28067)*wr(10, 8)"
		],
		[
			19,
			21,
			"(595\/312 + (805*I)\/312)*sqrt(5\/2794)*wr(3, 0) + (3095\/663 + (980*I)\/221)*sqrt(5\/1778)*wr(5, 0) - (230\/663 + (535*I)\/663)*sqrt(5\/254)*wr(5, 1) + ((8870\/663 + (18725*I)\/1326)*wr(5, 1))\/sqrt(2667) + (13225\/2431 + (27735*I)\/4862)*sqrt(7\/8382)*wr(7, 0) + ((549455\/268736 + (351905*I)\/268736)*wr(7, 1))\/sqrt(127) - ((1651105\/155584 + (1383015*I)\/155584)*wr(7, 1))\/sqrt(4191) - (24805\/20672 + (24595*I)\/20672)*sqrt(7\/1651)*wr(7, 3) - ((10092215\/2956096 + (9652585*I)\/2956096)*wr(7, 3))\/sqrt(1397) - (47\/4 + (81*I)\/8)*sqrt(7\/1066546)*wr(9, 1) - (121\/136 + (607*I)\/136)*sqrt(35\/62738)*wr(9, 1) - (171\/1768 - (213*I)\/1768)*sqrt(77\/2413)*wr(9, 1) + (811\/102 + (3287*I)\/408)*sqrt(7\/62738)*wr(9, 3) + ((26509\/3536 + (8771*I)\/3536)*wr(9, 3))\/sqrt(14478) - (2281\/816 + (2087*I)\/816)*sqrt(35\/62738)*wr(9, 5) + (6625\/816 + (6437*I)\/816)*sqrt(7\/62738)*wr(9, 7) - (79\/16 + (271*I)\/16)*sqrt(7\/1066546)*wr(9, 9) - (6 - 6*I)*sqrt(35\/12265279)*wr(11, 1) + (132\/323 - (132*I)\/323)*sqrt(35\/37973)*wr(11, 1) - (12\/17 - (12*I)\/17)*sqrt(210\/2921)*wr(11, 1) - (6\/19 - (6*I)\/19)*sqrt(21\/645541)*wr(11, 3) + (7070\/323 - (7070*I)\/323)*sqrt(6\/37973)*wr(11, 3) - (12\/17 - (12*I)\/17)*sqrt(35\/37973)*wr(11, 5) + (12 - 12*I)*sqrt(21\/645541)*wr(11, 7) + (12 - 12*I)*sqrt(35\/12265279)*wr(11, 9) - (84 - 84*I)*sqrt(165\/12265279)*wr(11, 11)"
		],
		[
			19,
			22,
			"((73731\/4199 - (335874*I)\/4199)*wi(10, 2))\/sqrt(64262) + ((42777\/646 - (1386*I)\/323)*wi(10, 6))\/sqrt(417703) + (21*sqrt(345\/5866003)*wi(10, 10))\/2 - (1400\/429 - (400*I)\/429)*sqrt(14\/8763)*wr(2, 1) + ((1440*I)\/143)*sqrt(5\/20447)*wr(4, 0) - (140\/143 - (80*I)\/143)*sqrt(7\/2921)*wr(4, 1) + ((600*I)\/187)*sqrt(35\/37973)*wr(6, 0) + (964\/561 + (4252*I)\/561)*sqrt(10\/113919)*wr(6, 1) - ((40 + (8600*I)\/187)*wr(6, 3))\/sqrt(113919) - ((29680*I)\/8151)*sqrt(35\/49657)*wr(8, 0) + (33082\/2717 - (5432*I)\/8151)*sqrt(70\/49657)*wr(8, 1) - (94150\/247 + (30800*I)\/247)*sqrt(2\/1638681)*wr(8, 3) - (2709\/8398 + (462*I)\/323)*sqrt(15\/2921)*wr(10, 0) - (8295\/323 - (30492*I)\/323)*sqrt(2\/417703)*wr(10, 4) + (105\/19 + (924*I)\/19)*sqrt(33\/1291082)*wr(10, 8)"
		],
		[
			19,
			23,
			"((-175\/78 - (4865*I)\/1144)*wr(3, 0))\/sqrt(16383) + ((3145\/26 + (29605*I)\/1326)*wr(5, 0))\/sqrt(1261491) + (2953\/18 + (45197*I)\/3978)*sqrt(5\/840994)*wr(5, 1) + ((1675\/78 + (56215*I)\/1326)*wr(5, 1))\/sqrt(180213) + (15715\/106964 - (157865*I)\/106964)*sqrt(35\/5461)*wr(7, 0) + (2897\/884 - (127741*I)\/134368)*sqrt(15\/120142)*wr(7, 1) - (1660159\/213928 - (185723*I)\/65824)*sqrt(5\/10922)*wr(7, 1) + (637\/136 + (595*I)\/608)*sqrt(105\/1561846)*wr(7, 3) - (831\/26741 + (149400467*I)\/16258528)*sqrt(15\/10922)*wr(7, 3) + (1015\/34 - (28775*I)\/136)*sqrt(7\/44512611)*wr(9, 1) - (2709\/16 - (1199*I)\/16)*sqrt(105\/252238129)*wr(9, 1) - (25963\/884 - (350*I)\/221)*sqrt(35\/622554)*wr(9, 1) - (17199\/272 - (137*I)\/16)*sqrt(35\/44512611)*wr(9, 3) + (19131\/442 - (48391*I)\/3536)*sqrt(5\/1141349)*wr(9, 3) + (1015\/34 - (5705*I)\/272)*sqrt(7\/44512611)*wr(9, 5) - (17199\/272 + (1141*I)\/136)*sqrt(35\/44512611)*wr(9, 7) - (63*sqrt(4515\/5866003)*wr(9, 9))\/16 + (90*I)*sqrt(462\/527406997)*wr(11, 1) + ((4980*I)\/323)*sqrt(462\/1632839)*wr(11, 1) + ((54*I)\/19)*sqrt(770\/27758263)*wr(11, 3) + ((6972*I)\/323)*sqrt(55\/1632839)*wr(11, 3)"
		],
		[
			19,
			24,
			"(-7371\/646 - (945*I)\/646)*sqrt(15\/1317371)*wi(10, 2) + (2457\/323 + (315*I)\/323)*sqrt(195\/2634742)*wi(10, 6) + (470\/99 - (10*I)\/9)*sqrt(35\/119761)*wr(2, 1) + (680\/13 + (680*I)\/13)*sqrt(6\/838327)*wr(4, 0) + (3815\/143 - (1875*I)\/143)*sqrt(70\/359283)*wr(4, 1) + (1448\/17 + (1448*I)\/17)*sqrt(14\/4670679)*wr(6, 0) - ((70670\/1683 - (87158*I)\/1683)*wr(6, 1))\/sqrt(1556893) - (4898\/561 - (702*I)\/187)*sqrt(10\/1556893)*wr(6, 3) + (319312\/2717 + (319312*I)\/2717)*sqrt(14\/6107811)*wr(8, 0) + (392805\/2717 + (245749*I)\/247)*sqrt(7\/6107811)*wr(8, 1) - (31857\/247 + (320747*I)\/247)*sqrt(5\/22395307)*wr(8, 3) + ((43155\/1292 + (40005*I)\/1292)*wr(10, 0))\/sqrt(239522) - (95571\/646 + (4599*I)\/34)*sqrt(15\/17125823)*wr(10, 4) - (4599\/4 + (95571*I)\/76)*sqrt(5\/291138991)*wr(10, 8)"
		],
		[
			19,
			25,
			"(3\/11 - (5*I)\/11)*sqrt(30\/127)*wr(1, 0) - (161\/286 - (469*I)\/858)*sqrt(35\/254)*wr(3, 0) + (2765\/663 - (818*I)\/221)*sqrt(5\/2794)*wr(5, 0) - (575\/663 - (190*I)\/663)*sqrt(35\/2794)*wr(5, 1) + ((15875\/1326 - (5399*I)\/663)*wr(5, 1))\/sqrt(4191) - (21805\/26741 - (21805*I)\/26741)*sqrt(2\/381)*wr(7, 0) - (27245\/67184 - (115445*I)\/67184)*sqrt(7\/1397)*wr(7, 1) + (557555\/427856 - (573395*I)\/427856)*sqrt(7\/381)*wr(7, 1) + (1022245\/8129264 - (950525*I)\/8129264)*sqrt(7\/127)*wr(7, 3) + ((12985\/5168 + (22295*I)\/5168)*wr(7, 3))\/sqrt(18161) - (2555\/51 - (1505*I)\/102)*sqrt(5\/690118)*wr(9, 1) - ((49245\/9724 - (49735*I)\/9724)*wr(9, 1))\/sqrt(2413) + ((525 + 525*I)*wr(9, 1))\/sqrt(11732006) - (1925\/52 - (28175*I)\/884)*sqrt(7\/159258)*wr(9, 3) - ((175\/17 - (70*I)\/17)*wr(9, 3))\/sqrt(690118) - (2205\/68 - (2205*I)\/68)*sqrt(5\/690118)*wr(9, 5) - ((245\/34 - (245*I)\/34)*wr(9, 7))\/sqrt(690118) - (105 + 105*I)*sqrt(55\/12265279)*wr(11, 1) + (210\/323 + (210*I)\/323)*sqrt(55\/37973)*wr(11, 1) - (105\/19 + (105*I)\/19)*sqrt(33\/645541)*wr(11, 3) + (35\/323 + (35*I)\/323)*sqrt(462\/37973)*wr(11, 3)"
		],
		[
			19,
			26,
			"(-3150\/4199 + (1260*I)\/4199)*sqrt(77\/5207)*wi(10, 2) + (1050\/323 - (420*I)\/323)*sqrt(154\/67691)*wi(10, 6) - ((5300\/429 + (310*I)\/13)*wr(2, 1))\/sqrt(15621) + (402*sqrt(10\/5207)*wr(4, 0))\/143 + (1418\/143 - (186*I)\/13)*sqrt(2\/5207)*wr(4, 1) - (9800*sqrt(10\/67691)*wr(6, 0))\/187 - (7016\/561 + (168*I)\/17)*sqrt(35\/203073)*wr(6, 1) - (120\/187 + (280*I)\/17)*sqrt(14\/203073)*wr(6, 3) - (7840*sqrt(10\/88519)*wr(8, 0))\/741 + (339472\/8151 - (18032*I)\/741)*sqrt(5\/88519)*wr(8, 1) - (61040\/247 - (30800*I)\/247)*sqrt(7\/2921127)*wr(8, 3) - (105\/323 + (1155*I)\/4199)*sqrt(105\/10414)*wr(10, 0) + (630\/323 + (630*I)\/323)*sqrt(77\/67691)*wr(10, 4) + (105\/19 - (105*I)\/19)*sqrt(231\/1150747)*wr(10, 8)"
		],
		[
			19,
			27,
			"(-1\/11 - (4*I)\/11)*sqrt(602\/127)*wr(1, 0) + ((7\/429 - (21322*I)\/429)*wr(3, 0))\/sqrt(32766) + ((11365\/221 + (5155*I)\/13)*wr(5, 0))\/sqrt(2522982) + (68273\/3978 + (54647*I)\/234)*sqrt(5\/420497)*wr(5, 1) + ((10085\/221 + (1865*I)\/39)*wr(5, 1))\/sqrt(360426) + (12360\/26741 - (7350*I)\/26741)*sqrt(70\/5461)*wr(7, 0) + (152275\/16796 - (720*I)\/221)*sqrt(15\/60071)*wr(7, 1) - (100585\/106964 - (146645*I)\/26741)*sqrt(5\/5461)*wr(7, 1) - (1925\/1292 + (35*I)\/17)*sqrt(105\/780923)*wr(7, 3) + (7201405\/2032316 + (6390*I)\/26741)*sqrt(15\/5461)*wr(7, 3) - (6525\/34 - (3325*I)\/34)*sqrt(7\/89025222)*wr(9, 1) - 10*sqrt(2310\/22930739)*wr(9, 1) + (700\/2431 + (17045*I)\/2431)*sqrt(35\/311277)*wr(9, 1) - (2940\/221 - (19425*I)\/221)*sqrt(5\/2282698)*wr(9, 3) - (55\/17 - (315*I)\/17)*sqrt(105\/29675074)*wr(9, 3) - (875\/34 - (3325*I)\/34)*sqrt(7\/89025222)*wr(9, 5) - (175\/17 - (945*I)\/17)*sqrt(35\/89025222)*wr(9, 7) + 150*sqrt(231\/527406997)*wr(11, 1) - (300*sqrt(231\/1632839)*wr(11, 1))\/323 + (90*sqrt(385\/27758263)*wr(11, 3))\/19 - (210*sqrt(110\/1632839)*wr(11, 3))\/323"
		],
		[
			20,
			1,
			"(2\/3 - (2*I)\/3)*sqrt(5\/143)*wr(6, 1) - (2 - 2*I)*sqrt(2\/143)*wr(6, 3)"
		],
		[
			20,
			2,
			"(-1\/3 - (5*I)\/3)*sqrt(5\/286)*wr(6, 1) + ((1 + 5*I)*wr(6, 3))\/sqrt(143)"
		],
		[
			20,
			3,
			"(-2*sqrt(10\/11)*wr(3, 0))\/9 - (25\/117 - (27*I)\/52)*sqrt(5\/14)*wr(5, 0) - (1\/39 + (5*I)\/52)*sqrt(5\/2)*wr(5, 1) - ((53\/26 - (89*I)\/104)*wr(5, 1))\/sqrt(21) - ((3*I)\/143)*sqrt(42\/11)*wr(7, 0) + (3\/26 + (3*I)\/52)*wr(7, 1) + ((11\/13 - (1765*I)\/572)*wr(7, 1))\/sqrt(33) + (I\/4)*sqrt(7\/13)*wr(7, 3) - ((7\/26 - (81*I)\/572)*wr(7, 3))\/sqrt(11)"
		],
		[
			20,
			4,
			"((65\/18 - (55*I)\/18)*wr(3, 0))\/sqrt(66) + ((220\/117 - (175*I)\/234)*wr(5, 0))\/sqrt(42) + (43\/39 - (133*I)\/156)*sqrt(5\/7)*wr(5, 1) + ((10\/39 - (25*I)\/78)*wr(5, 1))\/sqrt(6) - (6\/143 - (6*I)\/143)*sqrt(70\/11)*wr(7, 0) + (389\/6864 - (1049*I)\/6864)*sqrt(5\/11)*wr(7, 1) - (3\/208 - (7*I)\/208)*sqrt(15)*wr(7, 1) + (769\/2288 + (67*I)\/2288)*sqrt(5\/33)*wr(7, 3) + (3\/16 + I\/16)*sqrt(35\/39)*wr(7, 3)"
		],
		[
			20,
			5,
			"((-10\/3 + (10*I)\/3)*wr(2, 1))\/sqrt(231) - (25\/39 - (55*I)\/13)*sqrt(2\/77)*wr(4, 1) - (11\/3 + I\/3)*sqrt(5\/429)*wr(6, 1) - (5 - I)*sqrt(2\/429)*wr(6, 3) - (29\/13 + (15*I)\/13)*sqrt(35\/187)*wr(8, 1) + ((55\/13 + (45*I)\/13)*wr(8, 3))\/sqrt(51)"
		],
		[
			20,
			6,
			"(sqrt(5\/33)*wr(3, 0))\/9 + (115\/468 + (27*I)\/52)*sqrt(5\/21)*wr(5, 0) + (1\/156 - (5*I)\/52)*sqrt(5\/3)*wr(5, 1) + ((73\/156 + (89*I)\/156)*wr(5, 1))\/sqrt(14) - ((6*I)\/143)*sqrt(7\/11)*wr(7, 0) - (1\/52 - I\/26)*sqrt(3\/2)*wr(7, 1) + ((11\/52 - (1765*I)\/858)*wr(7, 1))\/sqrt(22) + (5\/4 + I\/2)*sqrt(7\/78)*wr(7, 3) - ((103\/52 - (81*I)\/286)*wr(7, 3))\/sqrt(66)"
		],
		[
			20,
			7,
			"(40*wr(4, 0))\/(13*sqrt(77)) + 4*sqrt(7\/143)*wr(6, 0) - (32*sqrt(7\/187)*wr(8, 0))\/13"
		],
		[
			20,
			8,
			"(-1\/9 - (8*I)\/9)*sqrt(5\/22)*wr(2, 1) + (5\/13 - (30*I)\/13)*sqrt(5\/33)*wr(4, 1) - (13\/9 + (14*I)\/9)*sqrt(7\/286)*wr(6, 1) - (1\/3 + (2*I)\/3)*sqrt(35\/143)*wr(6, 3) - (49\/13 + (7*I)\/13)*sqrt(6\/187)*wr(8, 1) + (3\/13 - I\/13)*sqrt(70\/17)*wr(8, 3)"
		],
		[
			20,
			9,
			"(((-7805*I)\/21879)*wr(7, 0))\/sqrt(11) + ((1115*I)\/21879)*sqrt(14\/11)*wr(7, 1) - ((1115*I)\/2431)*sqrt(14\/33)*wr(7, 3) - ((35*I)\/442)*sqrt(33\/38)*wr(9, 1) - ((105*I)\/884)*sqrt(7\/19)*wr(9, 3) + ((35*I)\/68)*sqrt(15\/247)*wr(9, 5) + ((35*I)\/34)*sqrt(3\/247)*wr(9, 7)"
		],
		[
			20,
			10,
			"((5\/18 - (5*I)\/18)*wr(2, 1))\/sqrt(77) + ((45\/13 + (95*I)\/13)*wr(4, 1))\/sqrt(462) - (5\/18 + (31*I)\/18)*sqrt(5\/143)*wr(6, 1) - ((1\/3 + (11*I)\/3)*wr(6, 3))\/sqrt(286) - (4\/13 + (18*I)\/13)*sqrt(105\/187)*wr(8, 1) + ((10\/13 + (40*I)\/13)*wr(8, 3))\/sqrt(17)"
		],
		[
			20,
			11,
			"((235\/78 - (95*I)\/26)*wr(3, 0))\/sqrt(858) + ((59\/26 - (119*I)\/26)*wr(5, 0))\/sqrt(546) + (355\/468 - (77*I)\/156)*sqrt(5\/91)*wr(5, 1) - ((33\/26 + (25*I)\/78)*wr(5, 1))\/sqrt(78) + (293\/2431 - (293*I)\/2431)*sqrt(35\/286)*wr(7, 0) - (58313\/38896 - (233*I)\/176)*sqrt(5\/143)*wr(7, 1) + (1585\/10608 - (2933*I)\/10608)*sqrt(5\/39)*wr(7, 1) + (41711\/116688 + (75461*I)\/116688)*sqrt(5\/429)*wr(7, 3) - (5\/3536 + (95*I)\/3536)*sqrt(35\/3)*wr(7, 3) + (497\/884 - (315*I)\/884)*sqrt(7\/114)*wr(9, 1) + (7\/52 - (7*I)\/52)*sqrt(105\/646)*wr(9, 1) + (7\/68 - (21*I)\/68)*sqrt(385\/741)*wr(9, 1) + (1043\/884 - (1141*I)\/884)*sqrt(5\/494)*wr(9, 3) + (7\/884 + (133*I)\/884)*sqrt(35\/114)*wr(9, 3) + (203\/442 - (203*I)\/442)*sqrt(7\/114)*wr(9, 5) - (21\/884 - (21*I)\/884)*sqrt(105\/38)*wr(9, 7) + (7\/52 - (7*I)\/52)*sqrt(105\/646)*wr(9, 9)"
		],
		[
			20,
			12,
			"(20*sqrt(3\/77)*wr(4, 0))\/13 + 2*sqrt(21\/143)*wr(6, 0) - (16*sqrt(21\/187)*wr(8, 0))\/13"
		],
		[
			20,
			13,
			"(-25*wr(3, 0))\/(39*sqrt(143)) - ((25\/39 - (19*I)\/39)*wr(5, 0))\/sqrt(91) - (1\/13 - (149*I)\/39)*sqrt(5\/546)*wr(5, 1) + ((1\/13 + (11*I)\/39)*wr(5, 1))\/sqrt(13) - ((599*I)\/2431)*sqrt(105\/143)*wr(7, 0) + (2255\/884 + (7114*I)\/2431)*sqrt(5\/858)*wr(7, 1) - (349\/2652 + (201*I)\/442)*sqrt(5\/26)*wr(7, 1) + (2531\/2652 + (4275*I)\/4862)*sqrt(5\/286)*wr(7, 3) + (15\/884 + (5*I)\/221)*sqrt(35\/2)*wr(7, 3) - ((21*I)\/26)*sqrt(35\/323)*wr(9, 1) - (21\/68 - (189*I)\/884)*sqrt(7\/19)*wr(9, 1) - (7\/34 + (7*I)\/17)*sqrt(385\/494)*wr(9, 1) + (539\/884 + (77*I)\/34)*sqrt(15\/247)*wr(9, 3) - (21\/442 + (14*I)\/221)*sqrt(35\/19)*wr(9, 3) + ((189*I)\/884)*sqrt(7\/19)*wr(9, 5) - ((14*I)\/221)*sqrt(35\/19)*wr(9, 7) - ((21*I)\/26)*sqrt(35\/323)*wr(9, 9)"
		],
		[
			20,
			14,
			"(5\/2 + (3*I)\/2)*sqrt(5\/66)*wr(1, 0) + (5\/39 + I\/13)*sqrt(35\/22)*wr(3, 0) - (7\/26 + (11*I)\/78)*sqrt(5\/2)*wr(5, 0) - ((235\/156 + (149*I)\/156)*wr(5, 1))\/sqrt(3) - (1\/78 - I\/78)*sqrt(35\/2)*wr(5, 1) - (21\/187 + (21*I)\/187)*sqrt(6\/11)*wr(7, 0) - (461\/9724 + (228*I)\/2431)*sqrt(7\/33)*wr(7, 1) - (27\/884 + (3*I)\/221)*sqrt(7)*wr(7, 1) + (723\/9724 + (123*I)\/2431)*sqrt(7\/11)*wr(7, 3) + (35*wr(7, 3))\/(68*sqrt(13)) + (21\/136 + (49*I)\/136)*sqrt(5\/494)*wr(9, 1) - ((1449\/1768 + (1701*I)\/1768)*wr(9, 1))\/sqrt(209) + ((21\/16 + (21*I)\/16)*wr(9, 1))\/sqrt(8398) - (77\/442 + (28*I)\/221)*sqrt(21\/38)*wr(9, 3) - ((903\/272 + (7*I)\/16)*wr(9, 3))\/sqrt(494) + (35\/136 + (35*I)\/136)*sqrt(5\/494)*wr(9, 5) - ((511\/272 + (511*I)\/272)*wr(9, 7))\/sqrt(494) + ((21\/16 + (21*I)\/16)*wr(9, 9))\/sqrt(8398)"
		],
		[
			20,
			15,
			"(675\/16796 - (515*I)\/16796)*sqrt(105\/17)*wi(10, 2) - (331\/1292 - (75*I)\/1292)*sqrt(105\/442)*wi(10, 6) - (15\/68 - (15*I)\/68)*sqrt(7\/494)*wi(10, 10) - (23\/78 - (37*I)\/78)*sqrt(5\/187)*wr(2, 1) + (34\/13 - (6*I)\/13)*sqrt(10\/561)*wr(4, 1) - (23\/51 - (37*I)\/51)*sqrt(7\/2431)*wr(6, 1) - (53\/51 - (31*I)\/51)*sqrt(70\/2431)*wr(6, 3) - ((12544\/4199 - (896*I)\/4199)*wr(8, 1))\/sqrt(33) + (1624\/12597 - (392*I)\/12597)*sqrt(35)*wr(8, 3) - (555\/33592 + (555*I)\/33592)*sqrt(77\/34)*wr(10, 0) + (43\/1292 + (43*I)\/1292)*sqrt(105\/221)*wr(10, 4) - (63\/2584 + (63*I)\/2584)*sqrt(35\/13)*wr(10, 8)"
		],
		[
			20,
			16,
			"((-602*I)\/21879)*sqrt(5\/11)*wr(7, 0) + ((86*I)\/21879)*sqrt(70\/11)*wr(7, 1) - ((86*I)\/2431)*sqrt(70\/33)*wr(7, 3) + ((161*I)\/884)*sqrt(165\/38)*wr(9, 1) - ((42*I)\/221)*sqrt(35\/19)*wr(9, 3) + ((35*I)\/34)*sqrt(3\/247)*wr(9, 5) - ((7*I)\/136)*sqrt(15\/247)*wr(9, 7) - ((63*I)\/8)*sqrt(15\/4199)*wr(9, 9)"
		],
		[
			20,
			17,
			"(3348\/4199 + (381*I)\/494)*sqrt(105\/4318)*wi(10, 2) - (108\/323 - (3879*I)\/1292)*sqrt(105\/28067)*wi(10, 6) - ((45*I)\/68)*sqrt(7\/31369)*wi(10, 10) - (1519\/117 + (254*I)\/117)*sqrt(10\/23749)*wr(2, 1) - (560\/13 - (120*I)\/13)*sqrt(5\/71247)*wr(4, 1) - (2630\/153 + (304*I)\/153)*sqrt(14\/308737)*wr(6, 1) - (172\/51 + (1136*I)\/51)*sqrt(35\/308737)*wr(6, 3) + (30100\/4199 + (51352*I)\/4199)*sqrt(6\/1397)*wr(8, 1) - (84\/323 + (3752*I)\/4199)*sqrt(70\/127)*wr(8, 3) - (270*sqrt(77\/2159)*wr(10, 0))\/4199 + (159*sqrt(210\/28067)*wr(10, 4))\/323 - (72*sqrt(70\/1651)*wr(10, 8))\/323"
		],
		[
			20,
			18,
			"(41\/78 - (5*I)\/26)*sqrt(5\/66)*wr(3, 0) + (7\/13 - (2*I)\/13)*sqrt(5\/42)*wr(5, 0) - (1\/13 - (2*I)\/39)*sqrt(5\/6)*wr(5, 1) + ((119\/234 + (5*I)\/39)*wr(5, 1))\/sqrt(7) + (148\/2431 - (148*I)\/2431)*sqrt(14\/11)*wr(7, 0) + ((2203\/10608 - (79*I)\/624)*wr(7, 1))\/sqrt(3) - ((33743\/38896 - (34139*I)\/38896)*wr(7, 1))\/sqrt(11) + (5\/16 + (55*I)\/272)*sqrt(7\/39)*wr(7, 3) + ((14957\/116688 + (56807*I)\/116688)*wr(7, 3))\/sqrt(33) + (7\/4 - (7*I)\/4)*sqrt(21\/8398)*wr(9, 1) + (35*sqrt(35\/1482)*wr(9, 1))\/34 + (133\/884 - (147*I)\/884)*sqrt(77\/57)*wr(9, 1) - (7\/4 + (77*I)\/68)*sqrt(7\/1482)*wr(9, 3) + ((1169\/884 + (917*I)\/884)*wr(9, 3))\/sqrt(38) + (35\/68 - (35*I)\/68)*sqrt(35\/1482)*wr(9, 5) - (7\/68 - (7*I)\/68)*sqrt(21\/494)*wr(9, 7) + (7\/4 - (7*I)\/4)*sqrt(21\/8398)*wr(9, 9)"
		],
		[
			20,
			19,
			"(-21\/442 + (21*I)\/442)*sqrt(15\/127)*wi(10, 2) - (63\/323 + (420*I)\/323)*sqrt(30\/1651)*wi(10, 6) + ((315 + 315*I)*wi(10, 10))\/sqrt(1066546) - (20\/117 - (20*I)\/117)*sqrt(35\/1397)*wr(2, 1) - (9\/13 - (37*I)\/13)*sqrt(70\/4191)*wr(4, 1) + ((1634\/153 + (2182*I)\/153)*wr(6, 1))\/sqrt(18161) + (278\/51 + (2*I)\/3)*sqrt(10\/18161)*wr(6, 3) + (5789\/247 - (553*I)\/247)*sqrt(21\/23749)*wr(8, 1) - (2163\/247 - (2471*I)\/247)*sqrt(5\/2159)*wr(8, 3) - (9765\/16796 - (9765*I)\/16796)*sqrt(11\/254)*wr(10, 0) - (903\/646 - (903*I)\/646)*sqrt(15\/1651)*wr(10, 4) + (63\/76 - (63*I)\/76)*sqrt(5\/28067)*wr(10, 8)"
		],
		[
			20,
			20,
			"wr(0, 0) + (4*wr(4, 0))\/13 - (80*wr(6, 0))\/(17*sqrt(13)) - (280*wr(8, 0))\/(247*sqrt(17)) - (45*sqrt(21)*wr(10, 0))\/2584 + (27*sqrt(385\/26)*wr(10, 4))\/646 + (9*sqrt(1155\/442)*wr(10, 8))\/76"
		],
		[
			20,
			21,
			"(-3\/26 - I\/26)*sqrt(5)*wr(1, 0) - (11\/312 - I\/26)*sqrt(35\/3)*wr(3, 0) - (2\/663 + (75*I)\/1768)*sqrt(55\/3)*wr(5, 0) + (8\/221 - (665*I)\/5304)*sqrt(11\/2)*wr(5, 1) - (2\/221 - (5*I)\/1768)*sqrt(385\/3)*wr(5, 1) + ((700*I)\/7293)*wr(7, 0) - (75\/4199 + (10675*I)\/58344)*sqrt(7\/2)*wr(7, 1) + (225\/4199 + (1225*I)\/33592)*sqrt(77\/6)*wr(7, 1) + (35\/323 + (175*I)\/2584)*sqrt(11\/78)*wr(7, 3) - (125\/4199 + (15225*I)\/369512)*sqrt(7\/6)*wr(7, 3) - (1 + (25*I)\/64)*sqrt(33\/4199)*wr(9, 1) - (7\/17 + (75*I)\/544)*sqrt(55\/741)*wr(9, 1) + (5\/221 - (2705*I)\/3536)*sqrt(3\/38)*wr(9, 1) + (2\/17 - (855*I)\/1088)*sqrt(11\/741)*wr(9, 3) + (3\/221 - (375*I)\/3536)*sqrt(77\/19)*wr(9, 3) - ((25*I)\/544)*sqrt(165\/247)*wr(9, 5) - ((15*I)\/1088)*sqrt(627\/13)*wr(9, 7) - ((25*I)\/64)*sqrt(33\/4199)*wr(9, 9) + (3 + (55*I)\/32)*sqrt(165\/193154)*wr(11, 1) + (14\/323 + (1067*I)\/10336)*sqrt(165\/598)*wr(11, 1) - (3\/8398 + (5247*I)\/67184)*sqrt(55\/23)*wr(11, 1) + ((33*I)\/32)*sqrt(35\/193154)*wr(11, 3) - (24\/19 - (1287*I)\/608)*sqrt(11\/10166)*wr(11, 3) - (4\/323 + (891*I)\/5168)*sqrt(77\/299)*wr(11, 3) + ((1067*I)\/10336)*sqrt(165\/598)*wr(11, 5) + ((99*I)\/608)*sqrt(143\/782)*wr(11, 7) + ((55*I)\/32)*sqrt(165\/193154)*wr(11, 9) + ((33*I)\/32)*sqrt(35\/193154)*wr(11, 11)"
		],
		[
			20,
			22,
			"(-27\/67184 - (11591*I)\/67184)*sqrt(21\/23)*wi(10, 2) - (2317\/5168 + (641*I)\/5168)*sqrt(21\/598)*wi(10, 6) - (21\/16 - (87*I)\/16)*sqrt(35\/193154)*wi(10, 10) - ((115\/39 - (185*I)\/39)*wr(2, 1))\/sqrt(253) - (122\/13 - (94*I)\/13)*sqrt(2\/759)*wr(4, 1) - (46\/51 - (74*I)\/51)*sqrt(35\/3289)*wr(6, 1) + (130\/51 + (30*I)\/17)*sqrt(14\/3289)*wr(6, 3) + (322\/247 - (6678*I)\/247)*sqrt(5\/12903)*wr(8, 1) + (70\/741 + (490*I)\/247)*sqrt(7\/391)*wr(8, 3) - (537\/67184 + (537*I)\/67184)*sqrt(385\/46)*wr(10, 0) + (1\/2584 + I\/2584)*sqrt(6279)*wr(10, 4) - (369\/304 + (369*I)\/304)*sqrt(7\/5083)*wr(10, 8)"
		],
		[
			20,
			23,
			"(2\/13 - I\/13)*sqrt(43\/66)*wr(1, 0) - (137\/312 - (2323*I)\/936)*sqrt(7\/946)*wr(3, 0) + ((1715\/1768 + (20075*I)\/15912)*wr(5, 0))\/sqrt(86) - (2521\/10608 - (1027*I)\/816)*sqrt(5\/129)*wr(5, 1) - (2615\/5304 - (745*I)\/5304)*sqrt(7\/86)*wr(5, 1) - (3794\/46189 + (3794*I)\/46189)*sqrt(10\/1419)*wr(7, 0) + (645653\/739024 + (1072805*I)\/739024)*sqrt(35\/1419)*wr(7, 1) - (6277\/67184 - (971*I)\/67184)*sqrt(35\/43)*wr(7, 1) - (3955\/5168 + (1155*I)\/5168)*sqrt(5\/559)*wr(7, 3) + (245925\/739024 - (15195*I)\/43472)*sqrt(35\/473)*wr(7, 3) + (615\/64 + (615*I)\/64)*sqrt(5\/361114)*wr(9, 1) + (7263\/7072 - (21633*I)\/7072)*sqrt(5\/8987)*wr(9, 1) - ((5725\/544 - (355*I)\/544)*wr(9, 1))\/sqrt(21242) + (2595\/1088 - (7005*I)\/1088)*sqrt(5\/21242)*wr(9, 3) - (2893\/3536 + (2477*I)\/3536)*sqrt(105\/1634)*wr(9, 3) - ((2685\/544 + (2685*I)\/544)*wr(9, 5))\/sqrt(21242) - (2205\/1088 + (2205*I)\/1088)*sqrt(5\/21242)*wr(9, 7) + (615\/64 + (615*I)\/64)*sqrt(5\/361114)*wr(9, 9) + (18975\/67184 - (184305*I)\/67184)*sqrt(3\/1978)*wr(11, 1) - ((130185\/20672 - (102135*I)\/20672)*wr(11, 1))\/sqrt(12857) - ((6765\/64 + (6765*I)\/64)*wr(11, 1))\/sqrt(4152811) + (165\/64 + (165*I)\/64)*sqrt(231\/4152811)*wr(11, 3) + (12045\/1216 + (22605*I)\/1216)*sqrt(15\/218569)*wr(11, 3) - (1001\/5168 + (5929*I)\/5168)*sqrt(105\/25714)*wr(11, 3) - ((825\/1216 + (825*I)\/1216)*wr(11, 5))\/sqrt(12857) + (17325\/1216 + (17325*I)\/1216)*sqrt(15\/218569)*wr(11, 7) - ((6765\/64 + (6765*I)\/64)*wr(11, 9))\/sqrt(4152811) + (165\/64 + (165*I)\/64)*sqrt(231\/4152811)*wr(11, 11)"
		],
		[
			20,
			24,
			"(-843\/1292 + (1659*I)\/16796)*sqrt(35\/1886)*wi(10, 2) - (2313\/2584 - (6981*I)\/2584)*sqrt(35\/12259)*wi(10, 6) + (825\/8 + (315*I)\/8)*sqrt(21\/3959657)*wi(10, 10) + (10\/3 - (41*I)\/13)*sqrt(10\/31119)*wr(2, 1) - (8\/3 + (512*I)\/39)*sqrt(5\/10373)*wr(4, 1) + (812\/51 + (10*I)\/17)*sqrt(14\/404547)*wr(6, 1) + (120\/17 + (20*I)\/17)*sqrt(105\/134849)*wr(6, 3) + (20132\/247 + (69720*I)\/247)*sqrt(2\/176341)*wr(8, 1) - (1316\/247 + (5880*I)\/247)*sqrt(70\/48093)*wr(8, 3) + (60*sqrt(231\/943)*wr(10, 0))\/323 - (3*sqrt(1610\/533)*wr(10, 4))\/323 + (54*sqrt(210\/208403)*wr(10, 8))\/19"
		],
		[
			20,
			25,
			"((13580*I)\/138567)*sqrt(7\/11)*wr(7, 0) - ((13580*I)\/138567)*sqrt(2\/11)*wr(7, 1) + ((13580*I)\/46189)*sqrt(6\/11)*wr(7, 3) + (I\/884)*sqrt(4389\/2)*wr(9, 1) + (((427*I)\/884)*wr(9, 3))\/sqrt(19) - (I\/4)*sqrt(105\/247)*wr(9, 5) - ((63*I)\/136)*sqrt(21\/247)*wr(9, 7) + ((5*I)\/8)*sqrt(21\/4199)*wr(9, 9) - ((99*I)\/1292)*sqrt(35\/23)*wr(11, 1) - ((77*I)\/646)*sqrt(23\/13)*wr(11, 3) - ((55*I)\/323)*sqrt(105\/598)*wr(11, 5) - ((231*I)\/76)*sqrt(7\/10166)*wr(11, 7) - ((11*I)\/4)*sqrt(105\/193154)*wr(11, 9)"
		],
		[
			20,
			26,
			"(5201\/16796 + (10815*I)\/16796)*sqrt(3\/82)*wi(10, 2) - (21\/136 - (1575*I)\/2584)*sqrt(3\/533)*wi(10, 6) - (147\/8 - (315*I)\/8)*sqrt(5\/172159)*wi(10, 10) + (5\/39 - (5*I)\/39)*sqrt(14\/451)*wr(2, 1) + (4 + (60*I)\/13)*sqrt(7\/1353)*wr(4, 1) - (19\/51 - (79*I)\/51)*sqrt(10\/5863)*wr(6, 1) - ((670\/51 + (270*I)\/17)*wr(6, 3))\/sqrt(5863) - (1631\/247 - (3171*I)\/247)*sqrt(70\/23001)*wr(8, 1) + (5425\/741 - (1295*I)\/247)*sqrt(2\/697)*wr(8, 3) - (1575\/33592 - (1575*I)\/33592)*sqrt(55\/41)*wr(10, 0) - (105\/34 - (105*I)\/34)*sqrt(3\/1066)*wr(10, 4) + ((945\/76 - (945*I)\/76)*wr(10, 8))\/sqrt(18122)"
		],
		[
			20,
			27,
			"(5\/26 + (5*I)\/234)*sqrt(7\/473)*wr(3, 0) + ((3475\/2652 - (2185*I)\/7956)*wr(5, 0))\/sqrt(43) + (7781\/2652 - (709*I)\/2652)*sqrt(5\/258)*wr(5, 1) - (245\/2652 + (25*I)\/884)*sqrt(7\/43)*wr(5, 1) + (43442\/46189 - (43442*I)\/46189)*sqrt(5\/1419)*wr(7, 0) + (141595\/92378 + (25913*I)\/92378)*sqrt(35\/2838)*wr(7, 1) - (79\/8398 + (905*I)\/8398)*sqrt(35\/86)*wr(7, 1) - (805\/646 - (385*I)\/646)*sqrt(5\/1118)*wr(7, 3) - (36793\/92378 + (157*I)\/4862)*sqrt(35\/946)*wr(7, 3) - (15\/4 - (15*I)\/4)*sqrt(5\/180557)*wr(9, 1) + (543\/442 - (27*I)\/442)*sqrt(55\/1634)*wr(9, 1) - ((1655\/136 - (55*I)\/136)*wr(9, 1))\/sqrt(10621) + (345\/34 - (165*I)\/34)*sqrt(5\/10621)*wr(9, 3) + (679\/884 - (191*I)\/884)*sqrt(105\/817)*wr(9, 3) - (45\/136 - (45*I)\/136)*sqrt(19\/559)*wr(9, 5) + (15\/2 - (15*I)\/2)*sqrt(5\/10621)*wr(9, 7) - (15\/4 - (15*I)\/4)*sqrt(5\/180557)*wr(9, 9) - (5445\/646 - (1815*I)\/646)*sqrt(3\/989)*wr(11, 1) - ((39765\/1292 + (11715*I)\/1292)*wr(11, 1))\/sqrt(25714) + ((165\/2 - (165*I)\/2)*wr(11, 1))\/sqrt(8305622) + (165\/4 - (165*I)\/4)*sqrt(231\/8305622)*wr(11, 3) - (759\/38 - (363*I)\/38)*sqrt(15\/437138)*wr(11, 3) + (1529\/323 - (682*I)\/323)*sqrt(105\/12857)*wr(11, 3) - ((825\/76 - (825*I)\/76)*wr(11, 5))\/sqrt(25714) - (33\/38 - (33*I)\/38)*sqrt(255\/25714)*wr(11, 7) + ((165\/2 - (165*I)\/2)*wr(11, 9))\/sqrt(8305622) + (165\/4 - (165*I)\/4)*sqrt(231\/8305622)*wr(11, 11)"
		],
		[
			21,
			0,
			"((-2 + 9*I)*wr(6, 1))\/sqrt(286) - (1 + I)*sqrt(5\/143)*wr(6, 3)"
		],
		[
			21,
			1,
			"((67\/78 + (343*I)\/312)*wr(5, 0))\/sqrt(14) - (25\/156 + (511*I)\/624)*sqrt(5\/21)*wr(5, 1) - ((25\/78 + (121*I)\/312)*wr(5, 1))\/sqrt(2) - (23\/143 - (23*I)\/143)*sqrt(35\/66)*wr(7, 0) + (23\/143 - (23*I)\/143)*sqrt(5\/33)*wr(7, 1) - ((11\/78 - (11*I)\/78)*wr(7, 1))\/sqrt(5) - ((2191\/858 - (2191*I)\/858)*wr(7, 3))\/sqrt(55)"
		],
		[
			21,
			2,
			"((-175\/1248 - (295*I)\/1248)*wr(5, 0))\/sqrt(7) + (73\/1248 + (97*I)\/1248)*wr(5, 1) + (7\/1248 + (463*I)\/1248)*sqrt(5\/42)*wr(5, 1) + (199\/572 + (397*I)\/572)*sqrt(7\/165)*wr(7, 0) + ((17\/156 - (23*I)\/156)*wr(7, 1))\/sqrt(10) + ((3959\/286 + (1583*I)\/286)*wr(7, 1))\/sqrt(330) - (1 + I)*sqrt(7\/130)*wr(7, 3) - ((4943\/1716 - (2009*I)\/1716)*wr(7, 3))\/sqrt(110)"
		],
		[
			21,
			3,
			"5*sqrt(3\/154)*wr(4, 0) + sqrt(21\/286)*wr(6, 0) - ((2 - (11*I)\/20)*wr(6, 1))\/sqrt(143) - (2 + (11*I)\/6)*sqrt(5\/286)*wr(6, 3) + ((4*I)\/65)*sqrt(77\/51)*wr(8, 1) - (((44*I)\/39)*wr(8, 3))\/sqrt(85)"
		],
		[
			21,
			4,
			"(5\/13 + (5*I)\/13)*sqrt(10\/77)*wr(4, 0) - (5\/26 + (15*I)\/26)*sqrt(7\/22)*wr(4, 1) + (1 + I)*sqrt(35\/286)*wr(6, 0) - ((7\/4 - (47*I)\/4)*wr(6, 1))\/sqrt(2145) + ((31\/6 + (41*I)\/6)*wr(6, 3))\/sqrt(858) + (14\/39 + (14*I)\/39)*sqrt(70\/187)*wr(8, 0) - (9\/52 - (7*I)\/156)*sqrt(77\/85)*wr(8, 1) + ((359\/156 + (109*I)\/156)*wr(8, 3))\/sqrt(51)"
		],
		[
			21,
			5,
			"((1025\/312 - (525*I)\/104)*wr(3, 0))\/sqrt(66) + ((35\/78 - (45*I)\/52)*wr(5, 0))\/sqrt(42) + (35\/78 - (55*I)\/104)*sqrt(5\/7)*wr(5, 1) + ((4\/13 + I\/52)*wr(5, 1))\/sqrt(6) + (263\/858 + (54*I)\/143)*sqrt(7\/110)*wr(7, 0) - ((7663\/14144 + (3447*I)\/14144)*wr(7, 1))\/sqrt(15) + ((27059\/27456 - (16799*I)\/9152)*wr(7, 1))\/sqrt(55) - (267\/1088 - (277*I)\/1088)*sqrt(7\/195)*wr(7, 3) + (151773\/155584 + (153541*I)\/155584)*sqrt(3\/55)*wr(7, 3) + (127\/136 + (127*I)\/136)*sqrt(7\/1482)*wr(9, 1) + (1\/8 + I\/8)*sqrt(105\/8398)*wr(9, 1) + (1\/136 + I\/136)*sqrt(35\/1482)*wr(9, 3) + (127\/1768 + (127*I)\/1768)*sqrt(5\/38)*wr(9, 3)"
		],
		[
			21,
			6,
			"(-10*wr(4, 0))\/(13*sqrt(77)) - sqrt(7\/143)*wr(6, 0) + (2 + (9*I)\/5)*sqrt(2\/429)*wr(6, 1) + (2 + I\/3)*sqrt(5\/429)*wr(6, 3) + (128*sqrt(7\/187)*wr(8, 0))\/39 + (14\/39 + (4*I)\/195)*sqrt(154\/17)*wr(8, 1) - (170\/13 - (86*I)\/39)*sqrt(2\/255)*wr(8, 3)"
		],
		[
			21,
			7,
			"(-25*sqrt(5\/33)*wr(3, 0))\/156 + (5\/39 + (85*I)\/104)*sqrt(5\/21)*wr(5, 0) + (2\/13 + (5*I)\/104)*sqrt(5\/3)*wr(5, 1) + ((5\/13 + (1255*I)\/312)*wr(5, 1))\/sqrt(14) - ((17*I)\/429)*sqrt(7\/11)*wr(7, 0) - ((72\/221 + (25*I)\/208)*wr(7, 1))\/sqrt(6) + (((4801*I)\/6864)*wr(7, 1))\/sqrt(22) - (1\/17 + I\/16)*sqrt(7\/78)*wr(7, 3) - ((95\/221 - (249*I)\/2288)*wr(7, 3))\/sqrt(66) - 4*sqrt(21\/4199)*wr(9, 1) + (2*sqrt(35\/741)*wr(9, 1))\/17 - (4*sqrt(7\/741)*wr(9, 3))\/17 + (10*wr(9, 3))\/(221*sqrt(19))"
		],
		[
			21,
			8,
			"(5\/156 - (5*I)\/208)*sqrt(35\/11)*wr(3, 0) + (9\/104 + I\/312)*sqrt(5)*wr(5, 0) + ((89\/312 - (131*I)\/312)*wr(5, 1))\/sqrt(6) - (5\/312 + I\/312)*sqrt(35)*wr(5, 1) + ((25445\/19448 - (749*I)\/4862)*wr(7, 0))\/sqrt(33) - (18665\/38896 + (51851*I)\/77792)*sqrt(7\/66)*wr(7, 1) + (95\/884 + (9*I)\/7072)*sqrt(7\/2)*wr(7, 1) - (4425\/19448 + (18973*I)\/77792)*sqrt(7\/22)*wr(7, 3) - ((175\/272 + (7*I)\/544)*wr(7, 3))\/sqrt(26) - (329\/408 - (203*I)\/1632)*sqrt(5\/247)*wr(9, 1) - (28\/663 + (161*I)\/663)*sqrt(11\/38)*wr(9, 1) - ((35\/8 - (7*I)\/32)*wr(9, 1))\/sqrt(4199) + (245\/884 - (1353*I)\/7072)*sqrt(7\/57)*wr(9, 3) + ((973\/408 + (35*I)\/1632)*wr(9, 3))\/sqrt(247) - (329\/408 + (7*I)\/816)*sqrt(5\/247)*wr(9, 5) + ((973\/408 - (7*I)\/408)*wr(9, 7))\/sqrt(247) - (35*wr(9, 9))\/(8*sqrt(4199))"
		],
		[
			21,
			9,
			"(539*sqrt(35\/2)*wi(10, 2))\/50388 - (105*sqrt(35\/13)*wi(10, 6))\/2584 - (5*sqrt(7\/12597)*wi(10, 10))\/8 + (10\/39 - (5*I)\/3)*sqrt(5\/66)*wr(2, 1) + (10\/39 - (10*I)\/13)*sqrt(5\/11)*wr(4, 1) + (4\/51 - (4*I)\/3)*sqrt(14\/429)*wr(6, 1) - (5*sqrt(35\/429)*wr(6, 3))\/17 - ((3682\/741 + (329*I)\/39)*wr(8, 1))\/sqrt(374) + (64\/247 + I\/13)*sqrt(105\/34)*wr(8, 3) + (175*sqrt(77\/3)*wr(10, 0))\/33592 - (71*sqrt(35\/26)*wr(10, 4))\/1938 + (9*sqrt(105\/442)*wr(10, 8))\/76"
		],
		[
			21,
			10,
			"((-25\/624 + (175*I)\/624)*wr(3, 0))\/sqrt(22) + ((7\/156 + (4*I)\/13)*wr(5, 0))\/sqrt(14) - (7\/39 - (127*I)\/312)*sqrt(5\/21)*wr(5, 1) - ((1\/39 - (5*I)\/156)*wr(5, 1))\/sqrt(2) + (17\/1144 - (321*I)\/19448)*sqrt(35\/66)*wr(7, 0) - (77717\/155584 - (6819*I)\/9152)*sqrt(5\/33)*wr(7, 1) + ((1541\/14144 - (1559*I)\/14144)*wr(7, 1))\/sqrt(5) + (37\/1088 - (43*I)\/1088)*sqrt(35\/13)*wr(7, 3) - ((102149\/155584 + (106049*I)\/155584)*wr(7, 3))\/sqrt(55) - (113\/32 - (111*I)\/32)*sqrt(35\/8398)*wr(9, 1) - (439\/544 + (215*I)\/544)*sqrt(7\/494)*wr(9, 1) - (63\/442 - (21*I)\/442)*sqrt(385\/19)*wr(9, 1) + (9001\/7072 - (3095*I)\/7072)*sqrt(5\/114)*wr(9, 3) - (253\/1632 - (419*I)\/1632)*sqrt(35\/494)*wr(9, 3) + (287\/816 + (623*I)\/816)*sqrt(7\/494)*wr(9, 5) + (7\/408 + (175*I)\/408)*sqrt(35\/494)*wr(9, 7) - (7\/2 - (7*I)\/2)*sqrt(35\/8398)*wr(9, 9)"
		],
		[
			21,
			11,
			"((-427\/3876 + (427*I)\/3876)*wi(10, 2))\/sqrt(13) + ((203\/8398 - (203*I)\/8398)*wi(10, 6))\/sqrt(2) + (7\/13 - (7*I)\/13)*sqrt(10\/969)*wi(10, 10) - (5\/12 - (5*I)\/12)*sqrt(7\/429)*wr(2, 1) + (45\/13 + (45*I)\/13)*sqrt(5\/2002)*wr(4, 0) + (15\/2 + (5*I)\/2)*sqrt(7\/286)*wr(4, 1) + (9\/26 + (9*I)\/26)*sqrt(35\/22)*wr(6, 0) + (427\/2652 - (19*I)\/2652)*sqrt(5\/33)*wr(6, 1) - ((529\/442 + (15*I)\/442)*wr(6, 3))\/sqrt(66) - (28\/39 + (28*I)\/39)*sqrt(70\/2431)*wr(8, 0) + (1184\/741 + (511*I)\/247)*sqrt(35\/2431)*wr(8, 1) - ((1111\/247 + (1606*I)\/247)*wr(8, 3))\/sqrt(663) - (7\/2584 - (7*I)\/2584)*sqrt(715\/6)*wr(10, 0) - (259\/50388 - (259*I)\/50388)*wr(10, 4) - ((287\/1976 - (287*I)\/1976)*wr(10, 8))\/sqrt(51)"
		],
		[
			21,
			12,
			"(5*sqrt(5\/11)*wr(3, 0))\/156 - (1\/39 + (17*I)\/104)*sqrt(5\/7)*wr(5, 0) + (1\/13 - I\/104)*sqrt(5)*wr(5, 1) - ((3\/13 + (251*I)\/104)*wr(5, 1))\/sqrt(42) + ((25*I)\/286)*sqrt(7\/33)*wr(7, 0) - ((36\/221 - (625*I)\/7072)*wr(7, 1))\/sqrt(2) - (((120025*I)\/77792)*wr(7, 1))\/sqrt(66) + (3\/17 + (25*I)\/544)*sqrt(7\/26)*wr(7, 3) + ((19\/221 - (6225*I)\/77792)*wr(7, 3))\/sqrt(22) - 6*sqrt(7\/4199)*wr(9, 1) + (1\/17 + (77*I)\/136)*sqrt(35\/247)*wr(9, 1) + ((7*I)\/34)*sqrt(77\/38)*wr(9, 1) + (12\/17 + (21*I)\/68)*sqrt(7\/247)*wr(9, 3) - (2\/221 - (105*I)\/68)*sqrt(3\/19)*wr(9, 3) + ((77*I)\/136)*sqrt(35\/247)*wr(9, 5) + ((21*I)\/68)*sqrt(7\/247)*wr(9, 7)"
		],
		[
			21,
			13,
			"(((161*I)\/646)*wi(10, 2))\/sqrt(78) + ((35*I)\/494)*sqrt(3)*wi(10, 6) - ((28*I)\/13)*sqrt(5\/323)*wi(10, 10) + (25*sqrt(15\/1001)*wr(4, 0))\/13 + (5*sqrt(105\/11)*wr(6, 0))\/26 + (2\/13 + (4*I)\/221)*sqrt(10\/11)*wr(6, 1) + ((10\/13 + (75*I)\/221)*wr(6, 3))\/sqrt(11) + (4*sqrt(385\/663)*wr(8, 0))\/13 + ((53*I)\/247)*sqrt(770\/663)*wr(8, 1) + (2 - (846*I)\/247)*sqrt(2\/221)*wr(8, 3) + ((105*I)\/2584)*sqrt(55\/13)*wr(10, 0) + (((3521*I)\/8398)*wr(10, 4))\/sqrt(6) - (((427*I)\/988)*wr(10, 8))\/sqrt(34)"
		],
		[
			21,
			14,
			"(265\/7072 + (2437*I)\/134368)*sqrt(7\/15)*wi(10, 2) + (1815\/10336 - (1687*I)\/10336)*sqrt(21\/130)*wi(10, 6) + (31\/32 + I\/32)*sqrt(7\/8398)*wi(10, 10) + (101\/312 + (41*I)\/312)*sqrt(5\/11)*wr(2, 1) + (1\/13 - I\/13)*sqrt(6\/11)*wr(4, 0) + (17\/13 + (41*I)\/13)*sqrt(3\/110)*wr(4, 1) + (35\/17 - (35*I)\/17)*sqrt(6\/143)*wr(6, 0) - (115\/204 + (55*I)\/204)*sqrt(7\/143)*wr(6, 1) - (31\/34 - (29*I)\/34)*sqrt(7\/1430)*wr(6, 3) + (700\/247 - (700*I)\/247)*sqrt(2\/561)*wr(8, 0) - ((3661\/247 + (861*I)\/247)*wr(8, 1))\/sqrt(561) + (249\/247 + (249*I)\/247)*sqrt(7\/85)*wr(8, 3) + (565\/134368 - (1697*I)\/134368)*sqrt(77\/2)*wr(10, 0) - (131\/304 - (185*I)\/272)*sqrt(7\/195)*wr(10, 4) - (1275\/608 - (639*I)\/608)*sqrt(7\/1105)*wr(10, 8)"
		],
		[
			21,
			15,
			"(3\/8 + (5*I)\/8)*sqrt(85\/66)*wr(1, 0) + (59\/156 + (85*I)\/156)*sqrt(35\/374)*wr(3, 0) - (77\/312 + (61*I)\/312)*sqrt(5\/34)*wr(5, 0) + (5\/104 - (19*I)\/104)*sqrt(35\/34)*wr(5, 1) - ((617\/208 + (593*I)\/208)*wr(5, 1))\/sqrt(51) + ((2905\/4862 + (12355*I)\/4862)*wr(7, 0))\/sqrt(1122) - (8665\/4862 + (40115*I)\/19448)*sqrt(7\/561)*wr(7, 1) + (185\/16796 + (7135*I)\/33592)*sqrt(7\/17)*wr(7, 1) - (97505\/184756 - (118345*I)\/369512)*sqrt(7\/187)*wr(7, 3) + ((315\/646 + (735*I)\/2584)*wr(7, 3))\/sqrt(221) + (1671\/544 - (1783*I)\/544)*sqrt(5\/8398)*wr(9, 1) + ((619\/1088 - (1375*I)\/1088)*wr(9, 1))\/sqrt(494) - ((28741\/7072 + (1559*I)\/416)*wr(9, 1))\/sqrt(3553) - (139\/1768 + (617*I)\/1768)*sqrt(21\/646)*wr(9, 3) - ((3081\/1088 + (3051*I)\/1088)*wr(9, 3))\/sqrt(8398) + (73\/544 - (185*I)\/544)*sqrt(5\/8398)*wr(9, 5) - ((2565\/1088 + (3567*I)\/1088)*wr(9, 7))\/sqrt(8398) - ((393\/1088 + (363*I)\/1088)*wr(9, 9))\/sqrt(494) - (109\/68 - (109*I)\/68)*sqrt(5\/5681)*wr(11, 1) - (27\/38 - (27*I)\/38)*sqrt(5\/5083)*wr(11, 1) + (15\/272 - (15*I)\/272)*sqrt(15\/782)*wr(11, 1) - (2459\/5168 - (2459*I)\/5168)*sqrt(21\/10166)*wr(11, 3) - (109\/1292 - (109*I)\/1292)*sqrt(3\/299)*wr(11, 3) + (15\/544 - (15*I)\/544)*sqrt(5\/5083)*wr(11, 5) - (15\/544 - (15*I)\/544)*sqrt(3\/299)*wr(11, 7) - (15\/544 - (15*I)\/544)*sqrt(5\/5681)*wr(11, 9) + (15\/544 - (15*I)\/544)*sqrt(1155\/5681)*wr(11, 11)"
		],
		[
			21,
			16,
			"(13969\/201552 - (3*I)\/4199)*sqrt(7\/2)*wi(10, 2) - (303\/10336 + (42*I)\/323)*sqrt(7\/13)*wi(10, 6) + (1\/32 - 9*I)*sqrt(35\/12597)*wi(10, 10) - ((5\/78 - (5*I)\/39)*wr(2, 1))\/sqrt(66) + ((29\/39 + (4*I)\/13)*wr(4, 1))\/sqrt(11) + (5\/51 + (32*I)\/51)*sqrt(35\/858)*wr(6, 1) - (sqrt(7\/429)*wr(6, 3))\/17 - (343\/57 - (4606*I)\/741)*sqrt(5\/374)*wr(8, 1) + (227\/247 - (70*I)\/247)*sqrt(21\/34)*wr(8, 3) - (2393*sqrt(385\/3)*wr(10, 0))\/134368 - (2647*sqrt(7\/26)*wr(10, 4))\/7752 - (27*sqrt(21\/442)*wr(10, 8))\/304"
		],
		[
			21,
			17,
			"(235\/39 - (47*I)\/52)*sqrt(35\/23749)*wr(3, 0) + (987\/104 - (187*I)\/312)*sqrt(5\/2159)*wr(5, 0) - (175\/312 - (181*I)\/312)*sqrt(35\/2159)*wr(5, 1) + ((27307\/312 - (2425*I)\/312)*wr(5, 1))\/sqrt(12954) + ((45535\/4862 - (105805*I)\/4862)*wr(7, 0))\/sqrt(71247) - (521465\/19448 - (244975*I)\/38896)*sqrt(7\/142494)*wr(7, 1) + (2555\/1768 - (160185*I)\/67184)*sqrt(7\/4318)*wr(7, 1) - (22575\/19448 + (17239375*I)\/739024)*sqrt(7\/47498)*wr(7, 3) + ((875\/136 + (6125*I)\/5168)*wr(7, 3))\/sqrt(56134) + (7385\/408 - (40687*I)\/816)*sqrt(5\/533273)*wr(9, 1) + (32417\/5304 + (961*I)\/1326)*sqrt(11\/82042)*wr(9, 1) + ((6755\/544 + (179*I)\/34)*wr(9, 1))\/sqrt(31369) - (5635\/442 + (7977*I)\/884)*sqrt(7\/123063)*wr(9, 3) - ((82831\/1632 - (1069*I)\/408)*wr(9, 3))\/sqrt(533273) + (7385\/408 + (691*I)\/816)*sqrt(5\/533273)*wr(9, 5) - ((82831\/1632 - (655*I)\/408)*wr(9, 7))\/sqrt(533273) + ((6755\/544 - (3*I)\/34)*wr(9, 9))\/sqrt(31369) + ((387*I)\/34)*sqrt(5\/1442974)*wr(11, 1) - ((1371*I)\/19)*sqrt(5\/1291082)*wr(11, 1) + ((6*I)\/17)*sqrt(15\/49657)*wr(11, 1) - ((8757*I)\/646)*sqrt(21\/645541)*wr(11, 3) + ((387*I)\/646)*sqrt(3\/75946)*wr(11, 3) + ((3*I)\/17)*sqrt(10\/645541)*wr(11, 5) - ((3*I)\/17)*sqrt(6\/37973)*wr(11, 7) - ((3*I)\/17)*sqrt(10\/721487)*wr(11, 9) + ((3*I)\/17)*sqrt(2310\/721487)*wr(11, 11)"
		],
		[
			21,
			18,
			"((-22001\/100776 - (3325*I)\/5304)*wi(10, 2))\/sqrt(5) - ((1967\/1292 + (2905*I)\/1292)*wi(10, 6))\/sqrt(130) + (7 - 7*I)*sqrt(2\/12597)*wi(10, 10) + (1\/78 - I\/78)*sqrt(35\/33)*wr(2, 1) - (3\/13 + (3*I)\/13)*sqrt(2\/77)*wr(4, 0) - (27\/26 + I\/26)*sqrt(7\/110)*wr(4, 1) - (15\/17 + (15*I)\/17)*sqrt(14\/143)*wr(6, 0) - ((5\/51 + (55*I)\/51)*wr(6, 1))\/sqrt(429) + (23\/17 - (3*I)\/17)*sqrt(2\/2145)*wr(6, 3) + (350\/741 + (350*I)\/741)*sqrt(14\/187)*wr(8, 0) - (229\/156 + (2143*I)\/988)*sqrt(7\/187)*wr(8, 1) + ((5063\/988 + (4037*I)\/988)*wr(8, 3))\/sqrt(255) + (427\/67184 + (6125*I)\/67184)*sqrt(11\/6)*wr(10, 0) - ((7385\/7752 + (9247*I)\/7752)*wr(10, 4))\/sqrt(65) - ((3829\/304 + (1715*I)\/304)*wr(10, 8))\/sqrt(3315)"
		],
		[
			21,
			19,
			"(595\/312 - (805*I)\/312)*sqrt(5\/2794)*wr(3, 0) + (3095\/663 - (980*I)\/221)*sqrt(5\/1778)*wr(5, 0) - (230\/663 - (535*I)\/663)*sqrt(5\/254)*wr(5, 1) + ((8870\/663 - (18725*I)\/1326)*wr(5, 1))\/sqrt(2667) + (13225\/2431 - (27735*I)\/4862)*sqrt(7\/8382)*wr(7, 0) + ((549455\/268736 - (351905*I)\/268736)*wr(7, 1))\/sqrt(127) - ((1651105\/155584 - (1383015*I)\/155584)*wr(7, 1))\/sqrt(4191) - (24805\/20672 - (24595*I)\/20672)*sqrt(7\/1651)*wr(7, 3) - ((10092215\/2956096 - (9652585*I)\/2956096)*wr(7, 3))\/sqrt(1397) - (47\/4 - (81*I)\/8)*sqrt(7\/1066546)*wr(9, 1) - (121\/136 - (607*I)\/136)*sqrt(35\/62738)*wr(9, 1) - (171\/1768 + (213*I)\/1768)*sqrt(77\/2413)*wr(9, 1) + (811\/102 - (3287*I)\/408)*sqrt(7\/62738)*wr(9, 3) + ((26509\/3536 - (8771*I)\/3536)*wr(9, 3))\/sqrt(14478) - (2281\/816 - (2087*I)\/816)*sqrt(35\/62738)*wr(9, 5) + (6625\/816 - (6437*I)\/816)*sqrt(7\/62738)*wr(9, 7) - (79\/16 - (271*I)\/16)*sqrt(7\/1066546)*wr(9, 9) - (6 + 6*I)*sqrt(35\/12265279)*wr(11, 1) + (132\/323 + (132*I)\/323)*sqrt(35\/37973)*wr(11, 1) - (12\/17 + (12*I)\/17)*sqrt(210\/2921)*wr(11, 1) - (6\/19 + (6*I)\/19)*sqrt(21\/645541)*wr(11, 3) + (7070\/323 + (7070*I)\/323)*sqrt(6\/37973)*wr(11, 3) - (12\/17 + (12*I)\/17)*sqrt(35\/37973)*wr(11, 5) + (12 + 12*I)*sqrt(21\/645541)*wr(11, 7) + (12 + 12*I)*sqrt(35\/12265279)*wr(11, 9) - (84 + 84*I)*sqrt(165\/12265279)*wr(11, 11)"
		],
		[
			21,
			20,
			"(-3\/26 + I\/26)*sqrt(5)*wr(1, 0) - (11\/312 + I\/26)*sqrt(35\/3)*wr(3, 0) - (2\/663 - (75*I)\/1768)*sqrt(55\/3)*wr(5, 0) + (8\/221 + (665*I)\/5304)*sqrt(11\/2)*wr(5, 1) - (2\/221 + (5*I)\/1768)*sqrt(385\/3)*wr(5, 1) - ((700*I)\/7293)*wr(7, 0) - (75\/4199 - (10675*I)\/58344)*sqrt(7\/2)*wr(7, 1) + (225\/4199 - (1225*I)\/33592)*sqrt(77\/6)*wr(7, 1) + (35\/323 - (175*I)\/2584)*sqrt(11\/78)*wr(7, 3) - (125\/4199 - (15225*I)\/369512)*sqrt(7\/6)*wr(7, 3) - (1 - (25*I)\/64)*sqrt(33\/4199)*wr(9, 1) - (7\/17 - (75*I)\/544)*sqrt(55\/741)*wr(9, 1) + (5\/221 + (2705*I)\/3536)*sqrt(3\/38)*wr(9, 1) + (2\/17 + (855*I)\/1088)*sqrt(11\/741)*wr(9, 3) + (3\/221 + (375*I)\/3536)*sqrt(77\/19)*wr(9, 3) + ((25*I)\/544)*sqrt(165\/247)*wr(9, 5) + ((15*I)\/1088)*sqrt(627\/13)*wr(9, 7) + ((25*I)\/64)*sqrt(33\/4199)*wr(9, 9) + (3 - (55*I)\/32)*sqrt(165\/193154)*wr(11, 1) + (14\/323 - (1067*I)\/10336)*sqrt(165\/598)*wr(11, 1) - (3\/8398 - (5247*I)\/67184)*sqrt(55\/23)*wr(11, 1) - ((33*I)\/32)*sqrt(35\/193154)*wr(11, 3) - (24\/19 + (1287*I)\/608)*sqrt(11\/10166)*wr(11, 3) - (4\/323 - (891*I)\/5168)*sqrt(77\/299)*wr(11, 3) - ((1067*I)\/10336)*sqrt(165\/598)*wr(11, 5) - ((99*I)\/608)*sqrt(143\/782)*wr(11, 7) - ((55*I)\/32)*sqrt(165\/193154)*wr(11, 9) - ((33*I)\/32)*sqrt(35\/193154)*wr(11, 11)"
		],
		[
			21,
			21,
			"(2529*sqrt(385\/2)*wi(10, 2))\/268736 - (321*sqrt(385\/13)*wi(10, 6))\/41344 + (sqrt(231\/4199)*wi(10, 10))\/128 + wr(0, 0) - (5*sqrt(5\/6)*wr(2, 1))\/104 + (6*wr(4, 0))\/13 + (2*sqrt(5)*wr(4, 1))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) - (35*sqrt(7\/78)*wr(6, 1))\/68 - (25*sqrt(35\/39)*wr(6, 3))\/68 + (35*wr(8, 0))\/(247*sqrt(17)) - (70*sqrt(2\/17)*wr(8, 1))\/19 + (70*sqrt(770\/51)*wr(8, 3))\/247 - (5*sqrt(21)*wr(10, 0))\/41344 + (3*sqrt(385\/26)*wr(10, 4))\/10336 + (sqrt(1155\/442)*wr(10, 8))\/1216"
		],
		[
			21,
			22,
			"(1\/13 - (2*I)\/13)*sqrt(23\/66)*wr(1, 0) - (239\/312 + (137*I)\/312)*sqrt(7\/506)*wr(3, 0) - ((385\/408 + (1405*I)\/5304)*wr(5, 0))\/sqrt(46) - (3169\/3536 - (1519*I)\/3536)*sqrt(5\/69)*wr(5, 1) + (465\/1768 - (95*I)\/1768)*sqrt(7\/46)*wr(5, 1) - (31815\/46189 - (43015*I)\/46189)*sqrt(5\/1518)*wr(7, 0) - (169555\/739024 + (274595*I)\/739024)*sqrt(35\/759)*wr(7, 1) + (155\/3952 - (885*I)\/67184)*sqrt(35\/23)*wr(7, 1) + (805\/5168 + (245*I)\/5168)*sqrt(5\/299)*wr(7, 3) - (253195\/739024 - (245845*I)\/739024)*sqrt(35\/253)*wr(7, 3) + (677\/64 + (693*I)\/64)*sqrt(5\/193154)*wr(9, 1) + (27383\/7072 + (26227*I)\/7072)*sqrt(5\/4807)*wr(9, 1) - ((295\/32 + (1495*I)\/544)*wr(9, 1))\/sqrt(11362) + (4057\/1088 + (4073*I)\/1088)*sqrt(5\/11362)*wr(9, 3) + (63\/272 - (2369*I)\/3536)*sqrt(105\/874)*wr(9, 3) - ((6915\/544 - (405*I)\/544)*wr(9, 5))\/sqrt(11362) + (1437\/1088 + (6693*I)\/1088)*sqrt(5\/11362)*wr(9, 7) + (985\/64 + (385*I)\/64)*sqrt(5\/193154)*wr(9, 9) + (515145\/3090464 + (84135*I)\/3090464)*sqrt(3\/2)*wr(11, 1) - ((843\/7429 + (225*I)\/1292)*wr(11, 1))\/sqrt(13) - ((1823\/736 + (3633*I)\/736)*wr(11, 1))\/sqrt(4199) - (11\/92 + (11*I)\/92)*sqrt(231\/4199)*wr(11, 3) - (2833\/13984 - (633*I)\/13984)*sqrt(15\/221)*wr(11, 3) + (4673\/237728 + (2895*I)\/237728)*sqrt(105\/26)*wr(11, 3) + ((8373\/475456 - (145125*I)\/475456)*wr(11, 5))\/sqrt(13) + (83\/1472 - (5977*I)\/27968)*sqrt(15\/221)*wr(11, 7) - ((2225\/1472 + (8687*I)\/1472)*wr(11, 9))\/sqrt(4199) + (135\/1472 - (487*I)\/1472)*sqrt(231\/4199)*wr(11, 11)"
		],
		[
			21,
			23,
			"(-76467\/950912 - (124441*I)\/12361856)*sqrt(21\/43)*wi(10, 2) - (173833\/950912 - (31529*I)\/55936)*sqrt(21\/1118)*wi(10, 6) + (13407\/2944 + (9681*I)\/2944)*sqrt(35\/361114)*wi(10, 10) - (957\/1748 + (957*I)\/1748)*sqrt(7\/2795)*wi(12, 2) + (6369\/1748 + (6369*I)\/1748)*sqrt(3\/95030)*wi(12, 6) - (693\/92 + (693*I)\/92)*sqrt(77\/1805570)*wi(12, 10) - ((111\/16 - (707*I)\/208)*wr(2, 1))\/sqrt(473) + (3\/13 - (3*I)\/13)*sqrt(30\/473)*wr(4, 0) + (93\/13 + 7*I)*sqrt(2\/1419)*wr(4, 1) + (105\/17 - (105*I)\/17)*sqrt(30\/6149)*wr(6, 0) - (5635\/2584 - (2915*I)\/2584)*sqrt(35\/6149)*wr(6, 1) + (18185\/3876 - (4515*I)\/1292)*sqrt(7\/12298)*wr(6, 3) - (805\/247 - (805*I)\/247)*sqrt(5\/48246)*wr(8, 0) - (3140\/247 - (640*I)\/247)*sqrt(5\/24123)*wr(8, 1) + (100\/39 + (120*I)\/247)*sqrt(7\/731)*wr(8, 3) - (15099\/537472 - (1515*I)\/537472)*sqrt(385\/86)*wr(10, 0) + (10619\/27968 - (142811*I)\/475456)*sqrt(21\/559)*wr(10, 4) + (102411\/55936 - (220923*I)\/55936)*sqrt(7\/9503)*wr(10, 8) - (99\/1292 + (99*I)\/1292)*sqrt(33\/430)*wr(12, 0) + (7557\/29716 + (7557*I)\/29716)*sqrt(21\/5590)*wr(12, 4) + ((1353\/92 + (1353*I)\/92)*wr(12, 8))\/sqrt(902785) + (33\/4 + (33*I)\/4)*sqrt(231\/41528110)*wr(12, 12)"
		],
		[
			21,
			24,
			"(-7\/78 + (35*I)\/312)*sqrt(35\/31119)*wr(3, 0) - (4955\/5304 + (737*I)\/1326)*sqrt(5\/2829)*wr(5, 0) + (375\/1768 - (7*I)\/442)*sqrt(35\/2829)*wr(5, 1) - ((2195\/5304 - (47*I)\/78)*wr(5, 1))\/sqrt(1886) - ((1225630\/138567 + (851095*I)\/138567)*wr(7, 0))\/sqrt(10373) + (17993815\/1108536 + (497600*I)\/138567)*sqrt(7\/20746)*wr(7, 1) - (5845\/1768 + (4595*I)\/4199)*sqrt(7\/5658)*wr(7, 1) + (472325\/369512 - (17725*I)\/46189)*sqrt(21\/20746)*wr(7, 3) - ((13825\/2584 - (70*I)\/19)*wr(7, 3))\/sqrt(73554) - (4275\/64 - (169*I)\/16)*sqrt(3\/3959657)*wr(9, 1) - (705\/544 + (1681*I)\/136)*sqrt(5\/698763)*wr(9, 1) + (495\/3536 - (13109*I)\/3536)*sqrt(33\/35834)*wr(9, 1) + (37275\/3536 - (11423*I)\/3536)*sqrt(7\/17917)*wr(9, 3) + ((64995\/1088 - (809*I)\/16)*wr(9, 3))\/sqrt(698763) - (235\/544 - (3097*I)\/272)*sqrt(15\/232921)*wr(9, 5) + (21665\/1088 + (10983*I)\/544)*sqrt(3\/232921)*wr(9, 7) - (4275\/64 + (1405*I)\/32)*sqrt(3\/3959657)*wr(9, 9) + (891\/46 + (725*I)\/368)*sqrt(15\/344318)*wr(11, 1) + (1507\/1564 - (14097*I)\/29716)*sqrt(15\/1066)*wr(11, 1) + (27291\/29716 - (38547*I)\/29716)*sqrt(5\/41)*wr(11, 1) - (165*sqrt(385\/344318)*wr(11, 3))\/23 - (64911\/29716 + (28117*I)\/29716)*sqrt(7\/533)*wr(11, 3) - ((34419\/1748 - (17553*I)\/6992)*wr(11, 3))\/sqrt(18122) + (1507\/1564 - (23101*I)\/29716)*sqrt(15\/1066)*wr(11, 5) - ((34419\/1748 + (71169*I)\/6992)*wr(11, 7))\/sqrt(18122) + (891\/46 - (3965*I)\/368)*sqrt(15\/344318)*wr(11, 9) - (165\/23 + (63*I)\/23)*sqrt(385\/344318)*wr(11, 11)"
		],
		[
			21,
			25,
			"(-53739\/3090464 + (63*I)\/8398)*sqrt(5\/2)*wi(10, 2) + (2961\/25024 - (21*I)\/323)*sqrt(5\/13)*wi(10, 6) - (1267\/1472 - (7*I)\/2)*sqrt(3\/4199)*wi(10, 10) + (4697*sqrt(3\/26)*wi(12, 2))\/17480 + (22407*sqrt(7\/221)*wi(12, 6))\/34960 - (231*sqrt(33\/4199)*wi(12, 10))\/1840 - (3\/26 + (5*I)\/26)*sqrt(35\/66)*wr(2, 1) + (2\/13 - (6*I)\/13)*sqrt(35\/11)*wr(4, 1) + ((675\/323 - (65*I)\/17)*wr(6, 1))\/sqrt(858) - (345\/323 + (55*I)\/17)*sqrt(5\/429)*wr(6, 3) + (175\/247 + (1190*I)\/247)*sqrt(7\/374)*wr(8, 1) - (105\/247 + (490*I)\/247)*sqrt(5\/102)*wr(8, 3) - (581*sqrt(33)*wr(10, 0))\/363584 + (945*sqrt(5\/26)*wr(10, 4))\/6992 - (4361*sqrt(15\/442)*wr(10, 8))\/13984 + (957*sqrt(77)*wr(12, 0))\/297160 - (6699*wr(12, 4))\/(37145*sqrt(13)) - (319*sqrt(21\/8398)*wr(12, 8))\/460"
		],
		[
			21,
			26,
			"((35\/312 + (105*I)\/104)*wr(3, 0))\/sqrt(451) - ((5845\/10608 - (695*I)\/208)*wr(5, 0))\/sqrt(287) - (133\/272 - (26321*I)\/3536)*sqrt(5\/1722)*wr(5, 1) - ((15\/3536 + (545*I)\/3536)*wr(5, 1))\/sqrt(41) - (5\/418 - (13735*I)\/92378)*sqrt(35\/1353)*wr(7, 0) - (12755\/46189 - (62495*I)\/46189)*sqrt(5\/2706)*wr(7, 1) - (1335\/8398 + (1055*I)\/8398)*sqrt(5\/82)*wr(7, 1) + (37205\/92378 + (15365*I)\/92378)*sqrt(5\/902)*wr(7, 3) - ((35*I)\/323)*sqrt(70\/533)*wr(7, 3) - (31\/8 - (39*I)\/8)*sqrt(35\/172159)*wr(9, 1) - (1265\/544 - (445*I)\/544)*sqrt(7\/10127)*wr(9, 1) - (773\/3536 - (1087*I)\/3536)*sqrt(385\/1558)*wr(9, 1) + (9\/16 + (123*I)\/272)*sqrt(35\/10127)*wr(9, 3) + (2359\/3536 + (2429*I)\/3536)*sqrt(15\/779)*wr(9, 3) - (3045\/544 + (1335*I)\/544)*sqrt(7\/10127)*wr(9, 5) - (921\/544 + (981*I)\/544)*sqrt(35\/10127)*wr(9, 7) - (215\/32 - (65*I)\/32)*sqrt(35\/172159)*wr(9, 9) + (2267\/16 - (1737*I)\/16)*sqrt(7\/7919314)*wr(11, 1) + (8745\/1292 + (4323*I)\/1292)*sqrt(7\/24518)*wr(11, 1) - (780\/323 - (716*I)\/323)*sqrt(21\/943)*wr(11, 1) + (77 - 77*I)*sqrt(33\/7919314)*wr(11, 3) - (69\/16 - (141*I)\/304)*sqrt(105\/416806)*wr(11, 3) - (3647\/2584 + (21819*I)\/2584)*sqrt(15\/12259)*wr(11, 3) - (252\/323 + (2715*I)\/646)*sqrt(7\/24518)*wr(11, 5) - (1299\/304 - (153*I)\/304)*sqrt(105\/416806)*wr(11, 7) + (1483\/16 - (2521*I)\/16)*sqrt(7\/7919314)*wr(11, 9) + (49 - 105*I)*sqrt(33\/7919314)*wr(11, 11)"
		],
		[
			21,
			27,
			"(155017\/1545232 - (154419*I)\/1545232)*sqrt(21\/86)*wi(10, 2) - (144699\/237728 - (1149*I)\/13984)*sqrt(21\/559)*wi(10, 6) - (2439\/736 - (921*I)\/736)*sqrt(35\/180557)*wi(10, 10) - (561\/874 - (561*I)\/874)*sqrt(7\/5590)*wi(12, 2) - (4323\/874 - (4323*I)\/874)*sqrt(3\/47515)*wi(12, 6) + (33\/23 - (33*I)\/23)*sqrt(77\/902785)*wi(12, 10) - ((5\/26 - (5*I)\/26)*wr(2, 1))\/sqrt(946) - (5\/13 + (5*I)\/13)*sqrt(15\/473)*wr(4, 0) + ((80\/13 + (60*I)\/13)*wr(4, 1))\/sqrt(1419) - (175\/17 + (175*I)\/17)*sqrt(15\/6149)*wr(6, 0) + (695\/646 + (825*I)\/646)*sqrt(35\/12298)*wr(6, 1) - (1075\/1938 - (1625*I)\/646)*sqrt(7\/6149)*wr(6, 3) - (2590\/247 + (2590*I)\/247)*sqrt(5\/24123)*wr(8, 0) + (3925\/494 + (20715*I)\/494)*sqrt(5\/48246)*wr(8, 1) + (3995\/1482 - (1705*I)\/494)*sqrt(7\/1462)*wr(8, 3) - (393\/81328 + (8673*I)\/386308)*sqrt(385\/43)*wr(10, 0) + (7947\/29716 + (13863*I)\/14858)*sqrt(21\/1118)*wr(10, 4) + (28821\/3496 + (1713*I)\/874)*sqrt(7\/19006)*wr(10, 8) - (1089\/29716 - (1089*I)\/29716)*sqrt(165\/43)*wr(12, 0) - (10428\/7429 - (10428*I)\/7429)*sqrt(21\/2795)*wr(12, 4) - ((1947\/46 - (1947*I)\/46)*wr(12, 8))\/sqrt(1805570) + (66 - 66*I)*sqrt(231\/20764055)*wr(12, 12)"
		],
		[
			22,
			0,
			"((-29\/2 + 38*I)*wr(5, 0))\/sqrt(10626) - (139\/12 - (23*I)\/3)*sqrt(5\/1771)*wr(5, 1) - ((13\/2 + 2*I)*wr(5, 1))\/sqrt(1518)"
		],
		[
			22,
			1,
			"-8*sqrt(7\/299)*wr(6, 0) + (8 - (54*I)\/11)*sqrt(2\/897)*wr(6, 1) + (8 - (32*I)\/11)*sqrt(5\/897)*wr(6, 3)"
		],
		[
			22,
			2,
			"(30*sqrt(2\/161)*wr(4, 0))\/11 - (38*sqrt(14\/299)*wr(6, 0))\/11 + ((10\/11 + (54*I)\/11)*wr(6, 1))\/sqrt(897) + (38\/11 + (38*I)\/11)*sqrt(10\/897)*wr(6, 3)"
		],
		[
			22,
			3,
			"((-10\/33 - (10*I)\/33)*wr(3, 0))\/sqrt(69) + ((125\/39 + (605*I)\/39)*wr(5, 0))\/sqrt(5313) + (131\/39 + (139*I)\/39)*sqrt(5\/3542)*wr(5, 1) + ((25\/13 - (15*I)\/13)*wr(5, 1))\/sqrt(759) - (230\/1573 - (2192*I)\/4719)*sqrt(7\/115)*wr(7, 0) + ((1789\/484 - (90499*I)\/18876)*wr(7, 1))\/sqrt(230) - ((419\/52 - (527*I)\/52)*wr(7, 1))\/sqrt(7590) - (1\/4 - I\/4)*sqrt(77\/8970)*wr(7, 3) + ((12227\/6292 + (809*I)\/6292)*wr(7, 3))\/sqrt(690)"
		],
		[
			22,
			4,
			"(-100\/99 + (5*I)\/99)*sqrt(5\/23)*wr(3, 0) + (4475\/468 + (245*I)\/468)*sqrt(5\/1771)*wr(5, 0) - (55\/156 + (35*I)\/52)*sqrt(5\/253)*wr(5, 1) + ((5105\/52 + (1645*I)\/156)*wr(5, 1))\/sqrt(10626) - (261\/1573 + (37*I)\/4719)*sqrt(7\/69)*wr(7, 0) + ((31181\/12584 - (695*I)\/37752)*wr(7, 1))\/sqrt(138) - ((177\/104 - (83*I)\/312)*wr(7, 1))\/sqrt(506) - (5\/8 + (11*I)\/8)*sqrt(7\/6578)*wr(7, 3) + ((2025\/12584 - (6715*I)\/37752)*wr(7, 3))\/sqrt(46)"
		],
		[
			22,
			5,
			"(40*sqrt(10\/161)*wr(2, 1))\/33 + ((160*I)\/143)*sqrt(3\/161)*wr(4, 0) - (500\/143 - (560*I)\/143)*sqrt(5\/483)*wr(4, 1) - ((28*I)\/11)*sqrt(21\/299)*wr(6, 0) + (34\/33 - (10*I)\/11)*sqrt(2\/299)*wr(6, 1) + (20\/33 + (20*I)\/33)*sqrt(5\/299)*wr(6, 3) - ((16*I)\/13)*sqrt(7\/1173)*wr(8, 0) - (394\/143 + (120*I)\/13)*sqrt(14\/1173)*wr(8, 1) + (86\/39 + (704*I)\/39)*sqrt(10\/4301)*wr(8, 3)"
		],
		[
			22,
			6,
			"((155\/99 - (5*I)\/11)*wr(3, 0))\/sqrt(46) - ((3275\/234 + (55*I)\/39)*wr(5, 0))\/sqrt(3542) - (1951\/156 + (197*I)\/78)*sqrt(5\/5313)*wr(5, 1) - ((25\/78 + (55*I)\/39)*wr(5, 1))\/sqrt(506) - (2305\/4719 - (2147*I)\/4719)*sqrt(14\/345)*wr(7, 0) + ((22657\/37752 - (61313*I)\/37752)*wr(7, 1))\/sqrt(345) - ((1513\/312 - (329*I)\/312)*wr(7, 1))\/sqrt(1265) + (21\/8 - (21*I)\/8)*sqrt(7\/16445)*wr(7, 3) - ((45751\/37752 + (89257*I)\/37752)*wr(7, 3))\/sqrt(115)"
		],
		[
			22,
			7,
			"((-100\/33 + (100*I)\/33)*wr(2, 1))\/sqrt(161) - (10\/13 + (730*I)\/143)*sqrt(2\/483)*wr(4, 1) + (34\/33 - (34*I)\/33)*sqrt(5\/299)*wr(6, 1) + (140\/33 + (20*I)\/11)*sqrt(2\/299)*wr(6, 3) - (518\/143 + (450*I)\/143)*sqrt(35\/1173)*wr(8, 1) + ((1402\/39 + (618*I)\/13)*wr(8, 3))\/sqrt(4301)"
		],
		[
			22,
			8,
			"((-5\/33 - (95*I)\/33)*wr(2, 1))\/sqrt(69) - (75\/143 - (75*I)\/143)*sqrt(10\/23)*wr(4, 0) - (10\/143 - (90*I)\/143)*sqrt(2\/23)*wr(4, 1) + (49\/11 - (49*I)\/11)*sqrt(5\/598)*wr(6, 0) - (4\/33 + (10*I)\/33)*sqrt(35\/897)*wr(6, 1) + (9\/11 - (13*I)\/11)*sqrt(14\/897)*wr(6, 3) + (56\/143 - (56*I)\/143)*sqrt(10\/391)*wr(8, 0) + (2891\/429 + (1337*I)\/429)*sqrt(5\/391)*wr(8, 1) - (9\/13 + (7*I)\/13)*sqrt(161\/561)*wr(8, 3)"
		],
		[
			22,
			9,
			"(25\/143 - (25*I)\/39)*sqrt(7\/46)*wr(3, 0) + ((133\/78 + (313*I)\/78)*wr(5, 0))\/sqrt(506) - (133\/156 - (583*I)\/156)*sqrt(5\/759)*wr(5, 1) + (7\/26 - (29*I)\/26)*sqrt(7\/506)*wr(5, 1) - (17395\/26741 + (17395*I)\/26741)*sqrt(5\/138)*wr(7, 0) - (4705\/10608 + (2645*I)\/10608)*sqrt(35\/253)*wr(7, 1) + (179515\/427856 + (64015*I)\/427856)*sqrt(35\/69)*wr(7, 1) + (35\/272 + (455*I)\/272)*sqrt(5\/3289)*wr(7, 3) + (108065\/1283568 + (1685*I)\/75504)*sqrt(35\/23)*wr(7, 3) + (203\/4 - (49*I)\/4)*sqrt(5\/2124694)*wr(9, 1) + (1267\/884 + (175*I)\/2652)*sqrt(5\/437)*wr(9, 1) + ((4207\/102 + (2863*I)\/51)*wr(9, 1))\/sqrt(124982) - (3955\/204 + (1435*I)\/204)*sqrt(5\/124982)*wr(9, 3) + (4865\/884 + (2219*I)\/884)*sqrt(35\/28842)*wr(9, 3) + (301\/68 + (301*I)\/68)*sqrt(11\/11362)*wr(9, 5) - (245\/204 + (245*I)\/204)*sqrt(55\/11362)*wr(9, 7) + (7\/4 + (7*I)\/4)*sqrt(55\/193154)*wr(9, 9)"
		],
		[
			22,
			10,
			"(-10\/33 - (35*I)\/33)*sqrt(10\/483)*wr(2, 1) + (((450*I)\/143)*wr(4, 0))\/sqrt(161) - (40\/143 - (140*I)\/143)*sqrt(5\/161)*wr(4, 1) - ((21*I)\/11)*sqrt(7\/299)*wr(6, 0) - (61\/33 + (17*I)\/33)*sqrt(2\/897)*wr(6, 1) - (4\/11 - (38*I)\/11)*sqrt(5\/897)*wr(6, 3) + ((688*I)\/429)*sqrt(7\/391)*wr(8, 0) - (1058\/143 + (1693*I)\/429)*sqrt(14\/391)*wr(8, 1) + (400\/13 + (289*I)\/13)*sqrt(10\/12903)*wr(8, 3)"
		],
		[
			22,
			11,
			"(120\/143 + (85*I)\/143)*sqrt(5\/299)*wr(3, 0) - (232\/39 - (21*I)\/13)*sqrt(5\/23023)*wr(5, 0) + (16\/39 + (35*I)\/39)*sqrt(5\/3289)*wr(5, 1) - ((2032\/39 + (21*I)\/13)*wr(5, 1))\/sqrt(138138) - (31275\/26741 - (7435*I)\/80223)*sqrt(7\/897)*wr(7, 0) - ((19275\/1573 + (2720105*I)\/320892)*wr(7, 1))\/sqrt(1794) - ((1125\/442 + (13165*I)\/2652)*wr(7, 1))\/sqrt(6578) + (300\/221 + (15*I)\/884)*sqrt(7\/506)*wr(7, 3) + ((92475\/53482 + (22975*I)\/8228)*wr(7, 3))\/sqrt(598) + (5621\/663 + (385*I)\/1326)*sqrt(7\/11362)*wr(9, 1) - (847\/884 + (1407*I)\/884)*sqrt(35\/4807)*wr(9, 1) - ((7*I)\/52)*sqrt(161\/3553)*wr(9, 1) + (7931\/1326 + (2611*I)\/2652)*sqrt(7\/4807)*wr(9, 3) + ((41195\/442 + (441*I)\/221)*wr(9, 3))\/sqrt(187473) - (77\/884 - (35*I)\/204)*sqrt(385\/437)*wr(9, 5) + (721\/1326 + (35*I)\/102)*sqrt(77\/437)*wr(9, 7)"
		],
		[
			22,
			12,
			"((20\/11 - (20*I)\/11)*wr(2, 1))\/sqrt(483) + (120\/143 + (40*I)\/13)*sqrt(2\/161)*wr(4, 1) - (32\/11 - (32*I)\/11)*sqrt(5\/897)*wr(6, 1) + (14\/11 + (58*I)\/11)*sqrt(2\/897)*wr(6, 3) + (504\/143 - (680*I)\/143)*sqrt(35\/391)*wr(8, 1) - ((860\/13 - (1340*I)\/13)*wr(8, 3))\/sqrt(12903)"
		],
		[
			22,
			13,
			"(225\/143 + (25*I)\/143)*sqrt(10\/897)*wr(3, 0) - (5\/2 - (205*I)\/26)*sqrt(5\/138138)*wr(5, 0) + (87\/26 + (37*I)\/26)*sqrt(5\/19734)*wr(5, 1) - ((515\/156 - (125*I)\/52)*wr(5, 1))\/sqrt(23023) + (23585\/80223 - (20395*I)\/26741)*sqrt(7\/598)*wr(7, 0) - ((53135\/1283568 - (973945*I)\/427856)*wr(7, 1))\/sqrt(299) + ((12055\/3536 - (26635*I)\/3536)*wr(7, 1))\/sqrt(9867) + (735\/3536 + (2485*I)\/3536)*sqrt(7\/759)*wr(7, 3) - ((679015\/427856 - (121835*I)\/427856)*wr(7, 3))\/sqrt(897) + (4067\/442 - (931*I)\/221)*sqrt(35\/28842)*wr(9, 1) + (77\/884 - (231*I)\/884)*sqrt(21\/5681)*wr(9, 1) - (7\/26 + (7*I)\/26)*sqrt(483\/7106)*wr(9, 1) - (273\/34 - (6769*I)\/442)*sqrt(7\/28842)*wr(9, 3) + ((65387\/884 - (6461*I)\/68)*wr(9, 3))\/sqrt(124982) + (175\/884 - (903*I)\/884)*sqrt(385\/2622)*wr(9, 5) - (49\/26 - (105*I)\/442)*sqrt(77\/2622)*wr(9, 7)"
		],
		[
			22,
			14,
			"((5\/11 + (20*I)\/11)*wr(1, 0))\/sqrt(23) - (40\/143 + (100*I)\/143)*sqrt(7\/69)*wr(3, 0) + ((41\/26 + (137*I)\/26)*wr(5, 0))\/sqrt(759) + (17\/26 - (55*I)\/26)*sqrt(7\/759)*wr(5, 1) + ((235\/78 - (941*I)\/78)*wr(5, 1))\/sqrt(2530) - (1358\/26741 + (19726*I)\/80223)*sqrt(5\/23)*wr(7, 0) + (49\/884 - (49*I)\/52)*sqrt(35\/1518)*wr(7, 1) + (2201\/106964 + (121709*I)\/320892)*sqrt(35\/46)*wr(7, 1) - (245\/68 + (35*I)\/68)*sqrt(5\/19734)*wr(7, 3) - (7577\/106964 - (11865*I)\/106964)*sqrt(35\/138)*wr(7, 3) + (161\/16 + (945*I)\/16)*sqrt(3\/5311735)*wr(9, 1) + ((4585\/748 + (15659*I)\/9724)*wr(9, 1))\/sqrt(13110) + ((2331\/136 - (77*I)\/8)*wr(9, 1))\/sqrt(187473) + (3381\/884 - (8225*I)\/884)*sqrt(7\/24035)*wr(9, 3) + ((48111\/272 - (5537*I)\/272)*wr(9, 3))\/sqrt(937365) + (21\/136 - (7*I)\/8)*sqrt(11\/17043)*wr(9, 5) - ((2541\/272 + (5537*I)\/272)*wr(9, 7))\/sqrt(937365) - (231\/16 - (189*I)\/16)*sqrt(15\/1062347)*wr(9, 9)"
		],
		[
			22,
			15,
			"(-33\/76 + (1278*I)\/4199)*sqrt(77\/782)*wi(10, 2) - (3003\/2584 - (24*I)\/323)*sqrt(77\/5083)*wi(10, 6) - (1\/8 - (2*I)\/17)*sqrt(1155\/5681)*wi(10, 10) - (10\/11 - (35*I)\/13)*sqrt(2\/1173)*wr(2, 1) - (24*sqrt(5\/391)*wr(4, 0))\/13 - (120*wr(4, 1))\/(143*sqrt(391)) + (168*sqrt(5\/5083)*wr(6, 0))\/17 - (304\/187 - (14*I)\/17)*sqrt(70\/15249)*wr(6, 1) - (240\/187 - (60*I)\/17)*sqrt(21\/5083)*wr(6, 3) - (15008*sqrt(5\/23)*wr(8, 0))\/46189 + (69048\/46189 - (3948*I)\/4199)*sqrt(10\/23)*wr(8, 1) - (5880\/4199 - (4620*I)\/4199)*sqrt(42\/253)*wr(8, 3) - (373\/2584 + (3883*I)\/33592)*sqrt(105\/391)*wr(10, 0) + (1119\/646 - (63*I)\/646)*sqrt(77\/10166)*wr(10, 4) + (373\/1292 - (89*I)\/1292)*sqrt(231\/598)*wr(10, 8)"
		],
		[
			22,
			16,
			"(5\/11 + (3*I)\/11)*sqrt(15\/46)*wr(1, 0) - (5\/143 - (7*I)\/429)*sqrt(35\/46)*wr(3, 0) + (8\/3 + (23*I)\/39)*sqrt(5\/506)*wr(5, 0) - (4\/13 + (7*I)\/13)*sqrt(35\/506)*wr(5, 1) + ((154\/39 - (335*I)\/78)*wr(5, 1))\/sqrt(759) - (1855\/26741 + (1855*I)\/26741)*sqrt(2\/69)*wr(7, 0) + (1325\/5304 - (1565*I)\/5304)*sqrt(7\/253)*wr(7, 1) - (20015\/213928 + (22985*I)\/213928)*sqrt(7\/69)*wr(7, 1) + (94115\/641784 - (4435*I)\/37752)*sqrt(7\/23)*wr(7, 3) + ((665\/136 - (385*I)\/136)*wr(7, 3))\/sqrt(3289) + (224\/51 + (1057*I)\/51)*sqrt(5\/124982)*wr(9, 1) - ((34951\/19448 + (98455*I)\/58344)*wr(9, 1))\/sqrt(437) - ((413\/4 + (175*I)\/2)*wr(9, 1))\/sqrt(2124694) + (1015\/221 + (4417*I)\/221)*sqrt(7\/28842)*wr(9, 3) - ((16415\/204 - (4235*I)\/102)*wr(9, 3))\/sqrt(124982) + (427\/34 + (427*I)\/34)*sqrt(5\/124982)*wr(9, 5) - ((7945\/408 + (7945*I)\/408)*wr(9, 7))\/sqrt(124982) - ((763\/8 + (763*I)\/8)*wr(9, 9))\/sqrt(2124694)"
		],
		[
			22,
			17,
			"(34737\/1768 - (156813*I)\/33592)*sqrt(7\/546227)*wi(10, 2) - (39243\/2584 - (25173*I)\/2584)*sqrt(91\/1092454)*wi(10, 6) - (3\/136 + (3*I)\/136)*sqrt(2415\/690118)*wi(10, 10) - ((11815\/429 + (14155*I)\/429)*wr(2, 1))\/sqrt(148971) + (192\/143 - (192*I)\/143)*sqrt(10\/49657)*wr(4, 0) - (3866\/143 + (2322*I)\/143)*sqrt(2\/49657)*wr(4, 1) + (560\/187 - (560*I)\/187)*sqrt(10\/645541)*wr(6, 0) + (16106\/561 + (15938*I)\/561)*sqrt(35\/1936623)*wr(6, 1) - (1890\/187 - (8870*I)\/187)*sqrt(14\/1936623)*wr(6, 3) - (173600\/46189 - (173600*I)\/46189)*sqrt(10\/2921)*wr(8, 0) - (13874\/10659 + (1545026*I)\/138567)*sqrt(5\/2921)*wr(8, 1) - (42210\/4199 - (199430*I)\/4199)*sqrt(7\/96393)*wr(8, 3) + (87447\/33592 - (133917*I)\/33592)*sqrt(105\/99314)*wr(10, 0) - (208911\/1292 - (353013*I)\/1292)*sqrt(7\/7100951)*wr(10, 4) - (117441\/2584 - (69867*I)\/2584)*sqrt(21\/417703)*wr(10, 8)"
		],
		[
			22,
			18,
			"((140\/143 + (5*I)\/143)*wr(3, 0))\/sqrt(23) + ((421\/78 - (41*I)\/26)*wr(5, 0))\/sqrt(1771) + ((5\/78 - (11*I)\/78)*wr(5, 1))\/sqrt(253) + ((5287\/78 - (355*I)\/26)*wr(5, 1))\/sqrt(53130) - (3763\/26741 + (409*I)\/80223)*sqrt(35\/69)*wr(7, 0) - (451\/1768 + (1849*I)\/5304)*sqrt(5\/506)*wr(7, 1) - (26909\/16456 + (60083*I)\/641784)*sqrt(5\/138)*wr(7, 1) + (305\/136 - (455*I)\/136)*sqrt(35\/6578)*wr(7, 3) + (45195\/213928 - (2693*I)\/12584)*sqrt(5\/46)*wr(7, 3) - (231\/68 - (21*I)\/68)*sqrt(7\/62491)*wr(9, 1) - ((7*I)\/4)*sqrt(161\/230945)*wr(9, 1) + (749\/663 - (35*I)\/1326)*sqrt(7\/4370)*wr(9, 1) + (1379\/102 - (12341*I)\/204)*sqrt(7\/312455)*wr(9, 3) + ((3395\/442 + (126*I)\/17)*wr(9, 3))\/sqrt(72105) - (231\/68 - (133*I)\/204)*sqrt(7\/62491)*wr(9, 5) + (1379\/102 + (133*I)\/102)*sqrt(7\/312455)*wr(9, 7)"
		],
		[
			22,
			19,
			"((73731\/4199 + (335874*I)\/4199)*wi(10, 2))\/sqrt(64262) + ((42777\/646 + (1386*I)\/323)*wi(10, 6))\/sqrt(417703) + (21*sqrt(345\/5866003)*wi(10, 10))\/2 - (1400\/429 + (400*I)\/429)*sqrt(14\/8763)*wr(2, 1) - ((1440*I)\/143)*sqrt(5\/20447)*wr(4, 0) - (140\/143 + (80*I)\/143)*sqrt(7\/2921)*wr(4, 1) - ((600*I)\/187)*sqrt(35\/37973)*wr(6, 0) + (964\/561 - (4252*I)\/561)*sqrt(10\/113919)*wr(6, 1) - ((40 - (8600*I)\/187)*wr(6, 3))\/sqrt(113919) + ((29680*I)\/8151)*sqrt(35\/49657)*wr(8, 0) + (33082\/2717 + (5432*I)\/8151)*sqrt(70\/49657)*wr(8, 1) - (94150\/247 - (30800*I)\/247)*sqrt(2\/1638681)*wr(8, 3) - (2709\/8398 - (462*I)\/323)*sqrt(15\/2921)*wr(10, 0) - (8295\/323 + (30492*I)\/323)*sqrt(2\/417703)*wr(10, 4) + (105\/19 - (924*I)\/19)*sqrt(33\/1291082)*wr(10, 8)"
		],
		[
			22,
			20,
			"(-27\/67184 + (11591*I)\/67184)*sqrt(21\/23)*wi(10, 2) - (2317\/5168 - (641*I)\/5168)*sqrt(21\/598)*wi(10, 6) - (21\/16 + (87*I)\/16)*sqrt(35\/193154)*wi(10, 10) - ((115\/39 + (185*I)\/39)*wr(2, 1))\/sqrt(253) - (122\/13 + (94*I)\/13)*sqrt(2\/759)*wr(4, 1) - (46\/51 + (74*I)\/51)*sqrt(35\/3289)*wr(6, 1) + (130\/51 - (30*I)\/17)*sqrt(14\/3289)*wr(6, 3) + (322\/247 + (6678*I)\/247)*sqrt(5\/12903)*wr(8, 1) + (70\/741 - (490*I)\/247)*sqrt(7\/391)*wr(8, 3) - (537\/67184 - (537*I)\/67184)*sqrt(385\/46)*wr(10, 0) + (1\/2584 - I\/2584)*sqrt(6279)*wr(10, 4) - (369\/304 - (369*I)\/304)*sqrt(7\/5083)*wr(10, 8)"
		],
		[
			22,
			21,
			"(1\/13 + (2*I)\/13)*sqrt(23\/66)*wr(1, 0) - (239\/312 - (137*I)\/312)*sqrt(7\/506)*wr(3, 0) - ((385\/408 - (1405*I)\/5304)*wr(5, 0))\/sqrt(46) - (3169\/3536 + (1519*I)\/3536)*sqrt(5\/69)*wr(5, 1) + (465\/1768 + (95*I)\/1768)*sqrt(7\/46)*wr(5, 1) - (31815\/46189 + (43015*I)\/46189)*sqrt(5\/1518)*wr(7, 0) - (169555\/739024 - (274595*I)\/739024)*sqrt(35\/759)*wr(7, 1) + (155\/3952 + (885*I)\/67184)*sqrt(35\/23)*wr(7, 1) + (805\/5168 - (245*I)\/5168)*sqrt(5\/299)*wr(7, 3) - (253195\/739024 + (245845*I)\/739024)*sqrt(35\/253)*wr(7, 3) + (677\/64 - (693*I)\/64)*sqrt(5\/193154)*wr(9, 1) + (27383\/7072 - (26227*I)\/7072)*sqrt(5\/4807)*wr(9, 1) - ((295\/32 - (1495*I)\/544)*wr(9, 1))\/sqrt(11362) + (4057\/1088 - (4073*I)\/1088)*sqrt(5\/11362)*wr(9, 3) + (63\/272 + (2369*I)\/3536)*sqrt(105\/874)*wr(9, 3) - ((6915\/544 + (405*I)\/544)*wr(9, 5))\/sqrt(11362) + (1437\/1088 - (6693*I)\/1088)*sqrt(5\/11362)*wr(9, 7) + (985\/64 - (385*I)\/64)*sqrt(5\/193154)*wr(9, 9) + (515145\/3090464 - (84135*I)\/3090464)*sqrt(3\/2)*wr(11, 1) - ((843\/7429 - (225*I)\/1292)*wr(11, 1))\/sqrt(13) - ((1823\/736 - (3633*I)\/736)*wr(11, 1))\/sqrt(4199) - (11\/92 - (11*I)\/92)*sqrt(231\/4199)*wr(11, 3) - (2833\/13984 + (633*I)\/13984)*sqrt(15\/221)*wr(11, 3) + (4673\/237728 - (2895*I)\/237728)*sqrt(105\/26)*wr(11, 3) + ((8373\/475456 + (145125*I)\/475456)*wr(11, 5))\/sqrt(13) + (83\/1472 + (5977*I)\/27968)*sqrt(15\/221)*wr(11, 7) - ((2225\/1472 - (8687*I)\/1472)*wr(11, 9))\/sqrt(4199) + (135\/1472 + (487*I)\/1472)*sqrt(231\/4199)*wr(11, 11)"
		],
		[
			22,
			22,
			"(231*sqrt(385\/2)*wi(10, 2))\/386308 - (33*sqrt(385\/13)*wi(10, 6))\/2584 + (sqrt(231\/4199)*wi(10, 10))\/8 + wr(0, 0) + (785*sqrt(10\/3)*wr(2, 1))\/3289 - (132*wr(4, 0))\/299 + (464*sqrt(5)*wr(4, 1))\/3289 + (400*wr(6, 0))\/(391*sqrt(13)) - (2930*sqrt(14\/39)*wr(6, 1))\/4301 - (20*sqrt(1365)*wr(6, 3))\/4301 + (7000*wr(8, 0))\/(62491*sqrt(17)) + (108360*sqrt(2\/17)*wr(8, 1))\/62491 - (2520*sqrt(210\/187)*wr(8, 3))\/5681 - (25*sqrt(21)*wr(10, 0))\/7429 + (30*sqrt(770\/13)*wr(10, 4))\/7429 + (5*sqrt(2310\/221)*wr(10, 8))\/437"
		],
		[
			22,
			23,
			"(-27\/286 - (9*I)\/286)*sqrt(215\/23)*wr(1, 0) + (893\/3432 - (171*I)\/286)*sqrt(35\/2967)*wr(3, 0) + (1415\/663 + (10535*I)\/1768)*sqrt(5\/32637)*wr(5, 0) - (485\/221 + (5225*I)\/1768)*sqrt(35\/32637)*wr(5, 1) - ((4795\/221 + (119155*I)\/5304)*wr(5, 1))\/sqrt(21758) - ((1925315\/1524237 + (2077600*I)\/1524237)*wr(7, 0))\/sqrt(989) - (380\/221 + (147175*I)\/33592)*sqrt(7\/65274)*wr(7, 1) + (1572265\/1524237 + (14872375*I)\/12193896)*sqrt(7\/1978)*wr(7, 1) - (455930\/508079 - (904925*I)\/4064632)*sqrt(21\/1978)*wr(7, 3) - ((23905\/323 - (28175*I)\/2584)*wr(7, 3))\/sqrt(848562) + (2865\/8 - (21275*I)\/64)*sqrt(3\/45680921)*wr(9, 1) - (95\/17 + (275*I)\/544)*sqrt(15\/2687113)*wr(9, 1) - (86985\/19448 + (397395*I)\/38896)*sqrt(3\/37582)*wr(9, 1) - (6255\/136 - (27385*I)\/1088)*sqrt(3\/2687113)*wr(9, 3) + (1665\/104 + (105075*I)\/3536)*sqrt(7\/206701)*wr(9, 3) - (515\/136 + (25*I)\/544)*sqrt(165\/244283)*wr(9, 5) - (22935\/272 - (27385*I)\/1088)*sqrt(3\/2687113)*wr(9, 7) - (275\/16 + (21275*I)\/64)*sqrt(3\/45680921)*wr(9, 9) + (921\/368 - (121*I)\/23)*sqrt(165\/361114)*wr(11, 1) - (327\/1564 + (121*I)\/1292)*sqrt(165\/1118)*wr(11, 1) + (307443\/3090464 + (10527*I)\/386308)*sqrt(55\/43)*wr(11, 1) - (3771\/6992 - (10527*I)\/1748)*sqrt(11\/19006)*wr(11, 3) + (73527\/237728 - (3267*I)\/29716)*sqrt(77\/559)*wr(11, 3) + (14957\/237728 - (121*I)\/1292)*sqrt(165\/1118)*wr(11, 5) + (13935\/13984 + (10527*I)\/1748)*sqrt(11\/19006)*wr(11, 7) + (703\/736 - (121*I)\/23)*sqrt(165\/361114)*wr(11, 9) + (33*sqrt(35\/361114)*wr(11, 11))\/32"
		],
		[
			22,
			24,
			"(-750287\/1545232 - (415491*I)\/1545232)*sqrt(21\/451)*wi(10, 2) - (13567\/5168 - (2317*I)\/5168)*sqrt(21\/11726)*wi(10, 6) + (393\/16 - (267*I)\/16)*sqrt(35\/3787498)*wi(10, 10) - ((5645\/9867 - (12775*I)\/9867)*wr(2, 1))\/sqrt(41) + (560\/3289 - (560*I)\/3289)*sqrt(30\/41)*wr(4, 0) - (206\/3289 + (2646*I)\/3289)*sqrt(2\/123)*wr(4, 1) + (560\/4301 - (560*I)\/4301)*sqrt(390\/41)*wr(6, 0) - (8642\/12903 + (3962*I)\/12903)*sqrt(35\/533)*wr(6, 1) - (4550\/4301 - (310*I)\/12903)*sqrt(14\/533)*wr(6, 3) - (197680\/62491 - (197680*I)\/62491)*sqrt(10\/2091)*wr(8, 0) + (103894\/62491 + (74494*I)\/62491)*sqrt(5\/2091)*wr(8, 1) - (18970\/5681 - (40810*I)\/17043)*sqrt(7\/7667)*wr(8, 3) - (57951\/1545232 + (3207*I)\/90896)*sqrt(35\/82)*wr(10, 0) - (44755\/59432 + (47659*I)\/59432)*sqrt(21\/5863)*wr(10, 4) + (17529\/6992 + (14625*I)\/6992)*sqrt(7\/99671)*wr(10, 8)"
		],
		[
			22,
			25,
			"(80\/143 - (40*I)\/143)*sqrt(14\/69)*wr(1, 0) + ((35\/858 + (805*I)\/858)*wr(3, 0))\/sqrt(46) - ((5405\/1326 - (3275*I)\/1326)*wr(5, 0))\/sqrt(3542) + (319\/52 + (4247*I)\/884)*sqrt(5\/5313)*wr(5, 1) + ((705\/442 + (505*I)\/442)*wr(5, 1))\/sqrt(506) - (280\/508079 + (280*I)\/508079)*sqrt(4830)*wr(7, 0) + (7245\/16796 - (6195*I)\/16796)*sqrt(5\/253)*wr(7, 1) - (660485\/2032316 + (2416085*I)\/2032316)*sqrt(5\/69)*wr(7, 1) + (245\/1292 + (1925*I)\/1292)*sqrt(35\/3289)*wr(7, 3) - (117565\/2032316 - (375235*I)\/2032316)*sqrt(5\/23)*wr(7, 3) + (69\/16 - (419*I)\/16)*sqrt(35\/2124694)*wr(9, 1) - (355\/136 + (1835*I)\/136)*sqrt(7\/124982)*wr(9, 1) - (8629\/19448 - (3319*I)\/19448)*sqrt(35\/437)*wr(9, 1) + (809\/272 + (1441*I)\/272)*sqrt(35\/124982)*wr(9, 3) + (805\/884 + (1225*I)\/884)*sqrt(15\/9614)*wr(9, 3) - (1095\/136 + (1095*I)\/136)*sqrt(7\/124982)*wr(9, 5) + (1125\/272 + (1125*I)\/272)*sqrt(35\/124982)*wr(9, 7) - (175\/16 + (175*I)\/16)*sqrt(35\/2124694)*wr(9, 9) - (129\/184 + (179*I)\/184)*sqrt(77\/4199)*wr(11, 1) - (390\/7429 - (27*I)\/7429)*sqrt(77\/13)*wr(11, 1) + (5115\/386308 + (517*I)\/386308)*sqrt(231\/2)*wr(11, 1) + (137\/3496 + (83*I)\/3496)*sqrt(1155\/221)*wr(11, 3) + (21\/646 - (175*I)\/14858)*sqrt(165\/26)*wr(11, 3) - (363\/14858 + (363*I)\/14858)*sqrt(77\/13)*wr(11, 5) + (55\/1748 + (55*I)\/1748)*sqrt(1155\/221)*wr(11, 7) - (77\/92 + (77*I)\/92)*sqrt(77\/4199)*wr(11, 9)"
		],
		[
			22,
			26,
			"(68271\/8398 - (70917*I)\/16796)*sqrt(5\/10373)*wi(10, 2) + (17451\/646 + (693*I)\/1292)*sqrt(5\/269698)*wi(10, 6) + (7\/2 + (77*I)\/4)*sqrt(69\/3787498)*wi(10, 10) + (140\/143 - (180*I)\/143)*sqrt(35\/2829)*wr(2, 1) + ((60*I)\/143)*sqrt(14\/943)*wr(4, 0) - (56\/143 + (16*I)\/11)*sqrt(70\/943)*wr(4, 1) + ((60*I)\/187)*sqrt(182\/943)*wr(6, 0) - ((3980\/187 + (3660*I)\/187)*wr(6, 1))\/sqrt(36777) - (20\/17 + (1620*I)\/187)*sqrt(10\/36777)*wr(6, 3) + ((24920*I)\/2717)*sqrt(14\/16031)*wr(8, 0) + (76580\/2717 - (26740*I)\/2717)*sqrt(7\/16031)*wr(8, 1) - (27580\/247 - (23100*I)\/247)*sqrt(5\/529023)*wr(8, 3) + (35077\/16796 - (1925*I)\/1292)*sqrt(3\/1886)*wr(10, 0) - (11193\/646 - (12705*I)\/646)*sqrt(5\/134849)*wr(10, 4) + (427\/76 + (385*I)\/76)*sqrt(165\/208403)*wr(10, 8)"
		],
		[
			22,
			27,
			"(-160\/429 + (10*I)\/429)*sqrt(70\/2967)*wr(3, 0) - (2150\/663 - (1580*I)\/663)*sqrt(10\/32637)*wr(5, 0) + (150\/221 + (440*I)\/221)*sqrt(70\/32637)*wr(5, 1) - ((1550\/663 + (160*I)\/663)*wr(5, 1))\/sqrt(10879) - (183190\/1524237 + (609910*I)\/508079)*sqrt(2\/989)*wr(7, 0) + (11165\/8398 - (24800*I)\/4199)*sqrt(7\/32637)*wr(7, 1) - (396515\/234498 + (535*I)\/2057)*sqrt(7\/989)*wr(7, 1) + (525\/3146 - (1723330*I)\/508079)*sqrt(7\/2967)*wr(7, 3) + ((18725\/646 + (3115*I)\/323)*wr(7, 3))\/sqrt(424281) - (1925\/4 + 355*I)*sqrt(3\/91361842)*wr(9, 1) + (1045\/17 + (1965*I)\/34)*sqrt(15\/5374226)*wr(9, 1) - (1805\/442 - (10815*I)\/884)*sqrt(3\/18791)*wr(9, 1) - (2285\/68 - (470*I)\/17)*sqrt(3\/5374226)*wr(9, 3) + (18000\/221 - (4365*I)\/221)*sqrt(7\/413402)*wr(9, 3) + (1045\/17 - (1205*I)\/34)*sqrt(15\/5374226)*wr(9, 5) - (2285\/68 + (6085*I)\/68)*sqrt(3\/5374226)*wr(9, 7) - (175\/4 + (115*I)\/4)*sqrt(33\/8305622)*wr(9, 9) + (385\/92 + (179*I)\/92)*sqrt(165\/180557)*wr(11, 1) + (583\/7429 - (603*I)\/7429)*sqrt(165\/559)*wr(11, 1) - (363\/7429 + (2037*I)\/14858)*sqrt(55\/86)*wr(11, 1) - (8019\/1748 + (585*I)\/1748)*sqrt(11\/9503)*wr(11, 3) + (66\/437 - (15*I)\/874)*sqrt(77\/1118)*wr(11, 3) + (583\/7429 - (239*I)\/1292)*sqrt(165\/559)*wr(11, 5) - (8019\/1748 + (87*I)\/38)*sqrt(11\/9503)*wr(11, 7) + (385\/92 - (5*I)\/2)*sqrt(165\/180557)*wr(11, 9) - ((33*I)\/4)*sqrt(35\/180557)*wr(11, 11)"
		],
		[
			23,
			0,
			"(-17\/2 + (5*I)\/2)*sqrt(5\/1677)*wr(6, 1) - (8 - 3*I)*sqrt(6\/559)*wr(6, 3)"
		],
		[
			23,
			1,
			"(-921\/208 - (347*I)\/16)*sqrt(5\/9933)*wr(5, 0) + (391\/208 - (27*I)\/16)*sqrt(5\/1419)*wr(5, 1) - ((7379\/624 + (1811*I)\/16)*wr(5, 1))\/sqrt(6622) + (23*sqrt(7\/43)*wr(7, 0))\/429 - (23*sqrt(2\/43)*wr(7, 1))\/429 + (7*sqrt(33\/86)*wr(7, 1))\/13 + (123*sqrt(3\/86)*wr(7, 3))\/143"
		],
		[
			23,
			2,
			"(9\/4 + (439*I)\/208)*sqrt(5\/19866)*wr(5, 0) + (79\/52 + (375*I)\/208)*sqrt(5\/2838)*wr(5, 1) - ((431\/312 - (587*I)\/32)*wr(5, 1))\/sqrt(3311) + (439\/858 + (7*I)\/13)*sqrt(7\/86)*wr(7, 0) + (1\/13 + (11*I)\/52)*sqrt(33\/43)*wr(7, 1) - ((38\/429 + (69*I)\/26)*wr(7, 1))\/sqrt(43) + (291\/143 - (15*I)\/52)*sqrt(3\/43)*wr(7, 3)"
		],
		[
			23,
			3,
			"(37\/22 + (37*I)\/22)*sqrt(5\/301)*wr(4, 0) - (32\/11 + (32*I)\/33)*sqrt(7\/43)*wr(4, 1) - (63\/22 + (63*I)\/22)*sqrt(35\/559)*wr(6, 0) - ((227\/44 + (173*I)\/44)*wr(6, 1))\/sqrt(16770) + (83\/44 + (53*I)\/44)*sqrt(3\/559)*wr(6, 3) + (42\/13 - (42*I)\/13)*sqrt(14\/3655)*wr(8, 1) - (14\/13 - (14*I)\/13)*sqrt(66\/731)*wr(8, 3)"
		],
		[
			23,
			4,
			"((-250*I)\/143)*sqrt(3\/301)*wr(4, 0) - (1825\/858 + (85*I)\/143)*sqrt(35\/129)*wr(4, 1) + ((101*I)\/11)*sqrt(7\/1677)*wr(6, 0) + ((85\/66 - (166*I)\/33)*wr(6, 1))\/sqrt(1118) + (89\/66 + (2*I)\/3)*sqrt(5\/559)*wr(6, 3) + ((4*I)\/13)*sqrt(21\/731)*wr(8, 0) - (235\/26 - (313*I)\/13)*sqrt(7\/4386)*wr(8, 1) + (77\/78 - (155*I)\/39)*sqrt(55\/1462)*wr(8, 3)"
		],
		[
			23,
			5,
			"(-5\/18 - (35*I)\/10296)*sqrt(5\/43)*wr(3, 0) + (3749\/936 + (727*I)\/936)*sqrt(5\/3311)*wr(5, 0) - (425\/312 - (217*I)\/312)*sqrt(5\/473)*wr(5, 1) - ((383\/24 + (997*I)\/312)*wr(5, 1))\/sqrt(19866) - (413\/572 - (2201*I)\/6292)*sqrt(7\/129)*wr(7, 0) + ((4071\/572 - (13799*I)\/50336)*wr(7, 1))\/sqrt(258) - ((649\/104 - (7823*I)\/7072)*wr(7, 1))\/sqrt(946) + ((5*I)\/544)*sqrt(77\/1118)*wr(7, 3) + ((885\/1144 + (2245553*I)\/855712)*wr(7, 3))\/sqrt(86) + ((15*I)\/8)*sqrt(77\/180557)*wr(9, 1) - (I\/136)*sqrt(385\/10621)*wr(9, 1) + ((5*I)\/136)*sqrt(77\/10621)*wr(9, 3) - ((5*I)\/1768)*sqrt(33\/817)*wr(9, 3)"
		],
		[
			23,
			6,
			"(-3\/11 - (3*I)\/11)*sqrt(30\/301)*wr(4, 0) + (232\/429 - (136*I)\/429)*sqrt(14\/129)*wr(4, 1) + (47\/11 + (47*I)\/11)*sqrt(35\/3354)*wr(6, 0) + ((97\/33 + (81*I)\/11)*wr(6, 1))\/sqrt(2795) - ((173\/33 + (21*I)\/11)*wr(6, 3))\/sqrt(1118) + (254\/13 - (474*I)\/13)*sqrt(7\/10965)*wr(8, 1) - (28\/3 - (48*I)\/13)*sqrt(11\/731)*wr(8, 3)"
		],
		[
			23,
			7,
			"((5825\/1716 - (24125*I)\/5148)*wr(3, 0))\/sqrt(86) - ((215\/8 - (32675*I)\/936)*wr(5, 0))\/sqrt(6622) - (14015\/624 - (21439*I)\/624)*sqrt(5\/9933)*wr(5, 1) - ((121\/312 + (1271*I)\/312)*wr(5, 1))\/sqrt(946) - (269\/1573 - (269*I)\/1573)*sqrt(35\/258)*wr(7, 0) + (6787\/7072 + (12125*I)\/7072)*sqrt(5\/473)*wr(7, 1) - (2649\/50336 - (7225*I)\/50336)*sqrt(15\/43)*wr(7, 1) + (27\/32 - (27*I)\/32)*sqrt(35\/6149)*wr(7, 3) + (215789\/855712 + (20051*I)\/855712)*sqrt(5\/43)*wr(7, 3) + (1\/17 + I\/17)*sqrt(2926\/559)*wr(9, 1) + (1\/221 + I\/221)*sqrt(6270\/43)*wr(9, 3)"
		],
		[
			23,
			8,
			"(155\/528 + (205*I)\/528)*sqrt(7\/258)*wr(3, 0) - ((43\/156 - (101*I)\/78)*wr(5, 0))\/sqrt(2838) - (355\/78 - (581*I)\/156)*sqrt(7\/2838)*wr(5, 1) - (19\/52 + (163*I)\/312)*sqrt(5\/473)*wr(5, 1) + (76083\/213928 - (105*I)\/968)*sqrt(5\/86)*wr(7, 0) - (1267\/14144 - (4339*I)\/14144)*sqrt(105\/473)*wr(7, 1) - (393621\/1711424 + (251879*I)\/1711424)*sqrt(35\/43)*wr(7, 1) + (763\/1088 + (385*I)\/1088)*sqrt(15\/6149)*wr(7, 3) + (169963\/1711424 - (195379*I)\/1711424)*sqrt(105\/43)*wr(7, 3) - (35\/32 + (21*I)\/32)*sqrt(165\/361114)*wr(9, 1) + (1015\/544 - (623*I)\/544)*sqrt(33\/21242)*wr(9, 1) - (329\/442 + (1491*I)\/442)*sqrt(5\/2451)*wr(9, 1) - (1407\/544 + (889*I)\/544)*sqrt(55\/63726)*wr(9, 3) - (111\/7072 + (1345*I)\/7072)*sqrt(385\/1634)*wr(9, 3) - (2191\/272 - (2779*I)\/272)*sqrt(11\/63726)*wr(9, 5) - (98\/17 - (105*I)\/68)*sqrt(55\/63726)*wr(9, 7) - (7\/8 + (7*I)\/8)*sqrt(165\/361114)*wr(9, 9)"
		],
		[
			23,
			9,
			"(-125\/2584 - (125*I)\/2584)*sqrt(77\/129)*wi(10, 2) + (435\/2584 + (435*I)\/2584)*sqrt(231\/1118)*wi(10, 6) - (5\/8 + (5*I)\/8)*sqrt(385\/361114)*wi(10, 10) + ((145\/66 - (95*I)\/198)*wr(2, 1))\/sqrt(43) - (1460\/429 - (310*I)\/429)*sqrt(2\/129)*wr(4, 1) + (224\/561 + (536*I)\/1683)*sqrt(35\/559)*wr(6, 1) - (483\/187 + (361*I)\/561)*sqrt(7\/1118)*wr(6, 3) + (7679\/418 - (50463*I)\/5434)*sqrt(5\/2193)*wr(8, 1) - (12015\/494 - (3375*I)\/494)*sqrt(7\/8041)*wr(8, 3) - (55\/2584 + (55*I)\/2584)*sqrt(35\/86)*wr(10, 0) + (365\/1292 + (365*I)\/1292)*sqrt(77\/1677)*wr(10, 4) - (105\/152 + (105*I)\/152)*sqrt(77\/9503)*wr(10, 8)"
		],
		[
			23,
			10,
			"(5\/156 + (105*I)\/2288)*sqrt(5\/129)*wr(3, 0) - (235\/104 + (697*I)\/312)*sqrt(5\/9933)*wr(5, 0) + (479\/312 + (497*I)\/312)*sqrt(5\/1419)*wr(5, 1) + ((1081\/72 + (4787*I)\/936)*wr(5, 1))\/sqrt(6622) + (6405\/19448 + (4636*I)\/26741)*sqrt(7\/43)*wr(7, 0) + (10065\/3536 + (17229*I)\/7072)*sqrt(3\/946)*wr(7, 1) - ((63135\/19448 + (850279*I)\/855712)*wr(7, 1))\/sqrt(86) - ((725*I)\/544)*sqrt(21\/12298)*wr(7, 3) - (13725\/38896 - (534031*I)\/855712)*sqrt(3\/86)*wr(7, 3) - ((5*I)\/32)*sqrt(231\/180557)*wr(9, 1) - (1540\/221 - (385*I)\/221)*sqrt(7\/4902)*wr(9, 1) - (77\/34 - (155*I)\/544)*sqrt(385\/31863)*wr(9, 1) + ((1535*I)\/544)*sqrt(77\/31863)*wr(9, 3) - (1155\/221 - (3085*I)\/7072)*sqrt(11\/817)*wr(9, 3) - (77\/34 + (385*I)\/272)*sqrt(385\/31863)*wr(9, 5) - ((385*I)\/136)*sqrt(77\/31863)*wr(9, 7)"
		],
		[
			23,
			11,
			"(2163*sqrt(165\/1118)*wi(10, 2))\/8398 - (721*sqrt(165\/43)*wi(10, 6))\/8398 + (1231\/2574 - (208*I)\/99)*sqrt(35\/1118)*wr(2, 1) - ((565*I)\/143)*sqrt(3\/3913)*wr(4, 0) + (1555\/858 + (465*I)\/143)*sqrt(35\/1677)*wr(4, 1) + (I\/22)*sqrt(7\/129)*wr(6, 0) - ((30133\/43758 - (2414*I)\/1287)*wr(6, 1))\/sqrt(86) + (5167\/14586 + (152*I)\/143)*sqrt(5\/43)*wr(6, 3) + ((296*I)\/143)*sqrt(21\/9503)*wr(8, 0) + (51893\/2717 - (6119*I)\/143)*sqrt(7\/57018)*wr(8, 1) - (17675\/247 - (827*I)\/13)*sqrt(5\/209066)*wr(8, 3) + (39655*wr(10, 0))\/(33592*sqrt(559)) - (721*sqrt(165\/86)*wr(10, 4))\/8398 + (721*sqrt(55\/1462)*wr(10, 8))\/988"
		],
		[
			23,
			12,
			"((-695\/1716 + (3145*I)\/1716)*wr(3, 0))\/sqrt(258) + ((887\/312 - (3847*I)\/312)*wr(5, 0))\/sqrt(19866) + (1\/208 - (2675*I)\/624)*sqrt(5\/3311)*wr(5, 1) + ((1\/8 + (131*I)\/104)*wr(5, 1))\/sqrt(2838) + (9749\/53482 - (9749*I)\/53482)*sqrt(35\/86)*wr(7, 0) + (409\/1088 - (3205*I)\/14144)*sqrt(15\/473)*wr(7, 1) + (114227\/1711424 - (157439*I)\/131648)*sqrt(5\/43)*wr(7, 1) - (138565\/1711424 - (300485*I)\/1711424)*sqrt(15\/43)*wr(7, 3) - (95\/1088 - (95*I)\/1088)*sqrt(1365\/473)*wr(7, 3) + (103\/136 - (359*I)\/136)*sqrt(231\/21242)*wr(9, 1) - (77\/884 - (693*I)\/884)*sqrt(105\/817)*wr(9, 1) + (501\/884 + (963*I)\/884)*sqrt(55\/1634)*wr(9, 3) - (77\/68 - (77*I)\/68)*sqrt(1155\/21242)*wr(9, 3) + (231\/136 - (231*I)\/136)*sqrt(231\/21242)*wr(9, 5) - (77\/68 - (77*I)\/68)*sqrt(1155\/21242)*wr(9, 7)"
		],
		[
			23,
			13,
			"(-4221\/16796 + (4221*I)\/16796)*sqrt(55\/559)*wi(10, 2) + (1407\/8398 - (1407*I)\/8398)*sqrt(55\/86)*wi(10, 6) - (80\/429 - (80*I)\/429)*sqrt(35\/1677)*wr(2, 1) - ((2675\/143 + (2675*I)\/143)*wr(4, 0))\/sqrt(7826) + (320*sqrt(70\/559)*wr(4, 1))\/429 + (13\/22 + (13*I)\/22)*sqrt(7\/86)*wr(6, 0) - ((9382\/7293 + (7550*I)\/7293)*wr(6, 1))\/sqrt(129) + (2575\/2431 + (1029*I)\/2431)*sqrt(5\/258)*wr(6, 3) + (14\/143 + (14*I)\/143)*sqrt(602\/221)*wr(8, 0) + (32079\/2717 + (21425*I)\/2717)*sqrt(7\/9503)*wr(8, 1) - (5628\/247 + (2960*I)\/247)*sqrt(15\/104533)*wr(8, 3) - (25795\/33592 - (25795*I)\/33592)*sqrt(3\/1118)*wr(10, 0) + (1407\/16796 - (1407*I)\/16796)*sqrt(55\/43)*wr(10, 4) - (469\/1976 - (469*I)\/1976)*sqrt(165\/731)*wr(10, 8)"
		],
		[
			23,
			14,
			"(-609\/5168 + (681*I)\/8398)*sqrt(77\/86)*wi(10, 2) + (309\/608 - (207*I)\/646)*sqrt(77\/559)*wi(10, 6) + (15*sqrt(1155\/180557)*wi(10, 10))\/32 + ((7\/66 + (19*I)\/52)*wr(2, 1))\/sqrt(258) + (10*sqrt(5\/43)*wr(4, 0))\/11 + ((700\/429 - (25*I)\/13)*wr(4, 1))\/sqrt(43) - (378*sqrt(5\/559)*wr(6, 0))\/187 + (1093\/561 + (71*I)\/34)*sqrt(7\/16770)*wr(6, 1) + (1\/187 - (3*I)\/2)*sqrt(7\/1677)*wr(6, 3) - (56*sqrt(5\/731)*wr(8, 0))\/209 - (1736\/2717 + (553*I)\/247)*sqrt(2\/3655)*wr(8, 1) - (448\/247 - (275*I)\/247)*sqrt(42\/8041)*wr(8, 3) - (483\/10336 + (1529*I)\/67184)*sqrt(105\/43)*wr(10, 0) + (1449\/2584 + (81*I)\/646)*sqrt(77\/1118)*wr(10, 4) + (483\/304 - (79*I)\/152)*sqrt(231\/19006)*wr(10, 8)"
		],
		[
			23,
			15,
			"(-5\/88 + (5*I)\/22)*sqrt(43\/17)*wr(1, 0) - (85\/132 + (90*I)\/11)*sqrt(7\/2193)*wr(3, 0) - ((1355\/663 - (7725*I)\/104)*wr(5, 0))\/sqrt(24123) + (395\/442 - (1155*I)\/104)*sqrt(7\/24123)*wr(5, 1) + (427\/442 + (197*I)\/8)*sqrt(5\/16082)*wr(5, 1) + (156331\/160446 - (30625*I)\/80223)*sqrt(5\/731)*wr(7, 0) - (118581\/33592 - (35*I)\/1768)*sqrt(35\/48246)*wr(7, 1) - (209849\/641784 + (619535*I)\/641784)*sqrt(35\/1462)*wr(7, 1) - (3339\/2584 - (3185*I)\/136)*sqrt(5\/627198)*wr(7, 3) + (8101757\/4064632 + (56805*I)\/213928)*sqrt(35\/4386)*wr(7, 3) - (60535\/544 - (5005*I)\/68)*sqrt(3\/1986127)*wr(9, 1) - (2185\/1088 + (567*I)\/544)*sqrt(15\/116831)*wr(9, 1) - (905\/2992 + (973*I)\/1496)*sqrt(15\/27778)*wr(9, 1) + (3323\/1088 - (14231*I)\/544)*sqrt(15\/1986127)*wr(9, 3) - (573\/136 - (483*I)\/68)*sqrt(35\/152779)*wr(9, 3) + (165\/544 + (455*I)\/68)*sqrt(33\/180557)*wr(9, 5) + (1639\/1088 - (14231*I)\/544)*sqrt(15\/1986127)*wr(9, 7) + (11\/64 - (567*I)\/544)*sqrt(15\/116831)*wr(9, 9) + (655*sqrt(33\/488566)*wr(11, 1))\/34 + (25*sqrt(33\/437138)*wr(11, 1))\/323 - (15*sqrt(11\/16813)*wr(11, 1))\/16 + (4239*sqrt(385\/218569)*wr(11, 3))\/5168 + (393*sqrt(55\/25714)*wr(11, 3))\/646 - (5*sqrt(33\/437138)*wr(11, 5))\/16 + (3*sqrt(55\/25714)*wr(11, 7))\/16 + (5*sqrt(33\/488566)*wr(11, 9))\/16 - (165*sqrt(7\/488566)*wr(11, 11))\/16"
		],
		[
			23,
			16,
			"(27649\/134368 - (13535*I)\/134368)*sqrt(385\/129)*wi(10, 2) + (2289\/10336 + (177*I)\/10336)*sqrt(1155\/1118)*wi(10, 6) + (5\/32 + (5*I)\/32)*sqrt(77\/361114)*wi(10, 10) + (155\/1716 + (101*I)\/5148)*sqrt(5\/43)*wr(2, 1) - (79\/429 + (19*I)\/33)*sqrt(5\/258)*wr(4, 1) + (1523\/1122 + (857*I)\/3366)*sqrt(7\/559)*wr(6, 1) + (9\/187 - (37*I)\/561)*sqrt(455\/86)*wr(6, 3) - ((288911\/5434 - (59157*I)\/5434)*wr(8, 1))\/sqrt(2193) + (5193\/494 - (2115*I)\/494)*sqrt(35\/8041)*wr(8, 3) - (10175\/134368 + (10175*I)\/134368)*sqrt(7\/86)*wr(10, 0) + (521\/5168 + (521*I)\/5168)*sqrt(385\/1677)*wr(10, 4) - (177\/608 + (177*I)\/608)*sqrt(385\/9503)*wr(10, 8)"
		],
		[
			23,
			17,
			"(6\/11 + (10*I)\/11)*sqrt(254\/731)*wr(1, 0) - (11651\/1716 + (1945*I)\/132)*sqrt(7\/557022)*wr(3, 0) - ((101945\/1326 + (50345*I)\/2652)*wr(5, 0))\/sqrt(6127242) + (44555\/1326 + (391055*I)\/2652)*sqrt(7\/6127242)*wr(5, 1) + (94905\/884 + (731699*I)\/5304)*sqrt(5\/1021207)*wr(5, 1) - (10038\/1573 - (186795*I)\/26741)*sqrt(5\/185674)*wr(7, 0) - (261367\/134368 - (853027*I)\/134368)*sqrt(105\/1021207)*wr(7, 1) - (4920555\/855712 + (6288481*I)\/855712)*sqrt(35\/92837)*wr(7, 1) + (129479\/10336 + (550949*I)\/10336)*sqrt(15\/13275691)*wr(7, 3) - (51344025\/16258528 - (3218637*I)\/956384)*sqrt(105\/92837)*wr(7, 3) - (135475\/272 - (74855*I)\/272)*sqrt(3\/504476258)*wr(9, 1) - (102623\/544 - (95553*I)\/544)*sqrt(15\/29675074)*wr(9, 1) + (413\/38896 + (229173*I)\/38896)*sqrt(5\/5291709)*wr(9, 1) - (29649\/544 - (301991*I)\/544)*sqrt(5\/1513428774)*wr(9, 3) - (2895\/884 - (25435*I)\/884)*sqrt(35\/38805866)*wr(9, 3) - ((19495\/272 + (162365*I)\/272)*wr(9, 5))\/sqrt(1513428774) + (193319\/544 + (79023*I)\/544)*sqrt(5\/1513428774)*wr(9, 7) - (3535\/544 + (3535*I)\/544)*sqrt(15\/29675074)*wr(9, 9) - (9615\/68 - (9615*I)\/68)*sqrt(33\/31023941)*wr(11, 1) - (45\/646 - (45*I)\/646)*sqrt(429\/2135251)*wr(11, 1) - (5769\/1292 - (5769*I)\/1292)*sqrt(55\/1632839)*wr(11, 3) - (9\/646 - (9*I)\/646)*sqrt(5005\/4270502)*wr(11, 3)"
		],
		[
			23,
			18,
			"(-903\/16796 - (693*I)\/4199)*sqrt(33\/86)*wi(10, 2) + (301\/1292 + (231*I)\/323)*sqrt(33\/559)*wi(10, 6) - (43\/1287 - (128*I)\/1287)*sqrt(7\/86)*wr(2, 1) + ((30*I)\/143)*sqrt(15\/301)*wr(4, 0) + (265\/858 - (5*I)\/13)*sqrt(7\/129)*wr(4, 1) + ((98*I)\/187)*sqrt(35\/1677)*wr(6, 0) - (859\/1683 + (5062*I)\/1683)*sqrt(2\/2795)*wr(6, 1) + ((746\/561 - (516*I)\/187)*wr(6, 3))\/sqrt(559) - ((3108*I)\/2717)*sqrt(105\/731)*wr(8, 0) + (11977\/5434 + (33103*I)\/2717)*sqrt(7\/21930)*wr(8, 1) - ((4165\/494 + (847*I)\/247)*wr(8, 3))\/sqrt(16082) + (6853\/67184 + (693*I)\/1292)*sqrt(5\/43)*wr(10, 0) - (623\/1292 + (693*I)\/323)*sqrt(33\/1118)*wr(10, 4) + (623\/152 - (693*I)\/38)*sqrt(11\/19006)*wr(10, 8)"
		],
		[
			23,
			19,
			"((-175\/78 + (4865*I)\/1144)*wr(3, 0))\/sqrt(16383) + ((3145\/26 - (29605*I)\/1326)*wr(5, 0))\/sqrt(1261491) + (2953\/18 - (45197*I)\/3978)*sqrt(5\/840994)*wr(5, 1) + ((1675\/78 - (56215*I)\/1326)*wr(5, 1))\/sqrt(180213) + (15715\/106964 + (157865*I)\/106964)*sqrt(35\/5461)*wr(7, 0) + (2897\/884 + (127741*I)\/134368)*sqrt(15\/120142)*wr(7, 1) - (1660159\/213928 + (185723*I)\/65824)*sqrt(5\/10922)*wr(7, 1) + (637\/136 - (595*I)\/608)*sqrt(105\/1561846)*wr(7, 3) - (831\/26741 - (149400467*I)\/16258528)*sqrt(15\/10922)*wr(7, 3) + (1015\/34 + (28775*I)\/136)*sqrt(7\/44512611)*wr(9, 1) - (2709\/16 + (1199*I)\/16)*sqrt(105\/252238129)*wr(9, 1) - (25963\/884 + (350*I)\/221)*sqrt(35\/622554)*wr(9, 1) - (17199\/272 + (137*I)\/16)*sqrt(35\/44512611)*wr(9, 3) + (19131\/442 + (48391*I)\/3536)*sqrt(5\/1141349)*wr(9, 3) + (1015\/34 + (5705*I)\/272)*sqrt(7\/44512611)*wr(9, 5) - (17199\/272 - (1141*I)\/136)*sqrt(35\/44512611)*wr(9, 7) - (63*sqrt(4515\/5866003)*wr(9, 9))\/16 - (90*I)*sqrt(462\/527406997)*wr(11, 1) - ((4980*I)\/323)*sqrt(462\/1632839)*wr(11, 1) - ((54*I)\/19)*sqrt(770\/27758263)*wr(11, 3) - ((6972*I)\/323)*sqrt(55\/1632839)*wr(11, 3)"
		],
		[
			23,
			20,
			"(2\/13 + I\/13)*sqrt(43\/66)*wr(1, 0) - (137\/312 + (2323*I)\/936)*sqrt(7\/946)*wr(3, 0) + ((1715\/1768 - (20075*I)\/15912)*wr(5, 0))\/sqrt(86) - (2521\/10608 + (1027*I)\/816)*sqrt(5\/129)*wr(5, 1) - (2615\/5304 + (745*I)\/5304)*sqrt(7\/86)*wr(5, 1) - (3794\/46189 - (3794*I)\/46189)*sqrt(10\/1419)*wr(7, 0) + (645653\/739024 - (1072805*I)\/739024)*sqrt(35\/1419)*wr(7, 1) - (6277\/67184 + (971*I)\/67184)*sqrt(35\/43)*wr(7, 1) - (3955\/5168 - (1155*I)\/5168)*sqrt(5\/559)*wr(7, 3) + (245925\/739024 + (15195*I)\/43472)*sqrt(35\/473)*wr(7, 3) + (615\/64 - (615*I)\/64)*sqrt(5\/361114)*wr(9, 1) + (7263\/7072 + (21633*I)\/7072)*sqrt(5\/8987)*wr(9, 1) - ((5725\/544 + (355*I)\/544)*wr(9, 1))\/sqrt(21242) + (2595\/1088 + (7005*I)\/1088)*sqrt(5\/21242)*wr(9, 3) - (2893\/3536 - (2477*I)\/3536)*sqrt(105\/1634)*wr(9, 3) - ((2685\/544 - (2685*I)\/544)*wr(9, 5))\/sqrt(21242) - (2205\/1088 - (2205*I)\/1088)*sqrt(5\/21242)*wr(9, 7) + (615\/64 - (615*I)\/64)*sqrt(5\/361114)*wr(9, 9) + (18975\/67184 + (184305*I)\/67184)*sqrt(3\/1978)*wr(11, 1) - ((130185\/20672 + (102135*I)\/20672)*wr(11, 1))\/sqrt(12857) - ((6765\/64 - (6765*I)\/64)*wr(11, 1))\/sqrt(4152811) + (165\/64 - (165*I)\/64)*sqrt(231\/4152811)*wr(11, 3) + (12045\/1216 - (22605*I)\/1216)*sqrt(15\/218569)*wr(11, 3) - (1001\/5168 - (5929*I)\/5168)*sqrt(105\/25714)*wr(11, 3) - ((825\/1216 - (825*I)\/1216)*wr(11, 5))\/sqrt(12857) + (17325\/1216 - (17325*I)\/1216)*sqrt(15\/218569)*wr(11, 7) - ((6765\/64 - (6765*I)\/64)*wr(11, 9))\/sqrt(4152811) + (165\/64 - (165*I)\/64)*sqrt(231\/4152811)*wr(11, 11)"
		],
		[
			23,
			21,
			"(-76467\/950912 + (124441*I)\/12361856)*sqrt(21\/43)*wi(10, 2) - (173833\/950912 + (31529*I)\/55936)*sqrt(21\/1118)*wi(10, 6) + (13407\/2944 - (9681*I)\/2944)*sqrt(35\/361114)*wi(10, 10) - (957\/1748 - (957*I)\/1748)*sqrt(7\/2795)*wi(12, 2) + (6369\/1748 - (6369*I)\/1748)*sqrt(3\/95030)*wi(12, 6) - (693\/92 - (693*I)\/92)*sqrt(77\/1805570)*wi(12, 10) - ((111\/16 + (707*I)\/208)*wr(2, 1))\/sqrt(473) + (3\/13 + (3*I)\/13)*sqrt(30\/473)*wr(4, 0) + (93\/13 - 7*I)*sqrt(2\/1419)*wr(4, 1) + (105\/17 + (105*I)\/17)*sqrt(30\/6149)*wr(6, 0) - (5635\/2584 + (2915*I)\/2584)*sqrt(35\/6149)*wr(6, 1) + (18185\/3876 + (4515*I)\/1292)*sqrt(7\/12298)*wr(6, 3) - (805\/247 + (805*I)\/247)*sqrt(5\/48246)*wr(8, 0) - (3140\/247 + (640*I)\/247)*sqrt(5\/24123)*wr(8, 1) + (100\/39 - (120*I)\/247)*sqrt(7\/731)*wr(8, 3) - (15099\/537472 + (1515*I)\/537472)*sqrt(385\/86)*wr(10, 0) + (10619\/27968 + (142811*I)\/475456)*sqrt(21\/559)*wr(10, 4) + (102411\/55936 + (220923*I)\/55936)*sqrt(7\/9503)*wr(10, 8) - (99\/1292 - (99*I)\/1292)*sqrt(33\/430)*wr(12, 0) + (7557\/29716 - (7557*I)\/29716)*sqrt(21\/5590)*wr(12, 4) + ((1353\/92 - (1353*I)\/92)*wr(12, 8))\/sqrt(902785) + (33\/4 - (33*I)\/4)*sqrt(231\/41528110)*wr(12, 12)"
		],
		[
			23,
			22,
			"(-27\/286 + (9*I)\/286)*sqrt(215\/23)*wr(1, 0) + (893\/3432 + (171*I)\/286)*sqrt(35\/2967)*wr(3, 0) + (1415\/663 - (10535*I)\/1768)*sqrt(5\/32637)*wr(5, 0) - (485\/221 - (5225*I)\/1768)*sqrt(35\/32637)*wr(5, 1) - ((4795\/221 - (119155*I)\/5304)*wr(5, 1))\/sqrt(21758) - ((1925315\/1524237 - (2077600*I)\/1524237)*wr(7, 0))\/sqrt(989) - (380\/221 - (147175*I)\/33592)*sqrt(7\/65274)*wr(7, 1) + (1572265\/1524237 - (14872375*I)\/12193896)*sqrt(7\/1978)*wr(7, 1) - (455930\/508079 + (904925*I)\/4064632)*sqrt(21\/1978)*wr(7, 3) - ((23905\/323 + (28175*I)\/2584)*wr(7, 3))\/sqrt(848562) + (2865\/8 + (21275*I)\/64)*sqrt(3\/45680921)*wr(9, 1) - (95\/17 - (275*I)\/544)*sqrt(15\/2687113)*wr(9, 1) - (86985\/19448 - (397395*I)\/38896)*sqrt(3\/37582)*wr(9, 1) - (6255\/136 + (27385*I)\/1088)*sqrt(3\/2687113)*wr(9, 3) + (1665\/104 - (105075*I)\/3536)*sqrt(7\/206701)*wr(9, 3) - (515\/136 - (25*I)\/544)*sqrt(165\/244283)*wr(9, 5) - (22935\/272 + (27385*I)\/1088)*sqrt(3\/2687113)*wr(9, 7) - (275\/16 - (21275*I)\/64)*sqrt(3\/45680921)*wr(9, 9) + (921\/368 + (121*I)\/23)*sqrt(165\/361114)*wr(11, 1) - (327\/1564 - (121*I)\/1292)*sqrt(165\/1118)*wr(11, 1) + (307443\/3090464 - (10527*I)\/386308)*sqrt(55\/43)*wr(11, 1) - (3771\/6992 + (10527*I)\/1748)*sqrt(11\/19006)*wr(11, 3) + (73527\/237728 + (3267*I)\/29716)*sqrt(77\/559)*wr(11, 3) + (14957\/237728 + (121*I)\/1292)*sqrt(165\/1118)*wr(11, 5) + (13935\/13984 - (10527*I)\/1748)*sqrt(11\/19006)*wr(11, 7) + (703\/736 + (121*I)\/23)*sqrt(165\/361114)*wr(11, 9) + (33*sqrt(35\/361114)*wr(11, 11))\/32"
		],
		[
			23,
			23,
			"(183*sqrt(385\/2)*wi(10, 2))\/35776 - (39621*sqrt(385\/13)*wi(10, 6))\/1777792 + (15*sqrt(231\/4199)*wi(10, 10))\/128 + wr(0, 0) + (6733*sqrt(5\/6)*wr(2, 1))\/49192 - (2318*wr(4, 0))\/6149 + (5114*sqrt(5)*wr(4, 1))\/18447 + (11930*wr(6, 0))\/(8041*sqrt(13)) - (5605*sqrt(7\/78)*wr(6, 1))\/32164 - (2815*sqrt(35\/39)*wr(6, 3))\/32164 - (147595*wr(8, 0))\/(116831*sqrt(17)) + (171430*sqrt(2\/17)*wr(8, 1))\/116831 - (20510*sqrt(70\/561)*wr(8, 3))\/10621 + (11175*sqrt(21)*wr(10, 0))\/1777792 - (6705*sqrt(385\/26)*wr(10, 4))\/444448 - (2235*sqrt(1155\/442)*wr(10, 8))\/52288"
		],
		[
			23,
			24,
			"(32\/143 - (64*I)\/143)*sqrt(82\/2967)*wr(1, 0) - (18779\/10296 + (3093*I)\/1144)*sqrt(7\/81098)*wr(3, 0) - ((929395\/15912 + (131715*I)\/1768)*wr(5, 0))\/sqrt(892078) - (923215\/10608 + (326685*I)\/3536)*sqrt(5\/1338117)*wr(5, 1) + (43445\/1768 - (152825*I)\/5304)*sqrt(7\/892078)*wr(5, 1) - (2722237\/508079 + (67095*I)\/508079)*sqrt(5\/243294)*wr(7, 0) - (17741\/3952 + (117549*I)\/67184)*sqrt(35\/446039)*wr(7, 1) + (3285551\/427856 + (41839741*I)\/8129264)*sqrt(35\/121647)*wr(7, 1) + (182693\/5168 - (423227*I)\/5168)*sqrt(5\/5798507)*wr(7, 3) - (12487859\/8129264 - (14445437*I)\/8129264)*sqrt(35\/40549)*wr(7, 3) + (38793\/64 + (218577*I)\/64)*sqrt(5\/3745835522)*wr(9, 1) + (75879\/1144 + (1957239*I)\/38896)*sqrt(5\/770431)*wr(9, 1) - ((65195\/32 - (527725*I)\/544)*wr(9, 1))\/sqrt(220343266) + (377933\/1088 + (500917*I)\/1088)*sqrt(5\/220343266)*wr(9, 3) - (15177\/1768 + (54279*I)\/884)*sqrt(105\/16949482)*wr(9, 3) - ((626385\/544 - (45795*I)\/544)*wr(9, 5))\/sqrt(220343266) + (5859\/64 + (779247*I)\/1088)*sqrt(5\/220343266)*wr(9, 7) + (57735\/64 + (199635*I)\/64)*sqrt(5\/3745835522)*wr(9, 9) + (36285\/736 + (119475*I)\/736)*sqrt(11\/7402837)*wr(11, 1) + (105345\/29716 + (101025*I)\/14858)*sqrt(11\/22919)*wr(11, 1) - (91905\/193154 + (317790*I)\/96577)*sqrt(33\/3526)*wr(11, 1) + (95763\/13984 - (8907*I)\/13984)*sqrt(165\/389623)*wr(11, 3) + (2153\/14858 - (16240*I)\/7429)*sqrt(1155\/45838)*wr(11, 3) + (242385\/29716 + (32505*I)\/14858)*sqrt(11\/22919)*wr(11, 5) + (93093\/13984 - (6237*I)\/13984)*sqrt(165\/389623)*wr(11, 7) + (113355\/736 + (42405*I)\/736)*sqrt(11\/7402837)*wr(11, 9)"
		],
		[
			23,
			25,
			"(582169\/6180928 + (267897*I)\/6180928)*sqrt(33\/43)*wi(10, 2) - (165361\/475456 + (4907*I)\/25024)*sqrt(33\/1118)*wi(10, 6) - (861\/1472 + (861*I)\/1472)*sqrt(715\/27778)*wi(10, 10) - (231\/368 + (231*I)\/368)*sqrt(11\/2795)*wi(12, 2) + (33\/368 + (33*I)\/368)*sqrt(3003\/7310)*wi(12, 6) - (2541\/368 + (2541*I)\/368)*sqrt(19\/95030)*wi(12, 10) - (257\/286 - (94*I)\/143)*sqrt(7\/43)*wr(2, 1) + (4\/11 + (86*I)\/143)*sqrt(14\/129)*wr(4, 1) + (555\/187 - (400*I)\/187)*sqrt(5\/559)*wr(6, 1) + (270\/187 - (505*I)\/561)*sqrt(2\/559)*wr(6, 3) - (3735\/5434 - (12085*I)\/5434)*sqrt(35\/2193)*wr(8, 1) - ((7945\/494 + (2555*I)\/114)*wr(8, 3))\/sqrt(8041) + (1389003\/6180928 + (1389003*I)\/6180928)*sqrt(5\/86)*wr(10, 0) + (581\/237728 + (581*I)\/237728)*sqrt(33\/559)*wr(10, 4) + (36729\/27968 + (36729*I)\/27968)*sqrt(11\/9503)*wr(10, 8) - (363\/3128 + (363*I)\/3128)*sqrt(21\/430)*wr(12, 0) + (231\/391 + (231*I)\/391)*sqrt(33\/5590)*wr(12, 4) + (33\/184 + (33*I)\/184)*sqrt(1463\/47515)*wr(12, 8)"
		],
		[
			23,
			26,
			"(7\/39 + (21*I)\/572)*sqrt(5\/10578)*wr(3, 0) + (167435\/5304 + (2110*I)\/221)*sqrt(5\/814506)*wr(5, 0) - (9575\/1768 - (685*I)\/221)*sqrt(5\/116358)*wr(5, 1) + ((219715\/10608 - (21995*I)\/1326)*wr(5, 1))\/sqrt(135751) + (1755460\/1524237 + (556445*I)\/508079)*sqrt(7\/3526)*wr(7, 0) - ((6797035\/1524237 + (1433090*I)\/508079)*wr(7, 1))\/sqrt(1763) + ((57820\/4199 - (6895*I)\/8398)*wr(7, 1))\/sqrt(58179) - (875\/323 + (5915*I)\/323)*sqrt(7\/756327)*wr(7, 3) - ((51450\/26741 - (421385*I)\/59774)*wr(7, 3))\/sqrt(5289) + (1075\/4 + 275*I)*sqrt(21\/162862414)*wr(9, 1) + (13235\/272 - (815*I)\/136)*sqrt(105\/9580142)*wr(9, 1) + (16265\/1768 + (21915*I)\/3536)*sqrt(21\/33497)*wr(9, 1) - (5735\/136 + (5565*I)\/68)*sqrt(21\/9580142)*wr(9, 3) + ((204225\/1768 - (37695*I)\/884)*wr(9, 3))\/sqrt(736934) + (13235\/272 + (3155*I)\/136)*sqrt(105\/9580142)*wr(9, 5) - (5735\/136 - (10255*I)\/272)*sqrt(21\/9580142)*wr(9, 7) + (25\/4 - (55*I)\/16)*sqrt(903\/3787498)*wr(9, 9) + (473\/8 + (905*I)\/16)*sqrt(1155\/170265251)*wr(11, 1) + (3839\/1292 + (491*I)\/646)*sqrt(1155\/527137)*wr(11, 1) - (528\/323 - (132*I)\/323)*sqrt(770\/40549)*wr(11, 1) + (4587\/152 - (8967*I)\/304)*sqrt(77\/8961329)*wr(11, 3) - (40887\/646 - (57309*I)\/1292)*sqrt(11\/1054274)*wr(11, 3) + (3839\/1292 + (2365*I)\/1292)*sqrt(1155\/527137)*wr(11, 5) + (4587\/152 + (9933*I)\/304)*sqrt(77\/8961329)*wr(11, 7) + (11\/8 + (11*I)\/16)*sqrt(49665\/3959657)*wr(11, 9)"
		],
		[
			23,
			27,
			"(-1329\/772616 + (7815*I)\/2888912)*sqrt(385)*wi(10, 2) + (603\/29716 - (4995*I)\/222224)*sqrt(385\/26)*wi(10, 6) - ((15*I)\/16)*sqrt(231\/8398)*wi(10, 10) + (33*sqrt(231\/13)*wi(12, 2))\/874 + (495*sqrt(11\/442)*wi(12, 6))\/437 + (1\/286 - (240*I)\/6149)*sqrt(5\/3)*wr(2, 1) - ((505*I)\/6149)*sqrt(2)*wr(4, 0) - (2\/429 + (334*I)\/1677)*sqrt(10)*wr(4, 1) - ((315*I)\/473)*sqrt(2\/13)*wr(6, 0) - (5\/374 + (1260*I)\/8041)*sqrt(7\/39)*wr(6, 1) - (175\/3553 - (940*I)\/8041)*sqrt(35\/78)*wr(6, 3) + ((9870*I)\/116831)*sqrt(2\/17)*wr(8, 0) - ((135\/5434 + (45920*I)\/116831)*wr(8, 1))\/sqrt(17) + (155\/494 + (3080*I)\/10621)*sqrt(35\/561)*wr(8, 3) - (9075\/1545232 - (165*I)\/13072)*sqrt(21\/2)*wr(10, 0) + (597\/59432 - (99*I)\/6536)*sqrt(385\/13)*wr(10, 4) - (189\/6992 + (561*I)\/13072)*sqrt(1155\/221)*wr(10, 8) + (1089*wr(12, 0))\/(14858*sqrt(2)) - (198*sqrt(154\/13)*wr(12, 4))\/7429 - (33*sqrt(33\/4199)*wr(12, 8))\/46"
		],
		[
			24,
			0,
			"(123\/4 - (151*I)\/4)*sqrt(5\/72611)*wr(5, 0) - (21\/4 + (55*I)\/4)*sqrt(5\/10373)*wr(5, 1) + ((617\/4 - (4397*I)\/4)*wr(5, 1))\/sqrt(435666)"
		],
		[
			24,
			1,
			"(6 + 6*I)*sqrt(210\/12259)*wr(6, 0) + (856\/33 + (376*I)\/33)*sqrt(5\/12259)*wr(6, 1) + (332\/11 + (20*I)\/11)*sqrt(2\/12259)*wr(6, 3)"
		],
		[
			24,
			2,
			"(116\/11 + (116*I)\/11)*sqrt(15\/6601)*wr(4, 0) - (4\/11 + (12*I)\/11)*sqrt(161\/123)*wr(4, 1) - (12\/11 + (12*I)\/11)*sqrt(105\/12259)*wr(6, 0) - (515\/33 + (449*I)\/33)*sqrt(5\/24518)*wr(6, 1) - ((23 + (271*I)\/11)*wr(6, 3))\/sqrt(12259)"
		],
		[
			24,
			3,
			"((68*I)\/99)*sqrt(10\/943)*wr(3, 0) + (1673\/52 + (1039*I)\/117)*sqrt(5\/145222)*wr(5, 0) + (8337\/104 + (337*I)\/26)*sqrt(3\/72611)*wr(5, 1) + (105\/52 - (137*I)\/39)*sqrt(5\/20746)*wr(5, 1) + (261\/143 + (602*I)\/1573)*sqrt(42\/943)*wr(7, 0) - ((4837\/286 - (21677*I)\/1573)*wr(7, 1))\/sqrt(2829) + ((462\/13 - (213*I)\/26)*wr(7, 1))\/sqrt(10373) - (5*sqrt(77\/12259)*wr(7, 3))\/2 - ((945\/143 - (2399*I)\/242)*wr(7, 3))\/sqrt(943)"
		],
		[
			24,
			4,
			"((2195\/198 + (1285*I)\/198)*wr(3, 0))\/sqrt(5658) + ((1625\/18 + (18530*I)\/117)*wr(5, 0))\/sqrt(435666) + (2581\/468 + (4306*I)\/117)*sqrt(5\/72611)*wr(5, 1) - ((145\/6 + (160*I)\/13)*wr(5, 1))\/sqrt(62238) + (433\/4719 - (29*I)\/4719)*sqrt(70\/943)*wr(7, 0) - (99\/16 + (179*I)\/208)*sqrt(5\/31119)*wr(7, 1) + (297851\/75504 + (371903*I)\/75504)*sqrt(5\/943)*wr(7, 1) + (157\/16 - (503*I)\/16)*sqrt(35\/404547)*wr(7, 3) + (1701\/25168 - (8903*I)\/25168)*sqrt(15\/943)*wr(7, 3)"
		],
		[
			24,
			5,
			"(-10\/11 - (10*I)\/11)*sqrt(7\/2829)*wr(2, 1) - (8\/143 - (8*I)\/143)*sqrt(10\/6601)*wr(4, 0) + (593\/429 - I\/39)*sqrt(14\/943)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(910\/943)*wr(6, 0) - (27\/11 - (17*I)\/11)*sqrt(5\/36777)*wr(6, 1) + (161\/11 - (403*I)\/11)*sqrt(2\/36777)*wr(6, 3) + (80\/13 - (80*I)\/13)*sqrt(70\/16031)*wr(8, 0) + (865\/143 + (1789*I)\/143)*sqrt(35\/16031)*wr(8, 1) - ((6635\/13 + 155*I)*wr(8, 3))\/sqrt(529023)"
		],
		[
			24,
			6,
			"(180\/11 + (431*I)\/99)*sqrt(5\/2829)*wr(3, 0) - (2084\/39 - (53*I)\/9)*sqrt(5\/217833)*wr(5, 0) - (340\/39 - (103*I)\/39)*sqrt(5\/31119)*wr(5, 1) - ((40988\/117 - (1151*I)\/39)*wr(5, 1))\/sqrt(145222) - (3764\/4719 + (266*I)\/1573)*sqrt(7\/943)*wr(7, 0) + ((31817\/18876 - (942*I)\/1573)*wr(7, 1))\/sqrt(1886) - ((769\/52 - (107*I)\/13)*wr(7, 1))\/sqrt(62238) + (5*sqrt(77\/73554)*wr(7, 3))\/4 + (6155\/6292 + (549*I)\/1573)*sqrt(3\/1886)*wr(7, 3)"
		],
		[
			24,
			7,
			"(20*sqrt(10\/19803)*wr(2, 1))\/3 + (4432\/429 - (3304*I)\/429)*sqrt(5\/6601)*wr(4, 1) - (926\/33 + (322*I)\/11)*sqrt(2\/36777)*wr(6, 1) - (28\/11 + (116*I)\/11)*sqrt(5\/36777)*wr(6, 3) + (456\/13 + (376*I)\/13)*sqrt(14\/16031)*wr(8, 1) - (264\/13 - (8*I)\/13)*sqrt(110\/48093)*wr(8, 3)"
		],
		[
			24,
			8,
			"(-14\/99 + (13*I)\/99)*sqrt(5\/1886)*wr(2, 1) + (1010*sqrt(3\/943)*wr(4, 0))\/143 + (70\/11 + (215*I)\/143)*sqrt(5\/2829)*wr(4, 1) + (427*wr(6, 0))\/(11*sqrt(36777)) + (394\/99 + (223*I)\/99)*sqrt(7\/24518)*wr(6, 1) - (10\/11 - (179*I)\/33)*sqrt(35\/12259)*wr(6, 3) + (7784*wr(8, 0))\/(143*sqrt(48093)) + (18886\/143 - (7483*I)\/143)*sqrt(2\/48093)*wr(8, 1) - (18\/13 - (5*I)\/13)*sqrt(1610\/7667)*wr(8, 3)"
		],
		[
			24,
			9,
			"(-40\/429 + (20*I)\/39)*sqrt(35\/2829)*wr(3, 0) + (79\/13 - (219*I)\/13)*sqrt(5\/31119)*wr(5, 0) + (5\/39 + (103*I)\/39)*sqrt(35\/31119)*wr(5, 1) + ((5143\/117 - (3043*I)\/117)*wr(5, 1))\/sqrt(20746) - (((105805*I)\/26741)*wr(7, 0))\/sqrt(943) - (34585\/2652 + (7815*I)\/442)*sqrt(7\/62238)*wr(7, 1) + (275\/884 + (233785*I)\/26741)*sqrt(7\/1886)*wr(7, 1) - (1225\/68 + (280*I)\/17)*sqrt(3\/269698)*wr(7, 3) + (8695\/1716 + (86985*I)\/53482)*sqrt(7\/5658)*wr(7, 3) + (735\/2 + (1925*I)\/2)*sqrt(3\/43556227)*wr(9, 1) + (8477\/68 + (9009*I)\/68)*sqrt(5\/7686393)*wr(9, 1) + ((25445\/442 + (47285*I)\/221)*wr(9, 1))\/sqrt(107502) - (105\/4 - (8855*I)\/442)*sqrt(7\/197087)*wr(9, 3) - ((3675\/17 - (6160*I)\/17)*wr(9, 3))\/sqrt(7686393) + ((21*I)\/68)*sqrt(2145\/17917)*wr(9, 5) + ((560*I)\/17)*sqrt(11\/698763)*wr(9, 7) + ((175*I)\/2)*sqrt(33\/3959657)*wr(9, 9)"
		],
		[
			24,
			10,
			"(595\/198 - (1025*I)\/198)*sqrt(7\/943)*wr(2, 1) + (395\/143 - (395*I)\/143)*sqrt(30\/6601)*wr(4, 0) - (95\/143 + (75*I)\/143)*sqrt(7\/5658)*wr(4, 1) - (313\/11 - (313*I)\/11)*sqrt(35\/73554)*wr(6, 0) + (695\/198 + (587*I)\/198)*sqrt(5\/12259)*wr(6, 1) - ((665\/33 - 27*I)*wr(6, 3))\/sqrt(24518) - (20\/13 - (20*I)\/13)*sqrt(70\/48093)*wr(8, 0) + (531\/143 + (2183*I)\/143)*sqrt(35\/48093)*wr(8, 1) + ((375\/13 - (2005*I)\/13)*wr(8, 3))\/sqrt(176341)"
		],
		[
			24,
			11,
			"((-1115\/286 - (7895*I)\/858)*wr(3, 0))\/sqrt(73554) - ((3763\/26 + (771*I)\/2)*wr(5, 0))\/sqrt(5663658) - (4747\/52 + (77423*I)\/468)*sqrt(5\/943943)*wr(5, 1) - ((4573\/78 - (2351*I)\/78)*wr(5, 1))\/sqrt(809094) - (20269\/240669 + (317069*I)\/240669)*sqrt(35\/24518)*wr(7, 0) - (91453\/10608 + (21785*I)\/10608)*sqrt(5\/404547)*wr(7, 1) + (2260645\/3850704 - (5917975*I)\/3850704)*sqrt(5\/12259)*wr(7, 1) + (5138413\/1283568 - (1641319*I)\/1283568)*sqrt(5\/36777)*wr(7, 3) + (733\/272 - (367*I)\/272)*sqrt(35\/31119)*wr(7, 3) + (30709\/884 - (3381*I)\/68)*sqrt(7\/1182522)*wr(9, 1) + (8589\/884 + (48811*I)\/884)*sqrt(35\/698763)*wr(9, 1) + (133119\/884 + (409577*I)\/884)*sqrt(5\/5124262)*wr(9, 3) + (959\/442 + (1869*I)\/442)*sqrt(385\/107502)*wr(9, 3) + (2009\/442 - (2611*I)\/442)*sqrt(77\/107502)*wr(9, 5) + (1169\/221 + (245*I)\/221)*sqrt(385\/107502)*wr(9, 7)"
		],
		[
			24,
			12,
			"(-4\/3 - (322*I)\/33)*sqrt(10\/6601)*wr(2, 1) - (3160\/143 - (10360*I)\/143)*sqrt(5\/19803)*wr(4, 1) + (76\/33 + (644*I)\/33)*sqrt(2\/12259)*wr(6, 1) + (112\/11 - (16*I)\/11)*sqrt(5\/12259)*wr(6, 3) - (136\/13 + (214*I)\/143)*sqrt(42\/16031)*wr(8, 1) + (592\/13 - (222*I)\/13)*sqrt(10\/176341)*wr(8, 3)"
		],
		[
			24,
			13,
			"((100\/429 + (25*I)\/3)*wr(3, 0))\/sqrt(12259) + ((12484\/39 + (880*I)\/39)*wr(5, 0))\/sqrt(943943) + (186 + (5846*I)\/39)*sqrt(10\/2831829)*wr(5, 1) - ((548\/13 - (4*I)\/39)*wr(5, 1))\/sqrt(134849) - (31872\/26741 + (145285*I)\/80223)*sqrt(35\/36777)*wr(7, 0) - (5391\/221 - (6194*I)\/221)*sqrt(5\/269698)*wr(7, 1) + (1499167\/26741 + (58750*I)\/4719)*sqrt(5\/73554)*wr(7, 1) + (10431\/26741 - (480936*I)\/26741)*sqrt(5\/24518)*wr(7, 3) - (43*sqrt(35\/20746)*wr(7, 3))\/17 - (7623\/442 + (2786*I)\/221)*sqrt(7\/197087)*wr(9, 1) + (2310\/221 + (231*I)\/34)*sqrt(35\/465842)*wr(9, 1) + (2541\/221 + (1897*I)\/68)*sqrt(15\/2562131)*wr(9, 3) + (231*sqrt(385\/17917)*wr(9, 3))\/221 - (693\/442 - (315*I)\/884)*sqrt(77\/17917)*wr(9, 5) + (231\/221 + (63*I)\/442)*sqrt(385\/17917)*wr(9, 7)"
		],
		[
			24,
			14,
			"(3\/22 - (5*I)\/22)*sqrt(41\/690)*wr(1, 0) + (2537\/429 - (415*I)\/429)*sqrt(7\/9430)*wr(3, 0) + (685\/78 - (37*I)\/26)*sqrt(5\/20746)*wr(5, 0) - (241\/26 - (257*I)\/78)*sqrt(7\/103730)*wr(5, 1) + ((3011\/156 + (2671*I)\/156)*wr(5, 1))\/sqrt(31119) + (28063\/80223 - (49259*I)\/80223)*sqrt(2\/2829)*wr(7, 0) - (2597\/2652 - (112*I)\/663)*sqrt(7\/10373)*wr(7, 1) + (1008121\/320892 - (228938*I)\/80223)*sqrt(7\/2829)*wr(7, 1) - (432235\/320892 + (84418*I)\/80223)*sqrt(7\/943)*wr(7, 3) - ((581\/68 - (504*I)\/17)*wr(7, 3))\/sqrt(134849) + ((106547\/9724 + (206031*I)\/4862)*wr(9, 1))\/sqrt(17917) - ((30359\/136 - (81851*I)\/136)*wr(9, 1))\/sqrt(25621310) - ((6615\/16 - (6615*I)\/16)*wr(9, 1))\/sqrt(87112454) - (11291\/884 - (9359*I)\/884)*sqrt(21\/394174)*wr(9, 3) - ((22995\/272 + (54845*I)\/272)*wr(9, 3))\/sqrt(5124262) - (5047\/136 - (17395*I)\/136)*sqrt(5\/5124262)*wr(9, 5) + ((5971\/272 - (25879*I)\/272)*wr(9, 7))\/sqrt(5124262) - ((41265\/16 + (28035*I)\/16)*wr(9, 9))\/sqrt(87112454)"
		],
		[
			24,
			15,
			"(-367615\/33592 - (38637*I)\/33592)*sqrt(105\/176341)*wi(10, 2) - (90561\/2584 + (51955*I)\/2584)*sqrt(105\/4584866)*wi(10, 6) - (1965\/8 + (1335*I)\/8)*sqrt(7\/5124262)*wi(10, 10) + (4129\/858 - (903*I)\/286)*sqrt(5\/16031)*wr(2, 1) - (160\/143 + (160*I)\/143)*sqrt(6\/16031)*wr(4, 0) + (822\/143 - (2030*I)\/143)*sqrt(10\/48093)*wr(4, 1) - (11760\/187 + (11760*I)\/187)*sqrt(6\/208403)*wr(6, 0) + (15457\/561 + (1401*I)\/187)*sqrt(7\/208403)*wr(6, 1) + (2947\/561 - (1087*I)\/561)*sqrt(70\/208403)*wr(6, 3) + (11200\/46189 + (11200*I)\/46189)*sqrt(6\/943)*wr(8, 0) + ((2509556\/46189 + (623644*I)\/46189)*wr(8, 1))\/sqrt(2829) - (134204\/12597 + (1540*I)\/969)*sqrt(35\/10373)*wr(8, 3) + (2760\/221 - (46965*I)\/8398)*sqrt(7\/32062)*wr(10, 0) - (2311\/646 + (17291*I)\/646)*sqrt(105\/2292433)*wr(10, 4) - (81\/17 + (6723*I)\/646)*sqrt(35\/134849)*wr(10, 8)"
		],
		[
			24,
			16,
			"((58\/11 + (232*I)\/11)*wr(1, 0))\/sqrt(943) + (1432\/429 - (124*I)\/33)*sqrt(7\/2829)*wr(3, 0) + ((25\/26 + (1635*I)\/26)*wr(5, 0))\/sqrt(31119) - (421\/78 + (695*I)\/78)*sqrt(7\/31119)*wr(5, 1) - (283\/234 - (403*I)\/18)*sqrt(5\/20746)*wr(5, 1) + ((59822*I)\/26741)*sqrt(5\/943)*wr(7, 0) + (3491\/2652 + (7977*I)\/884)*sqrt(35\/62238)*wr(7, 1) - (421\/9724 + (419631*I)\/106964)*sqrt(35\/1886)*wr(7, 1) - (1351\/68 - (273*I)\/68)*sqrt(15\/269698)*wr(7, 3) + (11615\/29172 - (104913*I)\/106964)*sqrt(35\/5658)*wr(7, 3) - (147\/8 + (385*I)\/8)*sqrt(15\/43556227)*wr(9, 1) - (343\/748 + (5845*I)\/374)*sqrt(5\/107502)*wr(9, 1) + ((2303\/34 - (5985*I)\/34)*wr(9, 1))\/sqrt(7686393) + (11487\/136 + (245*I)\/136)*sqrt(5\/7686393)*wr(9, 3) + (861\/221 - (140*I)\/17)*sqrt(35\/197087)*wr(9, 3) - ((105*I)\/34)*sqrt(57\/134849)*wr(9, 5) + ((245*I)\/136)*sqrt(5\/7686393)*wr(9, 7) - ((35*I)\/8)*sqrt(165\/3959657)*wr(9, 9)"
		],
		[
			24,
			17,
			"(-44394\/4199 - (915*I)\/4199)*sqrt(2310\/2035937)*wi(10, 2) + (9276\/323 + (10770*I)\/323)*sqrt(1155\/26467181)*wi(10, 6) - (458\/1287 - (2183*I)\/117)*sqrt(10\/2035937)*wr(2, 1) - (3800*sqrt(3\/2035937)*wr(4, 0))\/143 - (31600\/143 + (3160*I)\/13)*sqrt(5\/6107811)*wr(4, 1) - (518504*wr(6, 0))\/(187*sqrt(79401543)) - (27500\/153 - (1022*I)\/9)*sqrt(14\/26467181)*wr(6, 1) - (16888\/187 - (2284*I)\/51)*sqrt(35\/26467181)*wr(6, 3) - (6496*sqrt(41\/8763)*wr(8, 0))\/46189 - (3010000\/46189 + (30128*I)\/247)*sqrt(2\/359283)*wr(8, 1) + (1008\/19 + (203280*I)\/4199)*sqrt(70\/1317371)*wr(8, 3) + (101385\/1292 + (232155*I)\/16796)*sqrt(7\/2035937)*wr(10, 0) - (20277\/323 + (4221*I)\/323)*sqrt(1155\/52934362)*wr(10, 4) - (20277\/646 - (4221*I)\/646)*sqrt(385\/3113786)*wr(10, 8)"
		],
		[
			24,
			18,
			"(5\/11 + (3*I)\/11)*sqrt(322\/205)*wr(1, 0) - ((5155\/286 + (157*I)\/78)*wr(3, 0))\/sqrt(28290) + (512\/13 + (685*I)\/13)*sqrt(5\/435666)*wr(5, 0) + ((5944\/39 + (39341*I)\/234)*wr(5, 1))\/sqrt(72611) + ((2488\/39 + (907*I)\/39)*wr(5, 1))\/sqrt(311190) + (104989\/240669 + (140423*I)\/240669)*sqrt(14\/943)*wr(7, 0) + ((5619751\/3850704 + (6539123*I)\/3850704)*wr(7, 1))\/sqrt(943) + ((15221\/10608 + (131569*I)\/10608)*wr(7, 1))\/sqrt(31119) - (149\/272 + (7849*I)\/272)*sqrt(7\/404547)*wr(7, 3) - ((10464029\/1283568 - (402995*I)\/98736)*wr(7, 3))\/sqrt(2829) + (581\/34 + (1302*I)\/17)*sqrt(7\/76863930)*wr(9, 1) - (53067\/9724 + (4501*I)\/748)*sqrt(7\/53751)*wr(9, 1) - (2905\/17 + (210*I)\/17)*sqrt(7\/15372786)*wr(9, 3) - ((39963\/884 + (46417*I)\/884)*wr(9, 3))\/sqrt(394174) + (35\/4 + (679*I)\/68)*sqrt(35\/15372786)*wr(9, 5) - (3157\/34 + (3073*I)\/34)*sqrt(7\/15372786)*wr(9, 7)"
		],
		[
			24,
			19,
			"(-7371\/646 + (945*I)\/646)*sqrt(15\/1317371)*wi(10, 2) + (2457\/323 - (315*I)\/323)*sqrt(195\/2634742)*wi(10, 6) + (470\/99 + (10*I)\/9)*sqrt(35\/119761)*wr(2, 1) + (680\/13 - (680*I)\/13)*sqrt(6\/838327)*wr(4, 0) + (3815\/143 + (1875*I)\/143)*sqrt(70\/359283)*wr(4, 1) + (1448\/17 - (1448*I)\/17)*sqrt(14\/4670679)*wr(6, 0) - ((70670\/1683 + (87158*I)\/1683)*wr(6, 1))\/sqrt(1556893) - (4898\/561 + (702*I)\/187)*sqrt(10\/1556893)*wr(6, 3) + (319312\/2717 - (319312*I)\/2717)*sqrt(14\/6107811)*wr(8, 0) + (392805\/2717 - (245749*I)\/247)*sqrt(7\/6107811)*wr(8, 1) - (31857\/247 - (320747*I)\/247)*sqrt(5\/22395307)*wr(8, 3) + ((43155\/1292 - (40005*I)\/1292)*wr(10, 0))\/sqrt(239522) - (95571\/646 - (4599*I)\/34)*sqrt(15\/17125823)*wr(10, 4) - (4599\/4 - (95571*I)\/76)*sqrt(5\/291138991)*wr(10, 8)"
		],
		[
			24,
			20,
			"(-843\/1292 - (1659*I)\/16796)*sqrt(35\/1886)*wi(10, 2) - (2313\/2584 + (6981*I)\/2584)*sqrt(35\/12259)*wi(10, 6) + (825\/8 - (315*I)\/8)*sqrt(21\/3959657)*wi(10, 10) + (10\/3 + (41*I)\/13)*sqrt(10\/31119)*wr(2, 1) - (8\/3 - (512*I)\/39)*sqrt(5\/10373)*wr(4, 1) + (812\/51 - (10*I)\/17)*sqrt(14\/404547)*wr(6, 1) + (120\/17 - (20*I)\/17)*sqrt(105\/134849)*wr(6, 3) + (20132\/247 - (69720*I)\/247)*sqrt(2\/176341)*wr(8, 1) - (1316\/247 - (5880*I)\/247)*sqrt(70\/48093)*wr(8, 3) + (60*sqrt(231\/943)*wr(10, 0))\/323 - (3*sqrt(1610\/533)*wr(10, 4))\/323 + (54*sqrt(210\/208403)*wr(10, 8))\/19"
		],
		[
			24,
			21,
			"(-7\/78 - (35*I)\/312)*sqrt(35\/31119)*wr(3, 0) - (4955\/5304 - (737*I)\/1326)*sqrt(5\/2829)*wr(5, 0) + (375\/1768 + (7*I)\/442)*sqrt(35\/2829)*wr(5, 1) - ((2195\/5304 + (47*I)\/78)*wr(5, 1))\/sqrt(1886) - ((1225630\/138567 - (851095*I)\/138567)*wr(7, 0))\/sqrt(10373) + (17993815\/1108536 - (497600*I)\/138567)*sqrt(7\/20746)*wr(7, 1) - (5845\/1768 - (4595*I)\/4199)*sqrt(7\/5658)*wr(7, 1) + (472325\/369512 + (17725*I)\/46189)*sqrt(21\/20746)*wr(7, 3) - ((13825\/2584 + (70*I)\/19)*wr(7, 3))\/sqrt(73554) - (4275\/64 + (169*I)\/16)*sqrt(3\/3959657)*wr(9, 1) - (705\/544 - (1681*I)\/136)*sqrt(5\/698763)*wr(9, 1) + (495\/3536 + (13109*I)\/3536)*sqrt(33\/35834)*wr(9, 1) + (37275\/3536 + (11423*I)\/3536)*sqrt(7\/17917)*wr(9, 3) + ((64995\/1088 + (809*I)\/16)*wr(9, 3))\/sqrt(698763) - (235\/544 + (3097*I)\/272)*sqrt(15\/232921)*wr(9, 5) + (21665\/1088 - (10983*I)\/544)*sqrt(3\/232921)*wr(9, 7) - (4275\/64 - (1405*I)\/32)*sqrt(3\/3959657)*wr(9, 9) + (891\/46 - (725*I)\/368)*sqrt(15\/344318)*wr(11, 1) + (1507\/1564 + (14097*I)\/29716)*sqrt(15\/1066)*wr(11, 1) + (27291\/29716 + (38547*I)\/29716)*sqrt(5\/41)*wr(11, 1) - (165*sqrt(385\/344318)*wr(11, 3))\/23 - (64911\/29716 - (28117*I)\/29716)*sqrt(7\/533)*wr(11, 3) - ((34419\/1748 + (17553*I)\/6992)*wr(11, 3))\/sqrt(18122) + (1507\/1564 + (23101*I)\/29716)*sqrt(15\/1066)*wr(11, 5) - ((34419\/1748 - (71169*I)\/6992)*wr(11, 7))\/sqrt(18122) + (891\/46 + (3965*I)\/368)*sqrt(15\/344318)*wr(11, 9) - (165\/23 - (63*I)\/23)*sqrt(385\/344318)*wr(11, 11)"
		],
		[
			24,
			22,
			"(-750287\/1545232 + (415491*I)\/1545232)*sqrt(21\/451)*wi(10, 2) - (13567\/5168 + (2317*I)\/5168)*sqrt(21\/11726)*wi(10, 6) + (393\/16 + (267*I)\/16)*sqrt(35\/3787498)*wi(10, 10) - ((5645\/9867 + (12775*I)\/9867)*wr(2, 1))\/sqrt(41) + (560\/3289 + (560*I)\/3289)*sqrt(30\/41)*wr(4, 0) - (206\/3289 - (2646*I)\/3289)*sqrt(2\/123)*wr(4, 1) + (560\/4301 + (560*I)\/4301)*sqrt(390\/41)*wr(6, 0) - (8642\/12903 - (3962*I)\/12903)*sqrt(35\/533)*wr(6, 1) - (4550\/4301 + (310*I)\/12903)*sqrt(14\/533)*wr(6, 3) - (197680\/62491 + (197680*I)\/62491)*sqrt(10\/2091)*wr(8, 0) + (103894\/62491 - (74494*I)\/62491)*sqrt(5\/2091)*wr(8, 1) - (18970\/5681 + (40810*I)\/17043)*sqrt(7\/7667)*wr(8, 3) - (57951\/1545232 - (3207*I)\/90896)*sqrt(35\/82)*wr(10, 0) - (44755\/59432 - (47659*I)\/59432)*sqrt(21\/5863)*wr(10, 4) + (17529\/6992 - (14625*I)\/6992)*sqrt(7\/99671)*wr(10, 8)"
		],
		[
			24,
			23,
			"(32\/143 + (64*I)\/143)*sqrt(82\/2967)*wr(1, 0) - (18779\/10296 - (3093*I)\/1144)*sqrt(7\/81098)*wr(3, 0) - ((929395\/15912 - (131715*I)\/1768)*wr(5, 0))\/sqrt(892078) - (923215\/10608 - (326685*I)\/3536)*sqrt(5\/1338117)*wr(5, 1) + (43445\/1768 + (152825*I)\/5304)*sqrt(7\/892078)*wr(5, 1) - (2722237\/508079 - (67095*I)\/508079)*sqrt(5\/243294)*wr(7, 0) - (17741\/3952 - (117549*I)\/67184)*sqrt(35\/446039)*wr(7, 1) + (3285551\/427856 - (41839741*I)\/8129264)*sqrt(35\/121647)*wr(7, 1) + (182693\/5168 + (423227*I)\/5168)*sqrt(5\/5798507)*wr(7, 3) - (12487859\/8129264 + (14445437*I)\/8129264)*sqrt(35\/40549)*wr(7, 3) + (38793\/64 - (218577*I)\/64)*sqrt(5\/3745835522)*wr(9, 1) + (75879\/1144 - (1957239*I)\/38896)*sqrt(5\/770431)*wr(9, 1) - ((65195\/32 + (527725*I)\/544)*wr(9, 1))\/sqrt(220343266) + (377933\/1088 - (500917*I)\/1088)*sqrt(5\/220343266)*wr(9, 3) - (15177\/1768 - (54279*I)\/884)*sqrt(105\/16949482)*wr(9, 3) - ((626385\/544 + (45795*I)\/544)*wr(9, 5))\/sqrt(220343266) + (5859\/64 - (779247*I)\/1088)*sqrt(5\/220343266)*wr(9, 7) + (57735\/64 - (199635*I)\/64)*sqrt(5\/3745835522)*wr(9, 9) + (36285\/736 - (119475*I)\/736)*sqrt(11\/7402837)*wr(11, 1) + (105345\/29716 - (101025*I)\/14858)*sqrt(11\/22919)*wr(11, 1) - (91905\/193154 - (317790*I)\/96577)*sqrt(33\/3526)*wr(11, 1) + (95763\/13984 + (8907*I)\/13984)*sqrt(165\/389623)*wr(11, 3) + (2153\/14858 + (16240*I)\/7429)*sqrt(1155\/45838)*wr(11, 3) + (242385\/29716 - (32505*I)\/14858)*sqrt(11\/22919)*wr(11, 5) + (93093\/13984 + (6237*I)\/13984)*sqrt(165\/389623)*wr(11, 7) + (113355\/736 - (42405*I)\/736)*sqrt(11\/7402837)*wr(11, 9)"
		],
		[
			24,
			24,
			"(1068*sqrt(770)*wi(10, 2))\/304589 + (168*sqrt(385\/13)*wi(10, 6))\/13243 + wr(0, 0) - (1876*sqrt(10\/3)*wr(2, 1))\/10373 + (10772*wr(4, 0))\/134849 + (157472*sqrt(5)*wr(4, 1))\/404547 + (20560*wr(6, 0))\/(10373*sqrt(13)) + (1240*sqrt(14\/39)*wr(6, 1))\/16031 + (14800*sqrt(105\/13)*wr(6, 3))\/176341 + (1954120*wr(8, 0))\/(2562131*sqrt(17)) - (6432720*sqrt(2\/17)*wr(8, 1))\/2562131 + (96880*sqrt(210\/187)*wr(8, 3))\/232921 - (945*sqrt(21)*wr(10, 0))\/143336 + (567*sqrt(385\/26)*wr(10, 4))\/35834 + (189*sqrt(19635\/26)*wr(10, 8))\/71668"
		],
		[
			24,
			25,
			"(-42\/143 - (14*I)\/143)*sqrt(35\/943)*wr(1, 0) + (826\/429 - (784*I)\/429)*sqrt(5\/2829)*wr(3, 0) - (7186\/663 - (1390*I)\/663)*sqrt(5\/217833)*wr(5, 0) - (317\/39 - (13355*I)\/663)*sqrt(2\/72611)*wr(5, 1) + (994\/221 + (450*I)\/221)*sqrt(5\/31119)*wr(5, 1) + ((5600*I)\/89661)*sqrt(161\/41)*wr(7, 0) + (33040\/4199 + (51485*I)\/4199)*sqrt(2\/31119)*wr(7, 1) - (10080\/2717 + (626885*I)\/1524237)*sqrt(2\/943)*wr(7, 1) - (2520\/323 + (4795*I)\/323)*sqrt(14\/404547)*wr(7, 3) - (22120\/46189 + (1376445*I)\/508079)*sqrt(2\/2829)*wr(7, 3) + (37\/4 + (1375*I)\/8)*sqrt(21\/43556227)*wr(9, 1) + (467\/34 + (135*I)\/68)*sqrt(35\/7686393)*wr(9, 1) + (2045\/286 + (9755*I)\/4862)*sqrt(21\/35834)*wr(9, 1) + (857\/68 - (4765*I)\/136)*sqrt(21\/2562131)*wr(9, 3) + ((9849\/442 - (68775*I)\/442)*wr(9, 3))\/sqrt(197087) + ((45*I)\/68)*sqrt(105\/2562131)*wr(9, 5) - ((4765*I)\/136)*sqrt(21\/2562131)*wr(9, 7) + ((125*I)\/8)*sqrt(231\/3959657)*wr(9, 9) - (187\/92 + (275*I)\/92)*sqrt(1155\/344318)*wr(11, 1) - (605\/7429 + (1353*I)\/7429)*sqrt(1155\/1066)*wr(11, 1) + (5973\/386308 + (20229*I)\/193154)*sqrt(385\/41)*wr(11, 1) + (4257\/1748 - (5511*I)\/1748)*sqrt(77\/18122)*wr(11, 3) - (77\/14858 - (16863*I)\/7429)*sqrt(11\/533)*wr(11, 3) - ((33*I)\/7429)*sqrt(47355\/26)*wr(11, 5) - ((5511*I)\/1748)*sqrt(77\/18122)*wr(11, 7) - ((275*I)\/92)*sqrt(1155\/344318)*wr(11, 9)"
		],
		[
			24,
			26,
			"(-118797\/344318 - (5761*I)\/344318)*sqrt(3\/506)*wi(10, 2) - (61425\/26486 - (35595*I)\/26486)*sqrt(3\/3289)*wi(10, 6) + (425\/17589 + (595*I)\/1599)*sqrt(14\/23)*wr(2, 1) - (88\/533 - (88*I)\/533)*sqrt(105\/23)*wr(4, 0) - (844\/5863 + (364*I)\/451)*sqrt(7\/69)*wr(4, 1) - (40\/697 - (40*I)\/697)*sqrt(105\/299)*wr(6, 0) + (30137\/23001 - (14803*I)\/23001)*sqrt(10\/299)*wr(6, 1) + ((6750\/7667 - (63710*I)\/23001)*wr(6, 3))\/sqrt(299) - (560\/111397 - (560*I)\/111397)*sqrt(35\/1173)*wr(8, 0) + (9513\/111397 - (29617*I)\/10127)*sqrt(70\/1173)*wr(8, 1) - (2905\/779 - (701645*I)\/30381)*sqrt(2\/4301)*wr(8, 3) - (2961\/36244 - (21819*I)\/688636)*sqrt(5\/23)*wr(10, 0) + (50253\/13243 - (15813*I)\/13243)*sqrt(3\/6578)*wr(10, 4) + ((15813\/1558 - (50253*I)\/1558)*wr(10, 8))\/sqrt(111826)"
		],
		[
			24,
			27,
			"(80\/143 - (40*I)\/143)*sqrt(69\/1763)*wr(1, 0) - (14545\/2574 + (935*I)\/78)*sqrt(7\/40549)*wr(3, 0) - ((261955\/7956 - (63215*I)\/2652)*wr(5, 0))\/sqrt(446039) - (141431\/2652 - (2131*I)\/52)*sqrt(5\/2676234)*wr(5, 1) - (19475\/884 - (20365*I)\/884)*sqrt(7\/446039)*wr(5, 1) - (4913146\/508079 + (658*I)\/508079)*sqrt(5\/121647)*wr(7, 0) + (17903\/4199 - (25351*I)\/4199)*sqrt(70\/446039)*wr(7, 1) + (155827\/508079 - (261632*I)\/39083)*sqrt(70\/121647)*wr(7, 1) + (12803\/323 + (9338*I)\/323)*sqrt(10\/5798507)*wr(7, 3) - (27671\/29887 - (980665*I)\/508079)*sqrt(70\/40549)*wr(7, 3) + (699\/8 + (531*I)\/8)*sqrt(55\/170265251)*wr(9, 1) + (291747\/2431 - (74577*I)\/2431)*sqrt(5\/1540862)*wr(9, 1) + ((21055\/136 + (155855*I)\/136)*wr(9, 1))\/sqrt(110171633) - (41161\/136 + (6929*I)\/136)*sqrt(5\/110171633)*wr(9, 3) + (14509\/884 - (347*I)\/52)*sqrt(105\/8474741)*wr(9, 3) - ((70305\/136 - (247215*I)\/136)*wr(9, 5))\/sqrt(110171633) - (87549\/136 - (39459*I)\/136)*sqrt(5\/110171633)*wr(9, 7) + (15\/8 + (15*I)\/8)*sqrt(2255\/4152811)*wr(9, 9) - (7395\/92 + (6135*I)\/92)*sqrt(11\/14805674)*wr(11, 1) - (23235\/7429 + (14385*I)\/7429)*sqrt(11\/45838)*wr(11, 1) + (5445\/8398 + (32835*I)\/193154)*sqrt(33\/1763)*wr(11, 1) + (4527\/1748 + (555*I)\/1748)*sqrt(165\/779246)*wr(11, 3) + (4721\/14858 - (497*I)\/14858)*sqrt(1155\/22919)*wr(11, 3) - (495\/391 + (495*I)\/391)*sqrt(22\/22919)*wr(11, 5) + (2541\/1748 + (2541*I)\/1748)*sqrt(165\/779246)*wr(11, 7) - (165\/92 + (165*I)\/92)*sqrt(451\/361114)*wr(11, 9)"
		],
		[
			25,
			0,
			"-4*sqrt(3\/13)*wr(6, 0)"
		],
		[
			25,
			1,
			"((82\/39 - (239*I)\/78)*wr(5, 0))\/sqrt(22) + (79\/39 - (529*I)\/156)*sqrt(5\/33)*wr(5, 1) + (2\/39 + (17*I)\/78)*sqrt(7\/22)*wr(5, 1) - (2\/39 + (2*I)\/39)*sqrt(77\/5)*wr(7, 1) - (2\/39 + (2*I)\/39)*sqrt(7\/5)*wr(7, 3)"
		],
		[
			25,
			2,
			"((-95\/312 + (215*I)\/312)*wr(5, 0))\/sqrt(11) - (13\/24 - (37*I)\/24)*sqrt(5\/66)*wr(5, 1) - (7\/312 + (17*I)\/312)*sqrt(7\/11)*wr(5, 1) - (49\/143 - (49*I)\/143)*sqrt(3\/5)*wr(7, 0) - (8\/39 - I\/39)*sqrt(77\/10)*wr(7, 1) + (40\/143 - (29*I)\/143)*sqrt(42\/5)*wr(7, 1) + (128\/429 - (7*I)\/429)*sqrt(7\/10)*wr(7, 3)"
		],
		[
			25,
			3,
			"(-4\/11 - (8*I)\/11)*sqrt(10\/3)*wr(4, 1) + (9\/55 - (2*I)\/11)*sqrt(7\/13)*wr(6, 1) - (1\/33 + (2*I)\/11)*sqrt(70\/13)*wr(6, 3) - (112*wr(8, 1))\/(65*sqrt(51)) + (16*sqrt(77\/85)*wr(8, 3))\/39"
		],
		[
			25,
			4,
			"(155\/429 + (295*I)\/429)*sqrt(2)*wr(4, 1) + (13\/11 - (7*I)\/11)*sqrt(7\/195)*wr(6, 1) + (19\/33 + (7*I)\/33)*sqrt(14\/39)*wr(6, 3) - ((259\/39 - (161*I)\/39)*wr(8, 1))\/sqrt(85) + (19\/39 - (17*I)\/39)*sqrt(77\/51)*wr(8, 3)"
		],
		[
			25,
			5,
			"((1325\/858 + (425*I)\/286)*wr(3, 0))\/sqrt(42) - ((50\/39 + (35*I)\/26)*wr(5, 0))\/sqrt(66) + (4\/13 - (23*I)\/26)*sqrt(7\/66)*wr(5, 1) - (12\/13 + (161*I)\/156)*sqrt(5\/11)*wr(5, 1) - (7\/4719 + (7*I)\/4719)*sqrt(2\/5)*wr(7, 0) + (1591\/3536 - (2577*I)\/3536)*sqrt(7\/165)*wr(7, 1) + (11549\/75504 + (9965*I)\/75504)*sqrt(7\/5)*wr(7, 1) - (7\/16 + (7*I)\/16)*sqrt(5\/429)*wr(7, 3) + (15473\/427856 - (22103*I)\/427856)*sqrt(7\/15)*wr(7, 3) + (14\/17 - (14*I)\/17)*sqrt(22\/741)*wr(9, 1) + (2\/221 - (2*I)\/221)*sqrt(770\/19)*wr(9, 3)"
		],
		[
			25,
			6,
			"(12\/143 + (32*I)\/429)*sqrt(5)*wr(4, 1) - (6\/55 - (2*I)\/11)*sqrt(14\/39)*wr(6, 1) - (4\/33 - (4*I)\/11)*sqrt(35\/39)*wr(6, 3) + (658\/195 - (84*I)\/13)*sqrt(2\/17)*wr(8, 1) - (34\/39 - (20*I)\/13)*sqrt(154\/255)*wr(8, 3)"
		],
		[
			25,
			7,
			"((-658*I)\/4719)*wr(7, 0) + ((94*I)\/4719)*sqrt(14)*wr(7, 1) - ((94*I)\/1573)*sqrt(42)*wr(7, 3)"
		],
		[
			25,
			8,
			"(-85\/1716 - (35*I)\/429)*sqrt(5)*wr(3, 0) + (1\/39 + (9*I)\/52)*sqrt(35\/11)*wr(5, 0) + (44\/39 + (89*I)\/156)*sqrt(7\/66)*wr(5, 1) - ((35*I)\/156)*sqrt(5\/11)*wr(5, 1) - ((875*I)\/26741)*sqrt(21)*wr(7, 0) - (525\/4862 - (63805*I)\/427856)*sqrt(3\/2)*wr(7, 1) - (((2415*I)\/3536)*wr(7, 1))\/sqrt(22) + (7\/34 + (105*I)\/272)*sqrt(7\/286)*wr(7, 3) - ((315\/2431 - (49455*I)\/427856)*wr(7, 3))\/sqrt(2) + (35\/663 - (413*I)\/1326)*sqrt(7\/38)*wr(9, 1) - ((49*I)\/408)*sqrt(385\/247)*wr(9, 1) + (21\/221 - (665*I)\/884)*sqrt(11\/57)*wr(9, 3) - (7\/51 - (7*I)\/204)*sqrt(77\/247)*wr(9, 3) - ((49*I)\/408)*sqrt(385\/247)*wr(9, 5) + ((7*I)\/204)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			25,
			9,
			"(300*wr(4, 0))\/(143*sqrt(7)) - (14*sqrt(7\/13)*wr(6, 0))\/11 + (112*sqrt(7\/17)*wr(8, 0))\/429"
		],
		[
			25,
			10,
			"((-25\/572 - (125*I)\/1716)*wr(3, 0))\/sqrt(14) + ((61\/156 + (7*I)\/52)*wr(5, 0))\/sqrt(22) + (191\/312 + (175*I)\/312)*sqrt(5\/33)*wr(5, 1) + (17\/156 + I\/156)*sqrt(7\/22)*wr(5, 1) + (35\/26741 + (35*I)\/26741)*sqrt(5\/6)*wr(7, 0) + (653\/7072 + (797*I)\/7072)*sqrt(7\/55)*wr(7, 1) - (66985\/855712 + (40585*I)\/855712)*sqrt(35\/3)*wr(7, 1) + (175\/544 + (175*I)\/544)*sqrt(5\/143)*wr(7, 3) + (19043\/855712 - (9293*I)\/855712)*sqrt(7\/5)*wr(7, 3) + (973\/408 - (91*I)\/408)*sqrt(11\/494)*wr(9, 1) - (441\/884 + (49*I)\/884)*sqrt(5\/19)*wr(9, 1) - (49\/68 + (49*I)\/68)*sqrt(55\/494)*wr(9, 3) - (67\/884 - (25*I)\/884)*sqrt(385\/114)*wr(9, 3) + (147\/136 + (147*I)\/136)*sqrt(11\/494)*wr(9, 5) - (49\/68 + (49*I)\/68)*sqrt(55\/494)*wr(9, 7)"
		],
		[
			25,
			11,
			"(-84\/4199 - (84*I)\/4199)*sqrt(77\/13)*wi(10, 2) + (28\/4199 + (28*I)\/4199)*sqrt(154)*wi(10, 6) + ((1345\/429 - (475*I)\/429)*wr(2, 1))\/sqrt(39) - (355\/429 - (5*I)\/33)*sqrt(2\/13)*wr(4, 1) - (545\/7293 - (203*I)\/7293)*sqrt(35\/3)*wr(6, 1) + (75\/2431 + (7*I)\/2431)*sqrt(14\/3)*wr(6, 3) - (6230\/8151 + (7294*I)\/8151)*sqrt(5\/221)*wr(8, 1) + (2950\/247 + (974*I)\/247)*sqrt(7\/7293)*wr(8, 3) - (77\/4199 + (77*I)\/4199)*sqrt(70\/39)*wr(10, 0) + (28\/4199 + (28*I)\/4199)*sqrt(77)*wr(10, 4) - (14\/247 + (14*I)\/247)*sqrt(77\/51)*wr(10, 8)"
		],
		[
			25,
			12,
			"(((-6769*I)\/26741)*wr(7, 0))\/sqrt(3) + ((967*I)\/26741)*sqrt(14\/3)*wr(7, 1) - ((2901*I)\/26741)*sqrt(14)*wr(7, 3) + (((539*I)\/442)*wr(9, 1))\/sqrt(38) + ((49*I)\/884)*sqrt(231\/19)*wr(9, 3) - ((49*I)\/68)*sqrt(55\/247)*wr(9, 5) - ((49*I)\/34)*sqrt(11\/247)*wr(9, 7)"
		],
		[
			25,
			13,
			"(105*sqrt(462\/13)*wi(10, 2))\/4199 - (70*sqrt(231)*wi(10, 6))\/4199 + (30\/143 - (10*I)\/33)*sqrt(2\/13)*wr(2, 1) - ((60\/143 - (320*I)\/143)*wr(4, 1))\/sqrt(39) + (16\/2431 - (8*I)\/429)*sqrt(70)*wr(6, 1) + (8\/2431 - (8*I)\/143)*sqrt(7)*wr(6, 3) + (672\/2717 + (854*I)\/143)*sqrt(10\/663)*wr(8, 1) - (600\/247 + 10*I)*sqrt(14\/2431)*wr(8, 3) + (385*sqrt(35\/13)*wr(10, 0))\/8398 - (35*sqrt(462)*wr(10, 4))\/4199 + (35*sqrt(77\/34)*wr(10, 8))\/247"
		],
		[
			25,
			14,
			"(98\/4199 + (294*I)\/4199)*sqrt(33\/5)*wi(10, 2) + (14\/323 + (42*I)\/323)*sqrt(66\/65)*wi(10, 6) - (1\/286 + (3*I)\/286)*sqrt(35)*wr(2, 1) + (2\/143 + (6*I)\/143)*sqrt(70\/3)*wr(4, 1) - ((35\/187 + (105*I)\/187)*wr(6, 1))\/sqrt(13) + (7\/187 + (21*I)\/187)*sqrt(10\/13)*wr(6, 3) + (700\/2717 + (2100*I)\/2717)*sqrt(21\/17)*wr(8, 1) - (252\/247 + (756*I)\/247)*sqrt(5\/187)*wr(8, 3) + ((693\/33592 - (693*I)\/33592)*wr(10, 0))\/sqrt(2) - (63\/1292 - (63*I)\/1292)*sqrt(33\/65)*wr(10, 4) + (63\/152 - (63*I)\/152)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			25,
			15,
			"(5\/22 - (3*I)\/22)*sqrt(35\/102)*wr(1, 0) + (175\/429 - (329*I)\/429)*sqrt(5\/34)*wr(3, 0) - (227\/1326 - (3649*I)\/1326)*sqrt(5\/2618)*wr(5, 0) + (307\/442 + (1055*I)\/442)*sqrt(5\/374)*wr(5, 1) - ((20911\/884 - (29749*I)\/884)*wr(5, 1))\/sqrt(3927) - (3325\/26741 - (3325*I)\/26741)*sqrt(14\/51)*wr(7, 0) + ((60550\/26741 - (242585*I)\/106964)*wr(7, 1))\/sqrt(51) - ((875\/4199 - (43715*I)\/16796)*wr(7, 1))\/sqrt(187) - (210\/323 - (1155*I)\/1292)*sqrt(7\/2431)*wr(7, 3) + ((129535\/508079 + (3605*I)\/119548)*wr(7, 3))\/sqrt(17) - (19\/136 + (229*I)\/136)*sqrt(35\/92378)*wr(9, 1) - (59\/272 - (655*I)\/272)*sqrt(7\/5434)*wr(9, 1) - (5383\/9724 - (2485*I)\/4862)*sqrt(7\/323)*wr(9, 1) - (503\/272 - (715*I)\/272)*sqrt(7\/92378)*wr(9, 3) + (2751\/884 - (3423*I)\/884)*sqrt(3\/7106)*wr(9, 3) + (105\/136 - (105*I)\/136)*sqrt(35\/92378)*wr(9, 5) - (609\/272 - (609*I)\/272)*sqrt(7\/92378)*wr(9, 7) - (21\/16 - (21*I)\/16)*sqrt(7\/5434)*wr(9, 9) + (1\/17 + I\/17)*sqrt(385\/5681)*wr(11, 1) - (6\/323 + (6*I)\/323)*sqrt(8855\/221)*wr(11, 1) + (1\/323 + I\/323)*sqrt(231\/299)*wr(11, 3) - (7\/323 + (7*I)\/323)*sqrt(1518\/221)*wr(11, 3)"
		],
		[
			25,
			16,
			"(-24*sqrt(5\/7)*wr(4, 0))\/143 + (56*sqrt(35\/13)*wr(6, 0))\/187 - (1568*sqrt(35\/17)*wr(8, 0))\/8151 - (63*sqrt(15)*wr(10, 0))\/1292 + (189*sqrt(11\/26)*wr(10, 4))\/323 + (63*sqrt(33\/442)*wr(10, 8))\/38"
		],
		[
			25,
			17,
			"(-9\/11 + (36*I)\/11)*sqrt(105\/2159)*wr(1, 0) + (112\/429 - (3052*I)\/429)*sqrt(5\/2159)*wr(3, 0) - (1189\/1326 + (777*I)\/26)*sqrt(5\/166243)*wr(5, 0) - (267\/34 - (805*I)\/78)*sqrt(5\/23749)*wr(5, 1) - ((44735\/1326 - (9863*I)\/78)*wr(5, 1))\/sqrt(997458) + ((45710*I)\/26741)*sqrt(21\/2159)*wr(7, 0) + (735\/748 + (942935*I)\/106964)*sqrt(3\/4318)*wr(7, 1) + ((8295\/1292 + (17535*I)\/884)*wr(7, 1))\/sqrt(47498) + (8575\/1292 - (3885*I)\/68)*sqrt(7\/617474)*wr(7, 3) + ((184695\/184756 - (752535*I)\/106964)*wr(7, 3))\/sqrt(4318) + (1011\/34 + (4459*I)\/204)*sqrt(35\/5866003)*wr(9, 1) + (4041*sqrt(7\/345059)*wr(9, 1))\/136 - (12943\/29172 + (2681*I)\/429)*sqrt(7\/82042)*wr(9, 1) + (7411\/408 - (8197*I)\/102)*sqrt(7\/5866003)*wr(9, 3) + ((5754\/221 - (15085*I)\/442)*wr(9, 3))\/sqrt(1353693) + ((343*I)\/204)*sqrt(455\/451231)*wr(9, 5) - ((8197*I)\/102)*sqrt(7\/5866003)*wr(9, 7) + (99*sqrt(770\/721487)*wr(11, 1))\/17 - (198*sqrt(770\/645541)*wr(11, 1))\/323 - (462*sqrt(33\/645541)*wr(11, 3))\/323 + (99*sqrt(462\/37973)*wr(11, 3))\/323"
		],
		[
			25,
			18,
			"(147\/8398 - (609*I)\/8398)*sqrt(77\/5)*wi(10, 2) - (49\/323 - (203*I)\/323)*sqrt(77\/130)*wi(10, 6) - (16\/429 + (8*I)\/429)*sqrt(5\/3)*wr(2, 1) - (1\/39 + (23*I)\/429)*sqrt(10)*wr(4, 1) + (190\/561 - (10*I)\/561)*sqrt(7\/39)*wr(6, 1) + (6\/187 + (14*I)\/187)*sqrt(70\/39)*wr(6, 3) - ((8015\/8151 + (20755*I)\/8151)*wr(8, 1))\/sqrt(17) + (125\/247 + (937*I)\/247)*sqrt(35\/561)*wr(8, 3) + (539\/16796 + (539*I)\/16796)*sqrt(7\/6)*wr(10, 0) - (49\/646 + (49*I)\/646)*sqrt(77\/65)*wr(10, 4) + (49\/76 + (49*I)\/76)*sqrt(77\/3315)*wr(10, 8)"
		],
		[
			25,
			19,
			"(3\/11 + (5*I)\/11)*sqrt(30\/127)*wr(1, 0) - (161\/286 + (469*I)\/858)*sqrt(35\/254)*wr(3, 0) + (2765\/663 + (818*I)\/221)*sqrt(5\/2794)*wr(5, 0) - (575\/663 + (190*I)\/663)*sqrt(35\/2794)*wr(5, 1) + ((15875\/1326 + (5399*I)\/663)*wr(5, 1))\/sqrt(4191) - (21805\/26741 + (21805*I)\/26741)*sqrt(2\/381)*wr(7, 0) - (27245\/67184 + (115445*I)\/67184)*sqrt(7\/1397)*wr(7, 1) + (557555\/427856 + (573395*I)\/427856)*sqrt(7\/381)*wr(7, 1) + (1022245\/8129264 + (950525*I)\/8129264)*sqrt(7\/127)*wr(7, 3) + ((12985\/5168 - (22295*I)\/5168)*wr(7, 3))\/sqrt(18161) - (2555\/51 + (1505*I)\/102)*sqrt(5\/690118)*wr(9, 1) - ((49245\/9724 + (49735*I)\/9724)*wr(9, 1))\/sqrt(2413) + ((525 - 525*I)*wr(9, 1))\/sqrt(11732006) - (1925\/52 + (28175*I)\/884)*sqrt(7\/159258)*wr(9, 3) - ((175\/17 + (70*I)\/17)*wr(9, 3))\/sqrt(690118) - (2205\/68 + (2205*I)\/68)*sqrt(5\/690118)*wr(9, 5) - ((245\/34 + (245*I)\/34)*wr(9, 7))\/sqrt(690118) - (105 - 105*I)*sqrt(55\/12265279)*wr(11, 1) + (210\/323 - (210*I)\/323)*sqrt(55\/37973)*wr(11, 1) - (105\/19 - (105*I)\/19)*sqrt(33\/645541)*wr(11, 3) + (35\/323 - (35*I)\/323)*sqrt(462\/37973)*wr(11, 3)"
		],
		[
			25,
			20,
			"((-13580*I)\/138567)*sqrt(7\/11)*wr(7, 0) + ((13580*I)\/138567)*sqrt(2\/11)*wr(7, 1) - ((13580*I)\/46189)*sqrt(6\/11)*wr(7, 3) - (I\/884)*sqrt(4389\/2)*wr(9, 1) - (((427*I)\/884)*wr(9, 3))\/sqrt(19) + (I\/4)*sqrt(105\/247)*wr(9, 5) + ((63*I)\/136)*sqrt(21\/247)*wr(9, 7) - ((5*I)\/8)*sqrt(21\/4199)*wr(9, 9) + ((99*I)\/1292)*sqrt(35\/23)*wr(11, 1) + ((77*I)\/646)*sqrt(23\/13)*wr(11, 3) + ((55*I)\/323)*sqrt(105\/598)*wr(11, 5) + ((231*I)\/76)*sqrt(7\/10166)*wr(11, 7) + ((11*I)\/4)*sqrt(105\/193154)*wr(11, 9)"
		],
		[
			25,
			21,
			"(-53739\/3090464 - (63*I)\/8398)*sqrt(5\/2)*wi(10, 2) + (2961\/25024 + (21*I)\/323)*sqrt(5\/13)*wi(10, 6) - (1267\/1472 + (7*I)\/2)*sqrt(3\/4199)*wi(10, 10) + (4697*sqrt(3\/26)*wi(12, 2))\/17480 + (22407*sqrt(7\/221)*wi(12, 6))\/34960 - (231*sqrt(33\/4199)*wi(12, 10))\/1840 - (3\/26 - (5*I)\/26)*sqrt(35\/66)*wr(2, 1) + (2\/13 + (6*I)\/13)*sqrt(35\/11)*wr(4, 1) + ((675\/323 + (65*I)\/17)*wr(6, 1))\/sqrt(858) - (345\/323 - (55*I)\/17)*sqrt(5\/429)*wr(6, 3) + (175\/247 - (1190*I)\/247)*sqrt(7\/374)*wr(8, 1) - (105\/247 - (490*I)\/247)*sqrt(5\/102)*wr(8, 3) - (581*sqrt(33)*wr(10, 0))\/363584 + (945*sqrt(5\/26)*wr(10, 4))\/6992 - (4361*sqrt(15\/442)*wr(10, 8))\/13984 + (957*sqrt(77)*wr(12, 0))\/297160 - (6699*wr(12, 4))\/(37145*sqrt(13)) - (319*sqrt(21\/8398)*wr(12, 8))\/460"
		],
		[
			25,
			22,
			"(80\/143 + (40*I)\/143)*sqrt(14\/69)*wr(1, 0) + ((35\/858 - (805*I)\/858)*wr(3, 0))\/sqrt(46) - ((5405\/1326 + (3275*I)\/1326)*wr(5, 0))\/sqrt(3542) + (319\/52 - (4247*I)\/884)*sqrt(5\/5313)*wr(5, 1) + ((705\/442 - (505*I)\/442)*wr(5, 1))\/sqrt(506) - (280\/508079 - (280*I)\/508079)*sqrt(4830)*wr(7, 0) + (7245\/16796 + (6195*I)\/16796)*sqrt(5\/253)*wr(7, 1) - (660485\/2032316 - (2416085*I)\/2032316)*sqrt(5\/69)*wr(7, 1) + (245\/1292 - (1925*I)\/1292)*sqrt(35\/3289)*wr(7, 3) - (117565\/2032316 + (375235*I)\/2032316)*sqrt(5\/23)*wr(7, 3) + (69\/16 + (419*I)\/16)*sqrt(35\/2124694)*wr(9, 1) - (355\/136 - (1835*I)\/136)*sqrt(7\/124982)*wr(9, 1) - (8629\/19448 + (3319*I)\/19448)*sqrt(35\/437)*wr(9, 1) + (809\/272 - (1441*I)\/272)*sqrt(35\/124982)*wr(9, 3) + (805\/884 - (1225*I)\/884)*sqrt(15\/9614)*wr(9, 3) - (1095\/136 - (1095*I)\/136)*sqrt(7\/124982)*wr(9, 5) + (1125\/272 - (1125*I)\/272)*sqrt(35\/124982)*wr(9, 7) - (175\/16 - (175*I)\/16)*sqrt(35\/2124694)*wr(9, 9) - (129\/184 - (179*I)\/184)*sqrt(77\/4199)*wr(11, 1) - (390\/7429 + (27*I)\/7429)*sqrt(77\/13)*wr(11, 1) + (5115\/386308 - (517*I)\/386308)*sqrt(231\/2)*wr(11, 1) + (137\/3496 - (83*I)\/3496)*sqrt(1155\/221)*wr(11, 3) + (21\/646 + (175*I)\/14858)*sqrt(165\/26)*wr(11, 3) - (363\/14858 - (363*I)\/14858)*sqrt(77\/13)*wr(11, 5) + (55\/1748 - (55*I)\/1748)*sqrt(1155\/221)*wr(11, 7) - (77\/92 - (77*I)\/92)*sqrt(77\/4199)*wr(11, 9)"
		],
		[
			25,
			23,
			"(582169\/6180928 - (267897*I)\/6180928)*sqrt(33\/43)*wi(10, 2) - (165361\/475456 - (4907*I)\/25024)*sqrt(33\/1118)*wi(10, 6) - (861\/1472 - (861*I)\/1472)*sqrt(715\/27778)*wi(10, 10) - (231\/368 - (231*I)\/368)*sqrt(11\/2795)*wi(12, 2) + (33\/368 - (33*I)\/368)*sqrt(3003\/7310)*wi(12, 6) - (2541\/368 - (2541*I)\/368)*sqrt(19\/95030)*wi(12, 10) - (257\/286 + (94*I)\/143)*sqrt(7\/43)*wr(2, 1) + (4\/11 - (86*I)\/143)*sqrt(14\/129)*wr(4, 1) + (555\/187 + (400*I)\/187)*sqrt(5\/559)*wr(6, 1) + (270\/187 + (505*I)\/561)*sqrt(2\/559)*wr(6, 3) - (3735\/5434 + (12085*I)\/5434)*sqrt(35\/2193)*wr(8, 1) - ((7945\/494 - (2555*I)\/114)*wr(8, 3))\/sqrt(8041) + (1389003\/6180928 - (1389003*I)\/6180928)*sqrt(5\/86)*wr(10, 0) + (581\/237728 - (581*I)\/237728)*sqrt(33\/559)*wr(10, 4) + (36729\/27968 - (36729*I)\/27968)*sqrt(11\/9503)*wr(10, 8) - (363\/3128 - (363*I)\/3128)*sqrt(21\/430)*wr(12, 0) + (231\/391 - (231*I)\/391)*sqrt(33\/5590)*wr(12, 4) + (33\/184 - (33*I)\/184)*sqrt(1463\/47515)*wr(12, 8)"
		],
		[
			25,
			24,
			"(-42\/143 + (14*I)\/143)*sqrt(35\/943)*wr(1, 0) + (826\/429 + (784*I)\/429)*sqrt(5\/2829)*wr(3, 0) - (7186\/663 + (1390*I)\/663)*sqrt(5\/217833)*wr(5, 0) - (317\/39 + (13355*I)\/663)*sqrt(2\/72611)*wr(5, 1) + (994\/221 - (450*I)\/221)*sqrt(5\/31119)*wr(5, 1) - ((5600*I)\/89661)*sqrt(161\/41)*wr(7, 0) + (33040\/4199 - (51485*I)\/4199)*sqrt(2\/31119)*wr(7, 1) - (10080\/2717 - (626885*I)\/1524237)*sqrt(2\/943)*wr(7, 1) - (2520\/323 - (4795*I)\/323)*sqrt(14\/404547)*wr(7, 3) - (22120\/46189 - (1376445*I)\/508079)*sqrt(2\/2829)*wr(7, 3) + (37\/4 - (1375*I)\/8)*sqrt(21\/43556227)*wr(9, 1) + (467\/34 - (135*I)\/68)*sqrt(35\/7686393)*wr(9, 1) + (2045\/286 - (9755*I)\/4862)*sqrt(21\/35834)*wr(9, 1) + (857\/68 + (4765*I)\/136)*sqrt(21\/2562131)*wr(9, 3) + ((9849\/442 + (68775*I)\/442)*wr(9, 3))\/sqrt(197087) - ((45*I)\/68)*sqrt(105\/2562131)*wr(9, 5) + ((4765*I)\/136)*sqrt(21\/2562131)*wr(9, 7) - ((125*I)\/8)*sqrt(231\/3959657)*wr(9, 9) - (187\/92 - (275*I)\/92)*sqrt(1155\/344318)*wr(11, 1) - (605\/7429 - (1353*I)\/7429)*sqrt(1155\/1066)*wr(11, 1) + (5973\/386308 - (20229*I)\/193154)*sqrt(385\/41)*wr(11, 1) + (4257\/1748 + (5511*I)\/1748)*sqrt(77\/18122)*wr(11, 3) - (77\/14858 + (16863*I)\/7429)*sqrt(11\/533)*wr(11, 3) + ((33*I)\/7429)*sqrt(47355\/26)*wr(11, 5) + ((5511*I)\/1748)*sqrt(77\/18122)*wr(11, 7) + ((275*I)\/92)*sqrt(1155\/344318)*wr(11, 9)"
		],
		[
			25,
			25,
			"wr(0, 0) - (84*wr(4, 0))\/143 - (80*wr(6, 0))\/(187*sqrt(13)) + (5880*wr(8, 0))\/(2717*sqrt(17)) - (35*sqrt(21)*wr(10, 0))\/2584 + (21*sqrt(385\/26)*wr(10, 4))\/646 + (7*sqrt(1155\/442)*wr(10, 8))\/76"
		],
		[
			25,
			26,
			"(24\/143 - (48*I)\/143)*sqrt(3\/41)*wr(1, 0) - (119\/858 - (21*I)\/286)*sqrt(7\/41)*wr(3, 0) + ((1825\/2652 + (395*I)\/884)*wr(5, 0))\/sqrt(451) + (1181\/884 - (371*I)\/884)*sqrt(5\/2706)*wr(5, 1) - (525\/884 - (355*I)\/884)*sqrt(7\/451)*wr(5, 1) - (11270\/508079 + (11270*I)\/508079)*sqrt(5\/123)*wr(7, 0) - (28805\/39083 + (187355*I)\/508079)*sqrt(35\/246)*wr(7, 1) - (20\/221 - (55*I)\/221)*sqrt(70\/451)*wr(7, 1) + (245\/323 + (1715*I)\/323)*sqrt(5\/11726)*wr(7, 3) + (17555\/508079 - (9890*I)\/508079)*sqrt(70\/41)*wr(7, 3) + (525\/8 + (245*I)\/8)*sqrt(5\/1893749)*wr(9, 1) + (8323\/2431 + (10997*I)\/2431)*sqrt(5\/1558)*wr(9, 1) - ((4515\/136 - (3045*I)\/136)*wr(9, 1))\/sqrt(111397) + (2135\/136 + (1855*I)\/136)*sqrt(5\/111397)*wr(9, 3) + (693\/884 - (343*I)\/884)*sqrt(105\/8569)*wr(9, 3) - ((735\/136 + (735*I)\/136)*wr(9, 5))\/sqrt(111397) + (105\/136 + (105*I)\/136)*sqrt(95\/5863)*wr(9, 7) + (35\/8 + (35*I)\/8)*sqrt(55\/172159)*wr(9, 9) - (525\/4 + (245*I)\/4)*sqrt(11\/7919314)*wr(11, 1) + (105\/17 - (105*I)\/17)*sqrt(11\/24518)*wr(11, 1) - (3080\/4199 - (1155*I)\/4199)*sqrt(33\/943)*wr(11, 1) + (1281\/76 + (721*I)\/76)*sqrt(165\/416806)*wr(11, 3) - (483\/646 + (7*I)\/34)*sqrt(1155\/12259)*wr(11, 3) + (77\/76 + (77*I)\/76)*sqrt(2145\/32062)*wr(11, 7) - (385\/4 + (385*I)\/4)*sqrt(11\/7919314)*wr(11, 9)"
		],
		[
			25,
			27,
			"(32655\/193154 - (3185*I)\/14858)*sqrt(33\/86)*wi(10, 2) + (630\/7429 - (4200*I)\/7429)*sqrt(33\/559)*wi(10, 6) + (315\/46 + (315*I)\/46)*sqrt(55\/180557)*wi(10, 10) - (231\/874 + (231*I)\/874)*sqrt(55\/1118)*wi(12, 2) + (33\/1748 + (33*I)\/1748)*sqrt(15015\/731)*wi(12, 6) - (2541\/92 + (2541*I)\/92)*sqrt(5\/180557)*wi(12, 10) - (21\/143 - (3*I)\/11)*sqrt(14\/43)*wr(2, 1) - ((48*I)\/143)*sqrt(21\/43)*wr(4, 1) - (45\/3553 - (1855*I)\/3553)*sqrt(10\/559)*wr(6, 1) + ((1150\/3553 - (36830*I)\/10659)*wr(6, 3))\/sqrt(559) + (6915\/2717 - (8065*I)\/2717)*sqrt(70\/2193)*wr(8, 1) - (4375\/247 - (15575*I)\/741)*sqrt(2\/8041)*wr(8, 3) - (1155\/10166 + (1155*I)\/10166)*sqrt(5\/43)*wr(10, 0) - (1575\/7429 + (1575*I)\/7429)*sqrt(66\/559)*wr(10, 4) + (525\/437 + (525*I)\/437)*sqrt(11\/19006)*wr(10, 8) - (363\/14858 + (363*I)\/14858)*sqrt(105\/43)*wr(12, 0) + (924\/7429 + (924*I)\/7429)*sqrt(165\/559)*wr(12, 4) + (33\/23 + (33*I)\/23)*sqrt(385\/361114)*wr(12, 8)"
		],
		[
			26,
			0,
			"((101\/4 - (101*I)\/4)*wr(5, 0))\/sqrt(1353) - (15\/4 - (7*I)\/4)*sqrt(7\/1353)*wr(5, 1) + (175\/12 - (103*I)\/12)*sqrt(5\/902)*wr(5, 1)"
		],
		[
			26,
			1,
			"(16*I)*sqrt(2\/533)*wr(6, 0) + (9\/11 - 2*I)*sqrt(7\/1599)*wr(6, 1) - (1\/11 - 2*I)*sqrt(70\/1599)*wr(6, 3)"
		],
		[
			26,
			2,
			"(((-30*I)\/11)*wr(4, 0))\/sqrt(41) + (20\/11 - (40*I)\/11)*sqrt(5\/41)*wr(4, 1) - (((196*I)\/11)*wr(6, 0))\/sqrt(533) - (6\/11 - (13*I)\/11)*sqrt(14\/1599)*wr(6, 1) - (4\/11 + (2*I)\/11)*sqrt(35\/1599)*wr(6, 3)"
		],
		[
			26,
			3,
			"(10\/33 - (10*I)\/33)*sqrt(14\/123)*wr(3, 0) + ((5\/3 + (85*I)\/39)*wr(5, 0))\/sqrt(2706) + (15\/13 - (5*I)\/13)*sqrt(7\/2706)*wr(5, 1) + (113\/78 + (101*I)\/78)*sqrt(5\/451)*wr(5, 1) + (490\/363 + (1624*I)\/1573)*sqrt(2\/205)*wr(7, 0) + (281\/26 + (71*I)\/26)*sqrt(7\/6765)*wr(7, 1) - (37399\/9438 + (13633*I)\/3146)*sqrt(7\/205)*wr(7, 1) + (7\/2 + (7*I)\/2)*sqrt(11\/7995)*wr(7, 3) - (337\/242 - (1873*I)\/3146)*sqrt(7\/615)*wr(7, 3)"
		],
		[
			26,
			4,
			"(5\/11 - (310*I)\/99)*sqrt(5\/574)*wr(3, 0) - (95\/78 + (5*I)\/234)*sqrt(5\/902)*wr(5, 0) - (5\/26 + (55*I)\/78)*sqrt(35\/902)*wr(5, 1) - ((1205\/156 + (2605*I)\/156)*wr(5, 1))\/sqrt(1353) - (532\/4719 + (3206*I)\/4719)*sqrt(2\/123)*wr(7, 0) - (125\/156 + (103*I)\/156)*sqrt(7\/451)*wr(7, 1) + (2489\/18876 + (7459*I)\/18876)*sqrt(7\/123)*wr(7, 1) - (12923\/18876 - (725*I)\/6292)*sqrt(7\/41)*wr(7, 3) - ((77\/4 - (35*I)\/12)*wr(7, 3))\/sqrt(5863)"
		],
		[
			26,
			5,
			"((-10*I)\/231)*sqrt(5\/41)*wr(2, 1) - (70*sqrt(6\/41)*wr(4, 0))\/143 + (30\/143 + (20*I)\/91)*sqrt(10\/123)*wr(4, 1) + (28*sqrt(6\/533)*wr(6, 0))\/11 - (8\/11 - (2*I)\/33)*sqrt(7\/533)*wr(6, 1) - (16\/33 + (10*I)\/33)*sqrt(70\/533)*wr(6, 3) - (224*sqrt(2\/2091)*wr(8, 0))\/13 - ((112\/13 - (3976*I)\/143)*wr(8, 1))\/sqrt(2091) - (176\/39 + (392*I)\/39)*sqrt(35\/7667)*wr(8, 3)"
		],
		[
			26,
			6,
			"((205\/198 - (55*I)\/18)*wr(3, 0))\/sqrt(287) - ((415\/468 + (2335*I)\/468)*wr(5, 0))\/sqrt(451) - (181\/52 + (1751*I)\/156)*sqrt(5\/2706)*wr(5, 1) - (5\/12 - (55*I)\/156)*sqrt(7\/451)*wr(5, 1) - ((2940\/1573 + (6356*I)\/4719)*wr(7, 0))\/sqrt(615) - (9\/4 + (391*I)\/156)*sqrt(7\/4510)*wr(7, 1) + (22753\/6292 + (63859*I)\/18876)*sqrt(7\/1230)*wr(7, 1) - (7\/12 + (7*I)\/12)*sqrt(11\/5330)*wr(7, 3) + (8711\/18876 - (353*I)\/18876)*sqrt(7\/410)*wr(7, 3)"
		],
		[
			26,
			7,
			"(-130\/231 - (130*I)\/231)*sqrt(2\/41)*wr(2, 1) - ((1910\/1001 + (510*I)\/1001)*wr(4, 1))\/sqrt(123) + (29\/33 - (31*I)\/33)*sqrt(35\/1066)*wr(6, 1) + (7\/33 - (15*I)\/11)*sqrt(7\/533)*wr(6, 3) - (2198\/143 - (4578*I)\/143)*sqrt(10\/2091)*wr(8, 1) + (70\/3 - (430*I)\/13)*sqrt(14\/7667)*wr(8, 3)"
		],
		[
			26,
			8,
			"((-65\/66 - (215*I)\/66)*wr(2, 1))\/sqrt(1722) - (45\/143 + (45*I)\/143)*sqrt(5\/287)*wr(4, 0) + ((185\/286 + (795*I)\/286)*wr(4, 1))\/sqrt(287) - (21\/11 + (21*I)\/11)*sqrt(35\/533)*wr(6, 0) + (7\/33 - (203*I)\/33)*sqrt(5\/3198)*wr(6, 1) + ((21\/11 + (7*I)\/11)*wr(6, 3))\/sqrt(1599) + (56\/429 + (56*I)\/429)*sqrt(35\/697)*wr(8, 0) + (28\/11 - (238*I)\/429)*sqrt(70\/697)*wr(8, 1) - (924\/13 + (98*I)\/13)*sqrt(2\/23001)*wr(8, 3)"
		],
		[
			26,
			9,
			"((-25\/572 + (175*I)\/572)*wr(3, 0))\/sqrt(41) + ((43\/78 - (223*I)\/78)*wr(5, 0))\/sqrt(3157) + (587\/78 - (1499*I)\/78)*sqrt(5\/18942)*wr(5, 1) + ((15\/26 - (109*I)\/78)*wr(5, 1))\/sqrt(451) - (4060\/26741 - (4060*I)\/26741)*sqrt(35\/123)*wr(7, 0) + (35\/442 + (805*I)\/442)*sqrt(5\/902)*wr(7, 1) - (28805\/53482 + (3115*I)\/4114)*sqrt(5\/246)*wr(7, 1) + (35\/102 - (175*I)\/102)*sqrt(35\/11726)*wr(7, 3) + (64435\/160446 + (3325*I)\/160446)*sqrt(5\/82)*wr(7, 3) + (105\/2 - (49*I)\/2)*sqrt(35\/1893749)*wr(9, 1) - (175\/68 + (1603*I)\/204)*sqrt(7\/111397)*wr(9, 1) - (161\/221 + (427*I)\/221)*sqrt(35\/1558)*wr(9, 1) - (833\/26 - (13713*I)\/442)*sqrt(5\/25707)*wr(9, 3) - (175\/17 - (245*I)\/51)*sqrt(35\/111397)*wr(9, 3) + (49\/204 - (49*I)\/204)*sqrt(77\/10127)*wr(9, 5) - (35\/51 - (35*I)\/51)*sqrt(385\/10127)*wr(9, 7) + (7\/2 - (7*I)\/2)*sqrt(385\/172159)*wr(9, 9)"
		],
		[
			26,
			10,
			"(-10\/33 - (115*I)\/154)*sqrt(5\/123)*wr(2, 1) + (375*sqrt(2\/41)*wr(4, 0))\/143 - (430\/143 + (15*I)\/91)*sqrt(5\/82)*wr(4, 1) - (7*sqrt(2\/533)*wr(6, 0))\/11 + (62\/33 - (27*I)\/11)*sqrt(7\/1599)*wr(6, 1) + (6\/11 - (19*I)\/11)*sqrt(70\/1599)*wr(6, 3) + (56*sqrt(2\/697)*wr(8, 0))\/39 + ((3346\/429 - (4718*I)\/429)*wr(8, 1))\/sqrt(697) - (46\/13 - (98*I)\/13)*sqrt(35\/23001)*wr(8, 3)"
		],
		[
			26,
			11,
			"(-1415\/429 + (160*I)\/39)*sqrt(5\/7462)*wr(3, 0) - (3 - (320*I)\/39)*sqrt(5\/11726)*wr(5, 0) + (5\/13 - (8*I)\/13)*sqrt(35\/11726)*wr(5, 1) - ((151\/6 - (452*I)\/13)*wr(5, 1))\/sqrt(17589) + (11585\/80223 - (113015*I)\/26741)*sqrt(2\/1599)*wr(7, 0) + (2495\/2652 - (2245*I)\/884)*sqrt(7\/5863)*wr(7, 1) + (1048535\/320892 - (264365*I)\/106964)*sqrt(7\/1599)*wr(7, 1) + (56165\/320892 + (87225*I)\/106964)*sqrt(7\/533)*wr(7, 3) - ((385\/204 - (175*I)\/52)*wr(7, 3))\/sqrt(451) + (4655\/1326 - (16709*I)\/1326)*sqrt(5\/17138)*wr(9, 1) - ((4214\/221 + (2009*I)\/221)*wr(9, 1))\/sqrt(10127) - (13930\/221 + (22715*I)\/221)*sqrt(7\/668382)*wr(9, 3) + (49\/51 + (49*I)\/39)*sqrt(11\/1558)*wr(9, 3) + (1519\/1326 - (1519*I)\/1326)*sqrt(55\/1558)*wr(9, 5) + (1519\/663 + (49*I)\/39)*sqrt(11\/1558)*wr(9, 7)"
		],
		[
			26,
			12,
			"((115\/77 - (585*I)\/77)*wr(2, 1))\/sqrt(246) + ((3945\/1001 - (1515*I)\/1001)*wr(4, 1))\/sqrt(41) - (5\/11 - (15*I)\/11)*sqrt(70\/1599)*wr(6, 1) - (14\/11 - (10*I)\/11)*sqrt(21\/533)*wr(6, 3) + (70\/11 - (210*I)\/143)*sqrt(10\/697)*wr(8, 1) - (98\/13 - (30*I)\/13)*sqrt(42\/7667)*wr(8, 3)"
		],
		[
			26,
			13,
			"(-1805\/572 - (2315*I)\/572)*sqrt(5\/11193)*wr(3, 0) + (47\/13 - (135*I)\/13)*sqrt(5\/17589)*wr(5, 0) - (646\/39 + (1010*I)\/39)*sqrt(2\/5863)*wr(5, 1) - (16*sqrt(105\/5863)*wr(5, 1))\/13 - ((47530\/26741 + (54250*I)\/80223)*wr(7, 0))\/sqrt(533) - (4385\/884 + (45*I)\/68)*sqrt(7\/35178)*wr(7, 1) + (93095\/106964 - (336475*I)\/320892)*sqrt(7\/1066)*wr(7, 1) - (12205\/106964 - (60155*I)\/106964)*sqrt(21\/1066)*wr(7, 3) + (175\/884 + (175*I)\/884)*sqrt(11\/246)*wr(7, 3) - (1470\/221 - (245*I)\/221)*sqrt(2\/30381)*wr(9, 1) - (49\/884 - (343*I)\/884)*sqrt(55\/2337)*wr(9, 1) - (245\/442 + (245*I)\/442)*sqrt(11\/2337)*wr(9, 3) - (105\/221 - (70*I)\/221)*sqrt(77\/10127)*wr(9, 3) + (49\/68 - (343*I)\/884)*sqrt(55\/2337)*wr(9, 5) + (245\/442 - (735*I)\/442)*sqrt(11\/2337)*wr(9, 7)"
		],
		[
			26,
			14,
			"((-5*I)\/143)*sqrt(2\/123)*wr(3, 0) - ((243\/26 + (287*I)\/26)*wr(5, 0))\/sqrt(18942) + (15\/26 - (5*I)\/26)*sqrt(3\/902)*wr(5, 1) - ((267\/52 + (903*I)\/52)*wr(5, 1))\/sqrt(15785) - (7322\/80223 + (490*I)\/26741)*sqrt(70\/41)*wr(7, 0) - (1897\/884 - (147*I)\/884)*sqrt(5\/1353)*wr(7, 1) + (214501\/320892 + (1379*I)\/106964)*sqrt(5\/41)*wr(7, 1) + (35\/68 + (287*I)\/68)*sqrt(35\/17589)*wr(7, 3) + (32865\/106964 - (7*I)\/8228)*sqrt(5\/123)*wr(7, 3) - (511\/68 - (1645*I)\/68)*sqrt(7\/668382)*wr(9, 1) - (21*sqrt(105\/3787498)*wr(9, 1))\/2 - (259\/34 + (8897*I)\/884)*sqrt(7\/11685)*wr(9, 1) - (721\/17 + (5803*I)\/34)*sqrt(7\/3341910)*wr(9, 3) - ((875\/34 - (42049*I)\/442)*wr(9, 3))\/sqrt(85690) - (511\/68 + (1407*I)\/68)*sqrt(7\/668382)*wr(9, 5) - (721\/17 - (651*I)\/68)*sqrt(7\/3341910)*wr(9, 7) - (21\/2 - (231*I)\/4)*sqrt(105\/3787498)*wr(9, 9)"
		],
		[
			26,
			15,
			"((-7707\/4199 - (83853*I)\/8398)*wi(10, 2))\/sqrt(7667) + ((3843\/323 - (28413*I)\/646)*wi(10, 6))\/sqrt(199342) - (7 - (77*I)\/2)*sqrt(15\/222794)*wi(10, 10) + (70\/143 - (20*I)\/143)*sqrt(7\/2091)*wr(2, 1) + ((24*I)\/143)*sqrt(10\/4879)*wr(4, 0) + (280\/143 - (160*I)\/143)*sqrt(14\/697)*wr(4, 1) + ((252*I)\/187)*sqrt(70\/9061)*wr(6, 0) - (1784\/187 + (1988*I)\/187)*sqrt(5\/27183)*wr(6, 1) - (440\/17 + (5460*I)\/187)*sqrt(2\/27183)*wr(6, 3) + ((8288*I)\/46189)*sqrt(70\/41)*wr(8, 0) - (27916\/46189 + (32592*I)\/46189)*sqrt(35\/41)*wr(8, 1) + ((3220\/247 + (55440*I)\/4199)*wr(8, 3))\/sqrt(1353) - (4130\/4199 - (847*I)\/646)*sqrt(15\/1394)*wr(10, 0) - ((11634\/323 + (27951*I)\/323)*wr(10, 4))\/sqrt(99671) + (14\/323 - (847*I)\/646)*sqrt(33\/533)*wr(10, 8)"
		],
		[
			26,
			16,
			"(3\/22 - (5*I)\/22)*sqrt(105\/41)*wr(1, 0) + (31\/22 - (25*I)\/22)*sqrt(5\/41)*wr(3, 0) - (283\/39 - (112*I)\/39)*sqrt(5\/3157)*wr(5, 0) - (9\/13 - (16*I)\/39)*sqrt(5\/451)*wr(5, 1) - ((4129\/39 - (2632*I)\/39)*wr(5, 1))\/sqrt(18942) + (11620\/26741 - (11620*I)\/26741)*sqrt(7\/123)*wr(7, 0) - ((5285\/8228 - (105665*I)\/106964)*wr(7, 1))\/sqrt(246) + ((2765\/884 - (1925*I)\/884)*wr(7, 1))\/sqrt(902) - (805\/204 - (245*I)\/204)*sqrt(7\/11726)*wr(7, 3) + ((171745\/320892 + (515095*I)\/320892)*wr(7, 3))\/sqrt(82) - (105\/8 - (49*I)\/8)*sqrt(7\/1893749)*wr(9, 1) - (133\/68 - (329*I)\/204)*sqrt(35\/111397)*wr(9, 1) + (7\/187 + (14*I)\/187)*sqrt(7\/1558)*wr(9, 1) + (35\/136 - (4585*I)\/408)*sqrt(7\/111397)*wr(9, 3) + ((77\/68 - (651*I)\/68)*wr(9, 3))\/sqrt(25707) - (7\/51 - (7*I)\/51)*sqrt(455\/8569)*wr(9, 5) + (2345\/408 - (2345*I)\/408)*sqrt(7\/111397)*wr(9, 7) - (7\/8 - (7*I)\/8)*sqrt(77\/172159)*wr(9, 9)"
		],
		[
			26,
			17,
			"((705285\/4199 - (834645*I)\/4199)*wi(10, 2))\/sqrt(1947418) + ((234297\/323 + (434679*I)\/323)*wi(10, 6))\/sqrt(12658217) + (19015\/429 - (985*I)\/39)*sqrt(7\/531114)*wr(2, 1) + (216\/13 + (216*I)\/13)*sqrt(5\/619633)*wr(4, 0) + (1238\/143 - (414*I)\/143)*sqrt(7\/88519)*wr(4, 1) + (840\/17 + (840*I)\/17)*sqrt(35\/1150747)*wr(6, 0) - (16210\/561 + (542*I)\/33)*sqrt(10\/3452241)*wr(6, 1) - ((1740\/187 - (29740*I)\/187)*wr(6, 3))\/sqrt(3452241) - (11200\/138567 + (11200*I)\/138567)*sqrt(1435\/127)*wr(8, 0) + (96950\/46189 - (29806*I)\/12597)*sqrt(70\/5207)*wr(8, 1) - (129570\/4199 - (624890*I)\/4199)*sqrt(2\/171831)*wr(8, 3) - (7686\/4199 - (16695*I)\/4199)*sqrt(15\/88519)*wr(10, 0) + (2646\/17 - (96012*I)\/323)*sqrt(2\/12658217)*wr(10, 4) - (16002\/323 - (441*I)\/17)*sqrt(6\/744601)*wr(10, 8)"
		],
		[
			26,
			18,
			"(5\/11 + (20*I)\/11)*sqrt(6\/41)*wr(1, 0) - (25\/429 + (245*I)\/429)*sqrt(14\/41)*wr(3, 0) + ((17\/13 - (469*I)\/39)*wr(5, 0))\/sqrt(902) + (5\/13 + (25*I)\/13)*sqrt(7\/902)*wr(5, 1) + ((677\/78 - (701*I)\/26)*wr(5, 1))\/sqrt(6765) + (5320\/80223 + (9562*I)\/26741)*sqrt(10\/123)*wr(7, 0) + (343\/2652 + (251*I)\/884)*sqrt(35\/451)*wr(7, 1) - (13307\/320892 + (863*I)\/106964)*sqrt(35\/123)*wr(7, 1) - (539\/204 + (175*I)\/68)*sqrt(5\/5863)*wr(7, 3) + (48721\/320892 - (6915*I)\/106964)*sqrt(35\/41)*wr(7, 3) + ((49\/187 + (6321*I)\/2431)*wr(9, 1))\/sqrt(3895) + ((245\/102 + (1519*I)\/102)*wr(9, 1))\/sqrt(222794) - (7\/221 - (3745*I)\/221)*sqrt(7\/257070)*wr(9, 3) + ((3773\/51 + (343*I)\/51)*wr(9, 3))\/sqrt(1113970) - ((343\/102 - (1519*I)\/102)*wr(9, 5))\/sqrt(222794) - ((343\/51 - (343*I)\/51)*wr(9, 7))\/sqrt(1113970)"
		],
		[
			26,
			19,
			"(-3150\/4199 - (1260*I)\/4199)*sqrt(77\/5207)*wi(10, 2) + (1050\/323 + (420*I)\/323)*sqrt(154\/67691)*wi(10, 6) - ((5300\/429 - (310*I)\/13)*wr(2, 1))\/sqrt(15621) + (402*sqrt(10\/5207)*wr(4, 0))\/143 + (1418\/143 + (186*I)\/13)*sqrt(2\/5207)*wr(4, 1) - (9800*sqrt(10\/67691)*wr(6, 0))\/187 - (7016\/561 - (168*I)\/17)*sqrt(35\/203073)*wr(6, 1) - (120\/187 - (280*I)\/17)*sqrt(14\/203073)*wr(6, 3) - (7840*sqrt(10\/88519)*wr(8, 0))\/741 + (339472\/8151 + (18032*I)\/741)*sqrt(5\/88519)*wr(8, 1) - (61040\/247 + (30800*I)\/247)*sqrt(7\/2921127)*wr(8, 3) - (105\/323 - (1155*I)\/4199)*sqrt(105\/10414)*wr(10, 0) + (630\/323 - (630*I)\/323)*sqrt(77\/67691)*wr(10, 4) + (105\/19 + (105*I)\/19)*sqrt(231\/1150747)*wr(10, 8)"
		],
		[
			26,
			20,
			"(5201\/16796 - (10815*I)\/16796)*sqrt(3\/82)*wi(10, 2) - (21\/136 + (1575*I)\/2584)*sqrt(3\/533)*wi(10, 6) - (147\/8 + (315*I)\/8)*sqrt(5\/172159)*wi(10, 10) + (5\/39 + (5*I)\/39)*sqrt(14\/451)*wr(2, 1) + (4 - (60*I)\/13)*sqrt(7\/1353)*wr(4, 1) - (19\/51 + (79*I)\/51)*sqrt(10\/5863)*wr(6, 1) - ((670\/51 - (270*I)\/17)*wr(6, 3))\/sqrt(5863) - (1631\/247 + (3171*I)\/247)*sqrt(70\/23001)*wr(8, 1) + (5425\/741 + (1295*I)\/247)*sqrt(2\/697)*wr(8, 3) - (1575\/33592 + (1575*I)\/33592)*sqrt(55\/41)*wr(10, 0) - (105\/34 + (105*I)\/34)*sqrt(3\/1066)*wr(10, 4) + ((945\/76 + (945*I)\/76)*wr(10, 8))\/sqrt(18122)"
		],
		[
			26,
			21,
			"((35\/312 - (105*I)\/104)*wr(3, 0))\/sqrt(451) - ((5845\/10608 + (695*I)\/208)*wr(5, 0))\/sqrt(287) - (133\/272 + (26321*I)\/3536)*sqrt(5\/1722)*wr(5, 1) - ((15\/3536 - (545*I)\/3536)*wr(5, 1))\/sqrt(41) - (5\/418 + (13735*I)\/92378)*sqrt(35\/1353)*wr(7, 0) - (12755\/46189 + (62495*I)\/46189)*sqrt(5\/2706)*wr(7, 1) - (1335\/8398 - (1055*I)\/8398)*sqrt(5\/82)*wr(7, 1) + (37205\/92378 - (15365*I)\/92378)*sqrt(5\/902)*wr(7, 3) + ((35*I)\/323)*sqrt(70\/533)*wr(7, 3) - (31\/8 + (39*I)\/8)*sqrt(35\/172159)*wr(9, 1) - (1265\/544 + (445*I)\/544)*sqrt(7\/10127)*wr(9, 1) - (773\/3536 + (1087*I)\/3536)*sqrt(385\/1558)*wr(9, 1) + (9\/16 - (123*I)\/272)*sqrt(35\/10127)*wr(9, 3) + (2359\/3536 - (2429*I)\/3536)*sqrt(15\/779)*wr(9, 3) - (3045\/544 - (1335*I)\/544)*sqrt(7\/10127)*wr(9, 5) - (921\/544 - (981*I)\/544)*sqrt(35\/10127)*wr(9, 7) - (215\/32 + (65*I)\/32)*sqrt(35\/172159)*wr(9, 9) + (2267\/16 + (1737*I)\/16)*sqrt(7\/7919314)*wr(11, 1) + (8745\/1292 - (4323*I)\/1292)*sqrt(7\/24518)*wr(11, 1) - (780\/323 + (716*I)\/323)*sqrt(21\/943)*wr(11, 1) + (77 + 77*I)*sqrt(33\/7919314)*wr(11, 3) - (69\/16 + (141*I)\/304)*sqrt(105\/416806)*wr(11, 3) - (3647\/2584 - (21819*I)\/2584)*sqrt(15\/12259)*wr(11, 3) - (252\/323 - (2715*I)\/646)*sqrt(7\/24518)*wr(11, 5) - (1299\/304 + (153*I)\/304)*sqrt(105\/416806)*wr(11, 7) + (1483\/16 + (2521*I)\/16)*sqrt(7\/7919314)*wr(11, 9) + (49 + 105*I)*sqrt(33\/7919314)*wr(11, 11)"
		],
		[
			26,
			22,
			"(68271\/8398 + (70917*I)\/16796)*sqrt(5\/10373)*wi(10, 2) + (17451\/646 - (693*I)\/1292)*sqrt(5\/269698)*wi(10, 6) + (7\/2 - (77*I)\/4)*sqrt(69\/3787498)*wi(10, 10) + (140\/143 + (180*I)\/143)*sqrt(35\/2829)*wr(2, 1) - ((60*I)\/143)*sqrt(14\/943)*wr(4, 0) - (56\/143 - (16*I)\/11)*sqrt(70\/943)*wr(4, 1) - ((60*I)\/187)*sqrt(182\/943)*wr(6, 0) - ((3980\/187 - (3660*I)\/187)*wr(6, 1))\/sqrt(36777) - (20\/17 - (1620*I)\/187)*sqrt(10\/36777)*wr(6, 3) - ((24920*I)\/2717)*sqrt(14\/16031)*wr(8, 0) + (76580\/2717 + (26740*I)\/2717)*sqrt(7\/16031)*wr(8, 1) - (27580\/247 + (23100*I)\/247)*sqrt(5\/529023)*wr(8, 3) + (35077\/16796 + (1925*I)\/1292)*sqrt(3\/1886)*wr(10, 0) - (11193\/646 + (12705*I)\/646)*sqrt(5\/134849)*wr(10, 4) + (427\/76 - (385*I)\/76)*sqrt(165\/208403)*wr(10, 8)"
		],
		[
			26,
			23,
			"(7\/39 - (21*I)\/572)*sqrt(5\/10578)*wr(3, 0) + (167435\/5304 - (2110*I)\/221)*sqrt(5\/814506)*wr(5, 0) - (9575\/1768 + (685*I)\/221)*sqrt(5\/116358)*wr(5, 1) + ((219715\/10608 + (21995*I)\/1326)*wr(5, 1))\/sqrt(135751) + (1755460\/1524237 - (556445*I)\/508079)*sqrt(7\/3526)*wr(7, 0) - ((6797035\/1524237 - (1433090*I)\/508079)*wr(7, 1))\/sqrt(1763) + ((57820\/4199 + (6895*I)\/8398)*wr(7, 1))\/sqrt(58179) - (875\/323 - (5915*I)\/323)*sqrt(7\/756327)*wr(7, 3) - ((51450\/26741 + (421385*I)\/59774)*wr(7, 3))\/sqrt(5289) + (1075\/4 - 275*I)*sqrt(21\/162862414)*wr(9, 1) + (13235\/272 + (815*I)\/136)*sqrt(105\/9580142)*wr(9, 1) + (16265\/1768 - (21915*I)\/3536)*sqrt(21\/33497)*wr(9, 1) - (5735\/136 - (5565*I)\/68)*sqrt(21\/9580142)*wr(9, 3) + ((204225\/1768 + (37695*I)\/884)*wr(9, 3))\/sqrt(736934) + (13235\/272 - (3155*I)\/136)*sqrt(105\/9580142)*wr(9, 5) - (5735\/136 + (10255*I)\/272)*sqrt(21\/9580142)*wr(9, 7) + (25\/4 + (55*I)\/16)*sqrt(903\/3787498)*wr(9, 9) + (473\/8 - (905*I)\/16)*sqrt(1155\/170265251)*wr(11, 1) + (3839\/1292 - (491*I)\/646)*sqrt(1155\/527137)*wr(11, 1) - (528\/323 + (132*I)\/323)*sqrt(770\/40549)*wr(11, 1) + (4587\/152 + (8967*I)\/304)*sqrt(77\/8961329)*wr(11, 3) - (40887\/646 + (57309*I)\/1292)*sqrt(11\/1054274)*wr(11, 3) + (3839\/1292 - (2365*I)\/1292)*sqrt(1155\/527137)*wr(11, 5) + (4587\/152 - (9933*I)\/304)*sqrt(77\/8961329)*wr(11, 7) + (11\/8 - (11*I)\/16)*sqrt(49665\/3959657)*wr(11, 9)"
		],
		[
			26,
			24,
			"(-118797\/344318 + (5761*I)\/344318)*sqrt(3\/506)*wi(10, 2) - (61425\/26486 + (35595*I)\/26486)*sqrt(3\/3289)*wi(10, 6) + (425\/17589 - (595*I)\/1599)*sqrt(14\/23)*wr(2, 1) - (88\/533 + (88*I)\/533)*sqrt(105\/23)*wr(4, 0) - (844\/5863 - (364*I)\/451)*sqrt(7\/69)*wr(4, 1) - (40\/697 + (40*I)\/697)*sqrt(105\/299)*wr(6, 0) + (30137\/23001 + (14803*I)\/23001)*sqrt(10\/299)*wr(6, 1) + ((6750\/7667 + (63710*I)\/23001)*wr(6, 3))\/sqrt(299) - (560\/111397 + (560*I)\/111397)*sqrt(35\/1173)*wr(8, 0) + (9513\/111397 + (29617*I)\/10127)*sqrt(70\/1173)*wr(8, 1) - (2905\/779 + (701645*I)\/30381)*sqrt(2\/4301)*wr(8, 3) - (2961\/36244 + (21819*I)\/688636)*sqrt(5\/23)*wr(10, 0) + (50253\/13243 + (15813*I)\/13243)*sqrt(3\/6578)*wr(10, 4) + ((15813\/1558 + (50253*I)\/1558)*wr(10, 8))\/sqrt(111826)"
		],
		[
			26,
			25,
			"(24\/143 + (48*I)\/143)*sqrt(3\/41)*wr(1, 0) - (119\/858 + (21*I)\/286)*sqrt(7\/41)*wr(3, 0) + ((1825\/2652 - (395*I)\/884)*wr(5, 0))\/sqrt(451) + (1181\/884 + (371*I)\/884)*sqrt(5\/2706)*wr(5, 1) - (525\/884 + (355*I)\/884)*sqrt(7\/451)*wr(5, 1) - (11270\/508079 - (11270*I)\/508079)*sqrt(5\/123)*wr(7, 0) - (28805\/39083 - (187355*I)\/508079)*sqrt(35\/246)*wr(7, 1) - (20\/221 + (55*I)\/221)*sqrt(70\/451)*wr(7, 1) + (245\/323 - (1715*I)\/323)*sqrt(5\/11726)*wr(7, 3) + (17555\/508079 + (9890*I)\/508079)*sqrt(70\/41)*wr(7, 3) + (525\/8 - (245*I)\/8)*sqrt(5\/1893749)*wr(9, 1) + (8323\/2431 - (10997*I)\/2431)*sqrt(5\/1558)*wr(9, 1) - ((4515\/136 + (3045*I)\/136)*wr(9, 1))\/sqrt(111397) + (2135\/136 - (1855*I)\/136)*sqrt(5\/111397)*wr(9, 3) + (693\/884 + (343*I)\/884)*sqrt(105\/8569)*wr(9, 3) - ((735\/136 - (735*I)\/136)*wr(9, 5))\/sqrt(111397) + (105\/136 - (105*I)\/136)*sqrt(95\/5863)*wr(9, 7) + (35\/8 - (35*I)\/8)*sqrt(55\/172159)*wr(9, 9) - (525\/4 - (245*I)\/4)*sqrt(11\/7919314)*wr(11, 1) + (105\/17 + (105*I)\/17)*sqrt(11\/24518)*wr(11, 1) - (3080\/4199 + (1155*I)\/4199)*sqrt(33\/943)*wr(11, 1) + (1281\/76 - (721*I)\/76)*sqrt(165\/416806)*wr(11, 3) - (483\/646 - (7*I)\/34)*sqrt(1155\/12259)*wr(11, 3) + (77\/76 - (77*I)\/76)*sqrt(2145\/32062)*wr(11, 7) - (385\/4 - (385*I)\/4)*sqrt(11\/7919314)*wr(11, 9)"
		],
		[
			26,
			26,
			"(252*sqrt(770)*wi(10, 2))\/172159 - (168*sqrt(385\/13)*wi(10, 6))\/13243 + wr(0, 0) - (175*sqrt(10\/3)*wr(2, 1))\/5863 - (504*wr(4, 0))\/5863 - (2016*sqrt(5)*wr(4, 1))\/5863 - (6640*wr(6, 0))\/(7667*sqrt(13)) + (940*sqrt(14\/39)*wr(6, 1))\/7667 - (1000*sqrt(105\/13)*wr(6, 3))\/7667 + (7840*wr(8, 0))\/(10127*sqrt(17)) - (143080*sqrt(2\/17)*wr(8, 1))\/111397 + (280*sqrt(210\/187)*wr(8, 3))\/10127 + (315*sqrt(21)*wr(10, 0))\/26486 - (189*sqrt(770\/13)*wr(10, 4))\/13243 - (63*sqrt(1155\/442)*wr(10, 8))\/779"
		],
		[
			26,
			27,
			"(-6\/143 - (2*I)\/143)*sqrt(1505\/41)*wr(1, 0) - (343\/143 - (196*I)\/143)*sqrt(5\/5289)*wr(3, 0) + (1180\/221 - (1345*I)\/221)*sqrt(5\/407253)*wr(5, 0) - (1180\/221 - (75*I)\/17)*sqrt(5\/58179)*wr(5, 1) + ((12500\/221 + (9895*I)\/221)*wr(5, 1))\/sqrt(271502) - (104680\/80223 - (79520*I)\/39083)*sqrt(7\/1763)*wr(7, 0) + (1205\/247 + (8295*I)\/323)*sqrt(2\/58179)*wr(7, 1) - (2002760\/1524237 + (4723985*I)\/508079)*sqrt(2\/1763)*wr(7, 1) - (3850\/323 + (525*I)\/323)*sqrt(14\/756327)*wr(7, 3) - (3189185\/508079 + (561225*I)\/508079)*sqrt(6\/1763)*wr(7, 3) + (10 + (95*I)\/34)*sqrt(105\/4790071)*wr(9, 1) + 15*sqrt(231\/7402837)*wr(9, 1) - (3035\/2431 - (7275*I)\/2431)*sqrt(42\/33497)*wr(9, 1) + (165\/17 + (575*I)\/17)*sqrt(21\/4790071)*wr(9, 3) - ((5880\/221 - (21525*I)\/221)*wr(9, 3))\/sqrt(368467) + (70\/17 + (95*I)\/34)*sqrt(105\/4790071)*wr(9, 5) + (140\/17 + (575*I)\/17)*sqrt(21\/4790071)*wr(9, 7) - 45*sqrt(1155\/340530502)*wr(11, 1) + (100\/323 - (110*I)\/323)*sqrt(2310\/527137)*wr(11, 1) - (495\/4199 - (1980*I)\/4199)*sqrt(385\/40549)*wr(11, 1) + (195\/19 - (660*I)\/19)*sqrt(77\/17922658)*wr(11, 3) - (840\/323 - (4620*I)\/323)*sqrt(11\/527137)*wr(11, 3) - ((110*I)\/323)*sqrt(2310\/527137)*wr(11, 5) - ((330*I)\/19)*sqrt(154\/8961329)*wr(11, 7)"
		],
		[
			27,
			0,
			"(3 - 7*I)*sqrt(5\/3354)*wr(6, 1) - (5 - I)*sqrt(3\/559)*wr(6, 3)"
		],
		[
			27,
			1,
			"(-37\/2 - (18*I)\/13)*sqrt(5\/19866)*wr(5, 0) + (11\/2 + (4*I)\/13)*sqrt(5\/2838)*wr(5, 1) + ((73\/12 + (374*I)\/39)*wr(5, 1))\/sqrt(3311) + ((184*I)\/429)*sqrt(14\/43)*wr(7, 0) - ((4*I)\/13)*sqrt(11\/129)*wr(7, 1) - (((368*I)\/429)*wr(7, 1))\/sqrt(43) + (((1060*I)\/143)*wr(7, 3))\/sqrt(129)"
		],
		[
			27,
			2,
			"(-353\/26 - (24*I)\/13)*sqrt(5\/9933)*wr(5, 0) + (55\/26 - (100*I)\/13)*sqrt(5\/1419)*wr(5, 1) - ((127\/6 - (428*I)\/39)*wr(5, 1))\/sqrt(6622) - (14\/143 + (50*I)\/429)*sqrt(7\/43)*wr(7, 0) - (3\/13 - (5*I)\/13)*sqrt(11\/258)*wr(7, 1) + (69\/143 + (83*I)\/429)*sqrt(2\/43)*wr(7, 1) + ((45\/143 - (179*I)\/143)*wr(7, 3))\/sqrt(258)"
		],
		[
			27,
			3,
			"(-19\/11 + (19*I)\/11)*sqrt(10\/301)*wr(4, 0) - (2\/33 - (2*I)\/11)*sqrt(14\/43)*wr(4, 1) - (6\/11 - (6*I)\/11)*sqrt(70\/559)*wr(6, 0) + ((217\/11 - (153*I)\/11)*wr(6, 1))\/sqrt(8385) - (17\/11 - (25*I)\/11)*sqrt(2\/1677)*wr(6, 3) - (16\/13 + (16*I)\/13)*sqrt(7\/3655)*wr(8, 1) + (16\/13 + (16*I)\/13)*sqrt(11\/2193)*wr(8, 3)"
		],
		[
			27,
			4,
			"(410*sqrt(2\/903)*wr(4, 0))\/143 - (10\/39 - (10*I)\/429)*sqrt(70\/129)*wr(4, 1) + (4*sqrt(182\/129)*wr(6, 0))\/11 + ((124\/33 - (4*I)\/33)*wr(6, 1))\/sqrt(559) - (4\/33 - (4*I)\/11)*sqrt(10\/559)*wr(6, 3) - (32*sqrt(42\/731)*wr(8, 0))\/13 + (248\/13 + (92*I)\/13)*sqrt(7\/2193)*wr(8, 1) - (136\/39 + (12*I)\/13)*sqrt(55\/731)*wr(8, 3)"
		],
		[
			27,
			5,
			"(35\/1287 - (5*I)\/99)*sqrt(10\/43)*wr(3, 0) - (457\/234 - (19*I)\/18)*sqrt(5\/6622)*wr(5, 0) - (17\/26 + (5*I)\/2)*sqrt(5\/946)*wr(5, 1) - ((97\/156 + (629*I)\/12)*wr(5, 1))\/sqrt(9933) - (120\/1573 - (14*I)\/121)*sqrt(42\/43)*wr(7, 0) + (1389\/6292 - (138*I)\/121)*sqrt(3\/43)*wr(7, 1) - ((1975\/884 - 3*I)*wr(7, 1))\/sqrt(473) - (5*sqrt(77\/559)*wr(7, 3))\/68 - ((146121\/106964 + (45*I)\/121)*wr(7, 3))\/sqrt(43) - 15*sqrt(154\/180557)*wr(9, 1) + (sqrt(770\/10621)*wr(9, 1))\/17 - (5*sqrt(154\/10621)*wr(9, 3))\/17 + (5*sqrt(66\/817)*wr(9, 3))\/221"
		],
		[
			27,
			6,
			"(-4\/11 + (4*I)\/11)*sqrt(35\/129)*wr(4, 0) - (662\/429 - (62*I)\/143)*sqrt(7\/129)*wr(4, 1) - (32\/11 - (32*I)\/11)*sqrt(35\/1677)*wr(6, 0) + ((123\/11 - (211*I)\/33)*wr(6, 1))\/sqrt(5590) + ((31\/33 + (35*I)\/33)*wr(6, 3))\/sqrt(559) + (94\/13 + (54*I)\/13)*sqrt(14\/10965)*wr(8, 1) - (34\/39 + (74*I)\/39)*sqrt(22\/731)*wr(8, 3)"
		],
		[
			27,
			7,
			"((665\/286 + (3895*I)\/2574)*wr(3, 0))\/sqrt(43) + ((1655\/156 + (4085*I)\/468)*wr(5, 0))\/sqrt(3311) + (3469\/156 + (2549*I)\/156)*sqrt(5\/19866)*wr(5, 1) - ((205\/156 - (25*I)\/52)*wr(5, 1))\/sqrt(473) - (20\/121 + (20*I)\/121)*sqrt(35\/129)*wr(7, 0) - (41\/884 + (401*I)\/884)*sqrt(5\/946)*wr(7, 1) - (15443\/6292 + (10691*I)\/6292)*sqrt(5\/258)*wr(7, 1) + (42673\/106964 + (11081*I)\/106964)*sqrt(5\/86)*wr(7, 3) + (1\/4 + I\/4)*sqrt(385\/1118)*wr(7, 3) + (40\/17 - (40*I)\/17)*sqrt(77\/10621)*wr(9, 1) + (40\/221 - (40*I)\/221)*sqrt(165\/817)*wr(9, 3)"
		],
		[
			27,
			8,
			"(-125\/3432 - (25*I)\/264)*sqrt(7\/129)*wr(3, 0) - ((103\/39 - (301*I)\/78)*wr(5, 0))\/sqrt(1419) - (131\/78 + (44*I)\/39)*sqrt(7\/1419)*wr(5, 1) - (251\/78 - (434*I)\/117)*sqrt(5\/946)*wr(5, 1) + (2135\/26741 - (3682*I)\/26741)*sqrt(5\/43)*wr(7, 0) + (739\/1768 + (175*I)\/1768)*sqrt(105\/946)*wr(7, 1) - (50211\/213928 - (49237*I)\/213928)*sqrt(35\/86)*wr(7, 1) + (133\/136 + (21*I)\/136)*sqrt(15\/12298)*wr(7, 3) - (11507\/213928 + (5063*I)\/213928)*sqrt(105\/86)*wr(7, 3) + (427\/136 + (371*I)\/136)*sqrt(11\/31863)*wr(9, 1) + (21\/4 - (35*I)\/4)*sqrt(165\/180557)*wr(9, 1) + (1449\/221 - (413*I)\/221)*sqrt(10\/2451)*wr(9, 1) - (7\/34 - (49*I)\/34)*sqrt(55\/31863)*wr(9, 3) - (633\/884 - (319*I)\/884)*sqrt(385\/817)*wr(9, 3) + (623\/136 + (567*I)\/136)*sqrt(11\/31863)*wr(9, 5) + (63\/68 + (175*I)\/68)*sqrt(55\/31863)*wr(9, 7) + (7 - 7*I)*sqrt(165\/180557)*wr(9, 9)"
		],
		[
			27,
			9,
			"(-310\/4199 + (310*I)\/4199)*sqrt(154\/129)*wi(10, 2) - (5\/323 - (5*I)\/323)*sqrt(231\/559)*wi(10, 6) + (5 - 5*I)*sqrt(385\/180557)*wi(10, 10) - ((25\/143 + (185*I)\/429)*wr(2, 1))\/sqrt(86) - ((5\/143 - (25*I)\/143)*wr(4, 1))\/sqrt(129) - (9\/17 + (105*I)\/187)*sqrt(70\/559)*wr(6, 1) - (270\/187 + (62*I)\/17)*sqrt(7\/559)*wr(6, 3) - (13062\/2717 + (26306*I)\/2717)*sqrt(10\/2193)*wr(8, 1) + (690\/247 + (3110*I)\/247)*sqrt(14\/8041)*wr(8, 3) - (55\/494 - (55*I)\/494)*sqrt(35\/43)*wr(10, 0) - (5\/19 - (5*I)\/19)*sqrt(154\/1677)*wr(10, 4) - (5\/19 - (5*I)\/19)*sqrt(77\/19006)*wr(10, 8)"
		],
		[
			27,
			10,
			"(245\/1716 + (5*I)\/429)*sqrt(5\/258)*wr(3, 0) - (9\/2 + (37*I)\/26)*sqrt(5\/19866)*wr(5, 0) + (97\/26 - (191*I)\/78)*sqrt(5\/2838)*wr(5, 1) + ((761\/468 - (793*I)\/36)*wr(5, 1))\/sqrt(3311) - (2151\/26741 - (15995*I)\/26741)*sqrt(7\/86)*wr(7, 0) - (1821\/1768 - (2285*I)\/884)*sqrt(3\/473)*wr(7, 1) + ((10991\/16456 - (157665*I)\/53482)*wr(7, 1))\/sqrt(43) + (54625\/213928 - (34275*I)\/106964)*sqrt(3\/43)*wr(7, 3) - (5*sqrt(231\/559)*wr(7, 3))\/136 + (5*sqrt(231\/361114)*wr(9, 1))\/2 - (70\/221 + (280*I)\/221)*sqrt(7\/2451)*wr(9, 1) - (9\/68 + (14*I)\/17)*sqrt(385\/63726)*wr(9, 1) - (75\/442 + (420*I)\/221)*sqrt(11\/1634)*wr(9, 3) - (5*sqrt(231\/21242)*wr(9, 3))\/17 + (35\/68 - (14*I)\/17)*sqrt(385\/63726)*wr(9, 5) + (35*sqrt(77\/63726)*wr(9, 7))\/34"
		],
		[
			27,
			11,
			"((-378*I)\/4199)*sqrt(165\/559)*wi(10, 2) + ((126*I)\/4199)*sqrt(330\/43)*wi(10, 6) + (10\/33 - (50*I)\/429)*sqrt(35\/559)*wr(2, 1) + (50*sqrt(6\/3913)*wr(4, 0))\/11 - (280\/143 - (210*I)\/143)*sqrt(70\/1677)*wr(4, 1) + (206*sqrt(14\/129)*wr(6, 0))\/143 - ((16\/429 - (2536*I)\/7293)*wr(6, 1))\/sqrt(43) + (136\/429 - (64*I)\/561)*sqrt(10\/43)*wr(6, 3) - 16*sqrt(14\/28509)*wr(8, 0) - (3852\/143 - (14384*I)\/2717)*sqrt(7\/28509)*wr(8, 1) + (60 - (4832*I)\/247)*sqrt(5\/104533)*wr(8, 3) - (((3465*I)\/4199)*wr(10, 0))\/sqrt(1118) + ((126*I)\/4199)*sqrt(165\/43)*wr(10, 4) - ((63*I)\/247)*sqrt(55\/731)*wr(10, 8)"
		],
		[
			27,
			12,
			"(525\/572 + (75*I)\/572)*sqrt(3\/43)*wr(3, 0) + ((451\/13 + (181*I)\/13)*wr(5, 0))\/sqrt(9933) + (499\/39 + (109*I)\/39)*sqrt(10\/3311)*wr(5, 1) - ((2\/13 + (30*I)\/13)*wr(5, 1))\/sqrt(1419) - (908\/26741 + (908*I)\/26741)*sqrt(35\/43)*wr(7, 0) - (29\/52 - (587*I)\/884)*sqrt(15\/946)*wr(7, 1) - (117311\/106964 + (44271*I)\/106964)*sqrt(5\/86)*wr(7, 1) + (17973\/106964 - (5523*I)\/106964)*sqrt(15\/86)*wr(7, 3) + (5\/68 + (5*I)\/68)*sqrt(1155\/1118)*wr(7, 3) + (1\/4 + (25*I)\/68)*sqrt(231\/10621)*wr(9, 1) - (63\/221 + (7*I)\/221)*sqrt(105\/1634)*wr(9, 1) - (111\/442 - (69*I)\/442)*sqrt(55\/817)*wr(9, 3) - (7\/34 + (7*I)\/34)*sqrt(1155\/10621)*wr(9, 3) + (21\/68 + (21*I)\/68)*sqrt(231\/10621)*wr(9, 5) - (7\/34 + (7*I)\/34)*sqrt(1155\/10621)*wr(9, 7)"
		],
		[
			27,
			13,
			"(-315\/4199 - (315*I)\/4199)*sqrt(110\/559)*wi(10, 2) + (210\/4199 + (210*I)\/4199)*sqrt(55\/43)*wi(10, 6) + (1429\/429 - (269*I)\/143)*sqrt(35\/3354)*wr(2, 1) - (20\/11 - (20*I)\/11)*sqrt(7\/559)*wr(4, 0) + (1075\/429 - (515*I)\/143)*sqrt(35\/559)*wr(4, 1) - (160\/143 - (160*I)\/143)*sqrt(7\/43)*wr(6, 0) - (2165\/7293 - (145*I)\/187)*sqrt(2\/129)*wr(6, 1) + (94\/2431 - (42*I)\/2431)*sqrt(15\/43)*wr(6, 3) - (13590\/2717 - (41890*I)\/2717)*sqrt(14\/9503)*wr(8, 1) + (30\/247 - (9850*I)\/247)*sqrt(30\/104533)*wr(8, 3) - (1925\/8398 + (1925*I)\/8398)*sqrt(3\/559)*wr(10, 0) + (105\/4199 + (105*I)\/4199)*sqrt(110\/43)*wr(10, 4) - (35\/247 + (35*I)\/247)*sqrt(165\/1462)*wr(10, 8)"
		],
		[
			27,
			14,
			"(-15\/4199 + (597*I)\/8398)*sqrt(77\/43)*wi(10, 2) - (150\/323 + (423*I)\/646)*sqrt(77\/1118)*wi(10, 6) + ((15*I)\/2)*sqrt(1155\/361114)*wi(10, 10) - ((50\/429 - (20*I)\/429)*wr(2, 1))\/sqrt(129) + ((8*I)\/143)*sqrt(10\/43)*wr(4, 0) + (580\/429 + (40*I)\/39)*sqrt(2\/43)*wr(4, 1) + ((588*I)\/187)*sqrt(10\/559)*wr(6, 0) - (256\/561 - (1348*I)\/561)*sqrt(7\/8385)*wr(6, 1) + (8\/187 - (164*I)\/187)*sqrt(14\/1677)*wr(6, 3) + ((224*I)\/2717)*sqrt(170\/43)*wr(8, 0) - ((102536\/2717 + (448*I)\/143)*wr(8, 1))\/sqrt(3655) + (3512\/247 + (2464*I)\/247)*sqrt(21\/8041)*wr(8, 3) + (583\/4199 + (33*I)\/646)*sqrt(105\/86)*wr(10, 0) + (192\/323 - (99*I)\/323)*sqrt(77\/559)*wr(10, 4) - (7\/19 + (33*I)\/38)*sqrt(231\/9503)*wr(10, 8)"
		],
		[
			27,
			15,
			"(-100\/143 - (20*I)\/143)*sqrt(14\/2193)*wr(3, 0) - ((1015\/26 + (3345*I)\/442)*wr(5, 0))\/sqrt(48246) + (105\/26 + (1375*I)\/442)*sqrt(7\/48246)*wr(5, 1) - (483\/52 + (4831*I)\/2652)*sqrt(5\/8041)*wr(5, 1) - (85498\/80223 - (16702*I)\/80223)*sqrt(10\/731)*wr(7, 0) - (2849\/884 + (73779*I)\/16796)*sqrt(35\/24123)*wr(7, 1) + (237797\/320892 - (3347*I)\/320892)*sqrt(35\/731)*wr(7, 1) + (805\/68 + (5607*I)\/1292)*sqrt(5\/313599)*wr(7, 3) + (57225\/106964 + (622331*I)\/2032316)*sqrt(35\/2193)*wr(7, 3) + (2695\/68 + (7715*I)\/68)*sqrt(3\/3972254)*wr(9, 1) + (231\/68 + (217*I)\/17)*sqrt(15\/233662)*wr(9, 1) + (28\/221 - (251*I)\/884)*sqrt(15\/13889)*wr(9, 1) - (1939\/68 - (49*I)\/34)*sqrt(15\/3972254)*wr(9, 3) - (2373\/442 - (2325*I)\/442)*sqrt(35\/305558)*wr(9, 3) + (2695\/68 - (885*I)\/68)*sqrt(3\/3972254)*wr(9, 5) - (1939\/68 + (167*I)\/68)*sqrt(15\/3972254)*wr(9, 7) + (21\/68 + I\/4)*sqrt(165\/21242)*wr(9, 9) - ((175*I)\/17)*sqrt(33\/244283)*wr(11, 1) - ((1090*I)\/323)*sqrt(33\/218569)*wr(11, 1) - (15*I)*sqrt(11\/33626)*wr(11, 1) + ((3981*I)\/323)*sqrt(385\/437138)*wr(11, 3) - ((105*I)\/323)*sqrt(55\/12857)*wr(11, 3) - ((5*I)\/2)*sqrt(33\/218569)*wr(11, 5) + ((3*I)\/2)*sqrt(55\/12857)*wr(11, 7) + ((5*I)\/2)*sqrt(33\/244283)*wr(11, 9) - ((165*I)\/2)*sqrt(7\/244283)*wr(11, 11)"
		],
		[
			27,
			16,
			"(29\/646 + (43*I)\/646)*sqrt(385\/258)*wi(10, 2) - (5\/1292 - (53*I)\/1292)*sqrt(1155\/559)*wi(10, 6) - (5\/4 - (5*I)\/4)*sqrt(77\/180557)*wi(10, 10) + (5\/11 - (35*I)\/33)*sqrt(5\/86)*wr(2, 1) + (2 - (14*I)\/11)*sqrt(5\/129)*wr(4, 1) + (30\/187 - (406*I)\/187)*sqrt(14\/559)*wr(6, 1) - (36\/187 + (268*I)\/187)*sqrt(35\/559)*wr(6, 3) - (32550\/2717 + (105154*I)\/2717)*sqrt(2\/2193)*wr(8, 1) + (978\/247 + (1766*I)\/247)*sqrt(70\/8041)*wr(8, 3) + (55\/1292 - (55*I)\/1292)*sqrt(7\/43)*wr(10, 0) - (5\/323 - (5*I)\/323)*sqrt(385\/3354)*wr(10, 4) + (5\/38 - (5*I)\/38)*sqrt(385\/19006)*wr(10, 8)"
		],
		[
			27,
			17,
			"(25\/22 - (15*I)\/22)*sqrt(17\/5461)*wr(1, 0) - (985\/858 + (355*I)\/78)*sqrt(7\/278511)*wr(3, 0) - ((98830\/663 - (94460*I)\/663)*wr(5, 0))\/sqrt(3063621) + (4790\/663 + (29440*I)\/663)*sqrt(7\/3063621)*wr(5, 1) - (59093\/663 - (170524*I)\/1989)*sqrt(10\/1021207)*wr(5, 1) + (386288\/26741 - (84112*I)\/26741)*sqrt(5\/92837)*wr(7, 0) + (115211\/16796 - (304423*I)\/16796)*sqrt(105\/2042414)*wr(7, 1) - (2059077\/106964 - (129893*I)\/8228)*sqrt(35\/185674)*wr(7, 1) - (1743\/1292 + (70637*I)\/1292)*sqrt(15\/26551382)*wr(7, 3) + (5917325\/2032316 + (10971743*I)\/2032316)*sqrt(105\/185674)*wr(7, 3) + (690984\/2431 - (637105*I)\/2431)*sqrt(5\/10583418)*wr(9, 1) - (615\/136 + (2393*I)\/136)*sqrt(165\/1348867)*wr(9, 1) + ((174155\/68 - (84215*I)\/68)*wr(9, 1))\/sqrt(756714387) - (907\/136 + (23909*I)\/136)*sqrt(5\/756714387)*wr(9, 3) + (48543\/884 - (46853*I)\/884)*sqrt(35\/19402933)*wr(9, 3) + ((63035\/34 - (33075*I)\/17)*wr(9, 5))\/sqrt(756714387) + (9009\/136 - (13993*I)\/136)*sqrt(5\/756714387)*wr(9, 7) + (7\/136 - (7*I)\/136)*sqrt(20955\/10621)*wr(9, 9) + (1410\/17 + (1410*I)\/17)*sqrt(66\/31023941)*wr(11, 1) - (33300\/323 + (33300*I)\/323)*sqrt(66\/27758263)*wr(11, 1) - (6660\/323 + (6660*I)\/323)*sqrt(385\/27758263)*wr(11, 3) + (846\/323 + (846*I)\/323)*sqrt(110\/1632839)*wr(11, 3)"
		],
		[
			27,
			18,
			"(126*sqrt(33\/43)*wi(10, 2))\/4199 - (42*sqrt(66\/559)*wi(10, 6))\/323 + (20*sqrt(7\/43)*wr(2, 1))\/143 + (18*sqrt(30\/301)*wr(4, 0))\/143 + (10\/143 - (20*I)\/13)*sqrt(14\/129)*wr(4, 1) + (248*sqrt(70\/1677)*wr(6, 0))\/187 + ((88\/51 + (8*I)\/3)*wr(6, 1))\/sqrt(2795) + (2408\/561 + (8*I)\/3)*sqrt(2\/559)*wr(6, 3) - (224*sqrt(70\/2193)*wr(8, 0))\/247 - (67368\/2717 + (44*I)\/13)*sqrt(7\/10965)*wr(8, 1) + ((11592\/247 - (44*I)\/13)*wr(8, 3))\/sqrt(8041) - (63\/323 - (231*I)\/4199)*sqrt(5\/86)*wr(10, 0) + (126\/323 - (42*I)\/323)*sqrt(33\/559)*wr(10, 4) + (63\/19 + (21*I)\/19)*sqrt(11\/9503)*wr(10, 8)"
		],
		[
			27,
			19,
			"(-1\/11 + (4*I)\/11)*sqrt(602\/127)*wr(1, 0) + ((7\/429 + (21322*I)\/429)*wr(3, 0))\/sqrt(32766) + ((11365\/221 - (5155*I)\/13)*wr(5, 0))\/sqrt(2522982) + (68273\/3978 - (54647*I)\/234)*sqrt(5\/420497)*wr(5, 1) + ((10085\/221 - (1865*I)\/39)*wr(5, 1))\/sqrt(360426) + (12360\/26741 + (7350*I)\/26741)*sqrt(70\/5461)*wr(7, 0) + (152275\/16796 + (720*I)\/221)*sqrt(15\/60071)*wr(7, 1) - (100585\/106964 + (146645*I)\/26741)*sqrt(5\/5461)*wr(7, 1) - (1925\/1292 - (35*I)\/17)*sqrt(105\/780923)*wr(7, 3) + (7201405\/2032316 - (6390*I)\/26741)*sqrt(15\/5461)*wr(7, 3) - (6525\/34 + (3325*I)\/34)*sqrt(7\/89025222)*wr(9, 1) - 10*sqrt(2310\/22930739)*wr(9, 1) + (700\/2431 - (17045*I)\/2431)*sqrt(35\/311277)*wr(9, 1) - (2940\/221 + (19425*I)\/221)*sqrt(5\/2282698)*wr(9, 3) - (55\/17 + (315*I)\/17)*sqrt(105\/29675074)*wr(9, 3) - (875\/34 + (3325*I)\/34)*sqrt(7\/89025222)*wr(9, 5) - (175\/17 + (945*I)\/17)*sqrt(35\/89025222)*wr(9, 7) + 150*sqrt(231\/527406997)*wr(11, 1) - (300*sqrt(231\/1632839)*wr(11, 1))\/323 + (90*sqrt(385\/27758263)*wr(11, 3))\/19 - (210*sqrt(110\/1632839)*wr(11, 3))\/323"
		],
		[
			27,
			20,
			"(5\/26 - (5*I)\/234)*sqrt(7\/473)*wr(3, 0) + ((3475\/2652 + (2185*I)\/7956)*wr(5, 0))\/sqrt(43) + (7781\/2652 + (709*I)\/2652)*sqrt(5\/258)*wr(5, 1) - (245\/2652 - (25*I)\/884)*sqrt(7\/43)*wr(5, 1) + (43442\/46189 + (43442*I)\/46189)*sqrt(5\/1419)*wr(7, 0) + (141595\/92378 - (25913*I)\/92378)*sqrt(35\/2838)*wr(7, 1) - (79\/8398 - (905*I)\/8398)*sqrt(35\/86)*wr(7, 1) - (805\/646 + (385*I)\/646)*sqrt(5\/1118)*wr(7, 3) - (36793\/92378 - (157*I)\/4862)*sqrt(35\/946)*wr(7, 3) - (15\/4 + (15*I)\/4)*sqrt(5\/180557)*wr(9, 1) + (543\/442 + (27*I)\/442)*sqrt(55\/1634)*wr(9, 1) - ((1655\/136 + (55*I)\/136)*wr(9, 1))\/sqrt(10621) + (345\/34 + (165*I)\/34)*sqrt(5\/10621)*wr(9, 3) + (679\/884 + (191*I)\/884)*sqrt(105\/817)*wr(9, 3) - (45\/136 + (45*I)\/136)*sqrt(19\/559)*wr(9, 5) + (15\/2 + (15*I)\/2)*sqrt(5\/10621)*wr(9, 7) - (15\/4 + (15*I)\/4)*sqrt(5\/180557)*wr(9, 9) - (5445\/646 + (1815*I)\/646)*sqrt(3\/989)*wr(11, 1) - ((39765\/1292 - (11715*I)\/1292)*wr(11, 1))\/sqrt(25714) + ((165\/2 + (165*I)\/2)*wr(11, 1))\/sqrt(8305622) + (165\/4 + (165*I)\/4)*sqrt(231\/8305622)*wr(11, 3) - (759\/38 + (363*I)\/38)*sqrt(15\/437138)*wr(11, 3) + (1529\/323 + (682*I)\/323)*sqrt(105\/12857)*wr(11, 3) - ((825\/76 + (825*I)\/76)*wr(11, 5))\/sqrt(25714) - (33\/38 + (33*I)\/38)*sqrt(255\/25714)*wr(11, 7) + ((165\/2 + (165*I)\/2)*wr(11, 9))\/sqrt(8305622) + (165\/4 + (165*I)\/4)*sqrt(231\/8305622)*wr(11, 11)"
		],
		[
			27,
			21,
			"(155017\/1545232 + (154419*I)\/1545232)*sqrt(21\/86)*wi(10, 2) - (144699\/237728 + (1149*I)\/13984)*sqrt(21\/559)*wi(10, 6) - (2439\/736 + (921*I)\/736)*sqrt(35\/180557)*wi(10, 10) - (561\/874 + (561*I)\/874)*sqrt(7\/5590)*wi(12, 2) - (4323\/874 + (4323*I)\/874)*sqrt(3\/47515)*wi(12, 6) + (33\/23 + (33*I)\/23)*sqrt(77\/902785)*wi(12, 10) - ((5\/26 + (5*I)\/26)*wr(2, 1))\/sqrt(946) - (5\/13 - (5*I)\/13)*sqrt(15\/473)*wr(4, 0) + ((80\/13 - (60*I)\/13)*wr(4, 1))\/sqrt(1419) - (175\/17 - (175*I)\/17)*sqrt(15\/6149)*wr(6, 0) + (695\/646 - (825*I)\/646)*sqrt(35\/12298)*wr(6, 1) - (1075\/1938 + (1625*I)\/646)*sqrt(7\/6149)*wr(6, 3) - (2590\/247 - (2590*I)\/247)*sqrt(5\/24123)*wr(8, 0) + (3925\/494 - (20715*I)\/494)*sqrt(5\/48246)*wr(8, 1) + (3995\/1482 + (1705*I)\/494)*sqrt(7\/1462)*wr(8, 3) - (393\/81328 - (8673*I)\/386308)*sqrt(385\/43)*wr(10, 0) + (7947\/29716 - (13863*I)\/14858)*sqrt(21\/1118)*wr(10, 4) + (28821\/3496 - (1713*I)\/874)*sqrt(7\/19006)*wr(10, 8) - (1089\/29716 + (1089*I)\/29716)*sqrt(165\/43)*wr(12, 0) - (10428\/7429 + (10428*I)\/7429)*sqrt(21\/2795)*wr(12, 4) - ((1947\/46 + (1947*I)\/46)*wr(12, 8))\/sqrt(1805570) + (66 + 66*I)*sqrt(231\/20764055)*wr(12, 12)"
		],
		[
			27,
			22,
			"(-160\/429 - (10*I)\/429)*sqrt(70\/2967)*wr(3, 0) - (2150\/663 + (1580*I)\/663)*sqrt(10\/32637)*wr(5, 0) + (150\/221 - (440*I)\/221)*sqrt(70\/32637)*wr(5, 1) - ((1550\/663 - (160*I)\/663)*wr(5, 1))\/sqrt(10879) - (183190\/1524237 - (609910*I)\/508079)*sqrt(2\/989)*wr(7, 0) + (11165\/8398 + (24800*I)\/4199)*sqrt(7\/32637)*wr(7, 1) - (396515\/234498 - (535*I)\/2057)*sqrt(7\/989)*wr(7, 1) + (525\/3146 + (1723330*I)\/508079)*sqrt(7\/2967)*wr(7, 3) + ((18725\/646 - (3115*I)\/323)*wr(7, 3))\/sqrt(424281) - (1925\/4 - 355*I)*sqrt(3\/91361842)*wr(9, 1) + (1045\/17 - (1965*I)\/34)*sqrt(15\/5374226)*wr(9, 1) - (1805\/442 + (10815*I)\/884)*sqrt(3\/18791)*wr(9, 1) - (2285\/68 + (470*I)\/17)*sqrt(3\/5374226)*wr(9, 3) + (18000\/221 + (4365*I)\/221)*sqrt(7\/413402)*wr(9, 3) + (1045\/17 + (1205*I)\/34)*sqrt(15\/5374226)*wr(9, 5) - (2285\/68 - (6085*I)\/68)*sqrt(3\/5374226)*wr(9, 7) - (175\/4 - (115*I)\/4)*sqrt(33\/8305622)*wr(9, 9) + (385\/92 - (179*I)\/92)*sqrt(165\/180557)*wr(11, 1) + (583\/7429 + (603*I)\/7429)*sqrt(165\/559)*wr(11, 1) - (363\/7429 - (2037*I)\/14858)*sqrt(55\/86)*wr(11, 1) - (8019\/1748 - (585*I)\/1748)*sqrt(11\/9503)*wr(11, 3) + (66\/437 + (15*I)\/874)*sqrt(77\/1118)*wr(11, 3) + (583\/7429 + (239*I)\/1292)*sqrt(165\/559)*wr(11, 5) - (8019\/1748 - (87*I)\/38)*sqrt(11\/9503)*wr(11, 7) + (385\/92 + (5*I)\/2)*sqrt(165\/180557)*wr(11, 9) + ((33*I)\/4)*sqrt(35\/180557)*wr(11, 11)"
		],
		[
			27,
			23,
			"(-1329\/772616 - (7815*I)\/2888912)*sqrt(385)*wi(10, 2) + (603\/29716 + (4995*I)\/222224)*sqrt(385\/26)*wi(10, 6) + ((15*I)\/16)*sqrt(231\/8398)*wi(10, 10) + (33*sqrt(231\/13)*wi(12, 2))\/874 + (495*sqrt(11\/442)*wi(12, 6))\/437 + (1\/286 + (240*I)\/6149)*sqrt(5\/3)*wr(2, 1) + ((505*I)\/6149)*sqrt(2)*wr(4, 0) - (2\/429 - (334*I)\/1677)*sqrt(10)*wr(4, 1) + ((315*I)\/473)*sqrt(2\/13)*wr(6, 0) - (5\/374 - (1260*I)\/8041)*sqrt(7\/39)*wr(6, 1) - (175\/3553 + (940*I)\/8041)*sqrt(35\/78)*wr(6, 3) - ((9870*I)\/116831)*sqrt(2\/17)*wr(8, 0) - ((135\/5434 - (45920*I)\/116831)*wr(8, 1))\/sqrt(17) + (155\/494 - (3080*I)\/10621)*sqrt(35\/561)*wr(8, 3) - (9075\/1545232 + (165*I)\/13072)*sqrt(21\/2)*wr(10, 0) + (597\/59432 + (99*I)\/6536)*sqrt(385\/13)*wr(10, 4) - (189\/6992 - (561*I)\/13072)*sqrt(1155\/221)*wr(10, 8) + (1089*wr(12, 0))\/(14858*sqrt(2)) - (198*sqrt(154\/13)*wr(12, 4))\/7429 - (33*sqrt(33\/4199)*wr(12, 8))\/46"
		],
		[
			27,
			24,
			"(80\/143 + (40*I)\/143)*sqrt(69\/1763)*wr(1, 0) - (14545\/2574 - (935*I)\/78)*sqrt(7\/40549)*wr(3, 0) - ((261955\/7956 + (63215*I)\/2652)*wr(5, 0))\/sqrt(446039) - (141431\/2652 + (2131*I)\/52)*sqrt(5\/2676234)*wr(5, 1) - (19475\/884 + (20365*I)\/884)*sqrt(7\/446039)*wr(5, 1) - (4913146\/508079 - (658*I)\/508079)*sqrt(5\/121647)*wr(7, 0) + (17903\/4199 + (25351*I)\/4199)*sqrt(70\/446039)*wr(7, 1) + (155827\/508079 + (261632*I)\/39083)*sqrt(70\/121647)*wr(7, 1) + (12803\/323 - (9338*I)\/323)*sqrt(10\/5798507)*wr(7, 3) - (27671\/29887 + (980665*I)\/508079)*sqrt(70\/40549)*wr(7, 3) + (699\/8 - (531*I)\/8)*sqrt(55\/170265251)*wr(9, 1) + (291747\/2431 + (74577*I)\/2431)*sqrt(5\/1540862)*wr(9, 1) + ((21055\/136 - (155855*I)\/136)*wr(9, 1))\/sqrt(110171633) - (41161\/136 - (6929*I)\/136)*sqrt(5\/110171633)*wr(9, 3) + (14509\/884 + (347*I)\/52)*sqrt(105\/8474741)*wr(9, 3) - ((70305\/136 + (247215*I)\/136)*wr(9, 5))\/sqrt(110171633) - (87549\/136 + (39459*I)\/136)*sqrt(5\/110171633)*wr(9, 7) + (15\/8 - (15*I)\/8)*sqrt(2255\/4152811)*wr(9, 9) - (7395\/92 - (6135*I)\/92)*sqrt(11\/14805674)*wr(11, 1) - (23235\/7429 - (14385*I)\/7429)*sqrt(11\/45838)*wr(11, 1) + (5445\/8398 - (32835*I)\/193154)*sqrt(33\/1763)*wr(11, 1) + (4527\/1748 - (555*I)\/1748)*sqrt(165\/779246)*wr(11, 3) + (4721\/14858 + (497*I)\/14858)*sqrt(1155\/22919)*wr(11, 3) - (495\/391 - (495*I)\/391)*sqrt(22\/22919)*wr(11, 5) + (2541\/1748 - (2541*I)\/1748)*sqrt(165\/779246)*wr(11, 7) - (165\/92 - (165*I)\/92)*sqrt(451\/361114)*wr(11, 9)"
		],
		[
			27,
			25,
			"(32655\/193154 + (3185*I)\/14858)*sqrt(33\/86)*wi(10, 2) + (630\/7429 + (4200*I)\/7429)*sqrt(33\/559)*wi(10, 6) + (315\/46 - (315*I)\/46)*sqrt(55\/180557)*wi(10, 10) - (231\/874 - (231*I)\/874)*sqrt(55\/1118)*wi(12, 2) + (33\/1748 - (33*I)\/1748)*sqrt(15015\/731)*wi(12, 6) - (2541\/92 - (2541*I)\/92)*sqrt(5\/180557)*wi(12, 10) - (21\/143 + (3*I)\/11)*sqrt(14\/43)*wr(2, 1) + ((48*I)\/143)*sqrt(21\/43)*wr(4, 1) - (45\/3553 + (1855*I)\/3553)*sqrt(10\/559)*wr(6, 1) + ((1150\/3553 + (36830*I)\/10659)*wr(6, 3))\/sqrt(559) + (6915\/2717 + (8065*I)\/2717)*sqrt(70\/2193)*wr(8, 1) - (4375\/247 + (15575*I)\/741)*sqrt(2\/8041)*wr(8, 3) - (1155\/10166 - (1155*I)\/10166)*sqrt(5\/43)*wr(10, 0) - (1575\/7429 - (1575*I)\/7429)*sqrt(66\/559)*wr(10, 4) + (525\/437 - (525*I)\/437)*sqrt(11\/19006)*wr(10, 8) - (363\/14858 - (363*I)\/14858)*sqrt(105\/43)*wr(12, 0) + (924\/7429 - (924*I)\/7429)*sqrt(165\/559)*wr(12, 4) + (33\/23 - (33*I)\/23)*sqrt(385\/361114)*wr(12, 8)"
		],
		[
			27,
			26,
			"(-6\/143 + (2*I)\/143)*sqrt(1505\/41)*wr(1, 0) - (343\/143 + (196*I)\/143)*sqrt(5\/5289)*wr(3, 0) + (1180\/221 + (1345*I)\/221)*sqrt(5\/407253)*wr(5, 0) - (1180\/221 + (75*I)\/17)*sqrt(5\/58179)*wr(5, 1) + ((12500\/221 - (9895*I)\/221)*wr(5, 1))\/sqrt(271502) - (104680\/80223 + (79520*I)\/39083)*sqrt(7\/1763)*wr(7, 0) + (1205\/247 - (8295*I)\/323)*sqrt(2\/58179)*wr(7, 1) - (2002760\/1524237 - (4723985*I)\/508079)*sqrt(2\/1763)*wr(7, 1) - (3850\/323 - (525*I)\/323)*sqrt(14\/756327)*wr(7, 3) - (3189185\/508079 - (561225*I)\/508079)*sqrt(6\/1763)*wr(7, 3) + (10 - (95*I)\/34)*sqrt(105\/4790071)*wr(9, 1) + 15*sqrt(231\/7402837)*wr(9, 1) - (3035\/2431 + (7275*I)\/2431)*sqrt(42\/33497)*wr(9, 1) + (165\/17 - (575*I)\/17)*sqrt(21\/4790071)*wr(9, 3) - ((5880\/221 + (21525*I)\/221)*wr(9, 3))\/sqrt(368467) + (70\/17 - (95*I)\/34)*sqrt(105\/4790071)*wr(9, 5) + (140\/17 - (575*I)\/17)*sqrt(21\/4790071)*wr(9, 7) - 45*sqrt(1155\/340530502)*wr(11, 1) + (100\/323 + (110*I)\/323)*sqrt(2310\/527137)*wr(11, 1) - (495\/4199 + (1980*I)\/4199)*sqrt(385\/40549)*wr(11, 1) + (195\/19 + (660*I)\/19)*sqrt(77\/17922658)*wr(11, 3) - (840\/323 + (4620*I)\/323)*sqrt(11\/527137)*wr(11, 3) + ((110*I)\/323)*sqrt(2310\/527137)*wr(11, 5) + ((330*I)\/19)*sqrt(154\/8961329)*wr(11, 7)"
		],
		[
			27,
			27,
			"(-360*sqrt(770)*wi(10, 2))\/180557 + (240*sqrt(385\/13)*wi(10, 6))\/13889 + wr(0, 0) - (101*sqrt(10\/3)*wr(2, 1))\/6149 + (2232*wr(4, 0))\/6149 - (1504*sqrt(5)*wr(4, 1))\/6149 - (24400*wr(6, 0))\/(8041*sqrt(13)) - (100*sqrt(14\/39)*wr(6, 1))\/731 + (360*sqrt(105\/13)*wr(6, 3))\/8041 - (5600*wr(8, 0))\/(10621*sqrt(17)) + (1400*sqrt(2\/17)*wr(8, 1))\/8987 - (4200*sqrt(210\/187)*wr(8, 3))\/10621 - (225*sqrt(21)*wr(10, 0))\/27778 + (135*sqrt(770\/13)*wr(10, 4))\/13889 + (45*sqrt(1155\/442)*wr(10, 8))\/817"
		]
	]
}

==> CubicBox/MatrixElements/2C3v/K1M.json <==
{
	"shape":[
		14,
		14
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) + sqrt(2\/15)*wr(2, 1) + (2*wr(2, 1))\/sqrt(15)"
		],
		[
			0,
			1,
			"(-2\/15 + (2*I)\/15)*sqrt(2\/3)*wr(1, 0) - ((2\/3 + (2*I)\/3)*wr(1, 0))\/sqrt(3) - ((12\/5 + (3*I)\/5)*wr(3, 0))\/sqrt(14)"
		],
		[
			0,
			2,
			"((1 - (3*I)\/5)*wr(1, 0))\/sqrt(2) + (2*wr(3, 0))\/sqrt(21) + ((3\/2 - (17*I)\/10)*wr(3, 0))\/sqrt(42)"
		],
		[
			0,
			3,
			"(2\/21 - (2*I)\/21)*sqrt(2\/5)*wr(2, 1) + ((19\/21 + I\/21)*wr(2, 1))\/sqrt(5) - (2\/7 - (2*I)\/7)*sqrt(3)*wr(4, 0) - (2\/7 - (2*I)\/7)*sqrt(5\/3)*wr(4, 1) + (1\/7 + (3*I)\/7)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			0,
			4,
			"(I\/7)*sqrt(2\/3)*wr(2, 1) - ((2\/7 - (6*I)\/7)*wr(2, 1))\/sqrt(3) + (4*sqrt(5)*wr(4, 0))\/21 - ((2*I)\/21)*sqrt(10)*wr(4, 0) + (4\/9 - (10*I)\/63)*wr(4, 1) + (10\/63 + (40*I)\/63)*sqrt(2)*wr(4, 1)"
		],
		[
			0,
			5,
			"(7\/54 - (2*I)\/9)*sqrt(5\/7)*wr(3, 0) + (2\/9 + (2*I)\/27)*sqrt(10\/7)*wr(3, 0) + (8\/9 + (5*I)\/27)*sqrt(5\/22)*wr(5, 0) + (1\/27 + (13*I)\/18)*sqrt(5\/11)*wr(5, 0) - (I\/9)*sqrt(35\/22)*wr(5, 1) + (1\/9 - I\/6)*sqrt(35\/11)*wr(5, 1) + ((16\/3 + (7*I)\/6)*wr(5, 1))\/sqrt(33) - ((7\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			0,
			6,
			"((1\/9 + I\/9)*wr(3, 0))\/sqrt(3) + ((13\/9 + (11*I)\/9)*wr(3, 0))\/sqrt(6) + ((179\/36 - (16*I)\/9)*wr(5, 0))\/sqrt(231) + ((44\/9 + (35*I)\/18)*wr(5, 0))\/sqrt(462) - ((7\/12 - (2*I)\/3)*wr(5, 1))\/sqrt(33) + ((2\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(66) + ((43\/3 + (133*I)\/12)*wr(5, 1))\/sqrt(385) + ((27\/4 - (2*I)\/3)*wr(5, 1))\/sqrt(770)"
		],
		[
			0,
			7,
			"(8\/11 - (8*I)\/11)*sqrt(2\/21)*wr(4, 0) - ((8\/11 + (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 - (6*I)\/11)*sqrt(14\/15)*wr(4, 1) - (2\/11 + (2*I)\/11)*sqrt(21\/13)*wr(6, 0) + (2\/11 - (2*I)\/11)*sqrt(42\/13)*wr(6, 0) - (10\/33 + (20*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((1\/33 - (23*I)\/33)*wr(6, 1))\/sqrt(13) + (1 - (13*I)\/11)*sqrt(2\/65)*wr(6, 3) + (4\/11 + (8*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			0,
			8,
			"(-5\/9 - (2*I)\/27)*sqrt(2\/7)*wr(3, 0) + ((11\/54 + (2*I)\/9)*wr(3, 0))\/sqrt(7) - ((37\/27 + (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 - (5*I)\/27)*wr(5, 0))\/sqrt(22) + (I\/9)*sqrt(7\/22)*wr(5, 1) - (1\/9 - I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 - (7*I)\/6)*wr(5, 1))\/sqrt(165) - ((41\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(330)"
		],
		[
			0,
			9,
			"(-4*wr(4, 0))\/33 + ((2*I)\/33)*sqrt(2)*wr(4, 0) + ((32\/99 + (94*I)\/99)*wr(4, 1))\/sqrt(5) - (4\/9 - (2*I)\/9)*sqrt(10)*wr(4, 1) - ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) + (48*wr(6, 0))\/(11*sqrt(13)) - (2\/11 - I\/11)*sqrt(42\/13)*wr(6, 1) - (12\/11 - (6*I)\/11)*sqrt(21\/65)*wr(6, 3)"
		],
		[
			0,
			10,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 + (13\/11 + (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + (34*wr(6, 1))\/(33*sqrt(13)) + (2\/11 - (4*I)\/11)*sqrt(5\/13)*wr(6, 3) + (2*sqrt(10\/13)*wr(6, 3))\/11"
		],
		[
			0,
			11,
			"(-5\/13 + (5*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((235\/156 - (5*I)\/13)*wr(5, 0))\/sqrt(231) + (235\/468 - (19*I)\/39)*sqrt(5\/154)*wr(5, 1) + (25\/13 + (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (19\/39 + (19*I)\/9)*sqrt(5\/77)*wr(5, 1) + ((85\/156 - I\/13)*wr(5, 1))\/sqrt(33) - (30\/143 + (6*I)\/143)*sqrt(7\/5)*wr(7, 0) - (3\/143 + (7*I)\/143)*sqrt(14\/5)*wr(7, 0) - (9\/52 + (7*I)\/39)*sqrt(11\/30)*wr(7, 1) - (1\/78 + (3*I)\/26)*sqrt(11\/15)*wr(7, 1) + ((17\/143 + (69*I)\/143)*wr(7, 1))\/sqrt(5) - ((937\/572 + (142*I)\/143)*wr(7, 1))\/sqrt(10) + (sqrt(231\/130)*wr(7, 3))\/4 - ((137\/858 - (45*I)\/286)*wr(7, 3))\/sqrt(15) + ((513\/572 - (203*I)\/429)*wr(7, 3))\/sqrt(30)"
		],
		[
			0,
			12,
			"(-2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(4, 0) + (1\/11 + I\/11)*sqrt(10\/7)*wr(4, 0) - (2\/11 - (6*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(35\/13)*wr(6, 0) - (2\/11 + (2*I)\/11)*sqrt(70\/13)*wr(6, 0) - (7\/33 - (41*I)\/33)*sqrt(5\/39)*wr(6, 1) + (10\/33 - (4*I)\/33)*sqrt(10\/39)*wr(6, 1) - (15\/11 - (25*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 - (12*I)\/11)*wr(6, 3))\/sqrt(39)"
		],
		[
			0,
			13,
			"(7\/39 + (5*I)\/39)*sqrt(5\/154)*wr(5, 0) + (145\/156 + (289*I)\/156)*sqrt(5\/77)*wr(5, 0) + (11\/39 + I\/39)*sqrt(5\/22)*wr(5, 1) - (31\/156 - (17*I)\/156)*sqrt(5\/11)*wr(5, 1) + ((217\/78 - (277*I)\/78)*wr(5, 1))\/sqrt(231) + ((1291\/156 + (3259*I)\/156)*wr(5, 1))\/sqrt(462) - (14\/143 + (14*I)\/143)*sqrt(7\/3)*wr(7, 0) - ((14*I)\/143)*sqrt(14\/3)*wr(7, 0) + (80\/143 + (58*I)\/143)*sqrt(2\/3)*wr(7, 1) - ((4\/13 - (94*I)\/143)*wr(7, 1))\/sqrt(3) + (2\/39 - I\/39)*sqrt(11)*wr(7, 1) - (2\/39 + I\/39)*sqrt(22)*wr(7, 1) - (10\/39 + (5*I)\/33)*wr(7, 3) + (50\/429 - (5*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			1,
			0,
			"(-2\/15 - (2*I)\/15)*sqrt(2\/3)*wr(1, 0) - ((2\/3 - (2*I)\/3)*wr(1, 0))\/sqrt(3) - ((12\/5 - (3*I)\/5)*wr(3, 0))\/sqrt(14)"
		],
		[
			1,
			1,
			"wr(0, 0) + sqrt(2\/15)*wr(2, 1) + (2*wr(2, 1))\/(7*sqrt(15)) - (12*sqrt(2\/5)*wr(4, 1))\/7"
		],
		[
			1,
			2,
			"(1\/3 + I\/7)*sqrt(2\/5)*wr(2, 1) - ((1\/7 + (17*I)\/21)*wr(2, 1))\/sqrt(5) - (2\/7 - (2*I)\/7)*sqrt(3)*wr(4, 0) - (17\/7 + (3*I)\/7)*sqrt(2\/15)*wr(4, 1) + ((4*I)\/7)*sqrt(5\/3)*wr(4, 1)"
		],
		[
			1,
			3,
			"((3\/5 - I)*wr(1, 0))\/sqrt(2) - ((5\/6 + (7*I)\/6)*wr(3, 0))\/sqrt(21) + ((17\/10 - (3*I)\/2)*wr(3, 0))\/sqrt(42) - ((5\/21 - (5*I)\/21)*wr(5, 0))\/sqrt(33) - (1\/7 - I\/7)*sqrt(5\/22)*wr(5, 1) - ((5 - 5*I)*wr(5, 1))\/sqrt(231)"
		],
		[
			1,
			4,
			"(1\/18 - (2*I)\/9)*sqrt(5\/7)*wr(3, 0) - (2\/9 - I\/9)*sqrt(10\/7)*wr(3, 0) - (8\/9 - (13*I)\/63)*sqrt(5\/22)*wr(5, 0) + (1\/63 + (13*I)\/18)*sqrt(5\/11)*wr(5, 0) - (I\/3)*sqrt(5\/154)*wr(5, 1) + (1\/3 - (7*I)\/6)*sqrt(5\/77)*wr(5, 1) - ((16\/3 - (53*I)\/42)*wr(5, 1))\/sqrt(33) + ((59\/21 + (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			1,
			5,
			"(I\/21)*sqrt(2\/3)*wr(2, 1) + ((2\/7 + (6*I)\/7)*wr(2, 1))\/sqrt(3) - (4*sqrt(5)*wr(4, 0))\/21 - ((2*I)\/21)*sqrt(10)*wr(4, 0) - (4\/9 + (22*I)\/63)*wr(4, 1) - (10\/63 - (40*I)\/63)*sqrt(2)*wr(4, 1) + ((4*I)\/33)*sqrt(70\/39)*wr(6, 1) - ((8*I)\/11)*sqrt(7\/39)*wr(6, 3)"
		],
		[
			1,
			6,
			"((-4\/3 - (4*I)\/3)*wr(2, 1))\/sqrt(35) - (8\/11 - (8*I)\/11)*sqrt(2\/21)*wr(4, 0) - ((8\/11 + (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 + (58*I)\/11)*sqrt(2\/105)*wr(4, 1) - (2\/11 + (2*I)\/11)*sqrt(21\/13)*wr(6, 0) - (2\/11 - (2*I)\/11)*sqrt(42\/13)*wr(6, 0) - (5\/11 + (5*I)\/11)*sqrt(2\/13)*wr(6, 1) - ((19\/33 - (5*I)\/33)*wr(6, 1))\/sqrt(13) - (17\/11 - (7*I)\/11)*sqrt(2\/65)*wr(6, 3) + (6\/11 + (6*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			1,
			7,
			"((1\/33 + I\/33)*wr(3, 0))\/sqrt(3) + ((37\/33 + (17*I)\/11)*wr(3, 0))\/sqrt(6) - ((137\/39 - (505*I)\/156)*wr(5, 0))\/sqrt(231) + ((185\/78 + (58*I)\/13)*wr(5, 0))\/sqrt(462) + ((1\/13 - (61*I)\/52)*wr(5, 1))\/sqrt(33) + ((7\/26 + (16*I)\/13)*wr(5, 1))\/sqrt(66) + ((1829\/156 + (178*I)\/13)*wr(5, 1))\/sqrt(385) - ((229\/39 - (241*I)\/156)*wr(5, 1))\/sqrt(770) + (46\/1573 + (46*I)\/1573)*sqrt(35)*wr(7, 0) - (2\/13 - (2*I)\/13)*sqrt(3\/55)*wr(7, 1) + (1\/13 + I\/13)*sqrt(30\/11)*wr(7, 1) - (46\/1573 + (46*I)\/1573)*sqrt(10)*wr(7, 1) - (2\/143 - (2*I)\/143)*sqrt(3\/5)*wr(7, 3) + (149\/1573 + (149*I)\/1573)*sqrt(30)*wr(7, 3)"
		],
		[
			1,
			8,
			"((8*I)\/21)*sqrt(2\/15)*wr(2, 1) + (2*sqrt(5\/3)*wr(2, 1))\/7 - (4*wr(4, 0))\/33 - ((2*I)\/33)*sqrt(2)*wr(4, 0) + ((32\/99 - (130*I)\/693)*wr(4, 1))\/sqrt(5) - (10\/63 + (2*I)\/9)*sqrt(10)*wr(4, 1) + ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) + (48*wr(6, 0))\/(11*sqrt(13)) - (6\/11 + (13*I)\/33)*sqrt(14\/39)*wr(6, 1) - (36\/11 + (10*I)\/11)*sqrt(7\/195)*wr(6, 3)"
		],
		[
			1,
			9,
			"((17\/198 - (2*I)\/9)*wr(3, 0))\/sqrt(7) - ((10\/9 + I\/9)*wr(3, 0))\/sqrt(14) - ((17\/117 - (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 + I\/9)*wr(5, 0))\/sqrt(22) - (I\/3)*sqrt(7\/22)*wr(5, 1) - (5\/39 + I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(165) - ((103\/39 - (5*I)\/6)*wr(5, 1))\/sqrt(330) - (12*sqrt(14\/55)*wr(7, 1))\/13 - (12*sqrt(14\/5)*wr(7, 3))\/143"
		],
		[
			1,
			10,
			"(-10*sqrt(2\/3)*wr(3, 0))\/33 - (25\/39 + (5*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((235\/156 - (5*I)\/13)*wr(5, 0))\/sqrt(231) + (235\/468 + (37*I)\/39)*sqrt(5\/154)*wr(5, 1) + (5\/39 - (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (1\/3 - (19*I)\/9)*sqrt(5\/77)*wr(5, 1) + ((85\/156 + (5*I)\/39)*wr(5, 1))\/sqrt(33) - (30\/143 + (262*I)\/4719)*sqrt(7\/5)*wr(7, 0) + (131\/4719 + (7*I)\/143)*sqrt(14\/5)*wr(7, 0) - (9\/52 - I\/13)*sqrt(11\/30)*wr(7, 1) + ((101\/4719 - (69*I)\/143)*wr(7, 1))\/sqrt(5) - ((937\/572 - (5606*I)\/4719)*wr(7, 1))\/sqrt(10) - ((17\/26 - (33*I)\/26)*wr(7, 1))\/sqrt(165) + (sqrt(231\/130)*wr(7, 3))\/4 + ((2111\/3146 - (45*I)\/286)*wr(7, 3))\/sqrt(15) + ((513\/572 - (2177*I)\/1573)*wr(7, 3))\/sqrt(30)"
		],
		[
			1,
			11,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 - (7\/165 + (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((34\/33 + (8*I)\/165)*wr(6, 1))\/sqrt(13) + (2\/11 - (8*I)\/33)*sqrt(10\/13)*wr(6, 3) + ((26\/33 + (20*I)\/11)*wr(6, 3))\/sqrt(65) + ((16*I)\/65)*sqrt(7\/51)*wr(8, 1) + (56*sqrt(14\/51)*wr(8, 1))\/65 - ((16*I)\/39)*sqrt(11\/85)*wr(8, 3) - (56*sqrt(22\/85)*wr(8, 3))\/39"
		],
		[
			1,
			12,
			"(5\/99 - (5*I)\/99)*sqrt(5)*wr(3, 0) + (2\/99 + (2*I)\/99)*sqrt(10)*wr(3, 0) - (71\/117 + (77*I)\/117)*sqrt(5\/154)*wr(5, 0) - (787\/468 + (515*I)\/468)*sqrt(5\/77)*wr(5, 0) + (7\/39 - I\/13)*sqrt(5\/22)*wr(5, 1) + (31\/156 - (17*I)\/156)*sqrt(5\/11)*wr(5, 1) + ((109\/78 - (385*I)\/78)*wr(5, 1))\/sqrt(231) - ((3019\/156 + (1531*I)\/156)*wr(5, 1))\/sqrt(462) + (14\/143 + (14*I)\/143)*sqrt(7\/3)*wr(7, 0) + (108\/1573 - (46*I)\/1573)*sqrt(14\/3)*wr(7, 0) + (3\/13 + (8*I)\/13)*sqrt(2\/11)*wr(7, 1) - (58\/143 + (80*I)\/143)*sqrt(2\/3)*wr(7, 1) - (314\/1573 - (192*I)\/1573)*sqrt(3)*wr(7, 1) + ((9\/13 - (2*I)\/13)*wr(7, 1))\/sqrt(11) + (21\/1573 + (186*I)\/1573)*wr(7, 3) + (1\/143 - (16*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			1,
			13,
			"(-2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(4, 0) - (1\/11 + I\/11)*sqrt(10\/7)*wr(4, 0) - (6\/11 - (2*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(35\/13)*wr(6, 0) + (2\/11 + (2*I)\/11)*sqrt(70\/13)*wr(6, 0) + (2\/33 - (4*I)\/11)*sqrt(10\/39)*wr(6, 1) - ((43\/11 + (41*I)\/33)*wr(6, 1))\/sqrt(195) - (5\/11 + (5*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 - (12*I)\/11)*wr(6, 3))\/sqrt(39) - (16\/13 - (16*I)\/13)*sqrt(7\/85)*wr(8, 1) + (16\/13 - (16*I)\/13)*sqrt(11\/51)*wr(8, 3)"
		],
		[
			2,
			0,
			"((1 + (3*I)\/5)*wr(1, 0))\/sqrt(2) + (2*wr(3, 0))\/sqrt(21) + ((3\/2 + (17*I)\/10)*wr(3, 0))\/sqrt(42)"
		],
		[
			2,
			1,
			"(1\/3 - I\/7)*sqrt(2\/5)*wr(2, 1) - ((1\/7 - (17*I)\/21)*wr(2, 1))\/sqrt(5) - (2\/7 + (2*I)\/7)*sqrt(3)*wr(4, 0) - (17\/7 - (3*I)\/7)*sqrt(2\/15)*wr(4, 1) - ((4*I)\/7)*sqrt(5\/3)*wr(4, 1)"
		],
		[
			2,
			2,
			"wr(0, 0) - (2*sqrt(2\/15)*wr(2, 1))\/7 + (8*wr(2, 1))\/(7*sqrt(15)) + (2*wr(4, 0))\/7 - (4*sqrt(2\/5)*wr(4, 1))\/21 - (8*sqrt(5)*wr(4, 1))\/21"
		],
		[
			2,
			3,
			"(-2\/35 + (3*I)\/35)*sqrt(2\/3)*wr(1, 0) - ((3\/7 + (2*I)\/7)*wr(1, 0))\/sqrt(3) - (16\/45 + (2*I)\/15)*sqrt(2\/7)*wr(3, 0) - ((1\/3 - (8*I)\/9)*wr(3, 0))\/sqrt(7) - ((5\/14 - (100*I)\/63)*wr(5, 0))\/sqrt(11) - (325*wr(5, 0))\/(126*sqrt(22)) - (37\/42 - (80*I)\/21)*sqrt(5\/66)*wr(5, 1) - (25\/84 + (20*I)\/21)*sqrt(5\/33)*wr(5, 1) + (5*wr(5, 1))\/(6*sqrt(77)) + (25*wr(5, 1))\/(6*sqrt(154))"
		],
		[
			2,
			4,
			"(5\/14 - (3*I)\/14)*sqrt(5)*wr(1, 0) + (1 + I\/3)*sqrt(5\/42)*wr(3, 0) + (29\/42 - I\/21)*sqrt(5\/66)*wr(5, 0) - (17\/28 - (19*I)\/28)*sqrt(5\/33)*wr(5, 0) - (1\/2 + I\/3)*sqrt(5\/462)*wr(5, 1) - (7\/12 - (5*I)\/12)*sqrt(5\/231)*wr(5, 1) + ((191\/252 - (17*I)\/42)*wr(5, 1))\/sqrt(11) - ((101\/28 - (317*I)\/84)*wr(5, 1))\/sqrt(22)"
		],
		[
			2,
			5,
			"(1\/21 - I\/63)*wr(2, 1) + ((23\/63 - I\/21)*wr(2, 1))\/sqrt(2) + (4\/77 + (4*I)\/77)*sqrt(15)*wr(4, 0) - (2\/77 - (2*I)\/77)*sqrt(30)*wr(4, 0) - (100\/231 - (80*I)\/231)*sqrt(2\/3)*wr(4, 1) + ((8\/231 - (320*I)\/231)*wr(4, 1))\/sqrt(3) + (20\/11 + (20*I)\/11)*sqrt(5\/39)*wr(6, 0) - (10\/11 - (10*I)\/11)*sqrt(10\/39)*wr(6, 0) + (17\/99 + I\/33)*sqrt(35\/26)*wr(6, 1) + (5\/33 - (25*I)\/99)*sqrt(35\/13)*wr(6, 1) + (13\/33 + (7*I)\/33)*sqrt(7\/13)*wr(6, 3) - (5\/33 + (5*I)\/33)*sqrt(14\/13)*wr(6, 3)"
		],
		[
			2,
			6,
			"((2*I)\/3)*sqrt(10\/21)*wr(2, 1) + (((2*I)\/3)*wr(2, 1))\/sqrt(105) + (8*sqrt(2\/7)*wr(4, 0))\/11 + (((8*I)\/11)*wr(4, 0))\/sqrt(7) + (56\/33 - (20*I)\/33)*sqrt(2\/35)*wr(4, 1) + ((16*I)\/33)*sqrt(5\/7)*wr(4, 1) + ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) + (6*sqrt(14\/13)*wr(6, 0))\/11 + ((40*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((8\/11 - (56*I)\/33)*wr(6, 1))\/sqrt(39) - (24\/11 + (20*I)\/11)*sqrt(2\/195)*wr(6, 3) + ((8*I)\/11)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			2,
			7,
			"((2*I)\/99)*wr(3, 0) + ((1\/9 - (4*I)\/33)*wr(3, 0))\/sqrt(2) + (28\/117 + (44*I)\/39)*sqrt(2\/77)*wr(5, 0) - ((4\/39 + (82*I)\/117)*wr(5, 0))\/sqrt(77) - (38\/3 - (15*I)\/13)*sqrt(2\/1155)*wr(5, 1) + (20\/39 - (4*I)\/39)*sqrt(2\/11)*wr(5, 1) - ((20\/39 - (22*I)\/39)*wr(5, 1))\/sqrt(11) - ((28\/39 - (340*I)\/39)*wr(5, 1))\/sqrt(1155) + (7\/143 + (5*I)\/1573)*sqrt(35\/3)*wr(7, 0) - ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) + (11\/26 - (3*I)\/26)*sqrt(5\/22)*wr(7, 1) + (31\/143 - (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) - (23\/143 - (37*I)\/1573)*sqrt(15\/2)*wr(7, 1) - ((3\/26 - (5*I)\/104)*wr(7, 1))\/sqrt(55) + ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) - (15\/286 - (269*I)\/3146)*sqrt(5\/2)*wr(7, 3) - ((93\/286 - (3075*I)\/12584)*wr(7, 3))\/sqrt(5)"
		],
		[
			2,
			8,
			"(2\/63 + (16*I)\/21)*sqrt(2\/5)*wr(2, 1) + ((2*I)\/63)*sqrt(5)*wr(2, 1) - (12\/77 + (12*I)\/77)*sqrt(3)*wr(4, 0) + (6\/77 - (6*I)\/77)*sqrt(6)*wr(4, 0) + (2\/33 - (34*I)\/231)*sqrt(10\/3)*wr(4, 1) - ((152\/231 + (232*I)\/231)*wr(4, 1))\/sqrt(15) - (14\/11 - (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 + (28*I)\/11)*wr(6, 0))\/sqrt(39) - (10\/33 + (20*I)\/99)*sqrt(7\/13)*wr(6, 1) + (5\/99 + I\/11)*sqrt(14\/13)*wr(6, 1) + (14\/33 + (14*I)\/33)*sqrt(7\/65)*wr(6, 3) - (2\/33 + (8*I)\/33)*sqrt(70\/13)*wr(6, 3)"
		],
		[
			2,
			9,
			"(-4\/33 - (16*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((31\/33 - (17*I)\/33)*wr(3, 0))\/sqrt(21) - ((121\/78 - (5*I)\/6)*wr(5, 0))\/sqrt(33) + ((35\/39 + (67*I)\/39)*wr(5, 0))\/sqrt(66) + (1\/13 - I\/3)*sqrt(7\/66)*wr(5, 1) - (17\/78 + (23*I)\/78)*sqrt(7\/33)*wr(5, 1) + ((97\/234 + (73*I)\/26)*wr(5, 1))\/sqrt(55) - ((457\/78 - (193*I)\/78)*wr(5, 1))\/sqrt(110) + (98\/1573 - (98*I)\/1573)*sqrt(5)*wr(7, 0) + (98*sqrt(10)*wr(7, 0))\/1573 + (1\/13 - (4*I)\/13)*sqrt(42\/55)*wr(7, 1) + (sqrt(105\/11)*wr(7, 1))\/13 - (94\/1573 + (4*I)\/143)*sqrt(35)*wr(7, 1) - (58\/1573 - (80*I)\/1573)*sqrt(70)*wr(7, 1) + (1\/1573 + (76*I)\/1573)*sqrt(42\/5)*wr(7, 3) + (29\/1573 - (4*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			2,
			10,
			"(125\/198 + (25*I)\/66)*wr(3, 0) + ((5\/99 + (5*I)\/99)*wr(3, 0))\/sqrt(2) + ((515\/234 + (100*I)\/39)*wr(5, 0))\/sqrt(77) + ((895\/234 - (160*I)\/117)*wr(5, 0))\/sqrt(154) + (211\/78 + (82*I)\/39)*sqrt(5\/462)*wr(5, 1) + (81\/52 - (2*I)\/13)*sqrt(5\/231)*wr(5, 1) - ((35\/78 + (10*I)\/39)*wr(5, 1))\/sqrt(11) - ((35\/78 - (20*I)\/39)*wr(5, 1))\/sqrt(22) + (219\/1573 + (31*I)\/363)*sqrt(7\/15)*wr(7, 0) + (25\/363 - (6*I)\/143)*sqrt(14\/15)*wr(7, 0) - ((17971\/37752 - (48*I)\/143)*wr(7, 1))\/sqrt(15) + ((665\/12584 - (5029*I)\/37752)*wr(7, 1))\/sqrt(30) + ((175\/312 - (4*I)\/13)*wr(7, 1))\/sqrt(55) + ((43\/104 + (265*I)\/312)*wr(7, 1))\/sqrt(110) - (19\/24 + (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) - (17\/24 + (2*I)\/3)*sqrt(35\/143)*wr(7, 3) - ((1351\/37752 - (38*I)\/429)*wr(7, 3))\/sqrt(5) - ((4313\/37752 + (6385*I)\/37752)*wr(7, 3))\/sqrt(10)"
		],
		[
			2,
			11,
			"(-20\/143 - (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (10\/429 - (10*I)\/143)*sqrt(35)*wr(4, 1) - (2\/11 + (2*I)\/11)*sqrt(14\/13)*wr(6, 0) - (19\/55 - (81*I)\/55)*sqrt(2\/39)*wr(6, 1) + ((54\/55 - (34*I)\/55)*wr(6, 1))\/sqrt(39) + (14\/33 + (14*I)\/33)*sqrt(10\/39)*wr(6, 3) - ((14\/33 - (26*I)\/33)*wr(6, 3))\/sqrt(195) - (8\/13 + (8*I)\/13)*sqrt(14\/17)*wr(8, 0) - (16\/195 - (56*I)\/195)*sqrt(7\/17)*wr(8, 1) + (31\/195 + (131*I)\/195)*sqrt(14\/17)*wr(8, 1) + (16\/39 - (56*I)\/39)*sqrt(11\/255)*wr(8, 3) - (61\/39 + (41*I)\/39)*sqrt(22\/255)*wr(8, 3)"
		],
		[
			2,
			12,
			"(10\/99 + I\/33)*sqrt(5\/6)*wr(3, 0) + (5\/66 + (10*I)\/99)*sqrt(5\/3)*wr(3, 0) - (343\/234 + (47*I)\/78)*sqrt(5\/462)*wr(5, 0) - (29\/26 + (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 - (7*I)\/78)*sqrt(5\/66)*wr(5, 1) - (11\/78 - (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 - (157*I)\/468)*wr(5, 1))\/sqrt(77) - ((1049\/234 + (80*I)\/39)*wr(5, 1))\/sqrt(154) + ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 + (2*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 + (136*I)\/4719)*wr(7, 1) + ((8\/143 + (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 + (2*I)\/13)*wr(7, 1))\/sqrt(33) + ((10\/13 + (3*I)\/52)*wr(7, 1))\/sqrt(66) - ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) + (38\/143 - (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 + (98*I)\/1573)*wr(7, 3))\/sqrt(3)"
		],
		[
			2,
			13,
			"(-4*sqrt(5\/21)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) + (8\/429 + (74*I)\/429)*sqrt(7\/3)*wr(4, 1) - (160\/429 - (70*I)\/429)*sqrt(14\/3)*wr(4, 1) + (8*sqrt(35\/39)*wr(6, 0))\/11 + ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) - (2\/33 - I\/33)*sqrt(10\/13)*wr(6, 1) + ((4\/33 + (20*I)\/33)*wr(6, 1))\/sqrt(65) + (20\/33 + (20*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((4\/11 - (14*I)\/33)*wr(6, 3))\/sqrt(13) + (68\/13 + (120*I)\/13)*sqrt(7\/255)*wr(8, 1) - (20\/13 - (2*I)\/13)*sqrt(70\/51)*wr(8, 1) - (28\/39 + (40*I)\/39)*sqrt(11\/17)*wr(8, 3) + (20\/13 + (10*I)\/39)*sqrt(22\/17)*wr(8, 3)"
		],
		[
			3,
			0,
			"(2\/21 + (2*I)\/21)*sqrt(2\/5)*wr(2, 1) + ((19\/21 - I\/21)*wr(2, 1))\/sqrt(5) - (2\/7 + (2*I)\/7)*sqrt(3)*wr(4, 0) - (2\/7 + (2*I)\/7)*sqrt(5\/3)*wr(4, 1) + (1\/7 - (3*I)\/7)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			3,
			1,
			"((3\/5 + I)*wr(1, 0))\/sqrt(2) - ((5\/6 - (7*I)\/6)*wr(3, 0))\/sqrt(21) + ((17\/10 + (3*I)\/2)*wr(3, 0))\/sqrt(42) - ((5\/21 + (5*I)\/21)*wr(5, 0))\/sqrt(33) - (1\/7 + I\/7)*sqrt(5\/22)*wr(5, 1) - ((5 + 5*I)*wr(5, 1))\/sqrt(231)"
		],
		[
			3,
			2,
			"(-2\/35 - (3*I)\/35)*sqrt(2\/3)*wr(1, 0) - ((3\/7 - (2*I)\/7)*wr(1, 0))\/sqrt(3) - (16\/45 - (2*I)\/15)*sqrt(2\/7)*wr(3, 0) - ((1\/3 + (8*I)\/9)*wr(3, 0))\/sqrt(7) - ((5\/14 + (100*I)\/63)*wr(5, 0))\/sqrt(11) - (325*wr(5, 0))\/(126*sqrt(22)) - (37\/42 + (80*I)\/21)*sqrt(5\/66)*wr(5, 1) - (25\/84 - (20*I)\/21)*sqrt(5\/33)*wr(5, 1) + (5*wr(5, 1))\/(6*sqrt(77)) + (25*wr(5, 1))\/(6*sqrt(154))"
		],
		[
			3,
			3,
			"wr(0, 0) - (2*sqrt(2\/15)*wr(2, 1))\/7 + (8*wr(2, 1))\/(21*sqrt(15)) + (2*wr(4, 0))\/7 - (8*sqrt(5)*wr(4, 1))\/21 - (4*sqrt(10)*wr(4, 1))\/21 - (100*wr(6, 1))\/(33*sqrt(273)) + (20*sqrt(10\/273)*wr(6, 3))\/11"
		],
		[
			3,
			4,
			"(11\/63 + I\/9)*wr(2, 1) - ((1\/63 + (19*I)\/63)*wr(2, 1))\/sqrt(2) - (4\/77 + (4*I)\/77)*sqrt(15)*wr(4, 0) - (2\/77 - (2*I)\/77)*sqrt(30)*wr(4, 0) + (10\/77 + (10*I)\/11)*sqrt(2\/3)*wr(4, 1) + ((92\/77 + (12*I)\/77)*wr(4, 1))\/sqrt(3) - (20\/11 + (20*I)\/11)*sqrt(5\/39)*wr(6, 0) - (10\/11 - (10*I)\/11)*sqrt(10\/39)*wr(6, 0) - (25\/99 + (115*I)\/99)*sqrt(5\/182)*wr(6, 1) + (185\/99 - (95*I)\/99)*sqrt(5\/91)*wr(6, 1) + (25\/33 + (25*I)\/33)*sqrt(2\/91)*wr(6, 3) - ((15\/11 + (95*I)\/33)*wr(6, 3))\/sqrt(91)"
		],
		[
			3,
			5,
			"(3\/14 - (5*I)\/14)*sqrt(5)*wr(1, 0) - (3\/11 + (13*I)\/33)*sqrt(10\/21)*wr(3, 0) - (19\/28 - (17*I)\/28)*sqrt(5\/33)*wr(5, 0) - (11\/91 + (17*I)\/182)*sqrt(15\/22)*wr(5, 0) - (43\/39 - (151*I)\/78)*sqrt(5\/462)*wr(5, 1) - (5\/12 - (7*I)\/12)*sqrt(5\/231)*wr(5, 1) - ((115\/546 + (467*I)\/3276)*wr(5, 1))\/sqrt(11) - ((317\/84 - (101*I)\/28)*wr(5, 1))\/sqrt(22) - (1610\/14157 - (1610*I)\/14157)*sqrt(2)*wr(7, 0) + (10\/39 - (10*I)\/39)*sqrt(7\/33)*wr(7, 1) + (460\/14157 - (460*I)\/14157)*sqrt(7)*wr(7, 1) - (1270\/4719 - (1270*I)\/4719)*sqrt(7\/3)*wr(7, 3)"
		],
		[
			3,
			6,
			"((-2*I)\/33)*wr(3, 0) + ((1\/11 - (4*I)\/33)*wr(3, 0))\/sqrt(2) + (34\/39 + (44*I)\/39)*sqrt(2\/77)*wr(5, 0) + ((4\/39 - (20*I)\/39)*wr(5, 0))\/sqrt(77) + (38\/3 + 2*I)*sqrt(2\/1155)*wr(5, 1) + (2\/13 - (4*I)\/39)*sqrt(2\/11)*wr(5, 1) + ((20\/39 + (4*I)\/39)*wr(5, 1))\/sqrt(11) + ((418\/39 + (340*I)\/39)*wr(5, 1))\/sqrt(1155) - (7\/143 - (61*I)\/4719)*sqrt(35\/3)*wr(7, 0) - ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) - (11\/26 + (17*I)\/78)*sqrt(5\/22)*wr(7, 1) - (19\/78 - I\/104)*sqrt(5\/11)*wr(7, 1) + (69\/143 + (241*I)\/4719)*sqrt(5\/6)*wr(7, 1) - (31\/143 + (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) + ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) + (15\/286 + (1271*I)\/9438)*sqrt(5\/2)*wr(7, 3) + (35\/858 + (615*I)\/12584)*sqrt(5)*wr(7, 3)"
		],
		[
			3,
			7,
			"((2*I)\/33)*sqrt(5\/21)*wr(2, 1) + (4\/33 + (2*I)\/3)*sqrt(10\/21)*wr(2, 1) - (8*sqrt(2\/7)*wr(4, 0))\/11 + (((8*I)\/11)*wr(4, 0))\/sqrt(7) - (56\/33 + (32*I)\/33)*sqrt(2\/35)*wr(4, 1) + (8\/33 + (16*I)\/33)*sqrt(5\/7)*wr(4, 1) + ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) - (6*sqrt(14\/13)*wr(6, 0))\/11 - (2\/33 - (40*I)\/33)*sqrt(2\/39)*wr(6, 1) + ((8\/11 + (8*I)\/33)*wr(6, 1))\/sqrt(39) + (8\/11 - (4*I)\/11)*sqrt(6\/65)*wr(6, 3) + (4\/11 + (8*I)\/11)*sqrt(5\/39)*wr(6, 3) + ((40*I)\/143)*sqrt(7\/17)*wr(8, 1) - (8*sqrt(14\/17)*wr(8, 1))\/143 - ((40*I)\/13)*sqrt(5\/561)*wr(8, 3) + (8*sqrt(10\/561)*wr(8, 3))\/13"
		],
		[
			3,
			8,
			"(-4\/11 - (8*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((1\/11 + (17*I)\/11)*wr(3, 0))\/sqrt(21) + ((145\/182 - (289*I)\/182)*wr(5, 0))\/sqrt(33) + ((99\/91 + (139*I)\/91)*wr(5, 0))\/sqrt(66) + ((339\/182 + (2227*I)\/1638)*wr(5, 1))\/sqrt(55) + ((1291\/546 - (3259*I)\/546)*wr(5, 1))\/sqrt(110) + ((115\/78 + (157*I)\/78)*wr(5, 1))\/sqrt(231) - ((47\/39 + (23*I)\/39)*wr(5, 1))\/sqrt(462) - (98\/1573 - (98*I)\/1573)*sqrt(5)*wr(7, 0) + (322\/14157 + (560*I)\/14157)*sqrt(10)*wr(7, 0) + (4\/39 + (5*I)\/39)*sqrt(35\/33)*wr(7, 1) - (2\/13 - I\/13)*sqrt(70\/33)*wr(7, 1) - (488\/14157 + (58*I)\/1089)*sqrt(35)*wr(7, 1) + (80\/1573 - (58*I)\/1573)*sqrt(70)*wr(7, 1) - (76\/4719 + (59*I)\/4719)*sqrt(35\/3)*wr(7, 3) + (50\/1573 + (5*I)\/1573)*sqrt(70\/3)*wr(7, 3)"
		],
		[
			3,
			9,
			"(2\/99 - (8*I)\/693)*sqrt(5)*wr(2, 1) + (8\/63 + (2*I)\/63)*sqrt(10)*wr(2, 1) - (12\/77 + (12*I)\/77)*sqrt(3)*wr(4, 0) - (6\/77 - (6*I)\/77)*sqrt(6)*wr(4, 0) - (2\/11 - (2*I)\/77)*sqrt(10\/3)*wr(4, 1) - ((136\/77 - (8*I)\/77)*wr(4, 1))\/sqrt(15) + (14\/11 - (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 + (28*I)\/11)*wr(6, 0))\/sqrt(39) + (8\/99 - (2*I)\/99)*sqrt(7\/13)*wr(6, 1) + (13\/99 + I\/99)*sqrt(14\/13)*wr(6, 1) + (2\/11 + (2*I)\/3)*sqrt(7\/65)*wr(6, 3) - (4\/33 - (2*I)\/33)*sqrt(70\/13)*wr(6, 3) - (112\/143 + (112*I)\/143)*sqrt(3\/17)*wr(8, 1) + (16\/13 + (16*I)\/13)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			3,
			10,
			"(-10\/33 - (10*I)\/33)*sqrt(10\/21)*wr(2, 1) - (20\/143 + (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (50\/429 + (10*I)\/13)*sqrt(5\/7)*wr(4, 1) - (2\/11 + (2*I)\/11)*sqrt(14\/13)*wr(6, 0) + (41\/33 - (19*I)\/33)*sqrt(2\/39)*wr(6, 1) + ((2\/11 + (2*I)\/11)*wr(6, 1))\/sqrt(39) + (2\/3 + (14*I)\/33)*sqrt(5\/39)*wr(6, 3) + (14\/33 + (14*I)\/33)*sqrt(10\/39)*wr(6, 3) - (8\/13 + (8*I)\/13)*sqrt(14\/17)*wr(8, 0) + (4\/39 + (4*I)\/39)*sqrt(7\/17)*wr(8, 1) + (269\/429 + (49*I)\/429)*sqrt(14\/17)*wr(8, 1) - (71\/39 + (115*I)\/39)*sqrt(10\/561)*wr(8, 3) - (4\/39 + (4*I)\/39)*sqrt(55\/51)*wr(8, 3)"
		],
		[
			3,
			11,
			"(1025\/2574 + (175*I)\/286)*wr(3, 0) + ((25\/1287 + (25*I)\/1287)*wr(3, 0))\/sqrt(2) + ((280\/117 + (185*I)\/78)*wr(5, 0))\/sqrt(77) - ((290\/117 - (635*I)\/234)*wr(5, 0))\/sqrt(154) + (70\/39 + (235*I)\/78)*sqrt(5\/462)*wr(5, 1) - (15\/13 - (29*I)\/52)*sqrt(5\/231)*wr(5, 1) - ((2\/13 + (43*I)\/78)*wr(5, 1))\/sqrt(11) + ((10\/39 - (55*I)\/78)*wr(5, 1))\/sqrt(22) - (19\/1573 - (1117*I)\/4719)*sqrt(7\/15)*wr(7, 0) + (32\/4719 + (185*I)\/1573)*sqrt(14\/15)*wr(7, 0) + ((1124\/4719 - (7217*I)\/12584)*wr(7, 1))\/sqrt(15) + ((777\/12584 - (5365*I)\/37752)*wr(7, 1))\/sqrt(30) + ((667\/1326 + (2425*I)\/1768)*wr(7, 1))\/sqrt(55) + ((1811\/1768 + (1265*I)\/5304)*wr(7, 1))\/sqrt(110) - (19\/24 + (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) - (1\/51 + (25*I)\/408)*sqrt(35\/143)*wr(7, 3) + ((79007\/160446 + (236213*I)\/641784)*wr(7, 3))\/sqrt(5) - ((551137\/641784 - (369271*I)\/641784)*wr(7, 3))\/sqrt(10) - (3\/2 + (3*I)\/2)*sqrt(385\/8398)*wr(9, 1) - (5\/102 + (5*I)\/102)*sqrt(77\/494)*wr(9, 1) + (4\/51 - (4*I)\/51)*sqrt(77\/247)*wr(9, 1) - (5\/442 + (5*I)\/442)*sqrt(55\/114)*wr(9, 3) - (1\/34 + I\/34)*sqrt(385\/494)*wr(9, 3) + (4\/221 - (4*I)\/221)*sqrt(55\/57)*wr(9, 3)"
		],
		[
			3,
			12,
			"((20*I)\/99)*sqrt(2\/7)*wr(2, 1) + (50*wr(2, 1))\/(99*sqrt(7)) - (4*sqrt(5\/21)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) - (470\/429 + (490*I)\/429)*sqrt(2\/21)*wr(4, 1) + ((56\/429 + (2*I)\/429)*wr(4, 1))\/sqrt(21) + (8*sqrt(35\/39)*wr(6, 0))\/11 - ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (16\/99 - (4*I)\/33)*sqrt(5\/13)*wr(6, 1) - (2\/33 - I\/99)*sqrt(10\/13)*wr(6, 1) - ((20*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((4\/11 + (2*I)\/11)*wr(6, 3))\/sqrt(13) - (20\/13 + (30*I)\/143)*sqrt(70\/51)*wr(8, 1) + (4\/11 - (8*I)\/13)*sqrt(105\/17)*wr(8, 1) + (220\/13 - (70*I)\/39)*sqrt(2\/187)*wr(8, 3) - ((340\/39 - (440*I)\/39)*wr(8, 3))\/sqrt(187)"
		],
		[
			3,
			13,
			"(35\/858 - (10*I)\/99)*sqrt(5\/3)*wr(3, 0) + (5*sqrt(10\/3)*wr(3, 0))\/99 - (343\/234 - (19*I)\/78)*sqrt(5\/462)*wr(5, 0) - (9\/26 - (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 + (19*I)\/78)*sqrt(5\/66)*wr(5, 1) - (23\/78 + (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 - (95*I)\/468)*wr(5, 1))\/sqrt(77) - ((509\/234 - (80*I)\/39)*wr(5, 1))\/sqrt(154) - ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 - (94*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 - (320*I)\/4719)*wr(7, 1) + ((8\/143 - (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 + (2*I)\/13)*wr(7, 1))\/sqrt(33) - ((278\/221 + (3*I)\/52)*wr(7, 1))\/sqrt(66) + ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) - (90\/2431 - (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 + (410*I)\/1573)*wr(7, 3))\/sqrt(3) + (8*sqrt(385\/741)*wr(9, 1))\/17 + (40*sqrt(11\/19)*wr(9, 3))\/221"
		],
		[
			4,
			0,
			"(-1\/7*I)*sqrt(2\/3)*wr(2, 1) - ((2\/7 + (6*I)\/7)*wr(2, 1))\/sqrt(3) + (4*sqrt(5)*wr(4, 0))\/21 + ((2*I)\/21)*sqrt(10)*wr(4, 0) + (4\/9 + (10*I)\/63)*wr(4, 1) + (10\/63 - (40*I)\/63)*sqrt(2)*wr(4, 1)"
		],
		[
			4,
			1,
			"(1\/18 + (2*I)\/9)*sqrt(5\/7)*wr(3, 0) - (2\/9 + I\/9)*sqrt(10\/7)*wr(3, 0) - (8\/9 + (13*I)\/63)*sqrt(5\/22)*wr(5, 0) + (1\/63 - (13*I)\/18)*sqrt(5\/11)*wr(5, 0) + (I\/3)*sqrt(5\/154)*wr(5, 1) + (1\/3 + (7*I)\/6)*sqrt(5\/77)*wr(5, 1) - ((16\/3 + (53*I)\/42)*wr(5, 1))\/sqrt(33) + ((59\/21 - (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			4,
			2,
			"(5\/14 + (3*I)\/14)*sqrt(5)*wr(1, 0) + (1 - I\/3)*sqrt(5\/42)*wr(3, 0) + (29\/42 + I\/21)*sqrt(5\/66)*wr(5, 0) - (17\/28 + (19*I)\/28)*sqrt(5\/33)*wr(5, 0) - (1\/2 - I\/3)*sqrt(5\/462)*wr(5, 1) - (7\/12 + (5*I)\/12)*sqrt(5\/231)*wr(5, 1) + ((191\/252 + (17*I)\/42)*wr(5, 1))\/sqrt(11) - ((101\/28 + (317*I)\/84)*wr(5, 1))\/sqrt(22)"
		],
		[
			4,
			3,
			"(11\/63 - I\/9)*wr(2, 1) - ((1\/63 - (19*I)\/63)*wr(2, 1))\/sqrt(2) - (4\/77 - (4*I)\/77)*sqrt(15)*wr(4, 0) - (2\/77 + (2*I)\/77)*sqrt(30)*wr(4, 0) + (10\/77 - (10*I)\/11)*sqrt(2\/3)*wr(4, 1) + ((92\/77 - (12*I)\/77)*wr(4, 1))\/sqrt(3) - (20\/11 - (20*I)\/11)*sqrt(5\/39)*wr(6, 0) - (10\/11 + (10*I)\/11)*sqrt(10\/39)*wr(6, 0) - (25\/99 - (115*I)\/99)*sqrt(5\/182)*wr(6, 1) + (185\/99 + (95*I)\/99)*sqrt(5\/91)*wr(6, 1) + (25\/33 - (25*I)\/33)*sqrt(2\/91)*wr(6, 3) - ((15\/11 - (95*I)\/33)*wr(6, 3))\/sqrt(91)"
		],
		[
			4,
			4,
			"wr(0, 0) + (4*sqrt(5\/3)*wr(2, 1))\/21 - (sqrt(10\/3)*wr(2, 1))\/7 + (6*wr(4, 0))\/77 - (8*sqrt(5)*wr(4, 1))\/77 - (4*sqrt(10)*wr(4, 1))\/77 - (80*wr(6, 0))\/(33*sqrt(13)) - (5*sqrt(14\/39)*wr(6, 1))\/11 - (40*wr(6, 1))\/(33*sqrt(273)) + (80*sqrt(10\/273)*wr(6, 3))\/33 - (10*sqrt(35\/39)*wr(6, 3))\/33"
		],
		[
			4,
			5,
			"(-2\/63 + (4*I)\/63)*sqrt(2\/3)*wr(1, 0) - ((20\/63 + (10*I)\/63)*wr(1, 0))\/sqrt(3) - (8\/33 + (4*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((10\/33 - (20*I)\/33)*wr(3, 0))\/sqrt(7) - (230\/273 + (10*I)\/91)*sqrt(2\/11)*wr(5, 0) + ((30\/91 - (275*I)\/546)*wr(5, 0))\/sqrt(11) + (10\/13 + (10*I)\/39)*sqrt(2\/77)*wr(5, 1) + (62\/273 - (5*I)\/2)*sqrt(5\/66)*wr(5, 1) - (90\/91 + (202*I)\/273)*sqrt(5\/33)*wr(5, 1) - ((10\/13 + (25*I)\/26)*wr(5, 1))\/sqrt(77) - (28\/1089 - (2744*I)\/14157)*sqrt(5\/3)*wr(7, 0) + (98\/14157 + (28*I)\/1089)*sqrt(10\/3)*wr(7, 0) - (35\/468 - I\/13)*sqrt(35\/11)*wr(7, 1) + (2\/39 + (14*I)\/117)*sqrt(70\/11)*wr(7, 1) + (1099\/4356 + (74*I)\/1573)*sqrt(35\/3)*wr(7, 1) - (256\/14157 + (644*I)\/4719)*sqrt(70\/3)*wr(7, 1) - (49*sqrt(5\/143)*wr(7, 3))\/36 - (119\/18876 + (17*I)\/4719)*sqrt(35)*wr(7, 3) - (398\/14157 + (70*I)\/4719)*sqrt(70)*wr(7, 3)"
		],
		[
			4,
			6,
			"(5\/9 - I\/3)*sqrt(7\/5)*wr(1, 0) + (3\/11 + I\/11)*sqrt(5\/6)*wr(3, 0) + ((5\/11 + I\/11)*wr(3, 0))\/sqrt(15) + (29\/13 - (2*I)\/13)*sqrt(5\/462)*wr(5, 0) - (51\/26 - (37*I)\/26)*sqrt(5\/231)*wr(5, 0) - (3\/13 + (2*I)\/13)*sqrt(5\/66)*wr(5, 1) + (1\/26 - (7*I)\/26)*sqrt(5\/33)*wr(5, 1) + ((191\/78 - (17*I)\/13)*wr(5, 1))\/sqrt(77) - ((389\/78 - (97*I)\/26)*wr(5, 1))\/sqrt(154) - (479\/14157 - (565*I)\/14157)*sqrt(7)*wr(7, 0) + (217\/14157 + (20*I)\/1089)*sqrt(14)*wr(7, 0) - (1789\/113256 + (1007*I)\/28314)*wr(7, 1) + ((18565\/113256 - (17125*I)\/113256)*wr(7, 1))\/sqrt(2) + ((77\/312 + (14*I)\/39)*wr(7, 1))\/sqrt(33) - ((277\/312 - (197*I)\/312)*wr(7, 1))\/sqrt(66) + (15\/8 - (5*I)\/2)*sqrt(7\/429)*wr(7, 3) + (1\/24 - I\/24)*sqrt(77\/78)*wr(7, 3) + (573\/12584 - (525*I)\/12584)*sqrt(3\/2)*wr(7, 3) - ((8669\/37752 - (493*I)\/4719)*wr(7, 3))\/sqrt(3)"
		],
		[
			4,
			7,
			"(1\/3 - (13*I)\/99)*sqrt(2\/7)*wr(2, 1) + (8*wr(2, 1))\/(99*sqrt(7)) - (6\/143 - (6*I)\/143)*sqrt(30\/7)*wr(4, 0) - (10\/13 - (70*I)\/143)*sqrt(2\/21)*wr(4, 1) + ((160\/143 - (640*I)\/143)*wr(4, 1))\/sqrt(21) - (4\/11 - (4*I)\/11)*sqrt(70\/39)*wr(6, 0) - (59\/33 + (43*I)\/99)*sqrt(2\/65)*wr(6, 1) + ((68\/99 - (20*I)\/33)*wr(6, 1))\/sqrt(65) + (4\/33 - (4*I)\/11)*sqrt(2\/13)*wr(6, 3) - ((6\/11 + (2*I)\/11)*wr(6, 3))\/sqrt(13) + (56\/143 - (56*I)\/143)*sqrt(70\/51)*wr(8, 0) + (292\/143 - (60*I)\/13)*sqrt(7\/255)*wr(8, 1) - (63\/13 + (7*I)\/143)*sqrt(14\/255)*wr(8, 1) + (77\/13 - (49*I)\/13)*sqrt(2\/187)*wr(8, 3) - ((60\/13 - (108*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			4,
			8,
			"(1\/9 - (4*I)\/9)*sqrt(5\/3)*wr(1, 0) + ((4\/9 + I\/9)*wr(1, 0))\/sqrt(30) + (26\/33 - I\/3)*sqrt(2\/35)*wr(3, 0) - (4\/33 - (14*I)\/33)*sqrt(5\/7)*wr(3, 0) + (1\/6 + (23*I)\/91)*sqrt(5\/22)*wr(5, 0) + (37\/364 - (49*I)\/156)*sqrt(5\/11)*wr(5, 0) - (7\/26 - (11*I)\/39)*sqrt(5\/154)*wr(5, 1) + (1\/4 + (35*I)\/52)*sqrt(5\/77)*wr(5, 1) + ((5\/52 + (593*I)\/546)*wr(5, 1))\/sqrt(33) + ((733\/1092 + (3*I)\/4)*wr(5, 1))\/sqrt(66) - (196\/1287 - (224*I)\/14157)*sqrt(2\/3)*wr(7, 0) - ((224\/14157 - (3136*I)\/14157)*wr(7, 0))\/sqrt(3) - (49\/468 - (5*I)\/39)*sqrt(7\/11)*wr(7, 1) + ((16*I)\/117)*sqrt(14\/11)*wr(7, 1) - (245\/5148 - (10*I)\/1573)*sqrt(7\/3)*wr(7, 1) + (76\/14157 - (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) + (49\/1716 + (581*I)\/4719)*sqrt(7)*wr(7, 3) - (4\/1089 + (80*I)\/4719)*sqrt(14)*wr(7, 3) + (49*wr(7, 3))\/(36*sqrt(143))"
		],
		[
			4,
			9,
			"(16\/231 - (2*I)\/33)*sqrt(2\/3)*wr(2, 1) + ((3\/77 - (10*I)\/231)*wr(2, 1))\/sqrt(3) + (12*sqrt(5)*wr(4, 0))\/77 - (20\/1001 - (20*I)\/143)*wr(4, 1) + (60\/1001 + (120*I)\/1001)*sqrt(2)*wr(4, 1) - (28*sqrt(5\/13)*wr(6, 0))\/33 - (1\/11 + (10*I)\/33)*sqrt(7\/195)*wr(6, 1) - (2\/33 + (2*I)\/33)*sqrt(14\/195)*wr(6, 1) - (4\/33 - (4*I)\/11)*sqrt(7\/39)*wr(6, 3) - (1\/33 - (6*I)\/11)*sqrt(14\/39)*wr(6, 3) - (1176\/143 - (644*I)\/143)*sqrt(2\/85)*wr(8, 1) - ((84\/143 + (1960*I)\/143)*wr(8, 1))\/sqrt(85) - (44\/13 - (168*I)\/13)*sqrt(7\/561)*wr(8, 3) + (56\/13 - (36*I)\/13)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			4,
			10,
			"(10\/99 + (70*I)\/99)*sqrt(2\/7)*wr(2, 1) + (((10*I)\/99)*wr(2, 1))\/sqrt(7) + ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) + (20*sqrt(30\/7)*wr(4, 0))\/143 + (140\/143 - (50*I)\/143)*sqrt(2\/21)*wr(4, 1) - (100*wr(4, 1))\/(143*sqrt(21)) + ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) + (2*sqrt(210\/13)*wr(6, 0))\/11 - (8\/33 - (2*I)\/99)*sqrt(5\/13)*wr(6, 1) + (2\/99 - (10*I)\/99)*sqrt(10\/13)*wr(6, 1) - (8\/11 + (10*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((20\/33 - (20*I)\/33)*wr(6, 3))\/sqrt(13) + ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) + (64*sqrt(70\/51)*wr(8, 0))\/429 - (28\/39 - (76*I)\/429)*sqrt(35\/51)*wr(8, 1) + (76\/429 + (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (20\/13 + (10*I)\/3)*sqrt(2\/187)*wr(8, 3) + ((292\/39 - (20*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			4,
			11,
			"(25\/429 - (20*I)\/429)*sqrt(5\/6)*wr(3, 0) - (20\/429 + (10*I)\/429)*sqrt(5\/3)*wr(3, 0) - (56\/39 + (17*I)\/39)*sqrt(5\/231)*wr(5, 0) + (10\/39 + (22*I)\/39)*sqrt(10\/231)*wr(5, 0) + (4\/13 - (2*I)\/39)*sqrt(10\/33)*wr(5, 1) + (I\/39)*sqrt(55\/3)*wr(5, 1) + ((20\/117 + (170*I)\/117)*wr(5, 1))\/sqrt(77) - ((224\/39 + (223*I)\/117)*wr(5, 1))\/sqrt(154) - (115\/6171 - (243*I)\/26741)*sqrt(7)*wr(7, 0) + ((40*I)\/7293)*sqrt(14)*wr(7, 0) + (75\/2431 - (6395*I)\/29172)*wr(7, 1) - ((38260\/80223 + (23669*I)\/106964)*wr(7, 1))\/sqrt(2) - ((144\/221 - (265*I)\/884)*wr(7, 1))\/sqrt(33) + ((5\/34 - (567*I)\/884)*wr(7, 1))\/sqrt(66) + (25\/17 - (13*I)\/68)*sqrt(7\/858)*wr(7, 3) - (5\/17 - (25*I)\/68)*sqrt(7\/429)*wr(7, 3) - ((554\/2431 + (75*I)\/9724)*wr(7, 3))\/sqrt(3) + ((5325\/53482 + (39859*I)\/106964)*wr(7, 3))\/sqrt(6) + (1\/2 + (7*I)\/4)*sqrt(231\/8398)*wr(9, 1) + (I\/4)*sqrt(231\/4199)*wr(9, 1) - (469\/663 + (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) + (1085\/1326 + (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) + (13\/51 + (14*I)\/51)*sqrt(385\/1482)*wr(9, 1) + (7\/204 + (7*I)\/204)*sqrt(385\/741)*wr(9, 1) - (11\/102 + (49*I)\/204)*sqrt(77\/1482)*wr(9, 3) - (49\/102 + (25*I)\/204)*sqrt(77\/741)*wr(9, 3) - (61\/663 + (14*I)\/39)*sqrt(11\/38)*wr(9, 3) - (385\/1326 + (112*I)\/663)*sqrt(11\/19)*wr(9, 3) + (7\/204 + (7*I)\/68)*sqrt(385\/741)*wr(9, 5) + ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) - ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) - (49\/102 - (7*I)\/34)*sqrt(77\/741)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			4,
			12,
			"(25\/99 + (115*I)\/99)*sqrt(5\/21)*wr(2, 1) - (1\/99 - (13*I)\/99)*sqrt(10\/21)*wr(2, 1) + ((90\/143 - (90*I)\/143)*wr(4, 0))\/sqrt(7) + (80\/429 - (200*I)\/429)*sqrt(5\/7)*wr(4, 1) - (5\/39 + (85*I)\/429)*sqrt(10\/7)*wr(4, 1) - (2\/11 - (2*I)\/11)*sqrt(7\/13)*wr(6, 0) - (2\/9 - (34*I)\/99)*sqrt(2\/39)*wr(6, 1) + ((82\/99 + (118*I)\/99)*wr(6, 1))\/sqrt(39) + (4\/33 - (28*I)\/33)*sqrt(5\/39)*wr(6, 3) + (10\/33 - (2*I)\/33)*sqrt(10\/39)*wr(6, 3) - (112\/429 - (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (292\/429 + (428*I)\/429)*sqrt(7\/17)*wr(8, 1) - (218\/429 + (334*I)\/429)*sqrt(14\/17)*wr(8, 1) + (2 + (46*I)\/13)*sqrt(10\/561)*wr(8, 3) + (4\/13 + (12*I)\/13)*sqrt(15\/187)*wr(8, 3)"
		],
		[
			4,
			13,
			"(-25\/2574 - (125*I)\/858)*wr(3, 0) + ((185\/858 - (205*I)\/2574)*wr(3, 0))\/sqrt(2) + ((55\/117 + (140*I)\/117)*wr(5, 0))\/sqrt(77) - ((331\/234 + (109*I)\/234)*wr(5, 0))\/sqrt(154) + (11\/13 + (322*I)\/117)*sqrt(5\/462)*wr(5, 1) - (1097\/468 - (307*I)\/156)*sqrt(5\/231)*wr(5, 1) + ((5\/13 - (50*I)\/117)*wr(5, 1))\/sqrt(11) - ((119\/234 - I\/6)*wr(5, 1))\/sqrt(22) + (42\/1573 + (4*I)\/2431)*sqrt(35\/3)*wr(7, 0) - (717\/26741 - (47*I)\/26741)*sqrt(70\/3)*wr(7, 0) + (389\/884 - (61*I)\/884)*sqrt(5\/22)*wr(7, 1) - (67\/1768 - (31*I)\/136)*sqrt(5\/11)*wr(7, 1) - (36457\/106964 + (3257*I)\/9724)*sqrt(5\/6)*wr(7, 1) + (12481\/213928 - (11841*I)\/213928)*sqrt(15)*wr(7, 1) + (1\/4 + (3*I)\/68)*sqrt(35\/286)*wr(7, 3) - (3\/136 - (3*I)\/136)*sqrt(35\/143)*wr(7, 3) + (3155\/106964 - (505*I)\/9724)*sqrt(5\/2)*wr(7, 3) - (19005\/213928 + (25299*I)\/213928)*sqrt(5)*wr(7, 3) + (41\/102 - I\/102)*sqrt(77\/494)*wr(9, 1) + (10\/51 + (5*I)\/34)*sqrt(77\/247)*wr(9, 1) - (203\/1326 + (21*I)\/442)*sqrt(35\/19)*wr(9, 1) + (28\/221 + (21*I)\/221)*sqrt(70\/19)*wr(9, 1) - (99\/442 + (71*I)\/442)*sqrt(55\/114)*wr(9, 3) - (7\/51 - (7*I)\/51)*sqrt(385\/494)*wr(9, 3) + (94\/221 + (81*I)\/221)*sqrt(55\/57)*wr(9, 3) + ((7*I)\/51)*sqrt(385\/247)*wr(9, 3) + (28\/51 + (7*I)\/51)*sqrt(77\/494)*wr(9, 5) + ((35*I)\/102)*sqrt(77\/247)*wr(9, 5) + ((7*I)\/51)*sqrt(385\/247)*wr(9, 7) + ((7*I)\/51)*sqrt(770\/247)*wr(9, 7)"
		],
		[
			5,
			0,
			"(7\/54 + (2*I)\/9)*sqrt(5\/7)*wr(3, 0) + (2\/9 - (2*I)\/27)*sqrt(10\/7)*wr(3, 0) + (8\/9 - (5*I)\/27)*sqrt(5\/22)*wr(5, 0) + (1\/27 - (13*I)\/18)*sqrt(5\/11)*wr(5, 0) + (I\/9)*sqrt(35\/22)*wr(5, 1) + (1\/9 + I\/6)*sqrt(35\/11)*wr(5, 1) + ((16\/3 - (7*I)\/6)*wr(5, 1))\/sqrt(33) - ((7\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			5,
			1,
			"(-1\/21*I)*sqrt(2\/3)*wr(2, 1) + ((2\/7 - (6*I)\/7)*wr(2, 1))\/sqrt(3) - (4*sqrt(5)*wr(4, 0))\/21 + ((2*I)\/21)*sqrt(10)*wr(4, 0) - (4\/9 - (22*I)\/63)*wr(4, 1) - (10\/63 + (40*I)\/63)*sqrt(2)*wr(4, 1) - ((4*I)\/33)*sqrt(70\/39)*wr(6, 1) + ((8*I)\/11)*sqrt(7\/39)*wr(6, 3)"
		],
		[
			5,
			2,
			"(1\/21 + I\/63)*wr(2, 1) + ((23\/63 + I\/21)*wr(2, 1))\/sqrt(2) + (4\/77 - (4*I)\/77)*sqrt(15)*wr(4, 0) - (2\/77 + (2*I)\/77)*sqrt(30)*wr(4, 0) - (100\/231 + (80*I)\/231)*sqrt(2\/3)*wr(4, 1) + ((8\/231 + (320*I)\/231)*wr(4, 1))\/sqrt(3) + (20\/11 - (20*I)\/11)*sqrt(5\/39)*wr(6, 0) - (10\/11 + (10*I)\/11)*sqrt(10\/39)*wr(6, 0) + (17\/99 - I\/33)*sqrt(35\/26)*wr(6, 1) + (5\/33 + (25*I)\/99)*sqrt(35\/13)*wr(6, 1) + (13\/33 - (7*I)\/33)*sqrt(7\/13)*wr(6, 3) - (5\/33 - (5*I)\/33)*sqrt(14\/13)*wr(6, 3)"
		],
		[
			5,
			3,
			"(3\/14 + (5*I)\/14)*sqrt(5)*wr(1, 0) - (3\/11 - (13*I)\/33)*sqrt(10\/21)*wr(3, 0) - (19\/28 + (17*I)\/28)*sqrt(5\/33)*wr(5, 0) - (11\/91 - (17*I)\/182)*sqrt(15\/22)*wr(5, 0) - (43\/39 + (151*I)\/78)*sqrt(5\/462)*wr(5, 1) - (5\/12 + (7*I)\/12)*sqrt(5\/231)*wr(5, 1) - ((115\/546 - (467*I)\/3276)*wr(5, 1))\/sqrt(11) - ((317\/84 + (101*I)\/28)*wr(5, 1))\/sqrt(22) - (1610\/14157 + (1610*I)\/14157)*sqrt(2)*wr(7, 0) + (10\/39 + (10*I)\/39)*sqrt(7\/33)*wr(7, 1) + (460\/14157 + (460*I)\/14157)*sqrt(7)*wr(7, 1) - (1270\/4719 + (1270*I)\/4719)*sqrt(7\/3)*wr(7, 3)"
		],
		[
			5,
			4,
			"(-2\/63 - (4*I)\/63)*sqrt(2\/3)*wr(1, 0) - ((20\/63 - (10*I)\/63)*wr(1, 0))\/sqrt(3) - (8\/33 - (4*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((10\/33 + (20*I)\/33)*wr(3, 0))\/sqrt(7) - (230\/273 - (10*I)\/91)*sqrt(2\/11)*wr(5, 0) + ((30\/91 + (275*I)\/546)*wr(5, 0))\/sqrt(11) + (10\/13 - (10*I)\/39)*sqrt(2\/77)*wr(5, 1) + (62\/273 + (5*I)\/2)*sqrt(5\/66)*wr(5, 1) - (90\/91 - (202*I)\/273)*sqrt(5\/33)*wr(5, 1) - ((10\/13 - (25*I)\/26)*wr(5, 1))\/sqrt(77) - (28\/1089 + (2744*I)\/14157)*sqrt(5\/3)*wr(7, 0) + (98\/14157 - (28*I)\/1089)*sqrt(10\/3)*wr(7, 0) - (35\/468 + I\/13)*sqrt(35\/11)*wr(7, 1) + (2\/39 - (14*I)\/117)*sqrt(70\/11)*wr(7, 1) + (1099\/4356 - (74*I)\/1573)*sqrt(35\/3)*wr(7, 1) - (256\/14157 - (644*I)\/4719)*sqrt(70\/3)*wr(7, 1) - (49*sqrt(5\/143)*wr(7, 3))\/36 - (119\/18876 - (17*I)\/4719)*sqrt(35)*wr(7, 3) - (398\/14157 - (70*I)\/4719)*sqrt(70)*wr(7, 3)"
		],
		[
			5,
			5,
			"wr(0, 0) + (20*sqrt(5\/3)*wr(2, 1))\/231 - (sqrt(10\/3)*wr(2, 1))\/7 + (6*wr(4, 0))\/77 - (8*sqrt(5)*wr(4, 1))\/77 - (12*sqrt(10)*wr(4, 1))\/77 - (80*wr(6, 0))\/(33*sqrt(13)) - (8*sqrt(7\/39)*wr(6, 1))\/33 - (5*sqrt(14\/39)*wr(6, 1))\/11 - (10*sqrt(35\/39)*wr(6, 3))\/33 + (16*sqrt(70\/39)*wr(6, 3))\/99 + (784*wr(8, 1))\/(1287*sqrt(17)) - (112*sqrt(35\/561)*wr(8, 3))\/117"
		],
		[
			5,
			6,
			"(-1\/9 - I\/11)*sqrt(2\/7)*wr(2, 1) + ((10\/33 + (2*I)\/9)*wr(2, 1))\/sqrt(7) - (6\/143 - (6*I)\/143)*sqrt(30\/7)*wr(4, 0) + (144\/143 + (16*I)\/143)*sqrt(3\/7)*wr(4, 1) + (20\/143 + (80*I)\/143)*sqrt(6\/7)*wr(4, 1) - (4\/11 - (4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (61\/99 + (53*I)\/33)*sqrt(2\/65)*wr(6, 1) + ((18\/11 + (34*I)\/99)*wr(6, 1))\/sqrt(65) + (46\/99 - (2*I)\/99)*sqrt(2\/13)*wr(6, 3) - ((26\/99 - (98*I)\/99)*wr(6, 3))\/sqrt(13) + (56\/143 - (56*I)\/143)*sqrt(70\/51)*wr(8, 0) + (1624\/429 - (112*I)\/39)*sqrt(7\/255)*wr(8, 1) + (7\/39 + (2023*I)\/429)*sqrt(14\/255)*wr(8, 1) + (385\/117 - (49*I)\/9)*sqrt(2\/187)*wr(8, 3) - ((616\/117 - (896*I)\/117)*wr(8, 3))\/sqrt(187)"
		],
		[
			5,
			7,
			"(1\/3 - (5*I)\/9)*sqrt(7\/5)*wr(1, 0) - (10\/143 + (16*I)\/143)*sqrt(10\/3)*wr(3, 0) + ((12\/143 - (40*I)\/143)*wr(3, 0))\/sqrt(15) - (41\/26 - (47*I)\/26)*sqrt(5\/231)*wr(5, 0) - (4\/13 + (5*I)\/13)*sqrt(15\/154)*wr(5, 0) - (8\/39 - (23*I)\/39)*sqrt(5\/66)*wr(5, 1) - ((4\/13 + (5*I)\/6)*wr(5, 1))\/sqrt(77) - ((109\/26 - (353*I)\/78)*wr(5, 1))\/sqrt(154) + ((181\/78 + (61*I)\/78)*wr(5, 1))\/sqrt(165) - (749\/14157 - (295*I)\/14157)*sqrt(7)*wr(7, 0) - (32\/1287 + (125*I)\/14157)*sqrt(14)*wr(7, 0) + (125\/2574 + (317*I)\/113256)*wr(7, 1) + ((20069\/113256 - (5207*I)\/37752)*wr(7, 1))\/sqrt(2) + ((665\/1326 - (5873*I)\/5304)*wr(7, 1))\/sqrt(33) - ((1877\/5304 - (6181*I)\/5304)*wr(7, 1))\/sqrt(66) + (15\/34 + (25*I)\/136)*sqrt(7\/429)*wr(7, 3) + (1\/24 - I\/24)*sqrt(77\/78)*wr(7, 3) - ((199\/14586 - (89081*I)\/641784)*wr(7, 3))\/sqrt(3) - ((83195\/641784 + (251189*I)\/641784)*wr(7, 3))\/sqrt(6) + (28\/17 + (28*I)\/17)*sqrt(7\/40755)*wr(9, 1) + (35\/2 - (35*I)\/2)*sqrt(21\/92378)*wr(9, 1) - (21\/34 - (21*I)\/34)*sqrt(105\/5434)*wr(9, 1) + (35\/34 - (35*I)\/34)*sqrt(7\/16302)*wr(9, 3) + ((28\/221 + (28*I)\/221)*wr(9, 3))\/sqrt(209) - ((315\/442 - (315*I)\/442)*wr(9, 3))\/sqrt(418)"
		],
		[
			5,
			8,
			"(-16\/231 - (4*I)\/21)*sqrt(2\/3)*wr(2, 1) + ((3\/11 - (10*I)\/231)*wr(2, 1))\/sqrt(3) - (12*sqrt(5)*wr(4, 0))\/77 + (20\/1001 - (120*I)\/1001)*wr(4, 1) + (36\/143 + (120*I)\/1001)*sqrt(2)*wr(4, 1) + (28*sqrt(5\/13)*wr(6, 0))\/33 - (29\/33 + (10*I)\/33)*sqrt(7\/195)*wr(6, 1) + (2\/33 + (4*I)\/33)*sqrt(14\/195)*wr(6, 1) + (4\/33 - (8*I)\/33)*sqrt(7\/39)*wr(6, 3) - (13\/99 - (6*I)\/11)*sqrt(14\/39)*wr(6, 3) + (1176\/143 + (196*I)\/39)*sqrt(2\/85)*wr(8, 1) + ((3332\/1287 - (1960*I)\/143)*wr(8, 1))\/sqrt(85) + (28\/117 + (168*I)\/13)*sqrt(7\/561)*wr(8, 3) - (56\/13 + (140*I)\/39)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			5,
			9,
			"(-1\/9 - (4*I)\/9)*sqrt(5\/3)*wr(1, 0) - ((4\/9 - I\/9)*wr(1, 0))\/sqrt(30) - (26\/33 + (68*I)\/429)*sqrt(2\/35)*wr(3, 0) + (1\/33 + (14*I)\/33)*sqrt(5\/7)*wr(3, 0) - (1\/6 - I\/13)*sqrt(5\/22)*wr(5, 0) - (3\/52 + (49*I)\/156)*sqrt(5\/11)*wr(5, 0) + (5\/26 + (17*I)\/39)*sqrt(7\/110)*wr(5, 1) - (17\/156 - (5*I)\/52)*sqrt(35\/11)*wr(5, 1) - ((5\/52 - (23*I)\/78)*wr(5, 1))\/sqrt(33) - ((43\/156 - (3*I)\/4)*wr(5, 1))\/sqrt(66) + (196\/1287 + (196*I)\/1287)*sqrt(2\/3)*wr(7, 0) + ((196\/1287 + (3136*I)\/14157)*wr(7, 0))\/sqrt(3) + (49\/468 + (113*I)\/663)*sqrt(7\/11)*wr(7, 1) - (2\/39 - (16*I)\/117)*sqrt(14\/11)*wr(7, 1) + (245\/5148 - (14*I)\/429)*sqrt(7\/3)*wr(7, 1) - (32\/1287 + (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) - (49\/1716 - (369*I)\/2431)*sqrt(7)*wr(7, 3) + (74\/1287 - (80*I)\/4719)*sqrt(14)*wr(7, 3) - (49*wr(7, 3))\/(36*sqrt(143)) + ((392*I)\/17)*sqrt(2\/13585)*wr(9, 1) + ((56*I)\/221)*sqrt(42\/209)*wr(9, 3)"
		],
		[
			5,
			10,
			"(25\/429 - (20*I)\/429)*sqrt(5\/6)*wr(3, 0) + (20\/429 - (20*I)\/429)*sqrt(5\/3)*wr(3, 0) + (56\/39 - (9*I)\/13)*sqrt(5\/231)*wr(5, 0) + (10\/13 + (22*I)\/39)*sqrt(10\/231)*wr(5, 0) + ((5*I)\/39)*sqrt(5\/33)*wr(5, 1) + (4\/39 - (2*I)\/39)*sqrt(10\/33)*wr(5, 1) + ((340\/117 + (170*I)\/117)*wr(5, 1))\/sqrt(77) + ((224\/39 - (313*I)\/117)*wr(5, 1))\/sqrt(154) + (115\/6171 - (6415*I)\/240669)*sqrt(7)*wr(7, 0) + ((40*I)\/7293)*sqrt(14)*wr(7, 0) - (75\/2431 + (6395*I)\/29172)*wr(7, 1) + ((38260\/80223 - (144205*I)\/962676)*wr(7, 1))\/sqrt(2) - ((560\/663 - (265*I)\/884)*wr(7, 1))\/sqrt(33) - ((5\/34 + (435*I)\/884)*wr(7, 1))\/sqrt(66) - (25\/17 - (65*I)\/204)*sqrt(7\/858)*wr(7, 3) - (25\/51 - (25*I)\/68)*sqrt(7\/429)*wr(7, 3) - ((410\/7293 + (75*I)\/9724)*wr(7, 3))\/sqrt(3) - ((5325\/53482 + (42905*I)\/106964)*wr(7, 3))\/sqrt(6) + (7\/2 + (231*I)\/4)*sqrt(7\/277134)*wr(9, 1) + ((7*I)\/4)*sqrt(7\/138567)*wr(9, 1) - (35\/51 - (154*I)\/51)*sqrt(35\/16302)*wr(9, 1) - (77\/204 - (287*I)\/204)*sqrt(35\/8151)*wr(9, 1) + (469\/663 - (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) - (1085\/1326 - (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) + (161\/102 - (539*I)\/204)*sqrt(7\/16302)*wr(9, 3) + (539\/102 - (301*I)\/204)*sqrt(7\/8151)*wr(9, 3) + ((4235\/1326 - (1939*I)\/1326)*wr(9, 3))\/sqrt(209) + ((1211\/663 - (154*I)\/39)*wr(9, 3))\/sqrt(418) - (7\/204 - (7*I)\/68)*sqrt(385\/741)*wr(9, 5) + ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) - ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) + (49\/102 + (7*I)\/34)*sqrt(77\/741)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			5,
			11,
			"((-413*I)\/8398)*sqrt(11\/3)*wi(10, 2) + (7*sqrt(66)*wi(10, 2))\/4199 - ((35*I)\/646)*sqrt(11\/78)*wi(10, 6) - (14*sqrt(11\/39)*wi(10, 6))\/323 + ((7*I)\/2)*sqrt(55\/8398)*wi(10, 10) + ((10*I)\/1287)*sqrt(7)*wr(2, 1) + (10\/1287 + (10*I)\/99)*sqrt(14)*wr(2, 1) + ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) - (20*sqrt(30\/7)*wr(4, 0))\/143 + (100*sqrt(7\/3)*wr(4, 1))\/429 - (20\/143 + (10*I)\/143)*sqrt(14\/3)*wr(4, 1) + ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) - (2*sqrt(210\/13)*wr(6, 0))\/11 + (8\/33 + (2*I)\/153)*sqrt(5\/13)*wr(6, 1) + (64\/1683 - (10*I)\/99)*sqrt(10\/13)*wr(6, 1) + (8\/11 - (142*I)\/561)*sqrt(2\/13)*wr(6, 3) - ((80\/561 - (20*I)\/33)*wr(6, 3))\/sqrt(13) + ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) - (64*sqrt(70\/51)*wr(8, 0))\/429 + (28\/39 - (68*I)\/2717)*sqrt(35\/51)*wr(8, 1) - (24\/2717 - (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (40\/247 + (10*I)\/3)*sqrt(2\/187)*wr(8, 3) - ((292\/39 + (12*I)\/247)*wr(8, 3))\/sqrt(187) - ((1925*I)\/25194)*sqrt(5\/2)*wr(10, 0) + (77*sqrt(5)*wr(10, 0))\/25194 - (7*sqrt(22\/39)*wr(10, 4))\/323 - ((21*I)\/323)*sqrt(33\/13)*wr(10, 4) + (7*sqrt(11\/442)*wr(10, 8))\/57 - ((7*I)\/114)*sqrt(11\/221)*wr(10, 8)"
		],
		[
			5,
			12,
			"(-175\/2574 - (25*I)\/286)*wr(3, 0) + ((5\/286 + (805*I)\/2574)*wr(3, 0))\/sqrt(2) + ((10\/13 + (35*I)\/39)*wr(5, 0))\/sqrt(77) - ((1\/26 + (77*I)\/78)*wr(5, 0))\/sqrt(154) + (232\/117 + (21*I)\/13)*sqrt(5\/462)*wr(5, 1) + (367\/156 - (917*I)\/468)*sqrt(5\/231)*wr(5, 1) - (((5*I)\/117)*wr(5, 1))\/sqrt(11) + ((179\/234 + (7*I)\/78)*wr(5, 1))\/sqrt(22) + (4306\/240669 + (148*I)\/14157)*sqrt(35\/3)*wr(7, 0) + (4333\/240669 - (2543*I)\/240669)*sqrt(70\/3)*wr(7, 0) + (67\/612 + (2081*I)\/7956)*sqrt(5\/22)*wr(7, 1) + (3275\/15912 - (955*I)\/15912)*sqrt(5\/11)*wr(7, 1) - (353723\/962676 + (296833*I)\/962676)*sqrt(5\/6)*wr(7, 1) - (382267\/1925352 - (274427*I)\/1925352)*sqrt(5\/3)*wr(7, 1) + (65\/204 - (5*I)\/204)*sqrt(35\/286)*wr(7, 3) + (3\/136 - (3*I)\/136)*sqrt(35\/143)*wr(7, 3) + (66065\/962676 - (87665*I)\/962676)*sqrt(5\/2)*wr(7, 3) - (103\/8712 - (33883*I)\/1925352)*sqrt(5)*wr(7, 3) - (7\/2 - (7*I)\/2)*sqrt(35\/46189)*wr(9, 1) - (91\/102 - (371*I)\/102)*sqrt(7\/5434)*wr(9, 1) + (70\/51 + (245*I)\/102)*sqrt(7\/2717)*wr(9, 1) - (21\/442 + (203*I)\/1326)*sqrt(35\/19)*wr(9, 1) + (21\/221 + (28*I)\/221)*sqrt(70\/19)*wr(9, 1) - (861\/442 + (1169*I)\/442)*sqrt(5\/1254)*wr(9, 3) + (1757\/442 + (161*I)\/34)*sqrt(5\/627)*wr(9, 3) + (49\/34 + (7*I)\/102)*sqrt(35\/2717)*wr(9, 3) + (7\/51 - (7*I)\/51)*sqrt(385\/494)*wr(9, 3) + (7\/51 + (28*I)\/51)*sqrt(77\/494)*wr(9, 5) + (35*sqrt(77\/247)*wr(9, 5))\/102 + (7*sqrt(385\/247)*wr(9, 7))\/51 + (7*sqrt(770\/247)*wr(9, 7))\/51"
		],
		[
			5,
			13,
			"(21\/4199 + (21*I)\/4199)*sqrt(110)*wi(10, 2) - (14\/323 + (14*I)\/323)*sqrt(55\/13)*wi(10, 6) + (5\/33 + (5*I)\/99)*sqrt(35\/3)*wr(2, 1) + (17\/1287 - I\/143)*sqrt(70\/3)*wr(2, 1) - ((90\/143 - (90*I)\/143)*wr(4, 0))\/sqrt(7) - (100\/1287 - (20*I)\/1287)*sqrt(35)*wr(4, 1) - (5\/117 + (5*I)\/1287)*sqrt(70)*wr(4, 1) + (2\/11 - (2*I)\/11)*sqrt(7\/13)*wr(6, 0) + (688\/1683 - (8*I)\/51)*sqrt(2\/39)*wr(6, 1) + ((34\/33 + (98*I)\/99)*wr(6, 1))\/sqrt(39) - (376\/561 - (56*I)\/187)*sqrt(5\/39)*wr(6, 3) + (2\/11 + (2*I)\/33)*sqrt(10\/39)*wr(6, 3) + (112\/429 - (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (452\/429 + (268*I)\/429)*sqrt(7\/17)*wr(8, 1) - (1766\/8151 - (146*I)\/2717)*sqrt(14\/17)*wr(8, 1) + (44\/13 + (4*I)\/13)*sqrt(5\/561)*wr(8, 3) + (374\/247 - (6*I)\/247)*sqrt(10\/561)*wr(8, 3) + ((385\/8398 + (385*I)\/8398)*wr(10, 0))\/sqrt(3) - (7\/323 + (7*I)\/323)*sqrt(110\/13)*wr(10, 4) + (7\/19 + (7*I)\/19)*sqrt(55\/1326)*wr(10, 8)"
		],
		[
			6,
			0,
			"((1\/9 - I\/9)*wr(3, 0))\/sqrt(3) + ((13\/9 - (11*I)\/9)*wr(3, 0))\/sqrt(6) + ((179\/36 + (16*I)\/9)*wr(5, 0))\/sqrt(231) + ((44\/9 - (35*I)\/18)*wr(5, 0))\/sqrt(462) - ((7\/12 + (2*I)\/3)*wr(5, 1))\/sqrt(33) + ((2\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(66) + ((43\/3 - (133*I)\/12)*wr(5, 1))\/sqrt(385) + ((27\/4 + (2*I)\/3)*wr(5, 1))\/sqrt(770)"
		],
		[
			6,
			1,
			"((-4\/3 + (4*I)\/3)*wr(2, 1))\/sqrt(35) - (8\/11 + (8*I)\/11)*sqrt(2\/21)*wr(4, 0) - ((8\/11 - (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 - (58*I)\/11)*sqrt(2\/105)*wr(4, 1) - (2\/11 - (2*I)\/11)*sqrt(21\/13)*wr(6, 0) - (2\/11 + (2*I)\/11)*sqrt(42\/13)*wr(6, 0) - (5\/11 - (5*I)\/11)*sqrt(2\/13)*wr(6, 1) - ((19\/33 + (5*I)\/33)*wr(6, 1))\/sqrt(13) - (17\/11 + (7*I)\/11)*sqrt(2\/65)*wr(6, 3) + (6\/11 - (6*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			6,
			2,
			"((-2*I)\/3)*sqrt(10\/21)*wr(2, 1) - (((2*I)\/3)*wr(2, 1))\/sqrt(105) + (8*sqrt(2\/7)*wr(4, 0))\/11 - (((8*I)\/11)*wr(4, 0))\/sqrt(7) + (56\/33 + (20*I)\/33)*sqrt(2\/35)*wr(4, 1) - ((16*I)\/33)*sqrt(5\/7)*wr(4, 1) - ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) + (6*sqrt(14\/13)*wr(6, 0))\/11 - ((40*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((8\/11 + (56*I)\/33)*wr(6, 1))\/sqrt(39) - (24\/11 - (20*I)\/11)*sqrt(2\/195)*wr(6, 3) - ((8*I)\/11)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			6,
			3,
			"((2*I)\/33)*wr(3, 0) + ((1\/11 + (4*I)\/33)*wr(3, 0))\/sqrt(2) + (34\/39 - (44*I)\/39)*sqrt(2\/77)*wr(5, 0) + ((4\/39 + (20*I)\/39)*wr(5, 0))\/sqrt(77) + (38\/3 - 2*I)*sqrt(2\/1155)*wr(5, 1) + (2\/13 + (4*I)\/39)*sqrt(2\/11)*wr(5, 1) + ((20\/39 - (4*I)\/39)*wr(5, 1))\/sqrt(11) + ((418\/39 - (340*I)\/39)*wr(5, 1))\/sqrt(1155) - (7\/143 + (61*I)\/4719)*sqrt(35\/3)*wr(7, 0) + ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) - (11\/26 - (17*I)\/78)*sqrt(5\/22)*wr(7, 1) - (19\/78 + I\/104)*sqrt(5\/11)*wr(7, 1) + (69\/143 - (241*I)\/4719)*sqrt(5\/6)*wr(7, 1) - (31\/143 - (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) - ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) + (15\/286 - (1271*I)\/9438)*sqrt(5\/2)*wr(7, 3) + (35\/858 - (615*I)\/12584)*sqrt(5)*wr(7, 3)"
		],
		[
			6,
			4,
			"(5\/9 + I\/3)*sqrt(7\/5)*wr(1, 0) + (3\/11 - I\/11)*sqrt(5\/6)*wr(3, 0) + ((5\/11 - I\/11)*wr(3, 0))\/sqrt(15) + (29\/13 + (2*I)\/13)*sqrt(5\/462)*wr(5, 0) - (51\/26 + (37*I)\/26)*sqrt(5\/231)*wr(5, 0) - (3\/13 - (2*I)\/13)*sqrt(5\/66)*wr(5, 1) + (1\/26 + (7*I)\/26)*sqrt(5\/33)*wr(5, 1) + ((191\/78 + (17*I)\/13)*wr(5, 1))\/sqrt(77) - ((389\/78 + (97*I)\/26)*wr(5, 1))\/sqrt(154) - (479\/14157 + (565*I)\/14157)*sqrt(7)*wr(7, 0) + (217\/14157 - (20*I)\/1089)*sqrt(14)*wr(7, 0) - (1789\/113256 - (1007*I)\/28314)*wr(7, 1) + ((18565\/113256 + (17125*I)\/113256)*wr(7, 1))\/sqrt(2) + ((77\/312 - (14*I)\/39)*wr(7, 1))\/sqrt(33) - ((277\/312 + (197*I)\/312)*wr(7, 1))\/sqrt(66) + (15\/8 + (5*I)\/2)*sqrt(7\/429)*wr(7, 3) + (1\/24 + I\/24)*sqrt(77\/78)*wr(7, 3) + (573\/12584 + (525*I)\/12584)*sqrt(3\/2)*wr(7, 3) - ((8669\/37752 + (493*I)\/4719)*wr(7, 3))\/sqrt(3)"
		],
		[
			6,
			5,
			"(-1\/9 + I\/11)*sqrt(2\/7)*wr(2, 1) + ((10\/33 - (2*I)\/9)*wr(2, 1))\/sqrt(7) - (6\/143 + (6*I)\/143)*sqrt(30\/7)*wr(4, 0) + (144\/143 - (16*I)\/143)*sqrt(3\/7)*wr(4, 1) + (20\/143 - (80*I)\/143)*sqrt(6\/7)*wr(4, 1) - (4\/11 + (4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (61\/99 - (53*I)\/33)*sqrt(2\/65)*wr(6, 1) + ((18\/11 - (34*I)\/99)*wr(6, 1))\/sqrt(65) + (46\/99 + (2*I)\/99)*sqrt(2\/13)*wr(6, 3) - ((26\/99 + (98*I)\/99)*wr(6, 3))\/sqrt(13) + (56\/143 + (56*I)\/143)*sqrt(70\/51)*wr(8, 0) + (1624\/429 + (112*I)\/39)*sqrt(7\/255)*wr(8, 1) + (7\/39 - (2023*I)\/429)*sqrt(14\/255)*wr(8, 1) + (385\/117 + (49*I)\/9)*sqrt(2\/187)*wr(8, 3) - ((616\/117 + (896*I)\/117)*wr(8, 3))\/sqrt(187)"
		],
		[
			6,
			6,
			"wr(0, 0) + (4*sqrt(2\/15)*wr(2, 1))\/33 + (16*wr(2, 1))\/(33*sqrt(15)) + (36*wr(4, 0))\/143 - (24*sqrt(2\/5)*wr(4, 1))\/143 + (48*sqrt(5)*wr(4, 1))\/143 - (32*wr(6, 0))\/(11*sqrt(13)) + (112*sqrt(7\/39)*wr(6, 1))\/165 + (28*sqrt(14\/39)*wr(6, 1))\/165 - (8*sqrt(7\/195)*wr(6, 3))\/11 + (16*sqrt(14\/195)*wr(6, 3))\/11 - (56*wr(8, 0))\/(143*sqrt(17)) - (56*sqrt(2\/17)*wr(8, 1))\/715 + (168*sqrt(17)*wr(8, 1))\/715 + (56*sqrt(14\/2805)*wr(8, 3))\/13 - (56*sqrt(21\/935)*wr(8, 3))\/13"
		],
		[
			6,
			7,
			"(-2\/165 + I\/33)*sqrt(2\/3)*wr(1, 0) - ((5\/11 + (2*I)\/11)*wr(1, 0))\/sqrt(3) - (10\/429 - (16*I)\/429)*sqrt(7)*wr(3, 0) - (32\/2145 + (4*I)\/429)*sqrt(14)*wr(3, 0) - (92\/195 + I\/13)*sqrt(2\/11)*wr(5, 0) + ((5\/13 - (53*I)\/39)*wr(5, 0))\/sqrt(11) + (53\/39 - (33*I)\/13)*sqrt(5\/66)*wr(5, 1) - (5\/39 - I\/13)*sqrt(7\/11)*wr(5, 1) + (4\/65 + I\/39)*sqrt(14\/11)*wr(5, 1) - ((36\/13 + (101*I)\/39)*wr(5, 1))\/sqrt(165) - (13888\/26741 - (980*I)\/6171)*sqrt(2\/15)*wr(7, 0) + ((980\/6171 - (1344*I)\/26741)*wr(7, 0))\/sqrt(15) - (112\/221 - (40*I)\/221)*sqrt(7\/55)*wr(7, 1) + (30\/221 + (21*I)\/221)*sqrt(14\/55)*wr(7, 1) + (112\/363 - (7960*I)\/26741)*sqrt(7\/15)*wr(7, 1) + (520\/6171 - (9653*I)\/26741)*sqrt(14\/15)*wr(7, 1) + ((7*I)\/17)*sqrt(10\/143)*wr(7, 3) + (2352\/26741 + (6080*I)\/80223)*sqrt(7\/5)*wr(7, 3) + (122\/26741 + (63*I)\/26741)*sqrt(70)*wr(7, 3) + (112*wr(7, 3))\/(51*sqrt(715)) - (315*sqrt(5\/92378)*wr(9, 1))\/8 - (21*sqrt(5\/46189)*wr(9, 1))\/8 - ((50715\/9724 - (6566*I)\/2431)*wr(9, 1))\/sqrt(95) + ((15911\/9724 - (5670*I)\/2431)*wr(9, 1))\/sqrt(190) - ((245\/68 - (63*I)\/34)*wr(9, 1))\/sqrt(2717) + ((567\/340 + (196*I)\/17)*wr(9, 1))\/sqrt(5434) + (7\/8 - (63*I)\/17)*sqrt(5\/2717)*wr(9, 3) + (1323\/442 - (210*I)\/221)*sqrt(21\/2090)*wr(9, 3) + (763\/884 - (315*I)\/221)*sqrt(21\/1045)*wr(9, 3) - (2331*wr(9, 3))\/(136*sqrt(27170)) - ((77\/17 - (63*I)\/34)*wr(9, 5))\/sqrt(2717) + ((567\/340 - (154*I)\/17)*wr(9, 5))\/sqrt(5434) - ((154\/17 + (315*I)\/17)*wr(9, 7))\/sqrt(13585) - ((2331\/136 + (308*I)\/17)*wr(9, 7))\/sqrt(27170) - (315*sqrt(5\/92378)*wr(9, 9))\/8"
		],
		[
			6,
			8,
			"(-106\/99 + (58*I)\/33)*sqrt(2\/35)*wr(2, 1) + ((4\/33 - (68*I)\/99)*wr(2, 1))\/sqrt(35) + (6\/143 + (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (174\/143 - (106*I)\/143)*sqrt(3\/35)*wr(4, 1) - (4\/143 - (4*I)\/143)*sqrt(30\/7)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (52\/495 - (12*I)\/55)*sqrt(2\/13)*wr(6, 1) - ((52\/165 - (124*I)\/495)*wr(6, 1))\/sqrt(13) - (76\/99 + (116*I)\/99)*sqrt(2\/65)*wr(6, 3) + (8\/99 + (8*I)\/99)*sqrt(13\/5)*wr(6, 3) - (56\/143 + (56*I)\/143)*sqrt(14\/51)*wr(8, 0) - (952\/2145 - (5908*I)\/2145)*sqrt(7\/51)*wr(8, 1) + (196\/2145 - (1484*I)\/2145)*sqrt(14\/51)*wr(8, 1) + (224\/117 + (224*I)\/117)*sqrt(2\/935)*wr(8, 3) - ((56\/117 + (2716*I)\/117)*wr(8, 3))\/sqrt(935)"
		],
		[
			6,
			9,
			"(28\/495 - (4*I)\/165)*sqrt(7)*wr(1, 0) - (4\/143 - (4*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((1\/55 - (277*I)\/715)*wr(3, 0))\/sqrt(3) + ((82\/65 + (12*I)\/65)*wr(5, 0))\/sqrt(231) - ((17\/13 - (27*I)\/13)*wr(5, 0))\/sqrt(462) - (34\/39 + I\/3)*sqrt(2\/385)*wr(5, 1) - (1\/2 - (29*I)\/78)*sqrt(5\/77)*wr(5, 1) - ((4\/5 - (18*I)\/65)*wr(5, 1))\/sqrt(33) + ((7\/13 + (3*I)\/13)*wr(5, 1))\/sqrt(66) - (1204\/240669 + (19964*I)\/240669)*sqrt(7\/5)*wr(7, 0) - (4564\/240669 + (4816*I)\/240669)*sqrt(14\/5)*wr(7, 0) + ((147728\/240669 - (72373*I)\/240669)*wr(7, 1))\/sqrt(5) + ((135023\/481338 + (74543*I)\/481338)*wr(7, 1))\/sqrt(10) - ((196\/663 - (371*I)\/663)*wr(7, 1))\/sqrt(165) - ((203\/102 - (161*I)\/1326)*wr(7, 1))\/sqrt(330) + (49\/102 + (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) + ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) - (7756\/80223 + (6811*I)\/80223)*sqrt(5\/3)*wr(7, 3) + ((55013\/53482 - (38507*I)\/53482)*wr(7, 3))\/sqrt(30) - (84\/17 - (63*I)\/34)*sqrt(21\/5434)*wr(9, 1) - (7\/85 - (133*I)\/85)*sqrt(21\/2717)*wr(9, 1) + (371\/4862 - (2051*I)\/4862)*sqrt(21\/190)*wr(9, 1) - (77\/442 - (133*I)\/442)*sqrt(21\/95)*wr(9, 1) - (42\/17 + (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) - ((21*I)\/17)*sqrt(105\/5434)*wr(9, 3) + ((1701\/884 - (2709*I)\/884)*wr(9, 3))\/sqrt(1045) - ((6657\/442 - (7833*I)\/442)*wr(9, 3))\/sqrt(2090) - (91\/34 - (70*I)\/17)*sqrt(21\/5434)*wr(9, 5) + (7\/340 + (497*I)\/340)*sqrt(21\/2717)*wr(9, 5) + (77\/17 - (28*I)\/17)*sqrt(21\/27170)*wr(9, 7) - (133\/34 + (35*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			6,
			10,
			"((25\/22 - (15*I)\/22)*wr(1, 0))\/sqrt(3) + (50\/429 - (10*I)\/143)*sqrt(7)*wr(3, 0) + (5\/143 + (5*I)\/429)*sqrt(14)*wr(3, 0) + ((41\/78 - (19*I)\/26)*wr(5, 0))\/sqrt(11) + ((29\/39 - (2*I)\/39)*wr(5, 0))\/sqrt(22) - (1\/13 + (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (1\/26 + (5*I)\/78)*sqrt(7\/11)*wr(5, 1) + ((191\/78 - (17*I)\/13)*wr(5, 1))\/sqrt(165) + ((43\/6 - (237*I)\/26)*wr(5, 1))\/sqrt(330) - (1792\/26741 - (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) + (3038\/80223 + (280*I)\/6171)*sqrt(10\/3)*wr(7, 0) - (313\/2652 - (293*I)\/2652)*sqrt(35\/22)*wr(7, 1) + (77\/2652 + (28*I)\/663)*sqrt(35\/11)*wr(7, 1) + (20627\/106964 - (20759*I)\/106964)*sqrt(35\/6)*wr(7, 1) - (1789\/320892 + (1007*I)\/80223)*sqrt(35\/3)*wr(7, 1) - (175\/204 - (35*I)\/204)*sqrt(5\/286)*wr(7, 3) - (133\/204 - (7*I)\/51)*sqrt(5\/143)*wr(7, 3) + (5977\/320892 + (667*I)\/320892)*sqrt(35\/2)*wr(7, 3) - (8669\/320892 - (58*I)\/4719)*sqrt(35)*wr(7, 3) - ((13349\/5304 - (4529*I)\/1768)*wr(9, 1))\/sqrt(95) + ((33173\/19448 - (99505*I)\/58344)*wr(9, 1))\/sqrt(190) + ((161\/136 - (497*I)\/408)*wr(9, 1))\/sqrt(2717) - ((791\/204 + (49*I)\/17)*wr(9, 1))\/sqrt(5434) + ((161\/16 - (175*I)\/16)*wr(9, 1))\/sqrt(230945) - ((49\/8 + 7*I)*wr(9, 1))\/sqrt(461890) + (4599\/884 - (4949*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (3773\/1768 - (5019*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((2037\/272 - (3745*I)\/816)*wr(9, 3))\/sqrt(13585) + ((9233\/408 - (105*I)\/17)*wr(9, 3))\/sqrt(27170) + ((245\/204 - (245*I)\/204)*wr(9, 5))\/sqrt(2717) - ((49\/6 - (287*I)\/204)*wr(9, 5))\/sqrt(5434) + (28\/51 - (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) + ((581\/51 + (2065*I)\/408)*wr(9, 7))\/sqrt(27170) + (42 - (357*I)\/8)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 - (21*I)\/2)*wr(9, 9))\/sqrt(230945)"
		],
		[
			6,
			11,
			"(1165\/33592 + (1011*I)\/33592)*sqrt(77\/10)*wi(10, 2) - (733\/33592 - (15*I)\/1768)*sqrt(77\/5)*wi(10, 2) + (37\/2584 - (165*I)\/2584)*sqrt(77\/130)*wi(10, 6) + (75\/5168 - (331*I)\/5168)*sqrt(77\/65)*wi(10, 6) + (15\/8 - (15*I)\/8)*sqrt(231\/8398)*wi(10, 10) + (1\/16 - I\/16)*sqrt(231\/4199)*wi(10, 10) + (109\/429 - (49*I)\/429)*sqrt(5\/6)*wr(2, 1) + (5\/429 + I\/429)*sqrt(5\/3)*wr(2, 1) - (8\/143 + (8*I)\/143)*wr(4, 0) - (4\/143 - (4*I)\/143)*sqrt(2)*wr(4, 0) + ((72\/143 - (56*I)\/143)*wr(4, 1))\/sqrt(5) - (16\/429 - (8*I)\/429)*sqrt(10)*wr(4, 1) - (140\/187 - (140*I)\/187)*sqrt(2\/13)*wr(6, 0) - ((280\/187 + (280*I)\/187)*wr(6, 0))\/sqrt(13) + (94\/561 - (2*I)\/33)*sqrt(7\/39)*wr(6, 1) - (95\/561 - (35*I)\/561)*sqrt(14\/39)*wr(6, 1) - (158\/187 + (122*I)\/187)*sqrt(7\/195)*wr(6, 3) + (6\/187 - (10*I)\/187)*sqrt(70\/39)*wr(6, 3) - (2800\/8151 - (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) - ((5600\/8151 + (5600*I)\/8151)*wr(8, 0))\/sqrt(17) - (6902\/2717 + (4018*I)\/2717)*sqrt(2\/17)*wr(8, 1) + ((5264\/2717 - (8064*I)\/2717)*wr(8, 1))\/sqrt(17) + (698\/247 + (54*I)\/19)*sqrt(42\/935)*wr(8, 3) - (144\/247 - (192*I)\/247)*sqrt(105\/187)*wr(8, 3) + (277\/8398 + (49*I)\/884)*sqrt(21\/2)*wr(10, 0) - (45\/3952 + (743*I)\/67184)*sqrt(21)*wr(10, 0) + (143\/1292 + (205*I)\/1292)*sqrt(77\/130)*wr(10, 4) + (48\/323 + (9*I)\/646)*sqrt(77\/65)*wr(10, 4) + (65\/152 + (51*I)\/152)*sqrt(231\/2210)*wr(10, 8) + (11\/38 - (7*I)\/76)*sqrt(231\/1105)*wr(10, 8)"
		],
		[
			6,
			12,
			"((4\/33 + I\/33)*wr(1, 0))\/sqrt(5) + (1\/33 - (4*I)\/33)*sqrt(10)*wr(1, 0) + (92\/429 - (37*I)\/429)*sqrt(7\/15)*wr(3, 0) + (2\/429 + (4*I)\/33)*sqrt(70\/3)*wr(3, 0) - (17\/78 + (17*I)\/78)*sqrt(5\/66)*wr(5, 0) + (1\/3 + (8*I)\/39)*sqrt(5\/33)*wr(5, 0) - (5\/13 - (8*I)\/39)*sqrt(7\/165)*wr(5, 1) - (1\/78 - (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - ((187\/468 - (167*I)\/156)*wr(5, 1))\/sqrt(11) + ((5\/39 + (64*I)\/117)*wr(5, 1))\/sqrt(22) + (56\/7293 + (6412*I)\/240669)*wr(7, 0) + (3206\/240669 + (3598*I)\/80223)*sqrt(2)*wr(7, 0) + (7\/442 + (38*I)\/221)*sqrt(7\/66)*wr(7, 1) - (131\/884 - (7*I)\/52)*sqrt(7\/33)*wr(7, 1) + (35\/14586 - (1964*I)\/240669)*sqrt(7\/2)*wr(7, 1) - (127\/74052 + (9667*I)\/320892)*sqrt(7)*wr(7, 1) - (7\/4862 - (1674*I)\/26741)*sqrt(21\/2)*wr(7, 3) - (2647\/106964 + (805*I)\/106964)*sqrt(21)*wr(7, 3) + ((175\/68 - (35*I)\/68)*wr(7, 3))\/sqrt(429) - (7*wr(7, 3))\/(34*sqrt(858)) + (7*sqrt(3\/92378)*wr(9, 1))\/4 + (105*sqrt(3\/46189)*wr(9, 1))\/8 - (35\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) + (2205\/4862 + (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) - ((35\/572 + (329*I)\/374)*wr(9, 1))\/sqrt(57) + ((945\/68 + (406*I)\/17)*wr(9, 1))\/sqrt(40755) - (315*sqrt(3\/2717)*wr(9, 3))\/136 - (35\/442 + (35*I)\/34)*sqrt(7\/418)*wr(9, 3) - (315\/442 - (1267*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((385\/68 + (497*I)\/34)*wr(9, 3))\/sqrt(16302) + (21\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) + (63\/68 + (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (315\/136 - (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) + ((21\/34 - (497*I)\/34)*wr(9, 7))\/sqrt(16302) + (105*sqrt(3\/46189)*wr(9, 9))\/8"
		],
		[
			6,
			13,
			"(-77\/4199 - (106*I)\/4199)*sqrt(231\/2)*wi(10, 2) + (33\/4199 + (21*I)\/4199)*sqrt(231)*wi(10, 2) - (1\/323 + (18*I)\/323)*sqrt(231\/13)*wi(10, 6) - (11\/323 + (7*I)\/323)*sqrt(462\/13)*wi(10, 6) - (8\/1287 - (28*I)\/1287)*wr(2, 1) + (31\/1287 - (10*I)\/1287)*sqrt(2)*wr(2, 1) + (8*sqrt(30)*wr(4, 0))\/143 - (40\/143 + (140*I)\/429)*sqrt(2\/3)*wr(4, 1) + ((20\/429 + (40*I)\/143)*wr(4, 1))\/sqrt(3) - (28*sqrt(30\/13)*wr(6, 0))\/187 - (172\/1683 - (212*I)\/1683)*sqrt(7\/65)*wr(6, 1) + (344\/1683 - (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) - (8\/561 - (16*I)\/51)*sqrt(7\/13)*wr(6, 3) - (4\/561 + (52*I)\/561)*sqrt(14\/13)*wr(6, 3) - (224*sqrt(10\/51)*wr(8, 0))\/2717 - (18676\/2717 + (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) + ((448\/2717 - (4648*I)\/2717)*wr(8, 1))\/sqrt(255) + (224\/247 + (184*I)\/247)*sqrt(7\/187)*wr(8, 3) + (268\/247 + (616*I)\/247)*sqrt(14\/187)*wr(8, 3) + (11*sqrt(35)*wr(10, 0))\/4199 - (3\/323 + (11*I)\/4199)*sqrt(70)*wr(10, 0) + (12\/323 + (4*I)\/323)*sqrt(231\/13)*wr(10, 4) - (2*sqrt(462\/13)*wr(10, 4))\/323 + (6\/19 - (2*I)\/19)*sqrt(77\/221)*wr(10, 8) + (sqrt(154\/221)*wr(10, 8))\/19"
		],
		[
			7,
			0,
			"(8\/11 + (8*I)\/11)*sqrt(2\/21)*wr(4, 0) - ((8\/11 - (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 + (6*I)\/11)*sqrt(14\/15)*wr(4, 1) - (2\/11 - (2*I)\/11)*sqrt(21\/13)*wr(6, 0) + (2\/11 + (2*I)\/11)*sqrt(42\/13)*wr(6, 0) - (10\/33 - (20*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((1\/33 + (23*I)\/33)*wr(6, 1))\/sqrt(13) + (1 + (13*I)\/11)*sqrt(2\/65)*wr(6, 3) + (4\/11 - (8*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			7,
			1,
			"((1\/33 - I\/33)*wr(3, 0))\/sqrt(3) + ((37\/33 - (17*I)\/11)*wr(3, 0))\/sqrt(6) - ((137\/39 + (505*I)\/156)*wr(5, 0))\/sqrt(231) + ((185\/78 - (58*I)\/13)*wr(5, 0))\/sqrt(462) + ((1\/13 + (61*I)\/52)*wr(5, 1))\/sqrt(33) + ((7\/26 - (16*I)\/13)*wr(5, 1))\/sqrt(66) + ((1829\/156 - (178*I)\/13)*wr(5, 1))\/sqrt(385) - ((229\/39 + (241*I)\/156)*wr(5, 1))\/sqrt(770) + (46\/1573 - (46*I)\/1573)*sqrt(35)*wr(7, 0) - (2\/13 + (2*I)\/13)*sqrt(3\/55)*wr(7, 1) + (1\/13 - I\/13)*sqrt(30\/11)*wr(7, 1) - (46\/1573 - (46*I)\/1573)*sqrt(10)*wr(7, 1) - (2\/143 + (2*I)\/143)*sqrt(3\/5)*wr(7, 3) + (149\/1573 - (149*I)\/1573)*sqrt(30)*wr(7, 3)"
		],
		[
			7,
			2,
			"((-2*I)\/99)*wr(3, 0) + ((1\/9 + (4*I)\/33)*wr(3, 0))\/sqrt(2) + (28\/117 - (44*I)\/39)*sqrt(2\/77)*wr(5, 0) - ((4\/39 - (82*I)\/117)*wr(5, 0))\/sqrt(77) - (38\/3 + (15*I)\/13)*sqrt(2\/1155)*wr(5, 1) + (20\/39 + (4*I)\/39)*sqrt(2\/11)*wr(5, 1) - ((20\/39 + (22*I)\/39)*wr(5, 1))\/sqrt(11) - ((28\/39 + (340*I)\/39)*wr(5, 1))\/sqrt(1155) + (7\/143 - (5*I)\/1573)*sqrt(35\/3)*wr(7, 0) + ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) + (11\/26 + (3*I)\/26)*sqrt(5\/22)*wr(7, 1) + (31\/143 + (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) - (23\/143 + (37*I)\/1573)*sqrt(15\/2)*wr(7, 1) - ((3\/26 + (5*I)\/104)*wr(7, 1))\/sqrt(55) - ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) - (15\/286 + (269*I)\/3146)*sqrt(5\/2)*wr(7, 3) - ((93\/286 + (3075*I)\/12584)*wr(7, 3))\/sqrt(5)"
		],
		[
			7,
			3,
			"((-2*I)\/33)*sqrt(5\/21)*wr(2, 1) + (4\/33 - (2*I)\/3)*sqrt(10\/21)*wr(2, 1) - (8*sqrt(2\/7)*wr(4, 0))\/11 - (((8*I)\/11)*wr(4, 0))\/sqrt(7) - (56\/33 - (32*I)\/33)*sqrt(2\/35)*wr(4, 1) + (8\/33 - (16*I)\/33)*sqrt(5\/7)*wr(4, 1) - ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) - (6*sqrt(14\/13)*wr(6, 0))\/11 - (2\/33 + (40*I)\/33)*sqrt(2\/39)*wr(6, 1) + ((8\/11 - (8*I)\/33)*wr(6, 1))\/sqrt(39) + (8\/11 + (4*I)\/11)*sqrt(6\/65)*wr(6, 3) + (4\/11 - (8*I)\/11)*sqrt(5\/39)*wr(6, 3) - ((40*I)\/143)*sqrt(7\/17)*wr(8, 1) - (8*sqrt(14\/17)*wr(8, 1))\/143 + ((40*I)\/13)*sqrt(5\/561)*wr(8, 3) + (8*sqrt(10\/561)*wr(8, 3))\/13"
		],
		[
			7,
			4,
			"(1\/3 + (13*I)\/99)*sqrt(2\/7)*wr(2, 1) + (8*wr(2, 1))\/(99*sqrt(7)) - (6\/143 + (6*I)\/143)*sqrt(30\/7)*wr(4, 0) - (10\/13 + (70*I)\/143)*sqrt(2\/21)*wr(4, 1) + ((160\/143 + (640*I)\/143)*wr(4, 1))\/sqrt(21) - (4\/11 + (4*I)\/11)*sqrt(70\/39)*wr(6, 0) - (59\/33 - (43*I)\/99)*sqrt(2\/65)*wr(6, 1) + ((68\/99 + (20*I)\/33)*wr(6, 1))\/sqrt(65) + (4\/33 + (4*I)\/11)*sqrt(2\/13)*wr(6, 3) - ((6\/11 - (2*I)\/11)*wr(6, 3))\/sqrt(13) + (56\/143 + (56*I)\/143)*sqrt(70\/51)*wr(8, 0) + (292\/143 + (60*I)\/13)*sqrt(7\/255)*wr(8, 1) - (63\/13 - (7*I)\/143)*sqrt(14\/255)*wr(8, 1) + (77\/13 + (49*I)\/13)*sqrt(2\/187)*wr(8, 3) - ((60\/13 + (108*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			7,
			5,
			"(1\/3 + (5*I)\/9)*sqrt(7\/5)*wr(1, 0) - (10\/143 - (16*I)\/143)*sqrt(10\/3)*wr(3, 0) + ((12\/143 + (40*I)\/143)*wr(3, 0))\/sqrt(15) - (41\/26 + (47*I)\/26)*sqrt(5\/231)*wr(5, 0) - (4\/13 - (5*I)\/13)*sqrt(15\/154)*wr(5, 0) - (8\/39 + (23*I)\/39)*sqrt(5\/66)*wr(5, 1) - ((4\/13 - (5*I)\/6)*wr(5, 1))\/sqrt(77) - ((109\/26 + (353*I)\/78)*wr(5, 1))\/sqrt(154) + ((181\/78 - (61*I)\/78)*wr(5, 1))\/sqrt(165) - (749\/14157 + (295*I)\/14157)*sqrt(7)*wr(7, 0) - (32\/1287 - (125*I)\/14157)*sqrt(14)*wr(7, 0) + (125\/2574 - (317*I)\/113256)*wr(7, 1) + ((20069\/113256 + (5207*I)\/37752)*wr(7, 1))\/sqrt(2) + ((665\/1326 + (5873*I)\/5304)*wr(7, 1))\/sqrt(33) - ((1877\/5304 + (6181*I)\/5304)*wr(7, 1))\/sqrt(66) + (15\/34 - (25*I)\/136)*sqrt(7\/429)*wr(7, 3) + (1\/24 + I\/24)*sqrt(77\/78)*wr(7, 3) - ((199\/14586 + (89081*I)\/641784)*wr(7, 3))\/sqrt(3) - ((83195\/641784 - (251189*I)\/641784)*wr(7, 3))\/sqrt(6) + (28\/17 - (28*I)\/17)*sqrt(7\/40755)*wr(9, 1) + (35\/2 + (35*I)\/2)*sqrt(21\/92378)*wr(9, 1) - (21\/34 + (21*I)\/34)*sqrt(105\/5434)*wr(9, 1) + (35\/34 + (35*I)\/34)*sqrt(7\/16302)*wr(9, 3) + ((28\/221 - (28*I)\/221)*wr(9, 3))\/sqrt(209) - ((315\/442 + (315*I)\/442)*wr(9, 3))\/sqrt(418)"
		],
		[
			7,
			6,
			"(-2\/165 - I\/33)*sqrt(2\/3)*wr(1, 0) - ((5\/11 - (2*I)\/11)*wr(1, 0))\/sqrt(3) - (10\/429 + (16*I)\/429)*sqrt(7)*wr(3, 0) - (32\/2145 - (4*I)\/429)*sqrt(14)*wr(3, 0) - (92\/195 - I\/13)*sqrt(2\/11)*wr(5, 0) + ((5\/13 + (53*I)\/39)*wr(5, 0))\/sqrt(11) + (53\/39 + (33*I)\/13)*sqrt(5\/66)*wr(5, 1) - (5\/39 + I\/13)*sqrt(7\/11)*wr(5, 1) + (4\/65 - I\/39)*sqrt(14\/11)*wr(5, 1) - ((36\/13 - (101*I)\/39)*wr(5, 1))\/sqrt(165) - (13888\/26741 + (980*I)\/6171)*sqrt(2\/15)*wr(7, 0) + ((980\/6171 + (1344*I)\/26741)*wr(7, 0))\/sqrt(15) - (112\/221 + (40*I)\/221)*sqrt(7\/55)*wr(7, 1) + (30\/221 - (21*I)\/221)*sqrt(14\/55)*wr(7, 1) + (112\/363 + (7960*I)\/26741)*sqrt(7\/15)*wr(7, 1) + (520\/6171 + (9653*I)\/26741)*sqrt(14\/15)*wr(7, 1) - ((7*I)\/17)*sqrt(10\/143)*wr(7, 3) + (2352\/26741 - (6080*I)\/80223)*sqrt(7\/5)*wr(7, 3) + (122\/26741 - (63*I)\/26741)*sqrt(70)*wr(7, 3) + (112*wr(7, 3))\/(51*sqrt(715)) - (315*sqrt(5\/92378)*wr(9, 1))\/8 - (21*sqrt(5\/46189)*wr(9, 1))\/8 - ((50715\/9724 + (6566*I)\/2431)*wr(9, 1))\/sqrt(95) + ((15911\/9724 + (5670*I)\/2431)*wr(9, 1))\/sqrt(190) - ((245\/68 + (63*I)\/34)*wr(9, 1))\/sqrt(2717) + ((567\/340 - (196*I)\/17)*wr(9, 1))\/sqrt(5434) + (7\/8 + (63*I)\/17)*sqrt(5\/2717)*wr(9, 3) + (1323\/442 + (210*I)\/221)*sqrt(21\/2090)*wr(9, 3) + (763\/884 + (315*I)\/221)*sqrt(21\/1045)*wr(9, 3) - (2331*wr(9, 3))\/(136*sqrt(27170)) - ((77\/17 + (63*I)\/34)*wr(9, 5))\/sqrt(2717) + ((567\/340 + (154*I)\/17)*wr(9, 5))\/sqrt(5434) - ((154\/17 - (315*I)\/17)*wr(9, 7))\/sqrt(13585) - ((2331\/136 - (308*I)\/17)*wr(9, 7))\/sqrt(27170) - (315*sqrt(5\/92378)*wr(9, 9))\/8"
		],
		[
			7,
			7,
			"(-183*sqrt(7\/55)*wi(10, 2))\/16796 + (3447*sqrt(7\/1430)*wi(10, 6))\/1292 - (75*sqrt(21\/92378)*wi(10, 10))\/4 + wr(0, 0) + (4*sqrt(2\/15)*wr(2, 1))\/33 + (112*wr(2, 1))\/(429*sqrt(15)) + (36*wr(4, 0))\/143 - (56*sqrt(2\/5)*wr(4, 1))\/143 + (48*sqrt(5)*wr(4, 1))\/143 - (32*wr(6, 0))\/(11*sqrt(13)) - (64*sqrt(7\/39)*wr(6, 1))\/2805 + (28*sqrt(14\/39)*wr(6, 1))\/165 - (8*sqrt(7\/195)*wr(6, 3))\/11 + (128*sqrt(14\/195)*wr(6, 3))\/187 - (56*wr(8, 0))\/(143*sqrt(17)) - (56*sqrt(2\/17)*wr(8, 1))\/715 + (26376*wr(8, 1))\/(13585*sqrt(17)) + (56*sqrt(14\/2805)*wr(8, 3))\/13 - (1176*sqrt(21\/935)*wr(8, 3))\/247 + (369*sqrt(21\/2)*wr(10, 0))\/16796 + (111*sqrt(91\/55)*wr(10, 4))\/646 - (21*sqrt(231\/1105)*wr(10, 8))\/76"
		],
		[
			7,
			8,
			"(4\/165 - (28*I)\/495)*sqrt(7)*wr(1, 0) + (1\/143 + (9*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((152\/715 + (112*I)\/715)*wr(3, 0))\/sqrt(3) - ((62\/65 + (32*I)\/65)*wr(5, 0))\/sqrt(231) - ((7\/13 - (37*I)\/13)*wr(5, 0))\/sqrt(462) - (32\/39 - (79*I)\/39)*sqrt(2\/385)*wr(5, 1) + (7\/78 + (25*I)\/26)*sqrt(5\/77)*wr(5, 1) + ((136\/195 - (34*I)\/195)*wr(5, 1))\/sqrt(33) + ((11\/39 - I\/39)*wr(5, 1))\/sqrt(66) + (4324\/240669 + (16844*I)\/240669)*sqrt(7\/5)*wr(7, 0) - (3004\/240669 + (296*I)\/21879)*sqrt(14\/5)*wr(7, 0) + ((88013\/240669 - (12008*I)\/21879)*wr(7, 1))\/sqrt(5) - ((11983\/481338 + (65861*I)\/160446)*wr(7, 1))\/sqrt(10) - ((1787\/1326 + (653*I)\/1326)*wr(7, 1))\/sqrt(165) + ((1679\/1326 + (47*I)\/78)*wr(7, 1))\/sqrt(330) - (49\/102 + (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) + ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) - (515\/160446 - (125*I)\/14586)*sqrt(5\/3)*wr(7, 3) - ((88879\/160446 - (39361*I)\/160446)*wr(7, 3))\/sqrt(30) - (259\/85 + (7*I)\/5)*sqrt(7\/8151)*wr(9, 1) - (7\/2 + (7*I)\/2)*sqrt(105\/92378)*wr(9, 1) - (49\/17 - (133*I)\/34)*sqrt(21\/5434)*wr(9, 1) + (2051\/4862 - (371*I)\/4862)*sqrt(21\/190)*wr(9, 1) - (133\/442 - (77*I)\/442)*sqrt(21\/95)*wr(9, 1) + (42\/17 + (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) + (7\/2 - (7*I)\/34)*sqrt(35\/16302)*wr(9, 3) + ((3269\/884 - (133*I)\/52)*wr(9, 3))\/sqrt(1045) - ((4179\/221 - (3066*I)\/221)*wr(9, 3))\/sqrt(2090) - (70\/17 - (91*I)\/34)*sqrt(21\/5434)*wr(9, 5) - (497\/340 + (7*I)\/340)*sqrt(21\/2717)*wr(9, 5) + (28\/17 - (77*I)\/17)*sqrt(21\/27170)*wr(9, 7) + (35\/34 + (133*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			7,
			9,
			"(-189\/4199 - (189*I)\/4199)*sqrt(6\/55)*wi(10, 2) + (189\/4199 - (189*I)\/4199)*sqrt(15\/11)*wi(10, 2) + (126\/323 + (126*I)\/323)*sqrt(3\/715)*wi(10, 6) - (63\/323 - (63*I)\/323)*sqrt(30\/143)*wi(10, 6) + (92\/1287 + (4*I)\/429)*sqrt(7\/5)*wr(2, 1) - (98\/429 - (226*I)\/1287)*sqrt(14\/5)*wr(2, 1) - (6\/143 + (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (2\/11 - (94*I)\/143)*sqrt(7\/15)*wr(4, 1) - (4\/143 - (4*I)\/143)*sqrt(70\/3)*wr(4, 1) - (4\/11 + (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (316\/935 + (124*I)\/8415)*sqrt(2\/13)*wr(6, 1) - ((1148\/8415 - (188*I)\/935)*wr(6, 1))\/sqrt(13) + (764\/561 + (108*I)\/187)*sqrt(2\/65)*wr(6, 3) + ((152\/187 + (152*I)\/187)*wr(6, 3))\/sqrt(65) + (56\/143 + (56*I)\/143)*sqrt(14\/51)*wr(8, 0) - (18704\/13585 + (12684*I)\/13585)*sqrt(7\/51)*wr(8, 1) + (3528\/13585 - (7112*I)\/13585)*sqrt(14\/51)*wr(8, 1) + (644\/247 + (644*I)\/247)*sqrt(2\/935)*wr(8, 3) + (336\/247 + (196*I)\/247)*sqrt(11\/85)*wr(8, 3) - (63\/8398 + (63*I)\/8398)*wr(10, 0) + ((315\/8398 - (315*I)\/8398)*wr(10, 0))\/sqrt(2) + (63\/323 + (63*I)\/323)*sqrt(6\/715)*wr(10, 4) - (63\/323 - (63*I)\/323)*sqrt(15\/143)*wr(10, 4) + (63\/38 - (63*I)\/38)*sqrt(5\/2431)*wr(10, 8) - ((63\/19 + (63*I)\/19)*wr(10, 8))\/sqrt(24310)"
		],
		[
			7,
			10,
			"(-597\/1768 - (12593*I)\/33592)*sqrt(7\/110)*wi(10, 2) + (8\/4199 + (5631*I)\/16796)*sqrt(7\/55)*wi(10, 2) - (12\/323 + (61*I)\/68)*sqrt(7\/1430)*wi(10, 6) + (4055\/5168 - (1239*I)\/5168)*sqrt(7\/715)*wi(10, 6) + (20 - (85*I)\/4)*sqrt(21\/92378)*wi(10, 10) + (5\/16 - (5*I)\/16)*sqrt(21\/46189)*wi(10, 10) - (23\/429 + (37*I)\/429)*sqrt(5\/6)*wr(2, 1) + (19\/429 + (5*I)\/143)*sqrt(5\/3)*wr(2, 1) + (8\/143 + (8*I)\/143)*wr(4, 0) - (4\/143 - (4*I)\/143)*sqrt(2)*wr(4, 0) - ((64\/143 - (48*I)\/143)*wr(4, 1))\/sqrt(5) + (4\/143 + (12*I)\/143)*sqrt(10)*wr(4, 1) - (140\/187 - (140*I)\/187)*sqrt(2\/13)*wr(6, 0) + ((280\/187 + (280*I)\/187)*wr(6, 0))\/sqrt(13) + (218\/561 + (30*I)\/187)*sqrt(7\/39)*wr(6, 1) - (23\/561 - (83*I)\/561)*sqrt(14\/39)*wr(6, 1) + (46\/561 + (122*I)\/561)*sqrt(35\/39)*wr(6, 3) + (62\/561 + (14*I)\/561)*sqrt(70\/39)*wr(6, 3) - (2800\/8151 - (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) + ((5600\/8151 + (5600*I)\/8151)*wr(8, 0))\/sqrt(17) + (11326\/8151 + (21434*I)\/8151)*sqrt(2\/17)*wr(8, 1) + ((29764\/8151 - (10220*I)\/8151)*wr(8, 1))\/sqrt(17) - (1540\/741 - (1484*I)\/741)*sqrt(35\/561)*wr(8, 3) - (1246\/741 + (98*I)\/57)*sqrt(70\/561)*wr(8, 3) - (1659\/33592 + (905*I)\/33592)*sqrt(21\/2)*wr(10, 0) + (761\/67184 + (747*I)\/67184)*sqrt(21)*wr(10, 0) - (2105\/1292 + (1723*I)\/1292)*sqrt(7\/1430)*wr(10, 4) - (637\/1292 + (2551*I)\/1292)*sqrt(7\/715)*wr(10, 4) - (591\/152 + (685*I)\/152)*sqrt(21\/24310)*wr(10, 8) + (317\/152 - (321*I)\/152)*sqrt(21\/12155)*wr(10, 8)"
		],
		[
			7,
			11,
			"((15\/22 - (25*I)\/22)*wr(1, 0))\/sqrt(3) + (10\/117 - (10*I)\/99)*sqrt(7)*wr(3, 0) - (2\/117 + (38*I)\/1287)*sqrt(14)*wr(3, 0) + ((2867\/3978 - (2131*I)\/3978)*wr(5, 0))\/sqrt(11) - ((514\/1989 + (863*I)\/1989)*wr(5, 0))\/sqrt(22) - (22\/663 - (107*I)\/663)*sqrt(7\/22)*wr(5, 1) + (205\/1326 + (57*I)\/442)*sqrt(7\/11)*wr(5, 1) - ((19\/221 + (1399*I)\/1326)*wr(5, 1))\/sqrt(165) + ((3989\/442 - (9623*I)\/1326)*wr(5, 1))\/sqrt(330) - (1792\/26741 - (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) - (28\/1573 + (266*I)\/26741)*sqrt(30)*wr(7, 0) - (1541\/16796 - (2297*I)\/16796)*sqrt(35\/22)*wr(7, 1) + (63\/4199 - (1449*I)\/16796)*sqrt(35\/11)*wr(7, 1) + (20759\/106964 - (20627*I)\/106964)*sqrt(35\/6)*wr(7, 1) + (397\/26741 + (27*I)\/8228)*sqrt(35\/3)*wr(7, 1) - (35\/76 - (735*I)\/1292)*sqrt(5\/286)*wr(7, 3) + (63\/323 + (413*I)\/1292)*sqrt(5\/143)*wr(7, 3) + (889\/156332 - (22073*I)\/2032316)*sqrt(35\/2)*wr(7, 3) - (167\/508079 - (30593*I)\/2032316)*sqrt(35)*wr(7, 3) - (8 - (85*I)\/8)*sqrt(5\/92378)*wr(9, 1) - ((239\/1768 - (479*I)\/5304)*wr(9, 1))\/sqrt(95) + ((99505\/58344 - (33173*I)\/19448)*wr(9, 1))\/sqrt(190) - ((247\/408 + (409*I)\/136)*wr(9, 1))\/sqrt(2717) - ((74\/17 - (2267*I)\/204)*wr(9, 1))\/sqrt(5434) + ((479\/16 + (143*I)\/16)*wr(9, 1))\/sqrt(230945) - (41\/52 - (1047*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (4035\/1768 - (4757*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((107\/16 - (4399*I)\/816)*wr(9, 3))\/sqrt(13585) - ((436\/51 + (1075*I)\/136)*wr(9, 3))\/sqrt(27170) + ((245\/204 - (245*I)\/204)*wr(9, 5))\/sqrt(2717) + ((703\/204 + (169*I)\/51)*wr(9, 5))\/sqrt(5434) + (28\/51 - (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) - ((3055\/408 + (1829*I)\/204)*wr(9, 7))\/sqrt(27170) + (27\/8 - (3*I)\/4)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 - (21*I)\/2)*wr(9, 9))\/sqrt(230945) + (8 - 8*I)*sqrt(11\/96577)*wr(11, 1) - (1 + I)*sqrt(22\/96577)*wr(11, 1) + (24\/323 - (24*I)\/323)*sqrt(11\/299)*wr(11, 1) + (18\/323 + (18*I)\/323)*sqrt(22\/299)*wr(11, 1) - (15\/68 - (15*I)\/68)*sqrt(33\/46)*wr(11, 1) + (8\/19 - (8*I)\/19)*sqrt(33\/25415)*wr(11, 3) - (1\/19 + I\/19)*sqrt(66\/25415)*wr(11, 3) + (1267\/1292 - (1267*I)\/1292)*sqrt(231\/2990)*wr(11, 3) + (6\/323 + (6*I)\/323)*sqrt(231\/1495)*wr(11, 3) - (15\/136 - (15*I)\/136)*sqrt(11\/299)*wr(11, 5) + (3\/8 - (3*I)\/8)*sqrt(165\/5083)*wr(11, 7) + (15\/8 - (15*I)\/8)*sqrt(11\/96577)*wr(11, 9) - (165\/8 - (165*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			7,
			12,
			"(79\/646 - (1166*I)\/4199)*sqrt(21\/22)*wi(10, 2) - (363\/4199 - (174*I)\/4199)*sqrt(21\/11)*wi(10, 2) + (267\/1292 - (198*I)\/323)*sqrt(21\/143)*wi(10, 6) + (121\/323 - (58*I)\/323)*sqrt(42\/143)*wi(10, 6) + (15*sqrt(35\/46189)*wi(10, 10))\/4 + (8\/1287 - (4*I)\/429)*wr(2, 1) + (1\/11 - (10*I)\/1287)*sqrt(2)*wr(2, 1) - (8*sqrt(30)*wr(4, 0))\/143 + (40\/143 - (60*I)\/143)*sqrt(2\/3)*wr(4, 1) + ((92\/143 + (40*I)\/143)*wr(4, 1))\/sqrt(3) + (28*sqrt(30\/13)*wr(6, 0))\/187 + (172\/1683 - (8*I)\/561)*sqrt(7\/65)*wr(6, 1) - (12\/187 + (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) - (16\/187 - (16*I)\/51)*sqrt(7\/13)*wr(6, 3) + (4\/561 + (8*I)\/51)*sqrt(14\/13)*wr(6, 3) + (224*sqrt(10\/51)*wr(8, 0))\/2717 + (2072\/2717 - (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) - ((448\/2717 + (16884*I)\/2717)*wr(8, 1))\/sqrt(255) - (224\/247 - (1540*I)\/741)*sqrt(7\/187)*wr(8, 3) + (56\/247 + (616*I)\/247)*sqrt(14\/187)*wr(8, 3) + (6\/323 - (63*I)\/8398)*sqrt(35\/2)*wr(10, 0) - (231*sqrt(35)*wr(10, 0))\/16796 + (61*sqrt(21\/286)*wr(10, 4))\/323 - (132\/323 - (63*I)\/323)*sqrt(21\/143)*wr(10, 4) - (111*sqrt(7\/4862)*wr(10, 8))\/38 - (66\/19 + (63*I)\/38)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			7,
			13,
			"((-4\/33 + I\/33)*wr(1, 0))\/sqrt(5) - (1\/33 + (4*I)\/33)*sqrt(10)*wr(1, 0) - (92\/429 + (61*I)\/1287)*sqrt(7\/15)*wr(3, 0) - (8\/1287 - (4*I)\/33)*sqrt(70\/3)*wr(3, 0) + (155\/3978 - (17*I)\/78)*sqrt(5\/66)*wr(5, 0) - (1\/3 - (164*I)\/1989)*sqrt(5\/33)*wr(5, 0) - (23\/1326 - (5*I)\/26)*sqrt(35\/66)*wr(5, 1) + (1\/13 + (4*I)\/51)*sqrt(35\/33)*wr(5, 1) + ((1043\/7956 + (167*I)\/156)*wr(5, 1))\/sqrt(11) - ((5\/39 - (356*I)\/1989)*wr(5, 1))\/sqrt(22) - (56\/7293 - (9436*I)\/80223)*wr(7, 0) - (4718\/80223 - (3598*I)\/80223)*sqrt(2)*wr(7, 0) - (7\/442 - (90*I)\/323)*sqrt(7\/66)*wr(7, 1) + (3105\/16796 + (7*I)\/52)*sqrt(7\/33)*wr(7, 1) - (35\/14586 + (2740*I)\/80223)*sqrt(7\/2)*wr(7, 1) + (4721\/320892 - (9667*I)\/320892)*sqrt(7)*wr(7, 1) + (7\/4862 + (58286*I)\/508079)*sqrt(21\/2)*wr(7, 3) - (82131\/2032316 + (805*I)\/106964)*sqrt(21)*wr(7, 3) - ((525\/1292 + (35*I)\/68)*wr(7, 3))\/sqrt(429) + (7*wr(7, 3))\/(34*sqrt(858)) - (83*sqrt(3\/92378)*wr(9, 1))\/4 - (105*sqrt(3\/46189)*wr(9, 1))\/8 + (599\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) - (189\/68 - (86*I)\/17)*sqrt(5\/8151)*wr(9, 1) - (2205\/4862 - (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) + ((35\/572 - (329*I)\/374)*wr(9, 1))\/sqrt(57) + (315*sqrt(3\/2717)*wr(9, 3))\/136 + (249\/442 - (35*I)\/34)*sqrt(7\/418)*wr(9, 3) + (315\/442 + (275*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((43\/68 + (497*I)\/34)*wr(9, 3))\/sqrt(16302) - (21\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) - (63\/68 - (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) + (315\/136 + (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) - ((21\/34 + (497*I)\/34)*wr(9, 7))\/sqrt(16302) - (105*sqrt(3\/46189)*wr(9, 9))\/8 + sqrt(165\/96577)*wr(11, 1) - (2*sqrt(165\/299)*wr(11, 1))\/323 + ((80*I)\/323)*sqrt(330\/299)*wr(11, 1) + (3*sqrt(11\/5083)*wr(11, 3))\/19 + ((80*I)\/323)*sqrt(77\/299)*wr(11, 3) - (sqrt(154\/299)*wr(11, 3))\/323"
		],
		[
			8,
			0,
			"(-5\/9 + (2*I)\/27)*sqrt(2\/7)*wr(3, 0) + ((11\/54 - (2*I)\/9)*wr(3, 0))\/sqrt(7) - ((37\/27 - (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 + (5*I)\/27)*wr(5, 0))\/sqrt(22) - (I\/9)*sqrt(7\/22)*wr(5, 1) - (1\/9 + I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 + (7*I)\/6)*wr(5, 1))\/sqrt(165) - ((41\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(330)"
		],
		[
			8,
			1,
			"((-8*I)\/21)*sqrt(2\/15)*wr(2, 1) + (2*sqrt(5\/3)*wr(2, 1))\/7 - (4*wr(4, 0))\/33 + ((2*I)\/33)*sqrt(2)*wr(4, 0) + ((32\/99 + (130*I)\/693)*wr(4, 1))\/sqrt(5) - (10\/63 - (2*I)\/9)*sqrt(10)*wr(4, 1) - ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) + (48*wr(6, 0))\/(11*sqrt(13)) - (6\/11 - (13*I)\/33)*sqrt(14\/39)*wr(6, 1) - (36\/11 - (10*I)\/11)*sqrt(7\/195)*wr(6, 3)"
		],
		[
			8,
			2,
			"(2\/63 - (16*I)\/21)*sqrt(2\/5)*wr(2, 1) - ((2*I)\/63)*sqrt(5)*wr(2, 1) - (12\/77 - (12*I)\/77)*sqrt(3)*wr(4, 0) + (6\/77 + (6*I)\/77)*sqrt(6)*wr(4, 0) + (2\/33 + (34*I)\/231)*sqrt(10\/3)*wr(4, 1) - ((152\/231 - (232*I)\/231)*wr(4, 1))\/sqrt(15) - (14\/11 + (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 - (28*I)\/11)*wr(6, 0))\/sqrt(39) - (10\/33 - (20*I)\/99)*sqrt(7\/13)*wr(6, 1) + (5\/99 - I\/11)*sqrt(14\/13)*wr(6, 1) + (14\/33 - (14*I)\/33)*sqrt(7\/65)*wr(6, 3) - (2\/33 - (8*I)\/33)*sqrt(70\/13)*wr(6, 3)"
		],
		[
			8,
			3,
			"(-4\/11 + (8*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((1\/11 - (17*I)\/11)*wr(3, 0))\/sqrt(21) + ((145\/182 + (289*I)\/182)*wr(5, 0))\/sqrt(33) + ((99\/91 - (139*I)\/91)*wr(5, 0))\/sqrt(66) + ((339\/182 - (2227*I)\/1638)*wr(5, 1))\/sqrt(55) + ((1291\/546 + (3259*I)\/546)*wr(5, 1))\/sqrt(110) + ((115\/78 - (157*I)\/78)*wr(5, 1))\/sqrt(231) - ((47\/39 - (23*I)\/39)*wr(5, 1))\/sqrt(462) - (98\/1573 + (98*I)\/1573)*sqrt(5)*wr(7, 0) + (322\/14157 - (560*I)\/14157)*sqrt(10)*wr(7, 0) + (4\/39 - (5*I)\/39)*sqrt(35\/33)*wr(7, 1) - (2\/13 + I\/13)*sqrt(70\/33)*wr(7, 1) - (488\/14157 - (58*I)\/1089)*sqrt(35)*wr(7, 1) + (80\/1573 + (58*I)\/1573)*sqrt(70)*wr(7, 1) - (76\/4719 - (59*I)\/4719)*sqrt(35\/3)*wr(7, 3) + (50\/1573 - (5*I)\/1573)*sqrt(70\/3)*wr(7, 3)"
		],
		[
			8,
			4,
			"(1\/9 + (4*I)\/9)*sqrt(5\/3)*wr(1, 0) + ((4\/9 - I\/9)*wr(1, 0))\/sqrt(30) + (26\/33 + I\/3)*sqrt(2\/35)*wr(3, 0) - (4\/33 + (14*I)\/33)*sqrt(5\/7)*wr(3, 0) + (1\/6 - (23*I)\/91)*sqrt(5\/22)*wr(5, 0) + (37\/364 + (49*I)\/156)*sqrt(5\/11)*wr(5, 0) - (7\/26 + (11*I)\/39)*sqrt(5\/154)*wr(5, 1) + (1\/4 - (35*I)\/52)*sqrt(5\/77)*wr(5, 1) + ((5\/52 - (593*I)\/546)*wr(5, 1))\/sqrt(33) + ((733\/1092 - (3*I)\/4)*wr(5, 1))\/sqrt(66) - (196\/1287 + (224*I)\/14157)*sqrt(2\/3)*wr(7, 0) - ((224\/14157 + (3136*I)\/14157)*wr(7, 0))\/sqrt(3) - (49\/468 + (5*I)\/39)*sqrt(7\/11)*wr(7, 1) - ((16*I)\/117)*sqrt(14\/11)*wr(7, 1) - (245\/5148 + (10*I)\/1573)*sqrt(7\/3)*wr(7, 1) + (76\/14157 + (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) + (49\/1716 - (581*I)\/4719)*sqrt(7)*wr(7, 3) - (4\/1089 - (80*I)\/4719)*sqrt(14)*wr(7, 3) + (49*wr(7, 3))\/(36*sqrt(143))"
		],
		[
			8,
			5,
			"(-16\/231 + (4*I)\/21)*sqrt(2\/3)*wr(2, 1) + ((3\/11 + (10*I)\/231)*wr(2, 1))\/sqrt(3) - (12*sqrt(5)*wr(4, 0))\/77 + (20\/1001 + (120*I)\/1001)*wr(4, 1) + (36\/143 - (120*I)\/1001)*sqrt(2)*wr(4, 1) + (28*sqrt(5\/13)*wr(6, 0))\/33 - (29\/33 - (10*I)\/33)*sqrt(7\/195)*wr(6, 1) + (2\/33 - (4*I)\/33)*sqrt(14\/195)*wr(6, 1) + (4\/33 + (8*I)\/33)*sqrt(7\/39)*wr(6, 3) - (13\/99 + (6*I)\/11)*sqrt(14\/39)*wr(6, 3) + (1176\/143 - (196*I)\/39)*sqrt(2\/85)*wr(8, 1) + ((3332\/1287 + (1960*I)\/143)*wr(8, 1))\/sqrt(85) + (28\/117 - (168*I)\/13)*sqrt(7\/561)*wr(8, 3) - (56\/13 - (140*I)\/39)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			8,
			6,
			"(-106\/99 - (58*I)\/33)*sqrt(2\/35)*wr(2, 1) + ((4\/33 + (68*I)\/99)*wr(2, 1))\/sqrt(35) + (6\/143 - (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (174\/143 + (106*I)\/143)*sqrt(3\/35)*wr(4, 1) - (4\/143 + (4*I)\/143)*sqrt(30\/7)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (52\/495 + (12*I)\/55)*sqrt(2\/13)*wr(6, 1) - ((52\/165 + (124*I)\/495)*wr(6, 1))\/sqrt(13) - (76\/99 - (116*I)\/99)*sqrt(2\/65)*wr(6, 3) + (8\/99 - (8*I)\/99)*sqrt(13\/5)*wr(6, 3) - (56\/143 - (56*I)\/143)*sqrt(14\/51)*wr(8, 0) - (952\/2145 + (5908*I)\/2145)*sqrt(7\/51)*wr(8, 1) + (196\/2145 + (1484*I)\/2145)*sqrt(14\/51)*wr(8, 1) + (224\/117 - (224*I)\/117)*sqrt(2\/935)*wr(8, 3) - ((56\/117 - (2716*I)\/117)*wr(8, 3))\/sqrt(935)"
		],
		[
			8,
			7,
			"(4\/165 + (28*I)\/495)*sqrt(7)*wr(1, 0) + (1\/143 - (9*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((152\/715 - (112*I)\/715)*wr(3, 0))\/sqrt(3) - ((62\/65 - (32*I)\/65)*wr(5, 0))\/sqrt(231) - ((7\/13 + (37*I)\/13)*wr(5, 0))\/sqrt(462) - (32\/39 + (79*I)\/39)*sqrt(2\/385)*wr(5, 1) + (7\/78 - (25*I)\/26)*sqrt(5\/77)*wr(5, 1) + ((136\/195 + (34*I)\/195)*wr(5, 1))\/sqrt(33) + ((11\/39 + I\/39)*wr(5, 1))\/sqrt(66) + (4324\/240669 - (16844*I)\/240669)*sqrt(7\/5)*wr(7, 0) - (3004\/240669 - (296*I)\/21879)*sqrt(14\/5)*wr(7, 0) + ((88013\/240669 + (12008*I)\/21879)*wr(7, 1))\/sqrt(5) - ((11983\/481338 - (65861*I)\/160446)*wr(7, 1))\/sqrt(10) - ((1787\/1326 - (653*I)\/1326)*wr(7, 1))\/sqrt(165) + ((1679\/1326 - (47*I)\/78)*wr(7, 1))\/sqrt(330) - (49\/102 - (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) - ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) - (515\/160446 + (125*I)\/14586)*sqrt(5\/3)*wr(7, 3) - ((88879\/160446 + (39361*I)\/160446)*wr(7, 3))\/sqrt(30) - (259\/85 - (7*I)\/5)*sqrt(7\/8151)*wr(9, 1) - (7\/2 - (7*I)\/2)*sqrt(105\/92378)*wr(9, 1) - (49\/17 + (133*I)\/34)*sqrt(21\/5434)*wr(9, 1) + (2051\/4862 + (371*I)\/4862)*sqrt(21\/190)*wr(9, 1) - (133\/442 + (77*I)\/442)*sqrt(21\/95)*wr(9, 1) + (42\/17 - (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) + (7\/2 + (7*I)\/34)*sqrt(35\/16302)*wr(9, 3) + ((3269\/884 + (133*I)\/52)*wr(9, 3))\/sqrt(1045) - ((4179\/221 + (3066*I)\/221)*wr(9, 3))\/sqrt(2090) - (70\/17 + (91*I)\/34)*sqrt(21\/5434)*wr(9, 5) - (497\/340 - (7*I)\/340)*sqrt(21\/2717)*wr(9, 5) + (28\/17 + (77*I)\/17)*sqrt(21\/27170)*wr(9, 7) + (35\/34 - (133*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			8,
			8,
			"wr(0, 0) + (26*sqrt(2\/15)*wr(2, 1))\/33 + (8*wr(2, 1))\/(21*sqrt(15)) - (6*wr(4, 0))\/11 - (12*sqrt(2\/5)*wr(4, 1))\/91 + (8*sqrt(5)*wr(4, 1))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) - (4*sqrt(7\/39)*wr(6, 1))\/5 - (8*sqrt(14\/39)*wr(6, 1))\/15 - (16*sqrt(7\/195)*wr(6, 3))\/33 - (4*sqrt(14\/195)*wr(6, 3))\/9 + (1176*sqrt(2\/17)*wr(8, 1))\/715 + (392*wr(8, 1))\/(45*sqrt(17)) - (2968*sqrt(7\/2805)*wr(8, 3))\/117 - (56*sqrt(14\/2805)*wr(8, 3))\/13"
		],
		[
			8,
			9,
			"(-26\/495 + (13*I)\/99)*sqrt(2\/3)*wr(1, 0) - ((5\/9 + (2*I)\/9)*wr(1, 0))\/sqrt(3) - (304\/2145 + (38*I)\/429)*sqrt(2\/7)*wr(3, 0) + ((5\/33 - (8*I)\/33)*wr(3, 0))\/sqrt(7) + ((5\/26 + (19*I)\/39)*wr(5, 0))\/sqrt(11) - ((43\/390 + (2*I)\/13)*wr(5, 0))\/sqrt(22) - (59\/78 + I)*sqrt(5\/66)*wr(5, 1) - (9\/130 - (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (5\/78 + (3*I)\/13)*sqrt(7\/11)*wr(5, 1) - ((119\/52 + I\/39)*wr(5, 1))\/sqrt(165) + (72128\/240669 - (1960*I)\/18513)*sqrt(2\/15)*wr(7, 0) - ((1960\/18513 + (5488*I)\/14157)*wr(7, 0))\/sqrt(15) + (112\/1989 + (40*I)\/221)*sqrt(7\/55)*wr(7, 1) - (5\/39 + (28*I)\/117)*sqrt(14\/55)*wr(7, 1) + (135856\/240669 + (2240*I)\/6171)*sqrt(7\/15)*wr(7, 1) + (16730\/240669 + (1288*I)\/4719)*sqrt(14\/15)*wr(7, 1) - (5264\/80223 + (4040*I)\/26741)*sqrt(7\/5)*wr(7, 3) - (127\/240669 - (28*I)\/4719)*sqrt(70)*wr(7, 3) - (784*wr(7, 3))\/(153*sqrt(715)) + (147*sqrt(2\/95)*wr(9, 1))\/221 - ((4410\/2431 + (294*I)\/2431)*wr(9, 1))\/sqrt(95) + ((1323\/85 + (196*I)\/17)*wr(9, 1))\/sqrt(5434) - (441*sqrt(2\/13585)*wr(9, 3))\/17 + (147*sqrt(21\/1045)*wr(9, 3))\/221 - (63\/221 + (35*I)\/221)*sqrt(42\/1045)*wr(9, 3) - (147*wr(9, 5))\/(17*sqrt(2717)) + ((1323\/85 - (294*I)\/17)*wr(9, 5))\/sqrt(5434) - (441\/17 + (294*I)\/17)*sqrt(2\/13585)*wr(9, 7) - (294*wr(9, 7))\/(17*sqrt(13585))"
		],
		[
			8,
			10,
			"((-140\/429 + (20*I)\/429)*wr(3, 0))\/sqrt(3) + ((5\/33 + (140*I)\/429)*wr(3, 0))\/sqrt(6) + (21\/13 + (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 - (19*I)\/26)*wr(5, 0))\/sqrt(231) - (1\/39 + (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 - (7*I)\/78)*wr(5, 1))\/sqrt(33) + ((581\/117 + (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 - (47*I)\/18)*wr(5, 1))\/sqrt(770) + (229\/80223 - (877*I)\/240669)*sqrt(35)*wr(7, 0) - ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 + (335*I)\/1768)*sqrt(5\/66)*wr(7, 1) + (575\/5304 + (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 - (12151*I)\/1925352)*sqrt(5\/2)*wr(7, 1) - (37\/19448 + (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 + (287*I)\/408)*sqrt(35\/858)*wr(7, 3) + (175\/408 + (5*I)\/34)*sqrt(35\/429)*wr(7, 3) + (1667\/58344 + (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) - (725\/213928 - (6627*I)\/213928)*sqrt(15\/2)*wr(7, 3) - (7\/2 + (231*I)\/4)*sqrt(7\/1385670)*wr(9, 1) - ((7*I)\/4)*sqrt(7\/692835)*wr(9, 1) - (217\/51 - (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 + (91*I)\/204)*sqrt(7\/8151)*wr(9, 1) + (539\/663 - (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) + (77\/1326 - (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) - (2177\/102 + (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 + (1057*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 - (133*I)\/663)*wr(9, 3))\/sqrt(1045) - ((7511\/663 - (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 + (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) + ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) - ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 + (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9)"
		],
		[
			8,
			11,
			"(126\/323 - (1099*I)\/8398)*sqrt(11\/15)*wi(10, 2) - (28\/4199 - (63*I)\/4199)*sqrt(66\/5)*wi(10, 2) + (252\/323 - (301*I)\/646)*sqrt(11\/390)*wi(10, 6) + (56\/323 - (126*I)\/323)*sqrt(11\/195)*wi(10, 6) - ((7*I)\/2)*sqrt(11\/8398)*wi(10, 10) + ((4*I)\/1287)*sqrt(35)*wr(2, 1) - (8\/1287 + (8*I)\/1287)*sqrt(70)*wr(2, 1) + ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) - (8*sqrt(6\/7)*wr(4, 0))\/143 - (28\/143 + (2*I)\/11)*sqrt(14\/15)*wr(4, 1) + (124\/429 - (24*I)\/143)*sqrt(35\/3)*wr(4, 1) + ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) - (40*sqrt(42\/13)*wr(6, 0))\/187 + (50\/1683 - (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) + ((80\/561 - (460*I)\/1683)*wr(6, 1))\/sqrt(13) + (160\/187 - (116*I)\/561)*sqrt(2\/65)*wr(6, 3) - (140\/561 + (8*I)\/561)*sqrt(5\/13)*wr(6, 3) - ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) + (2800*sqrt(14\/51)*wr(8, 0))\/8151 + (140\/741 - (1654*I)\/2717)*sqrt(7\/51)*wr(8, 1) + (1350\/2717 + (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) - (310\/247 - (392*I)\/741)*sqrt(10\/187)*wr(8, 3) + ((700\/741 + (1422*I)\/247)*wr(8, 3))\/sqrt(935) + (385\/25194 - (21*I)\/323)*wr(10, 0) + (21\/323 + (539*I)\/12597)*sqrt(2)*wr(10, 0) - (35\/323 - (126*I)\/323)*sqrt(22\/195)*wr(10, 4) - (84\/323 - (14*I)\/323)*sqrt(33\/65)*wr(10, 4) + (35\/57 + (42*I)\/19)*sqrt(11\/2210)*wr(10, 8) - (42\/19 - (14*I)\/57)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			8,
			12,
			"(5\/11 - (3*I)\/11)*sqrt(21\/10)*wr(1, 0) + (203\/2574 + (35*I)\/858)*sqrt(5)*wr(3, 0) - ((5\/66 + (89*I)\/234)*wr(3, 0))\/sqrt(10) + (4\/39 + (5*I)\/39)*sqrt(5\/77)*wr(5, 0) + (1\/13 + (5*I)\/39)*sqrt(10\/77)*wr(5, 0) + (97\/117 - (11*I)\/39)*sqrt(2\/55)*wr(5, 1) - (2\/39 - I\/117)*sqrt(5\/11)*wr(5, 1) + ((79\/13 - (439*I)\/117)*wr(5, 1))\/sqrt(231) + ((38\/117 + (17*I)\/39)*wr(5, 1))\/sqrt(462) - (12370\/240669 + (11318*I)\/240669)*sqrt(7\/3)*wr(7, 0) - (320\/14157 - (4388*I)\/240669)*sqrt(14\/3)*wr(7, 0) - ((768023\/1925352 - (860887*I)\/1925352)*wr(7, 1))\/sqrt(3) - ((222691\/962676 + (178835*I)\/962676)*wr(7, 1))\/sqrt(6) + ((1399\/15912 + (41*I)\/936)*wr(7, 1))\/sqrt(11) - ((1333\/7956 + (1925*I)\/7956)*wr(7, 1))\/sqrt(22) + (75689\/1925352 - (56665*I)\/1925352)*wr(7, 3) + (385\/204 - (175*I)\/204)*sqrt(7\/286)*wr(7, 3) + (63\/136 - (63*I)\/136)*sqrt(7\/143)*wr(7, 3) + ((7177\/74052 + (34949*I)\/962676)*wr(7, 3))\/sqrt(2) + (7\/2 - (7*I)\/2)*sqrt(7\/46189)*wr(9, 1) - (91\/51 - (7*I)\/3)*sqrt(7\/27170)*wr(9, 1) - (49\/102 + (14*I)\/51)*sqrt(35\/2717)*wr(9, 1) + (7\/221 + (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (189\/4862 - (49*I)\/858)*sqrt(7\/19)*wr(9, 1) + (217\/34 - (469*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 - (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) - ((280\/221 - (35*I)\/221)*wr(9, 3))\/sqrt(627) + ((63\/442 - (217*I)\/442)*wr(9, 3))\/sqrt(1254) - (35\/102 - (49*I)\/102)*sqrt(35\/5434)*wr(9, 5) - (35\/102 + (7*I)\/17)*sqrt(35\/2717)*wr(9, 5) + (77\/51 - (21*I)\/17)*sqrt(7\/5434)*wr(9, 7) + (49\/51 + (14*I)\/17)*sqrt(7\/2717)*wr(9, 7)"
		],
		[
			8,
			13,
			"(63\/4199 + (189*I)\/4199)*sqrt(11)*wi(10, 2) - (84\/4199 - (42*I)\/4199)*sqrt(22)*wi(10, 2) + (56\/323 - (28*I)\/323)*sqrt(11\/13)*wi(10, 6) - (21\/323 + (63*I)\/323)*sqrt(22\/13)*wi(10, 6) + (43\/429 - (29*I)\/1287)*sqrt(7\/3)*wr(2, 1) + (10\/1287 - (2*I)\/143)*sqrt(14\/3)*wr(2, 1) - (6\/143 - (6*I)\/143)*sqrt(5\/7)*wr(4, 0) + (10\/1287 + (70*I)\/1287)*sqrt(7)*wr(4, 1) - (35\/1287 - (95*I)\/1287)*sqrt(14)*wr(4, 1) - (8\/187 - (8*I)\/187)*sqrt(35\/13)*wr(6, 0) - (1120\/1683 - (232*I)\/561)*sqrt(2\/195)*wr(6, 1) - ((2576\/561 + (2512*I)\/1683)*wr(6, 1))\/sqrt(195) - (256\/187 - (416*I)\/561)*sqrt(2\/39)*wr(6, 3) - ((128\/561 - (112*I)\/187)*wr(6, 3))\/sqrt(39) + (1792\/8151 - (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) + (2042\/627 + (7894*I)\/8151)*sqrt(7\/85)*wr(8, 1) + (2960\/8151 - (544*I)\/2717)*sqrt(14\/85)*wr(8, 1) - (128\/247 + (240*I)\/247)*sqrt(2\/561)*wr(8, 3) - ((3818\/247 + (1726*I)\/247)*wr(8, 3))\/sqrt(561) - (35\/442 - (973*I)\/8398)*sqrt(5\/3)*wr(10, 0) + (77\/8398 - (77*I)\/8398)*sqrt(15\/2)*wr(10, 0) - (21\/323 - (21*I)\/323)*sqrt(11\/13)*wr(10, 4) + (49\/323 - (77*I)\/323)*sqrt(22\/13)*wr(10, 4) + (77\/19 - (49*I)\/19)*sqrt(11\/1326)*wr(10, 8) + (7\/38 - (7*I)\/38)*sqrt(33\/221)*wr(10, 8)"
		],
		[
			9,
			0,
			"(-4*wr(4, 0))\/33 - ((2*I)\/33)*sqrt(2)*wr(4, 0) + ((32\/99 - (94*I)\/99)*wr(4, 1))\/sqrt(5) - (4\/9 + (2*I)\/9)*sqrt(10)*wr(4, 1) + ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) + (48*wr(6, 0))\/(11*sqrt(13)) - (2\/11 + I\/11)*sqrt(42\/13)*wr(6, 1) - (12\/11 + (6*I)\/11)*sqrt(21\/65)*wr(6, 3)"
		],
		[
			9,
			1,
			"((17\/198 + (2*I)\/9)*wr(3, 0))\/sqrt(7) - ((10\/9 - I\/9)*wr(3, 0))\/sqrt(14) - ((17\/117 + (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 - I\/9)*wr(5, 0))\/sqrt(22) + (I\/3)*sqrt(7\/22)*wr(5, 1) - (5\/39 - I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(165) - ((103\/39 + (5*I)\/6)*wr(5, 1))\/sqrt(330) - (12*sqrt(14\/55)*wr(7, 1))\/13 - (12*sqrt(14\/5)*wr(7, 3))\/143"
		],
		[
			9,
			2,
			"(-4\/33 + (16*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((31\/33 + (17*I)\/33)*wr(3, 0))\/sqrt(21) - ((121\/78 + (5*I)\/6)*wr(5, 0))\/sqrt(33) + ((35\/39 - (67*I)\/39)*wr(5, 0))\/sqrt(66) + (1\/13 + I\/3)*sqrt(7\/66)*wr(5, 1) - (17\/78 - (23*I)\/78)*sqrt(7\/33)*wr(5, 1) + ((97\/234 - (73*I)\/26)*wr(5, 1))\/sqrt(55) - ((457\/78 + (193*I)\/78)*wr(5, 1))\/sqrt(110) + (98\/1573 + (98*I)\/1573)*sqrt(5)*wr(7, 0) + (98*sqrt(10)*wr(7, 0))\/1573 + (1\/13 + (4*I)\/13)*sqrt(42\/55)*wr(7, 1) + (sqrt(105\/11)*wr(7, 1))\/13 - (94\/1573 - (4*I)\/143)*sqrt(35)*wr(7, 1) - (58\/1573 + (80*I)\/1573)*sqrt(70)*wr(7, 1) + (1\/1573 - (76*I)\/1573)*sqrt(42\/5)*wr(7, 3) + (29\/1573 + (4*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			9,
			3,
			"(2\/99 + (8*I)\/693)*sqrt(5)*wr(2, 1) + (8\/63 - (2*I)\/63)*sqrt(10)*wr(2, 1) - (12\/77 - (12*I)\/77)*sqrt(3)*wr(4, 0) - (6\/77 + (6*I)\/77)*sqrt(6)*wr(4, 0) - (2\/11 + (2*I)\/77)*sqrt(10\/3)*wr(4, 1) - ((136\/77 + (8*I)\/77)*wr(4, 1))\/sqrt(15) + (14\/11 + (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 - (28*I)\/11)*wr(6, 0))\/sqrt(39) + (8\/99 + (2*I)\/99)*sqrt(7\/13)*wr(6, 1) + (13\/99 - I\/99)*sqrt(14\/13)*wr(6, 1) + (2\/11 - (2*I)\/3)*sqrt(7\/65)*wr(6, 3) - (4\/33 + (2*I)\/33)*sqrt(70\/13)*wr(6, 3) - (112\/143 - (112*I)\/143)*sqrt(3\/17)*wr(8, 1) + (16\/13 - (16*I)\/13)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			9,
			4,
			"(16\/231 + (2*I)\/33)*sqrt(2\/3)*wr(2, 1) + ((3\/77 + (10*I)\/231)*wr(2, 1))\/sqrt(3) + (12*sqrt(5)*wr(4, 0))\/77 - (20\/1001 + (20*I)\/143)*wr(4, 1) + (60\/1001 - (120*I)\/1001)*sqrt(2)*wr(4, 1) - (28*sqrt(5\/13)*wr(6, 0))\/33 - (1\/11 - (10*I)\/33)*sqrt(7\/195)*wr(6, 1) - (2\/33 - (2*I)\/33)*sqrt(14\/195)*wr(6, 1) - (4\/33 + (4*I)\/11)*sqrt(7\/39)*wr(6, 3) - (1\/33 + (6*I)\/11)*sqrt(14\/39)*wr(6, 3) - (1176\/143 + (644*I)\/143)*sqrt(2\/85)*wr(8, 1) - ((84\/143 - (1960*I)\/143)*wr(8, 1))\/sqrt(85) - (44\/13 + (168*I)\/13)*sqrt(7\/561)*wr(8, 3) + (56\/13 + (36*I)\/13)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			9,
			5,
			"(-1\/9 + (4*I)\/9)*sqrt(5\/3)*wr(1, 0) - ((4\/9 + I\/9)*wr(1, 0))\/sqrt(30) - (26\/33 - (68*I)\/429)*sqrt(2\/35)*wr(3, 0) + (1\/33 - (14*I)\/33)*sqrt(5\/7)*wr(3, 0) - (1\/6 + I\/13)*sqrt(5\/22)*wr(5, 0) - (3\/52 - (49*I)\/156)*sqrt(5\/11)*wr(5, 0) + (5\/26 - (17*I)\/39)*sqrt(7\/110)*wr(5, 1) - (17\/156 + (5*I)\/52)*sqrt(35\/11)*wr(5, 1) - ((5\/52 + (23*I)\/78)*wr(5, 1))\/sqrt(33) - ((43\/156 + (3*I)\/4)*wr(5, 1))\/sqrt(66) + (196\/1287 - (196*I)\/1287)*sqrt(2\/3)*wr(7, 0) + ((196\/1287 - (3136*I)\/14157)*wr(7, 0))\/sqrt(3) + (49\/468 - (113*I)\/663)*sqrt(7\/11)*wr(7, 1) - (2\/39 + (16*I)\/117)*sqrt(14\/11)*wr(7, 1) + (245\/5148 + (14*I)\/429)*sqrt(7\/3)*wr(7, 1) - (32\/1287 - (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) - (49\/1716 + (369*I)\/2431)*sqrt(7)*wr(7, 3) + (74\/1287 + (80*I)\/4719)*sqrt(14)*wr(7, 3) - (49*wr(7, 3))\/(36*sqrt(143)) - ((392*I)\/17)*sqrt(2\/13585)*wr(9, 1) - ((56*I)\/221)*sqrt(42\/209)*wr(9, 3)"
		],
		[
			9,
			6,
			"(28\/495 + (4*I)\/165)*sqrt(7)*wr(1, 0) - (4\/143 + (4*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((1\/55 + (277*I)\/715)*wr(3, 0))\/sqrt(3) + ((82\/65 - (12*I)\/65)*wr(5, 0))\/sqrt(231) - ((17\/13 + (27*I)\/13)*wr(5, 0))\/sqrt(462) - (34\/39 - I\/3)*sqrt(2\/385)*wr(5, 1) - (1\/2 + (29*I)\/78)*sqrt(5\/77)*wr(5, 1) - ((4\/5 + (18*I)\/65)*wr(5, 1))\/sqrt(33) + ((7\/13 - (3*I)\/13)*wr(5, 1))\/sqrt(66) - (1204\/240669 - (19964*I)\/240669)*sqrt(7\/5)*wr(7, 0) - (4564\/240669 - (4816*I)\/240669)*sqrt(14\/5)*wr(7, 0) + ((147728\/240669 + (72373*I)\/240669)*wr(7, 1))\/sqrt(5) + ((135023\/481338 - (74543*I)\/481338)*wr(7, 1))\/sqrt(10) - ((196\/663 + (371*I)\/663)*wr(7, 1))\/sqrt(165) - ((203\/102 + (161*I)\/1326)*wr(7, 1))\/sqrt(330) + (49\/102 - (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) - ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) - (7756\/80223 - (6811*I)\/80223)*sqrt(5\/3)*wr(7, 3) + ((55013\/53482 + (38507*I)\/53482)*wr(7, 3))\/sqrt(30) - (84\/17 + (63*I)\/34)*sqrt(21\/5434)*wr(9, 1) - (7\/85 + (133*I)\/85)*sqrt(21\/2717)*wr(9, 1) + (371\/4862 + (2051*I)\/4862)*sqrt(21\/190)*wr(9, 1) - (77\/442 + (133*I)\/442)*sqrt(21\/95)*wr(9, 1) - (42\/17 - (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) + ((21*I)\/17)*sqrt(105\/5434)*wr(9, 3) + ((1701\/884 + (2709*I)\/884)*wr(9, 3))\/sqrt(1045) - ((6657\/442 + (7833*I)\/442)*wr(9, 3))\/sqrt(2090) - (91\/34 + (70*I)\/17)*sqrt(21\/5434)*wr(9, 5) + (7\/340 - (497*I)\/340)*sqrt(21\/2717)*wr(9, 5) + (77\/17 + (28*I)\/17)*sqrt(21\/27170)*wr(9, 7) - (133\/34 - (35*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			9,
			7,
			"(-189\/4199 + (189*I)\/4199)*sqrt(6\/55)*wi(10, 2) + (189\/4199 + (189*I)\/4199)*sqrt(15\/11)*wi(10, 2) + (126\/323 - (126*I)\/323)*sqrt(3\/715)*wi(10, 6) - (63\/323 + (63*I)\/323)*sqrt(30\/143)*wi(10, 6) + (92\/1287 - (4*I)\/429)*sqrt(7\/5)*wr(2, 1) - (98\/429 + (226*I)\/1287)*sqrt(14\/5)*wr(2, 1) - (6\/143 - (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (2\/11 + (94*I)\/143)*sqrt(7\/15)*wr(4, 1) - (4\/143 + (4*I)\/143)*sqrt(70\/3)*wr(4, 1) - (4\/11 - (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (316\/935 - (124*I)\/8415)*sqrt(2\/13)*wr(6, 1) - ((1148\/8415 + (188*I)\/935)*wr(6, 1))\/sqrt(13) + (764\/561 - (108*I)\/187)*sqrt(2\/65)*wr(6, 3) + ((152\/187 - (152*I)\/187)*wr(6, 3))\/sqrt(65) + (56\/143 - (56*I)\/143)*sqrt(14\/51)*wr(8, 0) - (18704\/13585 - (12684*I)\/13585)*sqrt(7\/51)*wr(8, 1) + (3528\/13585 + (7112*I)\/13585)*sqrt(14\/51)*wr(8, 1) + (644\/247 - (644*I)\/247)*sqrt(2\/935)*wr(8, 3) + (336\/247 - (196*I)\/247)*sqrt(11\/85)*wr(8, 3) - (63\/8398 - (63*I)\/8398)*wr(10, 0) + ((315\/8398 + (315*I)\/8398)*wr(10, 0))\/sqrt(2) + (63\/323 - (63*I)\/323)*sqrt(6\/715)*wr(10, 4) - (63\/323 + (63*I)\/323)*sqrt(15\/143)*wr(10, 4) + (63\/38 + (63*I)\/38)*sqrt(5\/2431)*wr(10, 8) - ((63\/19 - (63*I)\/19)*wr(10, 8))\/sqrt(24310)"
		],
		[
			9,
			8,
			"(-26\/495 - (13*I)\/99)*sqrt(2\/3)*wr(1, 0) - ((5\/9 - (2*I)\/9)*wr(1, 0))\/sqrt(3) - (304\/2145 - (38*I)\/429)*sqrt(2\/7)*wr(3, 0) + ((5\/33 + (8*I)\/33)*wr(3, 0))\/sqrt(7) + ((5\/26 - (19*I)\/39)*wr(5, 0))\/sqrt(11) - ((43\/390 - (2*I)\/13)*wr(5, 0))\/sqrt(22) - (59\/78 - I)*sqrt(5\/66)*wr(5, 1) - (9\/130 + (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (5\/78 - (3*I)\/13)*sqrt(7\/11)*wr(5, 1) - ((119\/52 - I\/39)*wr(5, 1))\/sqrt(165) + (72128\/240669 + (1960*I)\/18513)*sqrt(2\/15)*wr(7, 0) - ((1960\/18513 - (5488*I)\/14157)*wr(7, 0))\/sqrt(15) + (112\/1989 - (40*I)\/221)*sqrt(7\/55)*wr(7, 1) - (5\/39 - (28*I)\/117)*sqrt(14\/55)*wr(7, 1) + (135856\/240669 - (2240*I)\/6171)*sqrt(7\/15)*wr(7, 1) + (16730\/240669 - (1288*I)\/4719)*sqrt(14\/15)*wr(7, 1) - (5264\/80223 - (4040*I)\/26741)*sqrt(7\/5)*wr(7, 3) - (127\/240669 + (28*I)\/4719)*sqrt(70)*wr(7, 3) - (784*wr(7, 3))\/(153*sqrt(715)) + (147*sqrt(2\/95)*wr(9, 1))\/221 - ((4410\/2431 - (294*I)\/2431)*wr(9, 1))\/sqrt(95) + ((1323\/85 - (196*I)\/17)*wr(9, 1))\/sqrt(5434) - (441*sqrt(2\/13585)*wr(9, 3))\/17 + (147*sqrt(21\/1045)*wr(9, 3))\/221 - (63\/221 - (35*I)\/221)*sqrt(42\/1045)*wr(9, 3) - (147*wr(9, 5))\/(17*sqrt(2717)) + ((1323\/85 + (294*I)\/17)*wr(9, 5))\/sqrt(5434) - (441\/17 - (294*I)\/17)*sqrt(2\/13585)*wr(9, 7) - (294*wr(9, 7))\/(17*sqrt(13585))"
		],
		[
			9,
			9,
			"(-2268*sqrt(7\/55)*wi(10, 2))\/4199 + (756*sqrt(14\/715)*wi(10, 6))\/323 + wr(0, 0) + (26*sqrt(2\/15)*wr(2, 1))\/33 + (8*wr(2, 1))\/(39*sqrt(15)) - (6*wr(4, 0))\/11 - (4*sqrt(2\/5)*wr(4, 1))\/13 + (8*sqrt(5)*wr(4, 1))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) - (496*sqrt(7\/39)*wr(6, 1))\/2805 - (8*sqrt(14\/39)*wr(6, 1))\/15 - (16*sqrt(7\/195)*wr(6, 3))\/33 + (16*sqrt(14\/195)*wr(6, 3))\/561 + (1176*sqrt(2\/17)*wr(8, 1))\/715 - (1176*wr(8, 1))\/(1235*sqrt(17)) + (2408*sqrt(7\/2805)*wr(8, 3))\/247 - (56*sqrt(14\/2805)*wr(8, 3))\/13 - (63*sqrt(42)*wr(10, 0))\/4199 + (756*sqrt(7\/715)*wr(10, 4))\/323 - (126*sqrt(21\/12155)*wr(10, 8))\/19"
		],
		[
			9,
			10,
			"(-441\/4199 - (693*I)\/4199)*sqrt(6\/55)*wi(10, 2) + (42\/323 + (210*I)\/4199)*sqrt(33\/5)*wi(10, 2) + (294\/323 + (462*I)\/323)*sqrt(3\/715)*wi(10, 6) + (42\/323 + (42*I)\/323)*sqrt(66\/65)*wi(10, 6) + ((8*I)\/1287)*sqrt(35)*wr(2, 1) - (28\/1287 - (8*I)\/1287)*sqrt(70)*wr(2, 1) - ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) - (8*sqrt(6\/7)*wr(4, 0))\/143 - (28\/143 - (46*I)\/143)*sqrt(14\/15)*wr(4, 1) + (28\/143 + (24*I)\/143)*sqrt(35\/3)*wr(4, 1) - ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) - (40*sqrt(42\/13)*wr(6, 0))\/187 - (212\/1683 - (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) + ((80\/561 + (292*I)\/1683)*wr(6, 1))\/sqrt(13) + (104\/561 + (8*I)\/561)*sqrt(5\/13)*wr(6, 3) + (32\/187 + (52*I)\/561)*sqrt(10\/13)*wr(6, 3) + ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) + (2800*sqrt(14\/51)*wr(8, 0))\/8151 + (140\/741 + (658*I)\/8151)*sqrt(7\/51)*wr(8, 1) + (1162\/8151 - (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) + (140\/741 - (322*I)\/741)*sqrt(5\/187)*wr(8, 3) - (322\/741 + (392*I)\/741)*sqrt(10\/187)*wr(8, 3) + (42\/4199 + (21*I)\/323)*wr(10, 0) + ((42\/323 - (231*I)\/8398)*wr(10, 0))\/sqrt(2) - (84\/323 + (462*I)\/323)*sqrt(6\/715)*wr(10, 4) - (84\/323 - (21*I)\/323)*sqrt(33\/65)*wr(10, 4) + (42\/19 - (231*I)\/19)*sqrt(2\/12155)*wr(10, 8) - (42\/19 + (21*I)\/38)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			9,
			11,
			"((-140\/429 - (14*I)\/429)*wr(3, 0))\/sqrt(3) + ((35\/429 - (140*I)\/429)*wr(3, 0))\/sqrt(6) + (87\/221 - (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 + (147*I)\/442)*wr(5, 0))\/sqrt(231) - (69\/221 - (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 + (263*I)\/1326)*wr(5, 1))\/sqrt(33) + ((199\/153 - (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 + (5635*I)\/3978)*wr(5, 1))\/sqrt(770) + (229\/80223 + (445*I)\/26741)*sqrt(35)*wr(7, 0) + ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 - (5589*I)\/33592)*sqrt(5\/66)*wr(7, 1) + (14487\/33592 - (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 + (6911*I)\/213928)*sqrt(5\/2)*wr(7, 1) - (37\/19448 - (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 - (287*I)\/2584)*sqrt(35\/858)*wr(7, 3) + (175\/2584 - (5*I)\/34)*sqrt(35\/429)*wr(7, 3) - (2175\/213928 - (1068349*I)\/4064632)*sqrt(5\/6)*wr(7, 3) + (16363\/369512 - (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) + (62\/51 - (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 - (985*I)\/204)*sqrt(7\/8151)*wr(9, 1) + (3\/2 + (7*I)\/4)*sqrt(231\/41990)*wr(9, 1) + (539\/663 + (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) + (77\/1326 + (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) + (I\/4)*sqrt(1155\/4199)*wr(9, 1) + (41\/102 + (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 + (157*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 - (2233*I)\/1326)*wr(9, 3))\/sqrt(1045) - ((308\/663 + (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 - (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) - ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) + ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 - (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9) - 4*sqrt(231\/96577)*wr(11, 1) - I*sqrt(462\/96577)*wr(11, 1) - (88*sqrt(231\/299)*wr(11, 1))\/323 + ((2*I)\/323)*sqrt(462\/299)*wr(11, 1) - (12*sqrt(77\/25415)*wr(11, 3))\/19 - ((3*I)\/19)*sqrt(154\/25415)*wr(11, 3) + ((14*I)\/323)*sqrt(11\/1495)*wr(11, 3) - (308*sqrt(22\/1495)*wr(11, 3))\/323"
		],
		[
			9,
			12,
			"(-189\/4199 + (63*I)\/221)*sqrt(2\/11)*wi(10, 2) - ((2205\/4199 + (567*I)\/4199)*wi(10, 2))\/sqrt(11) + (735\/323 + (189*I)\/323)*sqrt(2\/143)*wi(10, 6) + ((126\/323 - (42*I)\/17)*wi(10, 6))\/sqrt(143) + (67\/1287 - (167*I)\/1287)*sqrt(7\/3)*wr(2, 1) + (83\/1287 + (5*I)\/117)*sqrt(14\/3)*wr(2, 1) - (6\/143 - (6*I)\/143)*sqrt(5\/7)*wr(4, 0) + (20\/429 + (40*I)\/429)*sqrt(7)*wr(4, 1) - (19\/429 + I\/429)*sqrt(14)*wr(4, 1) - (8\/187 - (8*I)\/187)*sqrt(35\/13)*wr(6, 0) - (2912\/1683 + (1096*I)\/1683)*sqrt(2\/195)*wr(6, 1) + ((2384\/1683 + (7856*I)\/1683)*wr(6, 1))\/sqrt(195) + (8\/561 + (344*I)\/561)*sqrt(2\/39)*wr(6, 3) - ((496\/561 + (32*I)\/561)*wr(6, 3))\/sqrt(39) + (1792\/8151 - (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) - (12838\/8151 + (21602*I)\/8151)*sqrt(7\/85)*wr(8, 1) + (10444\/8151 + (28*I)\/39)*sqrt(14\/85)*wr(8, 1) - (1484\/247 + (84*I)\/13)*sqrt(2\/561)*wr(8, 3) + (938\/247 + (70*I)\/19)*sqrt(3\/187)*wr(8, 3) + (63\/8398 - (63*I)\/8398)*sqrt(15\/2)*wr(10, 0) - (147\/4199 - (126*I)\/4199)*sqrt(15)*wr(10, 0) + (756\/323 - (630*I)\/323)*sqrt(2\/143)*wr(10, 4) - ((189\/323 - (189*I)\/323)*wr(10, 4))\/sqrt(143) + (63\/38 - (63*I)\/38)*sqrt(3\/2431)*wr(10, 8) + (105\/19 - (126*I)\/19)*sqrt(6\/2431)*wr(10, 8)"
		],
		[
			9,
			13,
			"(3\/11 - (5*I)\/11)*sqrt(21\/10)*wr(1, 0) - (7\/143 + (7*I)\/99)*sqrt(5)*wr(3, 0) + ((679\/2574 - (35*I)\/858)*wr(3, 0))\/sqrt(10) - (94\/663 + (59*I)\/663)*sqrt(5\/77)*wr(5, 0) - (1\/13 + I\/39)*sqrt(10\/77)*wr(5, 0) - (38\/663 - (199*I)\/1989)*sqrt(5\/11)*wr(5, 1) - (1\/117 + (3*I)\/13)*sqrt(10\/11)*wr(5, 1) + ((493\/117 - (73*I)\/13)*wr(5, 1))\/sqrt(231) - ((370\/663 + (31*I)\/153)*wr(5, 1))\/sqrt(462) + (70\/2057 + (1722*I)\/26741)*sqrt(7\/3)*wr(7, 0) - (140\/26741 - (56*I)\/1573)*sqrt(14\/3)*wr(7, 0) - ((101215\/213928 - (79775*I)\/213928)*wr(7, 1))\/sqrt(3) + ((22651\/106964 + (21963*I)\/106964)*wr(7, 1))\/sqrt(6) - ((241\/1768 + (319*I)\/1768)*wr(7, 1))\/sqrt(11) + ((3399\/16796 + (3479*I)\/16796)*wr(7, 1))\/sqrt(22) + (24465\/213928 + (9759*I)\/213928)*wr(7, 3) - (385\/1292 + (945*I)\/1292)*sqrt(7\/286)*wr(7, 3) + (63\/136 - (63*I)\/136)*sqrt(7\/143)*wr(7, 3) - ((305287\/2032316 - (34537*I)\/2032316)*wr(7, 3))\/sqrt(2) - (35\/51 - (7*I)\/51)*sqrt(35\/5434)*wr(9, 1) + (31\/51 + (5*I)\/34)*sqrt(35\/2717)*wr(9, 1) + (3\/2 - (3*I)\/2)*sqrt(77\/4199)*wr(9, 1) - (7\/221 + (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (49\/858 - (189*I)\/4862)*sqrt(7\/19)*wr(9, 1) - (11\/34 + (149*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 - (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) + ((14\/17 + (63*I)\/221)*wr(9, 3))\/sqrt(627) + ((105\/442 - (175*I)\/442)*wr(9, 3))\/sqrt(1254) - (49\/102 - (35*I)\/102)*sqrt(35\/5434)*wr(9, 5) + (7\/17 + (35*I)\/102)*sqrt(35\/2717)*wr(9, 5) + (21\/17 - (77*I)\/51)*sqrt(7\/5434)*wr(9, 7) - (14\/17 + (49*I)\/51)*sqrt(7\/2717)*wr(9, 7) + (3 - 3*I)*sqrt(770\/96577)*wr(11, 1) - (6\/323 - (6*I)\/323)*sqrt(770\/299)*wr(11, 1) + (3\/19 - (3*I)\/19)*sqrt(462\/5083)*wr(11, 3) - (14\/323 - (14*I)\/323)*sqrt(33\/299)*wr(11, 3)"
		],
		[
			10,
			0,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 + (13\/11 - (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + (34*wr(6, 1))\/(33*sqrt(13)) + (2\/11 + (4*I)\/11)*sqrt(5\/13)*wr(6, 3) + (2*sqrt(10\/13)*wr(6, 3))\/11"
		],
		[
			10,
			1,
			"(-10*sqrt(2\/3)*wr(3, 0))\/33 - (25\/39 - (5*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((235\/156 + (5*I)\/13)*wr(5, 0))\/sqrt(231) + (235\/468 - (37*I)\/39)*sqrt(5\/154)*wr(5, 1) + (5\/39 + (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (1\/3 + (19*I)\/9)*sqrt(5\/77)*wr(5, 1) + ((85\/156 - (5*I)\/39)*wr(5, 1))\/sqrt(33) - (30\/143 - (262*I)\/4719)*sqrt(7\/5)*wr(7, 0) + (131\/4719 - (7*I)\/143)*sqrt(14\/5)*wr(7, 0) - (9\/52 + I\/13)*sqrt(11\/30)*wr(7, 1) + ((101\/4719 + (69*I)\/143)*wr(7, 1))\/sqrt(5) - ((937\/572 + (5606*I)\/4719)*wr(7, 1))\/sqrt(10) - ((17\/26 + (33*I)\/26)*wr(7, 1))\/sqrt(165) + (sqrt(231\/130)*wr(7, 3))\/4 + ((2111\/3146 + (45*I)\/286)*wr(7, 3))\/sqrt(15) + ((513\/572 + (2177*I)\/1573)*wr(7, 3))\/sqrt(30)"
		],
		[
			10,
			2,
			"(125\/198 - (25*I)\/66)*wr(3, 0) + ((5\/99 - (5*I)\/99)*wr(3, 0))\/sqrt(2) + ((515\/234 - (100*I)\/39)*wr(5, 0))\/sqrt(77) + ((895\/234 + (160*I)\/117)*wr(5, 0))\/sqrt(154) + (211\/78 - (82*I)\/39)*sqrt(5\/462)*wr(5, 1) + (81\/52 + (2*I)\/13)*sqrt(5\/231)*wr(5, 1) - ((35\/78 - (10*I)\/39)*wr(5, 1))\/sqrt(11) - ((35\/78 + (20*I)\/39)*wr(5, 1))\/sqrt(22) + (219\/1573 - (31*I)\/363)*sqrt(7\/15)*wr(7, 0) + (25\/363 + (6*I)\/143)*sqrt(14\/15)*wr(7, 0) - ((17971\/37752 + (48*I)\/143)*wr(7, 1))\/sqrt(15) + ((665\/12584 + (5029*I)\/37752)*wr(7, 1))\/sqrt(30) + ((175\/312 + (4*I)\/13)*wr(7, 1))\/sqrt(55) + ((43\/104 - (265*I)\/312)*wr(7, 1))\/sqrt(110) - (19\/24 - (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) - (17\/24 - (2*I)\/3)*sqrt(35\/143)*wr(7, 3) - ((1351\/37752 + (38*I)\/429)*wr(7, 3))\/sqrt(5) - ((4313\/37752 - (6385*I)\/37752)*wr(7, 3))\/sqrt(10)"
		],
		[
			10,
			3,
			"(-10\/33 + (10*I)\/33)*sqrt(10\/21)*wr(2, 1) - (20\/143 - (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (50\/429 - (10*I)\/13)*sqrt(5\/7)*wr(4, 1) - (2\/11 - (2*I)\/11)*sqrt(14\/13)*wr(6, 0) + (41\/33 + (19*I)\/33)*sqrt(2\/39)*wr(6, 1) + ((2\/11 - (2*I)\/11)*wr(6, 1))\/sqrt(39) + (2\/3 - (14*I)\/33)*sqrt(5\/39)*wr(6, 3) + (14\/33 - (14*I)\/33)*sqrt(10\/39)*wr(6, 3) - (8\/13 - (8*I)\/13)*sqrt(14\/17)*wr(8, 0) + (4\/39 - (4*I)\/39)*sqrt(7\/17)*wr(8, 1) + (269\/429 - (49*I)\/429)*sqrt(14\/17)*wr(8, 1) - (71\/39 - (115*I)\/39)*sqrt(10\/561)*wr(8, 3) - (4\/39 - (4*I)\/39)*sqrt(55\/51)*wr(8, 3)"
		],
		[
			10,
			4,
			"(10\/99 - (70*I)\/99)*sqrt(2\/7)*wr(2, 1) - (((10*I)\/99)*wr(2, 1))\/sqrt(7) - ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) + (20*sqrt(30\/7)*wr(4, 0))\/143 + (140\/143 + (50*I)\/143)*sqrt(2\/21)*wr(4, 1) - (100*wr(4, 1))\/(143*sqrt(21)) - ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) + (2*sqrt(210\/13)*wr(6, 0))\/11 - (8\/33 + (2*I)\/99)*sqrt(5\/13)*wr(6, 1) + (2\/99 + (10*I)\/99)*sqrt(10\/13)*wr(6, 1) - (8\/11 - (10*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((20\/33 + (20*I)\/33)*wr(6, 3))\/sqrt(13) - ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) + (64*sqrt(70\/51)*wr(8, 0))\/429 - (28\/39 + (76*I)\/429)*sqrt(35\/51)*wr(8, 1) + (76\/429 - (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (20\/13 - (10*I)\/3)*sqrt(2\/187)*wr(8, 3) + ((292\/39 + (20*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			10,
			5,
			"(25\/429 + (20*I)\/429)*sqrt(5\/6)*wr(3, 0) + (20\/429 + (20*I)\/429)*sqrt(5\/3)*wr(3, 0) + (56\/39 + (9*I)\/13)*sqrt(5\/231)*wr(5, 0) + (10\/13 - (22*I)\/39)*sqrt(10\/231)*wr(5, 0) - ((5*I)\/39)*sqrt(5\/33)*wr(5, 1) + (4\/39 + (2*I)\/39)*sqrt(10\/33)*wr(5, 1) + ((340\/117 - (170*I)\/117)*wr(5, 1))\/sqrt(77) + ((224\/39 + (313*I)\/117)*wr(5, 1))\/sqrt(154) + (115\/6171 + (6415*I)\/240669)*sqrt(7)*wr(7, 0) - ((40*I)\/7293)*sqrt(14)*wr(7, 0) - (75\/2431 - (6395*I)\/29172)*wr(7, 1) + ((38260\/80223 + (144205*I)\/962676)*wr(7, 1))\/sqrt(2) - ((560\/663 + (265*I)\/884)*wr(7, 1))\/sqrt(33) - ((5\/34 - (435*I)\/884)*wr(7, 1))\/sqrt(66) - (25\/17 + (65*I)\/204)*sqrt(7\/858)*wr(7, 3) - (25\/51 + (25*I)\/68)*sqrt(7\/429)*wr(7, 3) - ((410\/7293 - (75*I)\/9724)*wr(7, 3))\/sqrt(3) - ((5325\/53482 - (42905*I)\/106964)*wr(7, 3))\/sqrt(6) + (7\/2 - (231*I)\/4)*sqrt(7\/277134)*wr(9, 1) - ((7*I)\/4)*sqrt(7\/138567)*wr(9, 1) - (35\/51 + (154*I)\/51)*sqrt(35\/16302)*wr(9, 1) - (77\/204 + (287*I)\/204)*sqrt(35\/8151)*wr(9, 1) + (469\/663 + (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) - (1085\/1326 + (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) + (161\/102 + (539*I)\/204)*sqrt(7\/16302)*wr(9, 3) + (539\/102 + (301*I)\/204)*sqrt(7\/8151)*wr(9, 3) + ((4235\/1326 + (1939*I)\/1326)*wr(9, 3))\/sqrt(209) + ((1211\/663 + (154*I)\/39)*wr(9, 3))\/sqrt(418) - (7\/204 + (7*I)\/68)*sqrt(385\/741)*wr(9, 5) - ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) + ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) + (49\/102 - (7*I)\/34)*sqrt(77\/741)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			10,
			6,
			"((25\/22 + (15*I)\/22)*wr(1, 0))\/sqrt(3) + (50\/429 + (10*I)\/143)*sqrt(7)*wr(3, 0) + (5\/143 - (5*I)\/429)*sqrt(14)*wr(3, 0) + ((41\/78 + (19*I)\/26)*wr(5, 0))\/sqrt(11) + ((29\/39 + (2*I)\/39)*wr(5, 0))\/sqrt(22) - (1\/13 - (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (1\/26 - (5*I)\/78)*sqrt(7\/11)*wr(5, 1) + ((191\/78 + (17*I)\/13)*wr(5, 1))\/sqrt(165) + ((43\/6 + (237*I)\/26)*wr(5, 1))\/sqrt(330) - (1792\/26741 + (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) + (3038\/80223 - (280*I)\/6171)*sqrt(10\/3)*wr(7, 0) - (313\/2652 + (293*I)\/2652)*sqrt(35\/22)*wr(7, 1) + (77\/2652 - (28*I)\/663)*sqrt(35\/11)*wr(7, 1) + (20627\/106964 + (20759*I)\/106964)*sqrt(35\/6)*wr(7, 1) - (1789\/320892 - (1007*I)\/80223)*sqrt(35\/3)*wr(7, 1) - (175\/204 + (35*I)\/204)*sqrt(5\/286)*wr(7, 3) - (133\/204 + (7*I)\/51)*sqrt(5\/143)*wr(7, 3) + (5977\/320892 - (667*I)\/320892)*sqrt(35\/2)*wr(7, 3) - (8669\/320892 + (58*I)\/4719)*sqrt(35)*wr(7, 3) - ((13349\/5304 + (4529*I)\/1768)*wr(9, 1))\/sqrt(95) + ((33173\/19448 + (99505*I)\/58344)*wr(9, 1))\/sqrt(190) + ((161\/136 + (497*I)\/408)*wr(9, 1))\/sqrt(2717) - ((791\/204 - (49*I)\/17)*wr(9, 1))\/sqrt(5434) + ((161\/16 + (175*I)\/16)*wr(9, 1))\/sqrt(230945) - ((49\/8 - 7*I)*wr(9, 1))\/sqrt(461890) + (4599\/884 + (4949*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (3773\/1768 + (5019*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((2037\/272 + (3745*I)\/816)*wr(9, 3))\/sqrt(13585) + ((9233\/408 + (105*I)\/17)*wr(9, 3))\/sqrt(27170) + ((245\/204 + (245*I)\/204)*wr(9, 5))\/sqrt(2717) - ((49\/6 + (287*I)\/204)*wr(9, 5))\/sqrt(5434) + (28\/51 + (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) + ((581\/51 - (2065*I)\/408)*wr(9, 7))\/sqrt(27170) + (42 + (357*I)\/8)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 + (21*I)\/2)*wr(9, 9))\/sqrt(230945)"
		],
		[
			10,
			7,
			"(-597\/1768 + (12593*I)\/33592)*sqrt(7\/110)*wi(10, 2) + (8\/4199 - (5631*I)\/16796)*sqrt(7\/55)*wi(10, 2) - (12\/323 - (61*I)\/68)*sqrt(7\/1430)*wi(10, 6) + (4055\/5168 + (1239*I)\/5168)*sqrt(7\/715)*wi(10, 6) + (20 + (85*I)\/4)*sqrt(21\/92378)*wi(10, 10) + (5\/16 + (5*I)\/16)*sqrt(21\/46189)*wi(10, 10) - (23\/429 - (37*I)\/429)*sqrt(5\/6)*wr(2, 1) + (19\/429 - (5*I)\/143)*sqrt(5\/3)*wr(2, 1) + (8\/143 - (8*I)\/143)*wr(4, 0) - (4\/143 + (4*I)\/143)*sqrt(2)*wr(4, 0) - ((64\/143 + (48*I)\/143)*wr(4, 1))\/sqrt(5) + (4\/143 - (12*I)\/143)*sqrt(10)*wr(4, 1) - (140\/187 + (140*I)\/187)*sqrt(2\/13)*wr(6, 0) + ((280\/187 - (280*I)\/187)*wr(6, 0))\/sqrt(13) + (218\/561 - (30*I)\/187)*sqrt(7\/39)*wr(6, 1) - (23\/561 + (83*I)\/561)*sqrt(14\/39)*wr(6, 1) + (46\/561 - (122*I)\/561)*sqrt(35\/39)*wr(6, 3) + (62\/561 - (14*I)\/561)*sqrt(70\/39)*wr(6, 3) - (2800\/8151 + (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) + ((5600\/8151 - (5600*I)\/8151)*wr(8, 0))\/sqrt(17) + (11326\/8151 - (21434*I)\/8151)*sqrt(2\/17)*wr(8, 1) + ((29764\/8151 + (10220*I)\/8151)*wr(8, 1))\/sqrt(17) - (1540\/741 + (1484*I)\/741)*sqrt(35\/561)*wr(8, 3) - (1246\/741 - (98*I)\/57)*sqrt(70\/561)*wr(8, 3) - (1659\/33592 - (905*I)\/33592)*sqrt(21\/2)*wr(10, 0) + (761\/67184 - (747*I)\/67184)*sqrt(21)*wr(10, 0) - (2105\/1292 - (1723*I)\/1292)*sqrt(7\/1430)*wr(10, 4) - (637\/1292 - (2551*I)\/1292)*sqrt(7\/715)*wr(10, 4) - (591\/152 - (685*I)\/152)*sqrt(21\/24310)*wr(10, 8) + (317\/152 + (321*I)\/152)*sqrt(21\/12155)*wr(10, 8)"
		],
		[
			10,
			8,
			"((-140\/429 - (20*I)\/429)*wr(3, 0))\/sqrt(3) + ((5\/33 - (140*I)\/429)*wr(3, 0))\/sqrt(6) + (21\/13 - (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 + (19*I)\/26)*wr(5, 0))\/sqrt(231) - (1\/39 - (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 + (7*I)\/78)*wr(5, 1))\/sqrt(33) + ((581\/117 - (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 + (47*I)\/18)*wr(5, 1))\/sqrt(770) + (229\/80223 + (877*I)\/240669)*sqrt(35)*wr(7, 0) + ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 - (335*I)\/1768)*sqrt(5\/66)*wr(7, 1) + (575\/5304 - (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 + (12151*I)\/1925352)*sqrt(5\/2)*wr(7, 1) - (37\/19448 - (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 - (287*I)\/408)*sqrt(35\/858)*wr(7, 3) + (175\/408 - (5*I)\/34)*sqrt(35\/429)*wr(7, 3) + (1667\/58344 - (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) - (725\/213928 + (6627*I)\/213928)*sqrt(15\/2)*wr(7, 3) - (7\/2 - (231*I)\/4)*sqrt(7\/1385670)*wr(9, 1) + ((7*I)\/4)*sqrt(7\/692835)*wr(9, 1) - (217\/51 + (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 - (91*I)\/204)*sqrt(7\/8151)*wr(9, 1) + (539\/663 + (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) + (77\/1326 + (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) - (2177\/102 - (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 - (1057*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 + (133*I)\/663)*wr(9, 3))\/sqrt(1045) - ((7511\/663 + (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 - (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) - ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) + ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 - (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9)"
		],
		[
			10,
			9,
			"(-441\/4199 + (693*I)\/4199)*sqrt(6\/55)*wi(10, 2) + (42\/323 - (210*I)\/4199)*sqrt(33\/5)*wi(10, 2) + (294\/323 - (462*I)\/323)*sqrt(3\/715)*wi(10, 6) + (42\/323 - (42*I)\/323)*sqrt(66\/65)*wi(10, 6) - ((8*I)\/1287)*sqrt(35)*wr(2, 1) - (28\/1287 + (8*I)\/1287)*sqrt(70)*wr(2, 1) + ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) - (8*sqrt(6\/7)*wr(4, 0))\/143 - (28\/143 + (46*I)\/143)*sqrt(14\/15)*wr(4, 1) + (28\/143 - (24*I)\/143)*sqrt(35\/3)*wr(4, 1) + ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) - (40*sqrt(42\/13)*wr(6, 0))\/187 - (212\/1683 + (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) + ((80\/561 - (292*I)\/1683)*wr(6, 1))\/sqrt(13) + (104\/561 - (8*I)\/561)*sqrt(5\/13)*wr(6, 3) + (32\/187 - (52*I)\/561)*sqrt(10\/13)*wr(6, 3) - ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) + (2800*sqrt(14\/51)*wr(8, 0))\/8151 + (140\/741 - (658*I)\/8151)*sqrt(7\/51)*wr(8, 1) + (1162\/8151 + (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) + (140\/741 + (322*I)\/741)*sqrt(5\/187)*wr(8, 3) - (322\/741 - (392*I)\/741)*sqrt(10\/187)*wr(8, 3) + (42\/4199 - (21*I)\/323)*wr(10, 0) + ((42\/323 + (231*I)\/8398)*wr(10, 0))\/sqrt(2) - (84\/323 - (462*I)\/323)*sqrt(6\/715)*wr(10, 4) - (84\/323 + (21*I)\/323)*sqrt(33\/65)*wr(10, 4) + (42\/19 + (231*I)\/19)*sqrt(2\/12155)*wr(10, 8) - (42\/19 - (21*I)\/38)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			10,
			10,
			"(-51*sqrt(35\/11)*wi(10, 2))\/988 - (81*sqrt(385\/2)*wi(10, 2))\/16796 - (9*sqrt(455\/22)*wi(10, 6))\/1292 - (31*sqrt(385\/13)*wi(10, 6))\/2584 - (7*sqrt(273\/7106)*wi(10, 10))\/4 - (sqrt(231\/4199)*wi(10, 10))\/8 + wr(0, 0) + (20*sqrt(5\/3)*wr(2, 1))\/429 + (5*sqrt(10\/3)*wr(2, 1))\/143 + (76*wr(4, 0))\/143 + (16*sqrt(5)*wr(4, 1))\/429 - (8*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) + (280*sqrt(7\/39)*wr(6, 1))\/561 + (70*sqrt(14\/39)*wr(6, 1))\/187 + (140*sqrt(35\/39)*wr(6, 3))\/561 + (40*sqrt(70\/39)*wr(6, 3))\/187 + (1960*wr(8, 0))\/(2717*sqrt(17)) + (28280*sqrt(2\/17)*wr(8, 1))\/8151 + (840*sqrt(17)*wr(8, 1))\/2717 - (1400*sqrt(70\/561)*wr(8, 3))\/741 - (280*sqrt(105\/187)*wr(8, 3))\/247 - (1929*sqrt(21\/2)*wr(10, 0))\/33592 + (5*sqrt(21)*wr(10, 0))\/646 - (223*sqrt(35\/143)*wr(10, 4))\/1292 - (3*sqrt(770\/13)*wr(10, 4))\/323 - (61*sqrt(105\/2431)*wr(10, 8))\/152 - (sqrt(1155\/442)*wr(10, 8))\/19"
		],
		[
			10,
			11,
			"(-2\/429 + (2*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((70\/143 + (70*I)\/429)*wr(1, 0))\/sqrt(3) - (5\/143 - (20*I)\/429)*sqrt(7)*wr(3, 0) - (8\/1287 + (2*I)\/429)*sqrt(14)*wr(3, 0) - (460\/1989 + (10*I)\/221)*sqrt(2\/11)*wr(5, 0) - ((30\/221 + (125*I)\/663)*wr(5, 0))\/sqrt(11) + (86\/221 + (135*I)\/221)*sqrt(5\/66)*wr(5, 1) - (60\/221 + (202*I)\/663)*sqrt(5\/33)*wr(5, 1) + (10\/221 + (25*I)\/221)*sqrt(7\/11)*wr(5, 1) + (20\/663 + (10*I)\/663)*sqrt(14\/11)*wr(5, 1) + (980\/39083 - (53760*I)\/508079)*sqrt(5\/3)*wr(7, 0) - (34720\/508079 - (980*I)\/39083)*sqrt(10\/3)*wr(7, 0) - (420\/4199 + (35*I)\/247)*sqrt(35\/22)*wr(7, 1) - (280\/4199 - (120*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (480\/26741 + (280105*I)\/1524237)*sqrt(35\/6)*wr(7, 1) + (280\/6897 - (23880*I)\/508079)*sqrt(35\/3)*wr(7, 1) - ((175*I)\/969)*sqrt(5\/286)*wr(7, 3) + (280*sqrt(5\/143)*wr(7, 3))\/969 + (27860\/508079 + (7875*I)\/508079)*sqrt(35\/2)*wr(7, 3) + (5880\/508079 + (320*I)\/26741)*sqrt(35)*wr(7, 3) + (20\/3 - I\/2)*sqrt(5\/92378)*wr(9, 1) + (17\/4 + (175*I)\/24)*sqrt(5\/46189)*wr(9, 1) + (6979\/14586 + (2885*I)\/4862)*sqrt(5\/38)*wr(9, 1) + (20\/2431 - (899*I)\/14586)*sqrt(5\/19)*wr(9, 1) + ((35\/102 + (25*I)\/4)*wr(9, 1))\/sqrt(2717) + ((140\/17 + (245*I)\/51)*wr(9, 1))\/sqrt(5434) - (80\/17 - I\/6)*sqrt(5\/5434)*wr(9, 3) - (17\/12 + (55*I)\/136)*sqrt(5\/2717)*wr(9, 3) - (80\/221 - (41*I)\/221)*sqrt(35\/1254)*wr(9, 3) + (7\/26 + (275*I)\/442)*sqrt(35\/627)*wr(9, 3) + (70\/17 - (110*I)\/17)*sqrt(2\/2717)*wr(9, 5) - ((110\/17 - (25*I)\/4)*wr(9, 5))\/sqrt(2717) - (40\/17 + (44*I)\/17)*sqrt(10\/2717)*wr(9, 7) - (4\/17 + (5*I)\/136)*sqrt(55\/247)*wr(9, 7) + ((175*I)\/24)*sqrt(5\/46189)*wr(9, 9) + (10*sqrt(10\/46189)*wr(9, 9))\/3 - (5 + (77*I)\/6)*sqrt(11\/193154)*wr(11, 1) - (341\/48 + (5*I)\/4)*sqrt(11\/96577)*wr(11, 1) - (3157\/5168 + (147*I)\/323)*sqrt(11\/299)*wr(11, 1) - (42\/323 + (88*I)\/323)*sqrt(22\/299)*wr(11, 1) - (29425\/16796 + (16375*I)\/16796)*sqrt(11\/138)*wr(11, 1) + (6923\/33592 + (1199*I)\/4199)*sqrt(11\/69)*wr(11, 1) + (363*sqrt(21\/96577)*wr(11, 3))\/16 + (1 - (11*I)\/38)*sqrt(55\/30498)*wr(11, 3) + (517\/304 + I\/4)*sqrt(55\/15249)*wr(11, 3) + (1001\/1292 + (405*I)\/1292)*sqrt(385\/1794)*wr(11, 3) + (297\/2584 + (44*I)\/323)*sqrt(385\/897)*wr(11, 3) + (27\/152 - (176*I)\/323)*sqrt(11\/598)*wr(11, 5) - (3157\/5168 - (27*I)\/152)*sqrt(11\/299)*wr(11, 5) + (81\/152 - (11*I)\/38)*sqrt(55\/30498)*wr(11, 7) + (517\/304 + (81*I)\/152)*sqrt(55\/15249)*wr(11, 7) + (21\/8 - (77*I)\/6)*sqrt(11\/193154)*wr(11, 9) - (341\/48 - (21*I)\/8)*sqrt(11\/96577)*wr(11, 9) + (11*sqrt(21\/193154)*wr(11, 11))\/8 + (363\/16 + (11*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			10,
			12,
			"(603\/4199 - (1613*I)\/8398)*sqrt(21\/22)*wi(10, 2) - (1171\/33592 - (1821*I)\/33592)*sqrt(21\/11)*wi(10, 2) + (509\/2584 + (157*I)\/2584)*sqrt(7\/858)*wi(10, 6) + (337\/323 - (479*I)\/1292)*sqrt(7\/429)*wi(10, 6) - (1\/8 + I\/8)*sqrt(35\/92378)*wi(10, 10) - (4 + (17*I)\/4)*sqrt(35\/46189)*wi(10, 10) - (170\/1287 - (430*I)\/1287)*wr(2, 1) + (20\/1287 - (80*I)\/1287)*sqrt(2)*wr(2, 1) + (4\/143 + (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 - (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (60\/143 - (284*I)\/429)*sqrt(2\/3)*wr(4, 1) + ((40\/429 + (40*I)\/143)*wr(4, 1))\/sqrt(3) + (140\/187 + (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 - (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (62\/1683 - (178*I)\/1683)*sqrt(35\/13)*wr(6, 1) - (16\/1683 + (4*I)\/153)*sqrt(70\/13)*wr(6, 1) - (200\/1683 + (800*I)\/1683)*sqrt(7\/13)*wr(6, 3) - (310\/1683 - (10*I)\/1683)*sqrt(14\/13)*wr(6, 3) - (280\/2717 + (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 - (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (9254\/8151 + (1414*I)\/8151)*sqrt(5\/51)*wr(8, 1) - (1288\/8151 - (10388*I)\/8151)*sqrt(10\/51)*wr(8, 1) - (2590\/2223 + (350*I)\/2223)*sqrt(7\/187)*wr(8, 3) - (280\/2223 + (3220*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (29\/2584 - (15*I)\/2584)*sqrt(35\/2)*wr(10, 0) + (147\/33592 - (433*I)\/33592)*sqrt(35)*wr(10, 0) + (581\/646 + (145*I)\/646)*sqrt(7\/858)*wr(10, 4) - (965\/1292 - (487*I)\/1292)*sqrt(7\/429)*wr(10, 4) + (155\/76 + (87*I)\/76)*sqrt(7\/4862)*wr(10, 8) - (159\/152 - (325*I)\/152)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			10,
			13,
			"(16\/429 - (8*I)\/429)*sqrt(10)*wr(1, 0) - (23\/1287 - (79*I)\/1287)*sqrt(35\/6)*wr(3, 0) - (8\/1287 - (8*I)\/1287)*sqrt(35\/3)*wr(3, 0) - (635\/3978 + (3275*I)\/3978)*sqrt(5\/66)*wr(5, 0) - (725\/3978 - (1205*I)\/3978)*sqrt(5\/33)*wr(5, 0) - (385\/1326 - (5*I)\/26)*sqrt(35\/66)*wr(5, 1) + (35\/442 + (55*I)\/1326)*sqrt(35\/33)*wr(5, 1) - ((7595\/7956 + (14155*I)\/7956)*wr(5, 1))\/sqrt(11) - ((3085\/3978 - (2285*I)\/3978)*wr(5, 1))\/sqrt(22) - (6440\/138567 - (14140*I)\/508079)*wr(7, 0) + (1120\/117249 + (1120*I)\/117249)*sqrt(2)*wr(7, 0) - (1695\/8398 - (895*I)\/8398)*sqrt(7\/66)*wr(7, 1) - (545\/16796 - (1455*I)\/16796)*sqrt(7\/33)*wr(7, 1) + (6015\/92378 - (226475*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (64655\/6096948 - (6625*I)\/6096948)*sqrt(7)*wr(7, 1) - (4495\/119548 - (56465*I)\/2032316)*sqrt(7\/3)*wr(7, 3) - (115\/8398 + (1905*I)\/78166)*sqrt(21\/2)*wr(7, 3) + ((1225\/1292 - (1575*I)\/1292)*wr(7, 3))\/sqrt(429) - ((105\/646 - (245*I)\/646)*wr(7, 3))\/sqrt(858) - (485\/68 - (55*I)\/68)*sqrt(5\/8151)*wr(9, 1) + (35\/17 - (10*I)\/17)*sqrt(15\/5434)*wr(9, 1) + ((10255\/9724 + (7715*I)\/9724)*wr(9, 1))\/sqrt(57) - ((155\/884 + (275*I)\/884)*wr(9, 1))\/sqrt(114) + ((55\/4 + (5*I)\/4)*wr(9, 1))\/sqrt(138567) - ((5\/8 - (235*I)\/8)*wr(9, 1))\/sqrt(277134) + (25\/26 + (335*I)\/442)*sqrt(7\/418)*wr(9, 3) - (80\/221 - (270*I)\/221)*sqrt(7\/209)*wr(9, 3) + ((5\/68 - (805*I)\/68)*wr(9, 3))\/sqrt(8151) - ((485\/136 - (1595*I)\/136)*wr(9, 3))\/sqrt(16302) + (25\/34 + (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) - (95\/68 - (5*I)\/4)*sqrt(15\/2717)*wr(9, 5) + (185\/136 + (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) + (305\/136 - (235*I)\/136)*sqrt(3\/2717)*wr(9, 7) + ((215\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(138567) + ((115\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(277134) + (5 - I\/2)*sqrt(55\/579462)*wr(11, 1) - (31\/4 + (13*I)\/4)*sqrt(55\/289731)*wr(11, 1) - (49\/323 + I\/19)*sqrt(165\/299)*wr(11, 1) + (1\/323 - (10*I)\/323)*sqrt(330\/299)*wr(11, 1) + (1155\/8398 + (781*I)\/8398)*sqrt(55\/46)*wr(11, 1) - (55\/646 + (33*I)\/646)*sqrt(55\/23)*wr(11, 1) + (5\/19 + (21*I)\/38)*sqrt(11\/10166)*wr(11, 3) - (9\/76 + (211*I)\/76)*sqrt(11\/5083)*wr(11, 3) - (131\/323 + (109*I)\/323)*sqrt(77\/299)*wr(11, 3) + (58\/323 + (52*I)\/323)*sqrt(154\/299)*wr(11, 3) - (33\/323 + (33*I)\/323)*sqrt(165\/299)*wr(11, 5) - (22\/323 + (33*I)\/323)*sqrt(330\/299)*wr(11, 5) - (121\/38 + (55*I)\/19)*sqrt(11\/10166)*wr(11, 7) - (55\/38 + (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) - (11\/2 + 11*I)*sqrt(55\/579462)*wr(11, 9) - (11\/2 + (11*I)\/2)*sqrt(55\/289731)*wr(11, 9)"
		],
		[
			11,
			0,
			"(-5\/13 - (5*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((235\/156 + (5*I)\/13)*wr(5, 0))\/sqrt(231) + (235\/468 + (19*I)\/39)*sqrt(5\/154)*wr(5, 1) + (25\/13 - (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (19\/39 - (19*I)\/9)*sqrt(5\/77)*wr(5, 1) + ((85\/156 + I\/13)*wr(5, 1))\/sqrt(33) - (30\/143 - (6*I)\/143)*sqrt(7\/5)*wr(7, 0) - (3\/143 - (7*I)\/143)*sqrt(14\/5)*wr(7, 0) - (9\/52 - (7*I)\/39)*sqrt(11\/30)*wr(7, 1) - (1\/78 - (3*I)\/26)*sqrt(11\/15)*wr(7, 1) + ((17\/143 - (69*I)\/143)*wr(7, 1))\/sqrt(5) - ((937\/572 - (142*I)\/143)*wr(7, 1))\/sqrt(10) + (sqrt(231\/130)*wr(7, 3))\/4 - ((137\/858 + (45*I)\/286)*wr(7, 3))\/sqrt(15) + ((513\/572 + (203*I)\/429)*wr(7, 3))\/sqrt(30)"
		],
		[
			11,
			1,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 - (7\/165 - (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((34\/33 - (8*I)\/165)*wr(6, 1))\/sqrt(13) + (2\/11 + (8*I)\/33)*sqrt(10\/13)*wr(6, 3) + ((26\/33 - (20*I)\/11)*wr(6, 3))\/sqrt(65) - ((16*I)\/65)*sqrt(7\/51)*wr(8, 1) + (56*sqrt(14\/51)*wr(8, 1))\/65 + ((16*I)\/39)*sqrt(11\/85)*wr(8, 3) - (56*sqrt(22\/85)*wr(8, 3))\/39"
		],
		[
			11,
			2,
			"(-20\/143 + (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (10\/429 + (10*I)\/143)*sqrt(35)*wr(4, 1) - (2\/11 - (2*I)\/11)*sqrt(14\/13)*wr(6, 0) - (19\/55 + (81*I)\/55)*sqrt(2\/39)*wr(6, 1) + ((54\/55 + (34*I)\/55)*wr(6, 1))\/sqrt(39) + (14\/33 - (14*I)\/33)*sqrt(10\/39)*wr(6, 3) - ((14\/33 + (26*I)\/33)*wr(6, 3))\/sqrt(195) - (8\/13 - (8*I)\/13)*sqrt(14\/17)*wr(8, 0) - (16\/195 + (56*I)\/195)*sqrt(7\/17)*wr(8, 1) + (31\/195 - (131*I)\/195)*sqrt(14\/17)*wr(8, 1) + (16\/39 + (56*I)\/39)*sqrt(11\/255)*wr(8, 3) - (61\/39 - (41*I)\/39)*sqrt(22\/255)*wr(8, 3)"
		],
		[
			11,
			3,
			"(1025\/2574 - (175*I)\/286)*wr(3, 0) + ((25\/1287 - (25*I)\/1287)*wr(3, 0))\/sqrt(2) + ((280\/117 - (185*I)\/78)*wr(5, 0))\/sqrt(77) - ((290\/117 + (635*I)\/234)*wr(5, 0))\/sqrt(154) + (70\/39 - (235*I)\/78)*sqrt(5\/462)*wr(5, 1) - (15\/13 + (29*I)\/52)*sqrt(5\/231)*wr(5, 1) - ((2\/13 - (43*I)\/78)*wr(5, 1))\/sqrt(11) + ((10\/39 + (55*I)\/78)*wr(5, 1))\/sqrt(22) - (19\/1573 + (1117*I)\/4719)*sqrt(7\/15)*wr(7, 0) + (32\/4719 - (185*I)\/1573)*sqrt(14\/15)*wr(7, 0) + ((1124\/4719 + (7217*I)\/12584)*wr(7, 1))\/sqrt(15) + ((777\/12584 + (5365*I)\/37752)*wr(7, 1))\/sqrt(30) + ((667\/1326 - (2425*I)\/1768)*wr(7, 1))\/sqrt(55) + ((1811\/1768 - (1265*I)\/5304)*wr(7, 1))\/sqrt(110) - (19\/24 - (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) - (1\/51 - (25*I)\/408)*sqrt(35\/143)*wr(7, 3) + ((79007\/160446 - (236213*I)\/641784)*wr(7, 3))\/sqrt(5) - ((551137\/641784 + (369271*I)\/641784)*wr(7, 3))\/sqrt(10) - (3\/2 - (3*I)\/2)*sqrt(385\/8398)*wr(9, 1) - (5\/102 - (5*I)\/102)*sqrt(77\/494)*wr(9, 1) + (4\/51 + (4*I)\/51)*sqrt(77\/247)*wr(9, 1) - (5\/442 - (5*I)\/442)*sqrt(55\/114)*wr(9, 3) - (1\/34 - I\/34)*sqrt(385\/494)*wr(9, 3) + (4\/221 + (4*I)\/221)*sqrt(55\/57)*wr(9, 3)"
		],
		[
			11,
			4,
			"(25\/429 + (20*I)\/429)*sqrt(5\/6)*wr(3, 0) - (20\/429 - (10*I)\/429)*sqrt(5\/3)*wr(3, 0) - (56\/39 - (17*I)\/39)*sqrt(5\/231)*wr(5, 0) + (10\/39 - (22*I)\/39)*sqrt(10\/231)*wr(5, 0) + (4\/13 + (2*I)\/39)*sqrt(10\/33)*wr(5, 1) - (I\/39)*sqrt(55\/3)*wr(5, 1) + ((20\/117 - (170*I)\/117)*wr(5, 1))\/sqrt(77) - ((224\/39 - (223*I)\/117)*wr(5, 1))\/sqrt(154) - (115\/6171 + (243*I)\/26741)*sqrt(7)*wr(7, 0) - ((40*I)\/7293)*sqrt(14)*wr(7, 0) + (75\/2431 + (6395*I)\/29172)*wr(7, 1) - ((38260\/80223 - (23669*I)\/106964)*wr(7, 1))\/sqrt(2) - ((144\/221 + (265*I)\/884)*wr(7, 1))\/sqrt(33) + ((5\/34 + (567*I)\/884)*wr(7, 1))\/sqrt(66) + (25\/17 + (13*I)\/68)*sqrt(7\/858)*wr(7, 3) - (5\/17 + (25*I)\/68)*sqrt(7\/429)*wr(7, 3) - ((554\/2431 - (75*I)\/9724)*wr(7, 3))\/sqrt(3) + ((5325\/53482 - (39859*I)\/106964)*wr(7, 3))\/sqrt(6) + (1\/2 - (7*I)\/4)*sqrt(231\/8398)*wr(9, 1) - (I\/4)*sqrt(231\/4199)*wr(9, 1) - (469\/663 - (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) + (1085\/1326 - (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) + (13\/51 - (14*I)\/51)*sqrt(385\/1482)*wr(9, 1) + (7\/204 - (7*I)\/204)*sqrt(385\/741)*wr(9, 1) - (11\/102 - (49*I)\/204)*sqrt(77\/1482)*wr(9, 3) - (49\/102 - (25*I)\/204)*sqrt(77\/741)*wr(9, 3) - (61\/663 - (14*I)\/39)*sqrt(11\/38)*wr(9, 3) - (385\/1326 - (112*I)\/663)*sqrt(11\/19)*wr(9, 3) + (7\/204 - (7*I)\/68)*sqrt(385\/741)*wr(9, 5) - ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) + ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) - (49\/102 + (7*I)\/34)*sqrt(77\/741)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			11,
			5,
			"((413*I)\/8398)*sqrt(11\/3)*wi(10, 2) + (7*sqrt(66)*wi(10, 2))\/4199 + ((35*I)\/646)*sqrt(11\/78)*wi(10, 6) - (14*sqrt(11\/39)*wi(10, 6))\/323 - ((7*I)\/2)*sqrt(55\/8398)*wi(10, 10) - ((10*I)\/1287)*sqrt(7)*wr(2, 1) + (10\/1287 - (10*I)\/99)*sqrt(14)*wr(2, 1) - ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) - (20*sqrt(30\/7)*wr(4, 0))\/143 + (100*sqrt(7\/3)*wr(4, 1))\/429 - (20\/143 - (10*I)\/143)*sqrt(14\/3)*wr(4, 1) - ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) - (2*sqrt(210\/13)*wr(6, 0))\/11 + (8\/33 - (2*I)\/153)*sqrt(5\/13)*wr(6, 1) + (64\/1683 + (10*I)\/99)*sqrt(10\/13)*wr(6, 1) + (8\/11 + (142*I)\/561)*sqrt(2\/13)*wr(6, 3) - ((80\/561 + (20*I)\/33)*wr(6, 3))\/sqrt(13) - ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) - (64*sqrt(70\/51)*wr(8, 0))\/429 + (28\/39 + (68*I)\/2717)*sqrt(35\/51)*wr(8, 1) - (24\/2717 + (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (40\/247 - (10*I)\/3)*sqrt(2\/187)*wr(8, 3) - ((292\/39 - (12*I)\/247)*wr(8, 3))\/sqrt(187) + ((1925*I)\/25194)*sqrt(5\/2)*wr(10, 0) + (77*sqrt(5)*wr(10, 0))\/25194 - (7*sqrt(22\/39)*wr(10, 4))\/323 + ((21*I)\/323)*sqrt(33\/13)*wr(10, 4) + (7*sqrt(11\/442)*wr(10, 8))\/57 + ((7*I)\/114)*sqrt(11\/221)*wr(10, 8)"
		],
		[
			11,
			6,
			"(1165\/33592 - (1011*I)\/33592)*sqrt(77\/10)*wi(10, 2) - (733\/33592 + (15*I)\/1768)*sqrt(77\/5)*wi(10, 2) + (37\/2584 + (165*I)\/2584)*sqrt(77\/130)*wi(10, 6) + (75\/5168 + (331*I)\/5168)*sqrt(77\/65)*wi(10, 6) + (15\/8 + (15*I)\/8)*sqrt(231\/8398)*wi(10, 10) + (1\/16 + I\/16)*sqrt(231\/4199)*wi(10, 10) + (109\/429 + (49*I)\/429)*sqrt(5\/6)*wr(2, 1) + (5\/429 - I\/429)*sqrt(5\/3)*wr(2, 1) - (8\/143 - (8*I)\/143)*wr(4, 0) - (4\/143 + (4*I)\/143)*sqrt(2)*wr(4, 0) + ((72\/143 + (56*I)\/143)*wr(4, 1))\/sqrt(5) - (16\/429 + (8*I)\/429)*sqrt(10)*wr(4, 1) - (140\/187 + (140*I)\/187)*sqrt(2\/13)*wr(6, 0) - ((280\/187 - (280*I)\/187)*wr(6, 0))\/sqrt(13) + (94\/561 + (2*I)\/33)*sqrt(7\/39)*wr(6, 1) - (95\/561 + (35*I)\/561)*sqrt(14\/39)*wr(6, 1) - (158\/187 - (122*I)\/187)*sqrt(7\/195)*wr(6, 3) + (6\/187 + (10*I)\/187)*sqrt(70\/39)*wr(6, 3) - (2800\/8151 + (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) - ((5600\/8151 - (5600*I)\/8151)*wr(8, 0))\/sqrt(17) - (6902\/2717 - (4018*I)\/2717)*sqrt(2\/17)*wr(8, 1) + ((5264\/2717 + (8064*I)\/2717)*wr(8, 1))\/sqrt(17) + (698\/247 - (54*I)\/19)*sqrt(42\/935)*wr(8, 3) - (144\/247 + (192*I)\/247)*sqrt(105\/187)*wr(8, 3) + (277\/8398 - (49*I)\/884)*sqrt(21\/2)*wr(10, 0) - (45\/3952 - (743*I)\/67184)*sqrt(21)*wr(10, 0) + (143\/1292 - (205*I)\/1292)*sqrt(77\/130)*wr(10, 4) + (48\/323 - (9*I)\/646)*sqrt(77\/65)*wr(10, 4) + (65\/152 - (51*I)\/152)*sqrt(231\/2210)*wr(10, 8) + (11\/38 + (7*I)\/76)*sqrt(231\/1105)*wr(10, 8)"
		],
		[
			11,
			7,
			"((15\/22 + (25*I)\/22)*wr(1, 0))\/sqrt(3) + (10\/117 + (10*I)\/99)*sqrt(7)*wr(3, 0) - (2\/117 - (38*I)\/1287)*sqrt(14)*wr(3, 0) + ((2867\/3978 + (2131*I)\/3978)*wr(5, 0))\/sqrt(11) - ((514\/1989 - (863*I)\/1989)*wr(5, 0))\/sqrt(22) - (22\/663 + (107*I)\/663)*sqrt(7\/22)*wr(5, 1) + (205\/1326 - (57*I)\/442)*sqrt(7\/11)*wr(5, 1) - ((19\/221 - (1399*I)\/1326)*wr(5, 1))\/sqrt(165) + ((3989\/442 + (9623*I)\/1326)*wr(5, 1))\/sqrt(330) - (1792\/26741 + (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) - (28\/1573 - (266*I)\/26741)*sqrt(30)*wr(7, 0) - (1541\/16796 + (2297*I)\/16796)*sqrt(35\/22)*wr(7, 1) + (63\/4199 + (1449*I)\/16796)*sqrt(35\/11)*wr(7, 1) + (20759\/106964 + (20627*I)\/106964)*sqrt(35\/6)*wr(7, 1) + (397\/26741 - (27*I)\/8228)*sqrt(35\/3)*wr(7, 1) - (35\/76 + (735*I)\/1292)*sqrt(5\/286)*wr(7, 3) + (63\/323 - (413*I)\/1292)*sqrt(5\/143)*wr(7, 3) + (889\/156332 + (22073*I)\/2032316)*sqrt(35\/2)*wr(7, 3) - (167\/508079 + (30593*I)\/2032316)*sqrt(35)*wr(7, 3) - (8 + (85*I)\/8)*sqrt(5\/92378)*wr(9, 1) - ((239\/1768 + (479*I)\/5304)*wr(9, 1))\/sqrt(95) + ((99505\/58344 + (33173*I)\/19448)*wr(9, 1))\/sqrt(190) - ((247\/408 - (409*I)\/136)*wr(9, 1))\/sqrt(2717) - ((74\/17 + (2267*I)\/204)*wr(9, 1))\/sqrt(5434) + ((479\/16 - (143*I)\/16)*wr(9, 1))\/sqrt(230945) - (41\/52 + (1047*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (4035\/1768 + (4757*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((107\/16 + (4399*I)\/816)*wr(9, 3))\/sqrt(13585) - ((436\/51 - (1075*I)\/136)*wr(9, 3))\/sqrt(27170) + ((245\/204 + (245*I)\/204)*wr(9, 5))\/sqrt(2717) + ((703\/204 - (169*I)\/51)*wr(9, 5))\/sqrt(5434) + (28\/51 + (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) - ((3055\/408 - (1829*I)\/204)*wr(9, 7))\/sqrt(27170) + (27\/8 + (3*I)\/4)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 + (21*I)\/2)*wr(9, 9))\/sqrt(230945) + (8 + 8*I)*sqrt(11\/96577)*wr(11, 1) - (1 - I)*sqrt(22\/96577)*wr(11, 1) + (24\/323 + (24*I)\/323)*sqrt(11\/299)*wr(11, 1) + (18\/323 - (18*I)\/323)*sqrt(22\/299)*wr(11, 1) - (15\/68 + (15*I)\/68)*sqrt(33\/46)*wr(11, 1) + (8\/19 + (8*I)\/19)*sqrt(33\/25415)*wr(11, 3) - (1\/19 - I\/19)*sqrt(66\/25415)*wr(11, 3) + (1267\/1292 + (1267*I)\/1292)*sqrt(231\/2990)*wr(11, 3) + (6\/323 - (6*I)\/323)*sqrt(231\/1495)*wr(11, 3) - (15\/136 + (15*I)\/136)*sqrt(11\/299)*wr(11, 5) + (3\/8 + (3*I)\/8)*sqrt(165\/5083)*wr(11, 7) + (15\/8 + (15*I)\/8)*sqrt(11\/96577)*wr(11, 9) - (165\/8 + (165*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			11,
			8,
			"(126\/323 + (1099*I)\/8398)*sqrt(11\/15)*wi(10, 2) - (28\/4199 + (63*I)\/4199)*sqrt(66\/5)*wi(10, 2) + (252\/323 + (301*I)\/646)*sqrt(11\/390)*wi(10, 6) + (56\/323 + (126*I)\/323)*sqrt(11\/195)*wi(10, 6) + ((7*I)\/2)*sqrt(11\/8398)*wi(10, 10) - ((4*I)\/1287)*sqrt(35)*wr(2, 1) - (8\/1287 - (8*I)\/1287)*sqrt(70)*wr(2, 1) - ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) - (8*sqrt(6\/7)*wr(4, 0))\/143 - (28\/143 - (2*I)\/11)*sqrt(14\/15)*wr(4, 1) + (124\/429 + (24*I)\/143)*sqrt(35\/3)*wr(4, 1) - ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) - (40*sqrt(42\/13)*wr(6, 0))\/187 + (50\/1683 + (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) + ((80\/561 + (460*I)\/1683)*wr(6, 1))\/sqrt(13) + (160\/187 + (116*I)\/561)*sqrt(2\/65)*wr(6, 3) - (140\/561 - (8*I)\/561)*sqrt(5\/13)*wr(6, 3) + ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) + (2800*sqrt(14\/51)*wr(8, 0))\/8151 + (140\/741 + (1654*I)\/2717)*sqrt(7\/51)*wr(8, 1) + (1350\/2717 - (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) - (310\/247 + (392*I)\/741)*sqrt(10\/187)*wr(8, 3) + ((700\/741 - (1422*I)\/247)*wr(8, 3))\/sqrt(935) + (385\/25194 + (21*I)\/323)*wr(10, 0) + (21\/323 - (539*I)\/12597)*sqrt(2)*wr(10, 0) - (35\/323 + (126*I)\/323)*sqrt(22\/195)*wr(10, 4) - (84\/323 + (14*I)\/323)*sqrt(33\/65)*wr(10, 4) + (35\/57 - (42*I)\/19)*sqrt(11\/2210)*wr(10, 8) - (42\/19 + (14*I)\/57)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			11,
			9,
			"((-140\/429 + (14*I)\/429)*wr(3, 0))\/sqrt(3) + ((35\/429 + (140*I)\/429)*wr(3, 0))\/sqrt(6) + (87\/221 + (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 - (147*I)\/442)*wr(5, 0))\/sqrt(231) - (69\/221 + (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 - (263*I)\/1326)*wr(5, 1))\/sqrt(33) + ((199\/153 + (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 - (5635*I)\/3978)*wr(5, 1))\/sqrt(770) + (229\/80223 - (445*I)\/26741)*sqrt(35)*wr(7, 0) - ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 + (5589*I)\/33592)*sqrt(5\/66)*wr(7, 1) + (14487\/33592 + (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 - (6911*I)\/213928)*sqrt(5\/2)*wr(7, 1) - (37\/19448 + (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 + (287*I)\/2584)*sqrt(35\/858)*wr(7, 3) + (175\/2584 + (5*I)\/34)*sqrt(35\/429)*wr(7, 3) - (2175\/213928 + (1068349*I)\/4064632)*sqrt(5\/6)*wr(7, 3) + (16363\/369512 + (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) + (62\/51 + (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 + (985*I)\/204)*sqrt(7\/8151)*wr(9, 1) + (3\/2 - (7*I)\/4)*sqrt(231\/41990)*wr(9, 1) + (539\/663 - (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) + (77\/1326 - (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) - (I\/4)*sqrt(1155\/4199)*wr(9, 1) + (41\/102 - (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 - (157*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 + (2233*I)\/1326)*wr(9, 3))\/sqrt(1045) - ((308\/663 - (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 + (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) + ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) - ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 + (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9) - 4*sqrt(231\/96577)*wr(11, 1) + I*sqrt(462\/96577)*wr(11, 1) - (88*sqrt(231\/299)*wr(11, 1))\/323 - ((2*I)\/323)*sqrt(462\/299)*wr(11, 1) - (12*sqrt(77\/25415)*wr(11, 3))\/19 + ((3*I)\/19)*sqrt(154\/25415)*wr(11, 3) - ((14*I)\/323)*sqrt(11\/1495)*wr(11, 3) - (308*sqrt(22\/1495)*wr(11, 3))\/323"
		],
		[
			11,
			10,
			"(-2\/429 - (2*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((70\/143 - (70*I)\/429)*wr(1, 0))\/sqrt(3) - (5\/143 + (20*I)\/429)*sqrt(7)*wr(3, 0) - (8\/1287 - (2*I)\/429)*sqrt(14)*wr(3, 0) - (460\/1989 - (10*I)\/221)*sqrt(2\/11)*wr(5, 0) - ((30\/221 - (125*I)\/663)*wr(5, 0))\/sqrt(11) + (86\/221 - (135*I)\/221)*sqrt(5\/66)*wr(5, 1) - (60\/221 - (202*I)\/663)*sqrt(5\/33)*wr(5, 1) + (10\/221 - (25*I)\/221)*sqrt(7\/11)*wr(5, 1) + (20\/663 - (10*I)\/663)*sqrt(14\/11)*wr(5, 1) + (980\/39083 + (53760*I)\/508079)*sqrt(5\/3)*wr(7, 0) - (34720\/508079 + (980*I)\/39083)*sqrt(10\/3)*wr(7, 0) - (420\/4199 - (35*I)\/247)*sqrt(35\/22)*wr(7, 1) - (280\/4199 + (120*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (480\/26741 - (280105*I)\/1524237)*sqrt(35\/6)*wr(7, 1) + (280\/6897 + (23880*I)\/508079)*sqrt(35\/3)*wr(7, 1) + ((175*I)\/969)*sqrt(5\/286)*wr(7, 3) + (280*sqrt(5\/143)*wr(7, 3))\/969 + (27860\/508079 - (7875*I)\/508079)*sqrt(35\/2)*wr(7, 3) + (5880\/508079 - (320*I)\/26741)*sqrt(35)*wr(7, 3) + (20\/3 + I\/2)*sqrt(5\/92378)*wr(9, 1) + (17\/4 - (175*I)\/24)*sqrt(5\/46189)*wr(9, 1) + (6979\/14586 - (2885*I)\/4862)*sqrt(5\/38)*wr(9, 1) + (20\/2431 + (899*I)\/14586)*sqrt(5\/19)*wr(9, 1) + ((35\/102 - (25*I)\/4)*wr(9, 1))\/sqrt(2717) + ((140\/17 - (245*I)\/51)*wr(9, 1))\/sqrt(5434) - (80\/17 + I\/6)*sqrt(5\/5434)*wr(9, 3) - (17\/12 - (55*I)\/136)*sqrt(5\/2717)*wr(9, 3) - (80\/221 + (41*I)\/221)*sqrt(35\/1254)*wr(9, 3) + (7\/26 - (275*I)\/442)*sqrt(35\/627)*wr(9, 3) + (70\/17 + (110*I)\/17)*sqrt(2\/2717)*wr(9, 5) - ((110\/17 + (25*I)\/4)*wr(9, 5))\/sqrt(2717) - (40\/17 - (44*I)\/17)*sqrt(10\/2717)*wr(9, 7) - (4\/17 - (5*I)\/136)*sqrt(55\/247)*wr(9, 7) - ((175*I)\/24)*sqrt(5\/46189)*wr(9, 9) + (10*sqrt(10\/46189)*wr(9, 9))\/3 - (5 - (77*I)\/6)*sqrt(11\/193154)*wr(11, 1) - (341\/48 - (5*I)\/4)*sqrt(11\/96577)*wr(11, 1) - (3157\/5168 - (147*I)\/323)*sqrt(11\/299)*wr(11, 1) - (42\/323 - (88*I)\/323)*sqrt(22\/299)*wr(11, 1) - (29425\/16796 - (16375*I)\/16796)*sqrt(11\/138)*wr(11, 1) + (6923\/33592 - (1199*I)\/4199)*sqrt(11\/69)*wr(11, 1) + (363*sqrt(21\/96577)*wr(11, 3))\/16 + (1 + (11*I)\/38)*sqrt(55\/30498)*wr(11, 3) + (517\/304 - I\/4)*sqrt(55\/15249)*wr(11, 3) + (1001\/1292 - (405*I)\/1292)*sqrt(385\/1794)*wr(11, 3) + (297\/2584 - (44*I)\/323)*sqrt(385\/897)*wr(11, 3) + (27\/152 + (176*I)\/323)*sqrt(11\/598)*wr(11, 5) - (3157\/5168 + (27*I)\/152)*sqrt(11\/299)*wr(11, 5) + (81\/152 + (11*I)\/38)*sqrt(55\/30498)*wr(11, 7) + (517\/304 - (81*I)\/152)*sqrt(55\/15249)*wr(11, 7) + (21\/8 + (77*I)\/6)*sqrt(11\/193154)*wr(11, 9) - (341\/48 + (21*I)\/8)*sqrt(11\/96577)*wr(11, 9) + (11*sqrt(21\/193154)*wr(11, 11))\/8 + (363\/16 - (11*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			11,
			11,
			"(-81*sqrt(385\/2)*wi(10, 2))\/16796 - (2469*sqrt(385)*wi(10, 2))\/386308 + (1341*sqrt(385\/26)*wi(10, 6))\/29716 - (31*sqrt(385\/13)*wi(10, 6))\/2584 - (sqrt(231\/4199)*wi(10, 10))\/8 + (sqrt(4389\/442)*wi(10, 10))\/92 - (297*sqrt(231\/13)*wi(12, 2))\/8740 - (3597*sqrt(11\/442)*wi(12, 6))\/8740 - (847*sqrt(21\/8398)*wi(12, 10))\/460 + wr(0, 0) + (4*sqrt(5\/3)*wr(2, 1))\/143 + (5*sqrt(10\/3)*wr(2, 1))\/143 + (76*wr(4, 0))\/143 + (16*sqrt(5)*wr(4, 1))\/429 - (16*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) + (200*sqrt(7\/39)*wr(6, 1))\/3553 + (70*sqrt(14\/39)*wr(6, 1))\/187 + (140*sqrt(35\/39)*wr(6, 3))\/561 + (120*sqrt(210\/13)*wr(6, 3))\/3553 + (1960*wr(8, 0))\/(2717*sqrt(17)) + (28280*sqrt(2\/17)*wr(8, 1))\/8151 + (5400*wr(8, 1))\/(2717*sqrt(17)) - (1400*sqrt(70\/561)*wr(8, 3))\/741 - (200*sqrt(105\/187)*wr(8, 3))\/247 - (19569*sqrt(21\/2)*wr(10, 0))\/772616 + (5*sqrt(21)*wr(10, 0))\/646 + (571*sqrt(385\/13)*wr(10, 4))\/29716 - (3*sqrt(770\/13)*wr(10, 4))\/323 - (sqrt(1155\/442)*wr(10, 8))\/19 - (239*sqrt(1155\/221)*wr(10, 8))\/3496 - (33033*wr(12, 0))\/(148580*sqrt(2)) - (7953*sqrt(77\/26)*wr(12, 4))\/148580 + (77*sqrt(33\/4199)*wr(12, 8))\/460 + (1089*sqrt(7\/193154)*wr(12, 12))\/20"
		],
		[
			11,
			12,
			"(8\/429 - (16*I)\/429)*sqrt(10)*wr(1, 0) - (19\/1287 + (37*I)\/1287)*sqrt(35\/6)*wr(3, 0) + (4\/1287 + (20*I)\/1287)*sqrt(35\/3)*wr(3, 0) + (3155\/3978 + (755*I)\/3978)*sqrt(5\/66)*wr(5, 0) - (149\/3978 - (137*I)\/306)*sqrt(5\/33)*wr(5, 0) + (35\/442 + (25*I)\/1326)*sqrt(35\/66)*wr(5, 1) + (41\/1326 - (3*I)\/442)*sqrt(35\/33)*wr(5, 1) + ((13795\/7956 + (7955*I)\/7956)*wr(5, 1))\/sqrt(11) + ((883\/3978 + (481*I)\/306)*wr(5, 1))\/sqrt(22) - (103600\/1524237 - (3220*I)\/508079)*wr(7, 0) - (1120\/117249 + (1120*I)\/117249)*sqrt(2)*wr(7, 0) - (3585\/8398 + (995*I)\/8398)*sqrt(7\/66)*wr(7, 1) + (905\/16796 - (1815*I)\/16796)*sqrt(7\/33)*wr(7, 1) + (87145\/1016158 - (163535*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (6625\/6096948 - (64655*I)\/6096948)*sqrt(7)*wr(7, 1) + (61895\/2032316 - (41945*I)\/2032316)*sqrt(7\/3)*wr(7, 3) - (425\/59774 + (18075*I)\/1016158)*sqrt(21\/2)*wr(7, 3) - ((1225\/1292 - (1575*I)\/1292)*wr(7, 3))\/sqrt(429) - ((105\/646 - (245*I)\/646)*wr(7, 3))\/sqrt(858) - (21\/17 + (4*I)\/17)*sqrt(15\/5434)*wr(9, 1) - (59\/68 - (121*I)\/68)*sqrt(15\/2717)*wr(9, 1) - ((7715\/9724 + (10255*I)\/9724)*wr(9, 1))\/sqrt(57) - ((583\/884 + (703*I)\/884)*wr(9, 1))\/sqrt(114) - ((23\/4 + (73*I)\/4)*wr(9, 1))\/sqrt(138567) + ((221\/8 - (451*I)\/8)*wr(9, 1))\/sqrt(277134) + (149\/68 - (121*I)\/68)*sqrt(3\/2717)*wr(9, 3) - (581\/442 + (179*I)\/442)*sqrt(7\/418)*wr(9, 3) - (214\/221 - (8*I)\/13)*sqrt(7\/209)*wr(9, 3) - ((739\/136 + (371*I)\/136)*wr(9, 3))\/sqrt(16302) - (25\/34 + (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) - (107\/68 - (73*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (185\/136 + (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) + (257\/136 - (283*I)\/136)*sqrt(3\/2717)*wr(9, 7) + ((215\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(138567) - ((115\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(277134) + (13\/2 + I)*sqrt(55\/579462)*wr(11, 1) + (1\/4 + (43*I)\/4)*sqrt(55\/289731)*wr(11, 1) + (35\/323 + (31*I)\/323)*sqrt(165\/299)*wr(11, 1) + (8\/323 - (3*I)\/323)*sqrt(330\/299)*wr(11, 1) - (781\/8398 + (1155*I)\/8398)*sqrt(55\/46)*wr(11, 1) + (123\/1292 + (167*I)\/1292)*sqrt(55\/23)*wr(11, 1) - (9\/38 - I\/19)*sqrt(11\/10166)*wr(11, 3) + (199\/76 + (21*I)\/76)*sqrt(11\/5083)*wr(11, 3) + (181\/1292 + (269*I)\/1292)*sqrt(77\/299)*wr(11, 3) - (43\/323 + (67*I)\/323)*sqrt(154\/299)*wr(11, 3) + (283\/1292 + (195*I)\/1292)*sqrt(165\/598)*wr(11, 5) + (33\/323 + (33*I)\/323)*sqrt(165\/299)*wr(11, 5) + (163\/76 + (185*I)\/76)*sqrt(11\/10166)*wr(11, 7) + (55\/38 + (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) + (41\/4 + (19*I)\/4)*sqrt(55\/579462)*wr(11, 9) + (11\/2 + (11*I)\/2)*sqrt(55\/289731)*wr(11, 9) + (33\/4 + (33*I)\/4)*sqrt(35\/193154)*wr(11, 11)"
		],
		[
			11,
			13,
			"(497\/96577 - (11*I)\/14858)*sqrt(231\/2)*wi(10, 2) - (3011\/772616 - (3245*I)\/772616)*sqrt(231)*wi(10, 2) - (2035\/59432 + (163*I)\/3496)*sqrt(77\/78)*wi(10, 6) - (487\/7429 - (131*I)\/29716)*sqrt(77\/39)*wi(10, 6) + (47\/184 + (47*I)\/184)*sqrt(385\/8398)*wi(10, 10) + (10\/23 + (29*I)\/92)*sqrt(385\/4199)*wi(10, 10) - (11\/874 + (11*I)\/874)*sqrt(77\/65)*wi(12, 2) + (11\/874 - (11*I)\/874)*sqrt(1001\/10)*wi(12, 2) + (1177\/1748 - (1177*I)\/1748)*sqrt(33\/1105)*wi(12, 6) + (11\/874 + (11*I)\/874)*sqrt(429\/170)*wi(12, 6) - (121\/46 + (121*I)\/46)*sqrt(7\/41990)*wi(12, 10) + (121\/92 - (121*I)\/92)*sqrt(7\/20995)*wi(12, 10) - (42\/143 - (74*I)\/429)*wr(2, 1) + (20*sqrt(2)*wr(2, 1))\/429 - (4\/143 + (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 - (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (112\/143 - (128*I)\/429)*sqrt(2\/3)*wr(4, 1) - (160*wr(4, 1))\/(429*sqrt(3)) - (140\/187 + (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 - (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (370\/3553 - (410*I)\/10659)*sqrt(35\/13)*wr(6, 1) + (80\/10659 + (100*I)\/3553)*sqrt(70\/13)*wr(6, 1) + (13400\/31977 + (5600*I)\/31977)*sqrt(7\/13)*wr(6, 3) - (10\/31977 - (6070*I)\/31977)*sqrt(14\/13)*wr(6, 3) + (280\/2717 + (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 - (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (230\/627 - (4850*I)\/8151)*sqrt(5\/51)*wr(8, 1) - (4040\/8151 + (460*I)\/741)*sqrt(10\/51)*wr(8, 1) - (790\/2223 - (1450*I)\/2223)*sqrt(7\/187)*wr(8, 3) + (1000\/2223 + (2500*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (319\/59432 - (693*I)\/59432)*sqrt(35\/2)*wr(10, 0) + (4587\/772616 + (1991*I)\/772616)*sqrt(35)*wr(10, 0) - (1385\/14858 + (7*I)\/782)*sqrt(77\/78)*wr(10, 4) - (2453\/29716 - (583*I)\/29716)*sqrt(77\/39)*wr(10, 4) - (71\/1748 + (435*I)\/1748)*sqrt(77\/442)*wr(10, 8) - (351\/3496 - (661*I)\/3496)*sqrt(77\/221)*wr(10, 8) - (121\/7429 + (121*I)\/7429)*sqrt(3\/10)*wr(12, 0) + (847\/14858 - (847*I)\/14858)*sqrt(3\/5)*wr(12, 0) - (308\/7429 - (308*I)\/7429)*sqrt(231\/65)*wr(12, 4) + (44\/7429 + (44*I)\/7429)*sqrt(462\/65)*wr(12, 4) - (77\/23 - (77*I)\/23)*sqrt(11\/41990)*wr(12, 8) + (11\/23 + (11*I)\/23)*sqrt(11\/20995)*wr(12, 8)"
		],
		[
			12,
			0,
			"(-2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(4, 0) + (1\/11 - I\/11)*sqrt(10\/7)*wr(4, 0) - (2\/11 + (6*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(35\/13)*wr(6, 0) - (2\/11 - (2*I)\/11)*sqrt(70\/13)*wr(6, 0) - (7\/33 + (41*I)\/33)*sqrt(5\/39)*wr(6, 1) + (10\/33 + (4*I)\/33)*sqrt(10\/39)*wr(6, 1) - (15\/11 + (25*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 + (12*I)\/11)*wr(6, 3))\/sqrt(39)"
		],
		[
			12,
			1,
			"(5\/99 + (5*I)\/99)*sqrt(5)*wr(3, 0) + (2\/99 - (2*I)\/99)*sqrt(10)*wr(3, 0) - (71\/117 - (77*I)\/117)*sqrt(5\/154)*wr(5, 0) - (787\/468 - (515*I)\/468)*sqrt(5\/77)*wr(5, 0) + (7\/39 + I\/13)*sqrt(5\/22)*wr(5, 1) + (31\/156 + (17*I)\/156)*sqrt(5\/11)*wr(5, 1) + ((109\/78 + (385*I)\/78)*wr(5, 1))\/sqrt(231) - ((3019\/156 - (1531*I)\/156)*wr(5, 1))\/sqrt(462) + (14\/143 - (14*I)\/143)*sqrt(7\/3)*wr(7, 0) + (108\/1573 + (46*I)\/1573)*sqrt(14\/3)*wr(7, 0) + (3\/13 - (8*I)\/13)*sqrt(2\/11)*wr(7, 1) - (58\/143 - (80*I)\/143)*sqrt(2\/3)*wr(7, 1) - (314\/1573 + (192*I)\/1573)*sqrt(3)*wr(7, 1) + ((9\/13 + (2*I)\/13)*wr(7, 1))\/sqrt(11) + (21\/1573 - (186*I)\/1573)*wr(7, 3) + (1\/143 + (16*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			12,
			2,
			"(10\/99 - I\/33)*sqrt(5\/6)*wr(3, 0) + (5\/66 - (10*I)\/99)*sqrt(5\/3)*wr(3, 0) - (343\/234 - (47*I)\/78)*sqrt(5\/462)*wr(5, 0) - (29\/26 - (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 + (7*I)\/78)*sqrt(5\/66)*wr(5, 1) - (11\/78 + (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 + (157*I)\/468)*wr(5, 1))\/sqrt(77) - ((1049\/234 - (80*I)\/39)*wr(5, 1))\/sqrt(154) - ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 - (2*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 - (136*I)\/4719)*wr(7, 1) + ((8\/143 - (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 - (2*I)\/13)*wr(7, 1))\/sqrt(33) + ((10\/13 - (3*I)\/52)*wr(7, 1))\/sqrt(66) + ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) + (38\/143 + (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 - (98*I)\/1573)*wr(7, 3))\/sqrt(3)"
		],
		[
			12,
			3,
			"((-20*I)\/99)*sqrt(2\/7)*wr(2, 1) + (50*wr(2, 1))\/(99*sqrt(7)) - (4*sqrt(5\/21)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) - (470\/429 - (490*I)\/429)*sqrt(2\/21)*wr(4, 1) + ((56\/429 - (2*I)\/429)*wr(4, 1))\/sqrt(21) + (8*sqrt(35\/39)*wr(6, 0))\/11 + ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (16\/99 + (4*I)\/33)*sqrt(5\/13)*wr(6, 1) - (2\/33 + I\/99)*sqrt(10\/13)*wr(6, 1) + ((20*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((4\/11 - (2*I)\/11)*wr(6, 3))\/sqrt(13) - (20\/13 - (30*I)\/143)*sqrt(70\/51)*wr(8, 1) + (4\/11 + (8*I)\/13)*sqrt(105\/17)*wr(8, 1) + (220\/13 + (70*I)\/39)*sqrt(2\/187)*wr(8, 3) - ((340\/39 + (440*I)\/39)*wr(8, 3))\/sqrt(187)"
		],
		[
			12,
			4,
			"(25\/99 - (115*I)\/99)*sqrt(5\/21)*wr(2, 1) - (1\/99 + (13*I)\/99)*sqrt(10\/21)*wr(2, 1) + ((90\/143 + (90*I)\/143)*wr(4, 0))\/sqrt(7) + (80\/429 + (200*I)\/429)*sqrt(5\/7)*wr(4, 1) - (5\/39 - (85*I)\/429)*sqrt(10\/7)*wr(4, 1) - (2\/11 + (2*I)\/11)*sqrt(7\/13)*wr(6, 0) - (2\/9 + (34*I)\/99)*sqrt(2\/39)*wr(6, 1) + ((82\/99 - (118*I)\/99)*wr(6, 1))\/sqrt(39) + (4\/33 + (28*I)\/33)*sqrt(5\/39)*wr(6, 3) + (10\/33 + (2*I)\/33)*sqrt(10\/39)*wr(6, 3) - (112\/429 + (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (292\/429 - (428*I)\/429)*sqrt(7\/17)*wr(8, 1) - (218\/429 - (334*I)\/429)*sqrt(14\/17)*wr(8, 1) + (2 - (46*I)\/13)*sqrt(10\/561)*wr(8, 3) + (4\/13 - (12*I)\/13)*sqrt(15\/187)*wr(8, 3)"
		],
		[
			12,
			5,
			"(-175\/2574 + (25*I)\/286)*wr(3, 0) + ((5\/286 - (805*I)\/2574)*wr(3, 0))\/sqrt(2) + ((10\/13 - (35*I)\/39)*wr(5, 0))\/sqrt(77) - ((1\/26 - (77*I)\/78)*wr(5, 0))\/sqrt(154) + (232\/117 - (21*I)\/13)*sqrt(5\/462)*wr(5, 1) + (367\/156 + (917*I)\/468)*sqrt(5\/231)*wr(5, 1) + (((5*I)\/117)*wr(5, 1))\/sqrt(11) + ((179\/234 - (7*I)\/78)*wr(5, 1))\/sqrt(22) + (4306\/240669 - (148*I)\/14157)*sqrt(35\/3)*wr(7, 0) + (4333\/240669 + (2543*I)\/240669)*sqrt(70\/3)*wr(7, 0) + (67\/612 - (2081*I)\/7956)*sqrt(5\/22)*wr(7, 1) + (3275\/15912 + (955*I)\/15912)*sqrt(5\/11)*wr(7, 1) - (353723\/962676 - (296833*I)\/962676)*sqrt(5\/6)*wr(7, 1) - (382267\/1925352 + (274427*I)\/1925352)*sqrt(5\/3)*wr(7, 1) + (65\/204 + (5*I)\/204)*sqrt(35\/286)*wr(7, 3) + (3\/136 + (3*I)\/136)*sqrt(35\/143)*wr(7, 3) + (66065\/962676 + (87665*I)\/962676)*sqrt(5\/2)*wr(7, 3) - (103\/8712 + (33883*I)\/1925352)*sqrt(5)*wr(7, 3) - (7\/2 + (7*I)\/2)*sqrt(35\/46189)*wr(9, 1) - (91\/102 + (371*I)\/102)*sqrt(7\/5434)*wr(9, 1) + (70\/51 - (245*I)\/102)*sqrt(7\/2717)*wr(9, 1) - (21\/442 - (203*I)\/1326)*sqrt(35\/19)*wr(9, 1) + (21\/221 - (28*I)\/221)*sqrt(70\/19)*wr(9, 1) - (861\/442 - (1169*I)\/442)*sqrt(5\/1254)*wr(9, 3) + (1757\/442 - (161*I)\/34)*sqrt(5\/627)*wr(9, 3) + (49\/34 - (7*I)\/102)*sqrt(35\/2717)*wr(9, 3) + (7\/51 + (7*I)\/51)*sqrt(385\/494)*wr(9, 3) + (7\/51 - (28*I)\/51)*sqrt(77\/494)*wr(9, 5) + (35*sqrt(77\/247)*wr(9, 5))\/102 + (7*sqrt(385\/247)*wr(9, 7))\/51 + (7*sqrt(770\/247)*wr(9, 7))\/51"
		],
		[
			12,
			6,
			"((4\/33 - I\/33)*wr(1, 0))\/sqrt(5) + (1\/33 + (4*I)\/33)*sqrt(10)*wr(1, 0) + (92\/429 + (37*I)\/429)*sqrt(7\/15)*wr(3, 0) + (2\/429 - (4*I)\/33)*sqrt(70\/3)*wr(3, 0) - (17\/78 - (17*I)\/78)*sqrt(5\/66)*wr(5, 0) + (1\/3 - (8*I)\/39)*sqrt(5\/33)*wr(5, 0) - (5\/13 + (8*I)\/39)*sqrt(7\/165)*wr(5, 1) - (1\/78 + (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - ((187\/468 + (167*I)\/156)*wr(5, 1))\/sqrt(11) + ((5\/39 - (64*I)\/117)*wr(5, 1))\/sqrt(22) + (56\/7293 - (6412*I)\/240669)*wr(7, 0) + (3206\/240669 - (3598*I)\/80223)*sqrt(2)*wr(7, 0) + (7\/442 - (38*I)\/221)*sqrt(7\/66)*wr(7, 1) - (131\/884 + (7*I)\/52)*sqrt(7\/33)*wr(7, 1) + (35\/14586 + (1964*I)\/240669)*sqrt(7\/2)*wr(7, 1) - (127\/74052 - (9667*I)\/320892)*sqrt(7)*wr(7, 1) - (7\/4862 + (1674*I)\/26741)*sqrt(21\/2)*wr(7, 3) - (2647\/106964 - (805*I)\/106964)*sqrt(21)*wr(7, 3) + ((175\/68 + (35*I)\/68)*wr(7, 3))\/sqrt(429) - (7*wr(7, 3))\/(34*sqrt(858)) + (7*sqrt(3\/92378)*wr(9, 1))\/4 + (105*sqrt(3\/46189)*wr(9, 1))\/8 - (35\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) + (2205\/4862 - (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) - ((35\/572 - (329*I)\/374)*wr(9, 1))\/sqrt(57) + ((945\/68 - (406*I)\/17)*wr(9, 1))\/sqrt(40755) - (315*sqrt(3\/2717)*wr(9, 3))\/136 - (35\/442 - (35*I)\/34)*sqrt(7\/418)*wr(9, 3) - (315\/442 + (1267*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((385\/68 - (497*I)\/34)*wr(9, 3))\/sqrt(16302) + (21\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) + (63\/68 - (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (315\/136 + (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) + ((21\/34 + (497*I)\/34)*wr(9, 7))\/sqrt(16302) + (105*sqrt(3\/46189)*wr(9, 9))\/8"
		],
		[
			12,
			7,
			"(79\/646 + (1166*I)\/4199)*sqrt(21\/22)*wi(10, 2) - (363\/4199 + (174*I)\/4199)*sqrt(21\/11)*wi(10, 2) + (267\/1292 + (198*I)\/323)*sqrt(21\/143)*wi(10, 6) + (121\/323 + (58*I)\/323)*sqrt(42\/143)*wi(10, 6) + (15*sqrt(35\/46189)*wi(10, 10))\/4 + (8\/1287 + (4*I)\/429)*wr(2, 1) + (1\/11 + (10*I)\/1287)*sqrt(2)*wr(2, 1) - (8*sqrt(30)*wr(4, 0))\/143 + (40\/143 + (60*I)\/143)*sqrt(2\/3)*wr(4, 1) + ((92\/143 - (40*I)\/143)*wr(4, 1))\/sqrt(3) + (28*sqrt(30\/13)*wr(6, 0))\/187 + (172\/1683 + (8*I)\/561)*sqrt(7\/65)*wr(6, 1) - (12\/187 - (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) - (16\/187 + (16*I)\/51)*sqrt(7\/13)*wr(6, 3) + (4\/561 - (8*I)\/51)*sqrt(14\/13)*wr(6, 3) + (224*sqrt(10\/51)*wr(8, 0))\/2717 + (2072\/2717 + (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) - ((448\/2717 - (16884*I)\/2717)*wr(8, 1))\/sqrt(255) - (224\/247 + (1540*I)\/741)*sqrt(7\/187)*wr(8, 3) + (56\/247 - (616*I)\/247)*sqrt(14\/187)*wr(8, 3) + (6\/323 + (63*I)\/8398)*sqrt(35\/2)*wr(10, 0) - (231*sqrt(35)*wr(10, 0))\/16796 + (61*sqrt(21\/286)*wr(10, 4))\/323 - (132\/323 + (63*I)\/323)*sqrt(21\/143)*wr(10, 4) - (111*sqrt(7\/4862)*wr(10, 8))\/38 - (66\/19 - (63*I)\/38)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			12,
			8,
			"(5\/11 + (3*I)\/11)*sqrt(21\/10)*wr(1, 0) + (203\/2574 - (35*I)\/858)*sqrt(5)*wr(3, 0) - ((5\/66 - (89*I)\/234)*wr(3, 0))\/sqrt(10) + (4\/39 - (5*I)\/39)*sqrt(5\/77)*wr(5, 0) + (1\/13 - (5*I)\/39)*sqrt(10\/77)*wr(5, 0) + (97\/117 + (11*I)\/39)*sqrt(2\/55)*wr(5, 1) - (2\/39 + I\/117)*sqrt(5\/11)*wr(5, 1) + ((79\/13 + (439*I)\/117)*wr(5, 1))\/sqrt(231) + ((38\/117 - (17*I)\/39)*wr(5, 1))\/sqrt(462) - (12370\/240669 - (11318*I)\/240669)*sqrt(7\/3)*wr(7, 0) - (320\/14157 + (4388*I)\/240669)*sqrt(14\/3)*wr(7, 0) - ((768023\/1925352 + (860887*I)\/1925352)*wr(7, 1))\/sqrt(3) - ((222691\/962676 - (178835*I)\/962676)*wr(7, 1))\/sqrt(6) + ((1399\/15912 - (41*I)\/936)*wr(7, 1))\/sqrt(11) - ((1333\/7956 - (1925*I)\/7956)*wr(7, 1))\/sqrt(22) + (75689\/1925352 + (56665*I)\/1925352)*wr(7, 3) + (385\/204 + (175*I)\/204)*sqrt(7\/286)*wr(7, 3) + (63\/136 + (63*I)\/136)*sqrt(7\/143)*wr(7, 3) + ((7177\/74052 - (34949*I)\/962676)*wr(7, 3))\/sqrt(2) + (7\/2 + (7*I)\/2)*sqrt(7\/46189)*wr(9, 1) - (91\/51 + (7*I)\/3)*sqrt(7\/27170)*wr(9, 1) - (49\/102 - (14*I)\/51)*sqrt(35\/2717)*wr(9, 1) + (7\/221 - (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (189\/4862 + (49*I)\/858)*sqrt(7\/19)*wr(9, 1) + (217\/34 + (469*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 + (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) - ((280\/221 + (35*I)\/221)*wr(9, 3))\/sqrt(627) + ((63\/442 + (217*I)\/442)*wr(9, 3))\/sqrt(1254) - (35\/102 + (49*I)\/102)*sqrt(35\/5434)*wr(9, 5) - (35\/102 - (7*I)\/17)*sqrt(35\/2717)*wr(9, 5) + (77\/51 + (21*I)\/17)*sqrt(7\/5434)*wr(9, 7) + (49\/51 - (14*I)\/17)*sqrt(7\/2717)*wr(9, 7)"
		],
		[
			12,
			9,
			"(-189\/4199 - (63*I)\/221)*sqrt(2\/11)*wi(10, 2) - ((2205\/4199 - (567*I)\/4199)*wi(10, 2))\/sqrt(11) + (735\/323 - (189*I)\/323)*sqrt(2\/143)*wi(10, 6) + ((126\/323 + (42*I)\/17)*wi(10, 6))\/sqrt(143) + (67\/1287 + (167*I)\/1287)*sqrt(7\/3)*wr(2, 1) + (83\/1287 - (5*I)\/117)*sqrt(14\/3)*wr(2, 1) - (6\/143 + (6*I)\/143)*sqrt(5\/7)*wr(4, 0) + (20\/429 - (40*I)\/429)*sqrt(7)*wr(4, 1) - (19\/429 - I\/429)*sqrt(14)*wr(4, 1) - (8\/187 + (8*I)\/187)*sqrt(35\/13)*wr(6, 0) - (2912\/1683 - (1096*I)\/1683)*sqrt(2\/195)*wr(6, 1) + ((2384\/1683 - (7856*I)\/1683)*wr(6, 1))\/sqrt(195) + (8\/561 - (344*I)\/561)*sqrt(2\/39)*wr(6, 3) - ((496\/561 - (32*I)\/561)*wr(6, 3))\/sqrt(39) + (1792\/8151 + (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) - (12838\/8151 - (21602*I)\/8151)*sqrt(7\/85)*wr(8, 1) + (10444\/8151 - (28*I)\/39)*sqrt(14\/85)*wr(8, 1) - (1484\/247 - (84*I)\/13)*sqrt(2\/561)*wr(8, 3) + (938\/247 - (70*I)\/19)*sqrt(3\/187)*wr(8, 3) + (63\/8398 + (63*I)\/8398)*sqrt(15\/2)*wr(10, 0) - (147\/4199 + (126*I)\/4199)*sqrt(15)*wr(10, 0) + (756\/323 + (630*I)\/323)*sqrt(2\/143)*wr(10, 4) - ((189\/323 + (189*I)\/323)*wr(10, 4))\/sqrt(143) + (63\/38 + (63*I)\/38)*sqrt(3\/2431)*wr(10, 8) + (105\/19 + (126*I)\/19)*sqrt(6\/2431)*wr(10, 8)"
		],
		[
			12,
			10,
			"(603\/4199 + (1613*I)\/8398)*sqrt(21\/22)*wi(10, 2) - (1171\/33592 + (1821*I)\/33592)*sqrt(21\/11)*wi(10, 2) + (509\/2584 - (157*I)\/2584)*sqrt(7\/858)*wi(10, 6) + (337\/323 + (479*I)\/1292)*sqrt(7\/429)*wi(10, 6) - (1\/8 - I\/8)*sqrt(35\/92378)*wi(10, 10) - (4 - (17*I)\/4)*sqrt(35\/46189)*wi(10, 10) - (170\/1287 + (430*I)\/1287)*wr(2, 1) + (20\/1287 + (80*I)\/1287)*sqrt(2)*wr(2, 1) + (4\/143 - (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 + (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (60\/143 + (284*I)\/429)*sqrt(2\/3)*wr(4, 1) + ((40\/429 - (40*I)\/143)*wr(4, 1))\/sqrt(3) + (140\/187 - (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 + (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (62\/1683 + (178*I)\/1683)*sqrt(35\/13)*wr(6, 1) - (16\/1683 - (4*I)\/153)*sqrt(70\/13)*wr(6, 1) - (200\/1683 - (800*I)\/1683)*sqrt(7\/13)*wr(6, 3) - (310\/1683 + (10*I)\/1683)*sqrt(14\/13)*wr(6, 3) - (280\/2717 - (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 + (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (9254\/8151 - (1414*I)\/8151)*sqrt(5\/51)*wr(8, 1) - (1288\/8151 + (10388*I)\/8151)*sqrt(10\/51)*wr(8, 1) - (2590\/2223 - (350*I)\/2223)*sqrt(7\/187)*wr(8, 3) - (280\/2223 - (3220*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (29\/2584 + (15*I)\/2584)*sqrt(35\/2)*wr(10, 0) + (147\/33592 + (433*I)\/33592)*sqrt(35)*wr(10, 0) + (581\/646 - (145*I)\/646)*sqrt(7\/858)*wr(10, 4) - (965\/1292 + (487*I)\/1292)*sqrt(7\/429)*wr(10, 4) + (155\/76 - (87*I)\/76)*sqrt(7\/4862)*wr(10, 8) - (159\/152 + (325*I)\/152)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			12,
			11,
			"(8\/429 + (16*I)\/429)*sqrt(10)*wr(1, 0) - (19\/1287 - (37*I)\/1287)*sqrt(35\/6)*wr(3, 0) + (4\/1287 - (20*I)\/1287)*sqrt(35\/3)*wr(3, 0) + (3155\/3978 - (755*I)\/3978)*sqrt(5\/66)*wr(5, 0) - (149\/3978 + (137*I)\/306)*sqrt(5\/33)*wr(5, 0) + (35\/442 - (25*I)\/1326)*sqrt(35\/66)*wr(5, 1) + (41\/1326 + (3*I)\/442)*sqrt(35\/33)*wr(5, 1) + ((13795\/7956 - (7955*I)\/7956)*wr(5, 1))\/sqrt(11) + ((883\/3978 - (481*I)\/306)*wr(5, 1))\/sqrt(22) - (103600\/1524237 + (3220*I)\/508079)*wr(7, 0) - (1120\/117249 - (1120*I)\/117249)*sqrt(2)*wr(7, 0) - (3585\/8398 - (995*I)\/8398)*sqrt(7\/66)*wr(7, 1) + (905\/16796 + (1815*I)\/16796)*sqrt(7\/33)*wr(7, 1) + (87145\/1016158 + (163535*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (6625\/6096948 + (64655*I)\/6096948)*sqrt(7)*wr(7, 1) + (61895\/2032316 + (41945*I)\/2032316)*sqrt(7\/3)*wr(7, 3) - (425\/59774 - (18075*I)\/1016158)*sqrt(21\/2)*wr(7, 3) - ((1225\/1292 + (1575*I)\/1292)*wr(7, 3))\/sqrt(429) - ((105\/646 + (245*I)\/646)*wr(7, 3))\/sqrt(858) - (21\/17 - (4*I)\/17)*sqrt(15\/5434)*wr(9, 1) - (59\/68 + (121*I)\/68)*sqrt(15\/2717)*wr(9, 1) - ((7715\/9724 - (10255*I)\/9724)*wr(9, 1))\/sqrt(57) - ((583\/884 - (703*I)\/884)*wr(9, 1))\/sqrt(114) - ((23\/4 - (73*I)\/4)*wr(9, 1))\/sqrt(138567) + ((221\/8 + (451*I)\/8)*wr(9, 1))\/sqrt(277134) + (149\/68 + (121*I)\/68)*sqrt(3\/2717)*wr(9, 3) - (581\/442 - (179*I)\/442)*sqrt(7\/418)*wr(9, 3) - (214\/221 + (8*I)\/13)*sqrt(7\/209)*wr(9, 3) - ((739\/136 - (371*I)\/136)*wr(9, 3))\/sqrt(16302) - (25\/34 - (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) - (107\/68 + (73*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (185\/136 - (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) + (257\/136 + (283*I)\/136)*sqrt(3\/2717)*wr(9, 7) + ((215\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(138567) - ((115\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(277134) + (13\/2 - I)*sqrt(55\/579462)*wr(11, 1) + (1\/4 - (43*I)\/4)*sqrt(55\/289731)*wr(11, 1) + (35\/323 - (31*I)\/323)*sqrt(165\/299)*wr(11, 1) + (8\/323 + (3*I)\/323)*sqrt(330\/299)*wr(11, 1) - (781\/8398 - (1155*I)\/8398)*sqrt(55\/46)*wr(11, 1) + (123\/1292 - (167*I)\/1292)*sqrt(55\/23)*wr(11, 1) - (9\/38 + I\/19)*sqrt(11\/10166)*wr(11, 3) + (199\/76 - (21*I)\/76)*sqrt(11\/5083)*wr(11, 3) + (181\/1292 - (269*I)\/1292)*sqrt(77\/299)*wr(11, 3) - (43\/323 - (67*I)\/323)*sqrt(154\/299)*wr(11, 3) + (283\/1292 - (195*I)\/1292)*sqrt(165\/598)*wr(11, 5) + (33\/323 - (33*I)\/323)*sqrt(165\/299)*wr(11, 5) + (163\/76 - (185*I)\/76)*sqrt(11\/10166)*wr(11, 7) + (55\/38 - (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) + (41\/4 - (19*I)\/4)*sqrt(55\/579462)*wr(11, 9) + (11\/2 - (11*I)\/2)*sqrt(55\/289731)*wr(11, 9) + (33\/4 - (33*I)\/4)*sqrt(35\/193154)*wr(11, 11)"
		],
		[
			12,
			12,
			"(-489*sqrt(35\/11)*wi(10, 2))\/8398 - (12*sqrt(770)*wi(10, 2))\/4199 - (9*sqrt(385\/26)*wi(10, 6))\/646 + (8*sqrt(385\/13)*wi(10, 6))\/323 - (5*sqrt(21\/92378)*wi(10, 10))\/2 + wr(0, 0) + (50*sqrt(5\/3)*wr(2, 1))\/429 - (3*sqrt(30)*wr(2, 1))\/143 - (56*wr(4, 0))\/143 - (32*sqrt(5)*wr(4, 1))\/143 - (20*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) - (344*sqrt(7\/39)*wr(6, 1))\/561 + (20*sqrt(14\/39)*wr(6, 1))\/187 + (40*sqrt(35\/39)*wr(6, 3))\/561 - (8*sqrt(70\/39)*wr(6, 3))\/187 - (3360*wr(8, 0))\/(2717*sqrt(17)) - (11480*sqrt(2\/17)*wr(8, 1))\/8151 + (3976*wr(8, 1))\/(2717*sqrt(17)) + (1400*sqrt(70\/561)*wr(8, 3))\/741 - (56*sqrt(105\/187)*wr(8, 3))\/247 - (5*sqrt(21\/2)*wr(10, 0))\/221 + (5*sqrt(21)*wr(10, 0))\/646 + (148*sqrt(35\/143)*wr(10, 4))\/323 - (3*sqrt(770\/13)*wr(10, 4))\/323 - (23*sqrt(105\/2431)*wr(10, 8))\/19 - (sqrt(1155\/442)*wr(10, 8))\/19"
		],
		[
			12,
			13,
			"(-14\/429 + (14*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((50\/143 + (50*I)\/429)*wr(1, 0))\/sqrt(3) - (124\/3861 + (31*I)\/1287)*sqrt(7\/2)*wr(3, 0) - (10\/1287 - (40*I)\/3861)*sqrt(7)*wr(3, 0) - (865\/5967 + (40*I)\/663)*sqrt(2\/11)*wr(5, 0) - ((20\/663 - (3650*I)\/5967)*wr(5, 0))\/sqrt(11) - (215\/663 + (328*I)\/1989)*sqrt(5\/33)*wr(5, 1) - (874\/1989 - (95*I)\/663)*sqrt(10\/33)*wr(5, 1) + (20\/1989 - (250*I)\/1989)*sqrt(7\/11)*wr(5, 1) + (5\/1989 + (40*I)\/1989)*sqrt(14\/11)*wr(5, 1) + (56\/2057 - (172424*I)\/1524237)*sqrt(5\/3)*wr(7, 0) + (26992\/1524237 - (56*I)\/2057)*sqrt(10\/3)*wr(7, 0) - (70\/12597 - (108*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (27\/4199 - (434*I)\/12597)*sqrt(70\/11)*wr(7, 1) + (93422\/1524237 + (20232*I)\/508079)*sqrt(35\/3)*wr(7, 1) + (24798\/508079 - (48188*I)\/1524237)*sqrt(70\/3)*wr(7, 1) - (434*sqrt(5\/143)*wr(7, 3))\/969 + ((560*I)\/969)*sqrt(10\/143)*wr(7, 3) - (2254\/508079 + (16212*I)\/508079)*sqrt(35)*wr(7, 3) + (4839\/508079 + (5530*I)\/508079)*sqrt(70)*wr(7, 3) - 25*sqrt(5\/92378)*wr(9, 1) - 3*sqrt(5\/46189)*wr(9, 1) - (1400\/2431 - (1252*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (229\/2431 + (190*I)\/2431)*sqrt(10\/19)*wr(9, 1) + ((70\/51 - (75*I)\/17)*wr(9, 1))\/sqrt(2717) - ((45\/17 - (280*I)\/51)*wr(9, 1))\/sqrt(5434) + (5*sqrt(5\/5434)*wr(9, 3))\/17 + (1 + (10*I)\/17)*sqrt(5\/2717)*wr(9, 3) - (4\/13 + (150*I)\/221)*sqrt(35\/627)*wr(9, 3) + (135\/221 - (10*I)\/221)*sqrt(70\/627)*wr(9, 3) + ((70\/17 - (75*I)\/17)*wr(9, 5))\/sqrt(2717) - ((45\/17 + (140*I)\/17)*wr(9, 5))\/sqrt(5434) + (5\/17 - (56*I)\/17)*sqrt(5\/5434)*wr(9, 7) + (28\/17 + (10*I)\/17)*sqrt(5\/2717)*wr(9, 7) - 25*sqrt(5\/92378)*wr(9, 9) - 15*sqrt(11\/193154)*wr(11, 1) - (55*sqrt(11\/96577)*wr(11, 1))\/2 - (220\/323 - (280*I)\/323)*sqrt(11\/299)*wr(11, 1) + (70\/323 - (110*I)\/323)*sqrt(22\/299)*wr(11, 1) - (165\/4199 - (660*I)\/4199)*sqrt(33\/23)*wr(11, 1) + (385\/4199 - (440*I)\/4199)*sqrt(66\/23)*wr(11, 1) + (1 - (44*I)\/19)*sqrt(165\/10166)*wr(11, 3) + (55*sqrt(165\/5083)*wr(11, 3))\/38 - (10\/323 - (44*I)\/323)*sqrt(1155\/299)*wr(11, 3) - ((20*I)\/323)*sqrt(2310\/299)*wr(11, 3) - (220*sqrt(11\/299)*wr(11, 5))\/323 - ((110*I)\/323)*sqrt(22\/299)*wr(11, 5) + (55*sqrt(165\/5083)*wr(11, 7))\/38 - ((22*I)\/19)*sqrt(330\/5083)*wr(11, 7) - (55*sqrt(11\/96577)*wr(11, 9))\/2"
		],
		[
			13,
			0,
			"(7\/39 - (5*I)\/39)*sqrt(5\/154)*wr(5, 0) + (145\/156 - (289*I)\/156)*sqrt(5\/77)*wr(5, 0) + (11\/39 - I\/39)*sqrt(5\/22)*wr(5, 1) - (31\/156 + (17*I)\/156)*sqrt(5\/11)*wr(5, 1) + ((217\/78 + (277*I)\/78)*wr(5, 1))\/sqrt(231) + ((1291\/156 - (3259*I)\/156)*wr(5, 1))\/sqrt(462) - (14\/143 - (14*I)\/143)*sqrt(7\/3)*wr(7, 0) + ((14*I)\/143)*sqrt(14\/3)*wr(7, 0) + (80\/143 - (58*I)\/143)*sqrt(2\/3)*wr(7, 1) - ((4\/13 + (94*I)\/143)*wr(7, 1))\/sqrt(3) + (2\/39 + I\/39)*sqrt(11)*wr(7, 1) - (2\/39 - I\/39)*sqrt(22)*wr(7, 1) - (10\/39 - (5*I)\/33)*wr(7, 3) + (50\/429 + (5*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			13,
			1,
			"(-2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(4, 0) - (1\/11 - I\/11)*sqrt(10\/7)*wr(4, 0) - (6\/11 + (2*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(35\/13)*wr(6, 0) + (2\/11 - (2*I)\/11)*sqrt(70\/13)*wr(6, 0) + (2\/33 + (4*I)\/11)*sqrt(10\/39)*wr(6, 1) - ((43\/11 - (41*I)\/33)*wr(6, 1))\/sqrt(195) - (5\/11 - (5*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 + (12*I)\/11)*wr(6, 3))\/sqrt(39) - (16\/13 + (16*I)\/13)*sqrt(7\/85)*wr(8, 1) + (16\/13 + (16*I)\/13)*sqrt(11\/51)*wr(8, 3)"
		],
		[
			13,
			2,
			"(-4*sqrt(5\/21)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) + (8\/429 - (74*I)\/429)*sqrt(7\/3)*wr(4, 1) - (160\/429 + (70*I)\/429)*sqrt(14\/3)*wr(4, 1) + (8*sqrt(35\/39)*wr(6, 0))\/11 - ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) - (2\/33 + I\/33)*sqrt(10\/13)*wr(6, 1) + ((4\/33 - (20*I)\/33)*wr(6, 1))\/sqrt(65) + (20\/33 - (20*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((4\/11 + (14*I)\/33)*wr(6, 3))\/sqrt(13) + (68\/13 - (120*I)\/13)*sqrt(7\/255)*wr(8, 1) - (20\/13 + (2*I)\/13)*sqrt(70\/51)*wr(8, 1) - (28\/39 - (40*I)\/39)*sqrt(11\/17)*wr(8, 3) + (20\/13 - (10*I)\/39)*sqrt(22\/17)*wr(8, 3)"
		],
		[
			13,
			3,
			"(35\/858 + (10*I)\/99)*sqrt(5\/3)*wr(3, 0) + (5*sqrt(10\/3)*wr(3, 0))\/99 - (343\/234 + (19*I)\/78)*sqrt(5\/462)*wr(5, 0) - (9\/26 + (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 - (19*I)\/78)*sqrt(5\/66)*wr(5, 1) - (23\/78 - (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 + (95*I)\/468)*wr(5, 1))\/sqrt(77) - ((509\/234 + (80*I)\/39)*wr(5, 1))\/sqrt(154) + ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 + (94*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 + (320*I)\/4719)*wr(7, 1) + ((8\/143 + (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 - (2*I)\/13)*wr(7, 1))\/sqrt(33) - ((278\/221 - (3*I)\/52)*wr(7, 1))\/sqrt(66) - ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) - (90\/2431 + (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 - (410*I)\/1573)*wr(7, 3))\/sqrt(3) + (8*sqrt(385\/741)*wr(9, 1))\/17 + (40*sqrt(11\/19)*wr(9, 3))\/221"
		],
		[
			13,
			4,
			"(-25\/2574 + (125*I)\/858)*wr(3, 0) + ((185\/858 + (205*I)\/2574)*wr(3, 0))\/sqrt(2) + ((55\/117 - (140*I)\/117)*wr(5, 0))\/sqrt(77) - ((331\/234 - (109*I)\/234)*wr(5, 0))\/sqrt(154) + (11\/13 - (322*I)\/117)*sqrt(5\/462)*wr(5, 1) - (1097\/468 + (307*I)\/156)*sqrt(5\/231)*wr(5, 1) + ((5\/13 + (50*I)\/117)*wr(5, 1))\/sqrt(11) - ((119\/234 + I\/6)*wr(5, 1))\/sqrt(22) + (42\/1573 - (4*I)\/2431)*sqrt(35\/3)*wr(7, 0) - (717\/26741 + (47*I)\/26741)*sqrt(70\/3)*wr(7, 0) + (389\/884 + (61*I)\/884)*sqrt(5\/22)*wr(7, 1) - (67\/1768 + (31*I)\/136)*sqrt(5\/11)*wr(7, 1) - (36457\/106964 - (3257*I)\/9724)*sqrt(5\/6)*wr(7, 1) + (12481\/213928 + (11841*I)\/213928)*sqrt(15)*wr(7, 1) + (1\/4 - (3*I)\/68)*sqrt(35\/286)*wr(7, 3) - (3\/136 + (3*I)\/136)*sqrt(35\/143)*wr(7, 3) + (3155\/106964 + (505*I)\/9724)*sqrt(5\/2)*wr(7, 3) - (19005\/213928 - (25299*I)\/213928)*sqrt(5)*wr(7, 3) + (41\/102 + I\/102)*sqrt(77\/494)*wr(9, 1) + (10\/51 - (5*I)\/34)*sqrt(77\/247)*wr(9, 1) - (203\/1326 - (21*I)\/442)*sqrt(35\/19)*wr(9, 1) + (28\/221 - (21*I)\/221)*sqrt(70\/19)*wr(9, 1) - (99\/442 - (71*I)\/442)*sqrt(55\/114)*wr(9, 3) - (7\/51 + (7*I)\/51)*sqrt(385\/494)*wr(9, 3) + (94\/221 - (81*I)\/221)*sqrt(55\/57)*wr(9, 3) - ((7*I)\/51)*sqrt(385\/247)*wr(9, 3) + (28\/51 - (7*I)\/51)*sqrt(77\/494)*wr(9, 5) - ((35*I)\/102)*sqrt(77\/247)*wr(9, 5) - ((7*I)\/51)*sqrt(385\/247)*wr(9, 7) - ((7*I)\/51)*sqrt(770\/247)*wr(9, 7)"
		],
		[
			13,
			5,
			"(21\/4199 - (21*I)\/4199)*sqrt(110)*wi(10, 2) - (14\/323 - (14*I)\/323)*sqrt(55\/13)*wi(10, 6) + (5\/33 - (5*I)\/99)*sqrt(35\/3)*wr(2, 1) + (17\/1287 + I\/143)*sqrt(70\/3)*wr(2, 1) - ((90\/143 + (90*I)\/143)*wr(4, 0))\/sqrt(7) - (100\/1287 + (20*I)\/1287)*sqrt(35)*wr(4, 1) - (5\/117 - (5*I)\/1287)*sqrt(70)*wr(4, 1) + (2\/11 + (2*I)\/11)*sqrt(7\/13)*wr(6, 0) + (688\/1683 + (8*I)\/51)*sqrt(2\/39)*wr(6, 1) + ((34\/33 - (98*I)\/99)*wr(6, 1))\/sqrt(39) - (376\/561 + (56*I)\/187)*sqrt(5\/39)*wr(6, 3) + (2\/11 - (2*I)\/33)*sqrt(10\/39)*wr(6, 3) + (112\/429 + (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (452\/429 - (268*I)\/429)*sqrt(7\/17)*wr(8, 1) - (1766\/8151 + (146*I)\/2717)*sqrt(14\/17)*wr(8, 1) + (44\/13 - (4*I)\/13)*sqrt(5\/561)*wr(8, 3) + (374\/247 + (6*I)\/247)*sqrt(10\/561)*wr(8, 3) + ((385\/8398 - (385*I)\/8398)*wr(10, 0))\/sqrt(3) - (7\/323 - (7*I)\/323)*sqrt(110\/13)*wr(10, 4) + (7\/19 - (7*I)\/19)*sqrt(55\/1326)*wr(10, 8)"
		],
		[
			13,
			6,
			"(-77\/4199 + (106*I)\/4199)*sqrt(231\/2)*wi(10, 2) + (33\/4199 - (21*I)\/4199)*sqrt(231)*wi(10, 2) - (1\/323 - (18*I)\/323)*sqrt(231\/13)*wi(10, 6) - (11\/323 - (7*I)\/323)*sqrt(462\/13)*wi(10, 6) - (8\/1287 + (28*I)\/1287)*wr(2, 1) + (31\/1287 + (10*I)\/1287)*sqrt(2)*wr(2, 1) + (8*sqrt(30)*wr(4, 0))\/143 - (40\/143 - (140*I)\/429)*sqrt(2\/3)*wr(4, 1) + ((20\/429 - (40*I)\/143)*wr(4, 1))\/sqrt(3) - (28*sqrt(30\/13)*wr(6, 0))\/187 - (172\/1683 + (212*I)\/1683)*sqrt(7\/65)*wr(6, 1) + (344\/1683 + (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) - (8\/561 + (16*I)\/51)*sqrt(7\/13)*wr(6, 3) - (4\/561 - (52*I)\/561)*sqrt(14\/13)*wr(6, 3) - (224*sqrt(10\/51)*wr(8, 0))\/2717 - (18676\/2717 - (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) + ((448\/2717 + (4648*I)\/2717)*wr(8, 1))\/sqrt(255) + (224\/247 - (184*I)\/247)*sqrt(7\/187)*wr(8, 3) + (268\/247 - (616*I)\/247)*sqrt(14\/187)*wr(8, 3) + (11*sqrt(35)*wr(10, 0))\/4199 - (3\/323 - (11*I)\/4199)*sqrt(70)*wr(10, 0) + (12\/323 - (4*I)\/323)*sqrt(231\/13)*wr(10, 4) - (2*sqrt(462\/13)*wr(10, 4))\/323 + (6\/19 + (2*I)\/19)*sqrt(77\/221)*wr(10, 8) + (sqrt(154\/221)*wr(10, 8))\/19"
		],
		[
			13,
			7,
			"((-4\/33 - I\/33)*wr(1, 0))\/sqrt(5) - (1\/33 - (4*I)\/33)*sqrt(10)*wr(1, 0) - (92\/429 - (61*I)\/1287)*sqrt(7\/15)*wr(3, 0) - (8\/1287 + (4*I)\/33)*sqrt(70\/3)*wr(3, 0) + (155\/3978 + (17*I)\/78)*sqrt(5\/66)*wr(5, 0) - (1\/3 + (164*I)\/1989)*sqrt(5\/33)*wr(5, 0) - (23\/1326 + (5*I)\/26)*sqrt(35\/66)*wr(5, 1) + (1\/13 - (4*I)\/51)*sqrt(35\/33)*wr(5, 1) + ((1043\/7956 - (167*I)\/156)*wr(5, 1))\/sqrt(11) - ((5\/39 + (356*I)\/1989)*wr(5, 1))\/sqrt(22) - (56\/7293 + (9436*I)\/80223)*wr(7, 0) - (4718\/80223 + (3598*I)\/80223)*sqrt(2)*wr(7, 0) - (7\/442 + (90*I)\/323)*sqrt(7\/66)*wr(7, 1) + (3105\/16796 - (7*I)\/52)*sqrt(7\/33)*wr(7, 1) - (35\/14586 - (2740*I)\/80223)*sqrt(7\/2)*wr(7, 1) + (4721\/320892 + (9667*I)\/320892)*sqrt(7)*wr(7, 1) + (7\/4862 - (58286*I)\/508079)*sqrt(21\/2)*wr(7, 3) - (82131\/2032316 - (805*I)\/106964)*sqrt(21)*wr(7, 3) - ((525\/1292 - (35*I)\/68)*wr(7, 3))\/sqrt(429) + (7*wr(7, 3))\/(34*sqrt(858)) - (83*sqrt(3\/92378)*wr(9, 1))\/4 - (105*sqrt(3\/46189)*wr(9, 1))\/8 + (599\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) - (189\/68 + (86*I)\/17)*sqrt(5\/8151)*wr(9, 1) - (2205\/4862 + (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) + ((35\/572 + (329*I)\/374)*wr(9, 1))\/sqrt(57) + (315*sqrt(3\/2717)*wr(9, 3))\/136 + (249\/442 + (35*I)\/34)*sqrt(7\/418)*wr(9, 3) + (315\/442 - (275*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((43\/68 - (497*I)\/34)*wr(9, 3))\/sqrt(16302) - (21\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) - (63\/68 + (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) + (315\/136 - (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) - ((21\/34 - (497*I)\/34)*wr(9, 7))\/sqrt(16302) - (105*sqrt(3\/46189)*wr(9, 9))\/8 + sqrt(165\/96577)*wr(11, 1) - (2*sqrt(165\/299)*wr(11, 1))\/323 - ((80*I)\/323)*sqrt(330\/299)*wr(11, 1) + (3*sqrt(11\/5083)*wr(11, 3))\/19 - ((80*I)\/323)*sqrt(77\/299)*wr(11, 3) - (sqrt(154\/299)*wr(11, 3))\/323"
		],
		[
			13,
			8,
			"(63\/4199 - (189*I)\/4199)*sqrt(11)*wi(10, 2) - (84\/4199 + (42*I)\/4199)*sqrt(22)*wi(10, 2) + (56\/323 + (28*I)\/323)*sqrt(11\/13)*wi(10, 6) - (21\/323 - (63*I)\/323)*sqrt(22\/13)*wi(10, 6) + (43\/429 + (29*I)\/1287)*sqrt(7\/3)*wr(2, 1) + (10\/1287 + (2*I)\/143)*sqrt(14\/3)*wr(2, 1) - (6\/143 + (6*I)\/143)*sqrt(5\/7)*wr(4, 0) + (10\/1287 - (70*I)\/1287)*sqrt(7)*wr(4, 1) - (35\/1287 + (95*I)\/1287)*sqrt(14)*wr(4, 1) - (8\/187 + (8*I)\/187)*sqrt(35\/13)*wr(6, 0) - (1120\/1683 + (232*I)\/561)*sqrt(2\/195)*wr(6, 1) - ((2576\/561 - (2512*I)\/1683)*wr(6, 1))\/sqrt(195) - (256\/187 + (416*I)\/561)*sqrt(2\/39)*wr(6, 3) - ((128\/561 + (112*I)\/187)*wr(6, 3))\/sqrt(39) + (1792\/8151 + (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) + (2042\/627 - (7894*I)\/8151)*sqrt(7\/85)*wr(8, 1) + (2960\/8151 + (544*I)\/2717)*sqrt(14\/85)*wr(8, 1) - (128\/247 - (240*I)\/247)*sqrt(2\/561)*wr(8, 3) - ((3818\/247 - (1726*I)\/247)*wr(8, 3))\/sqrt(561) - (35\/442 + (973*I)\/8398)*sqrt(5\/3)*wr(10, 0) + (77\/8398 + (77*I)\/8398)*sqrt(15\/2)*wr(10, 0) - (21\/323 + (21*I)\/323)*sqrt(11\/13)*wr(10, 4) + (49\/323 + (77*I)\/323)*sqrt(22\/13)*wr(10, 4) + (77\/19 + (49*I)\/19)*sqrt(11\/1326)*wr(10, 8) + (7\/38 + (7*I)\/38)*sqrt(33\/221)*wr(10, 8)"
		],
		[
			13,
			9,
			"(3\/11 + (5*I)\/11)*sqrt(21\/10)*wr(1, 0) - (7\/143 - (7*I)\/99)*sqrt(5)*wr(3, 0) + ((679\/2574 + (35*I)\/858)*wr(3, 0))\/sqrt(10) - (94\/663 - (59*I)\/663)*sqrt(5\/77)*wr(5, 0) - (1\/13 - I\/39)*sqrt(10\/77)*wr(5, 0) - (38\/663 + (199*I)\/1989)*sqrt(5\/11)*wr(5, 1) - (1\/117 - (3*I)\/13)*sqrt(10\/11)*wr(5, 1) + ((493\/117 + (73*I)\/13)*wr(5, 1))\/sqrt(231) - ((370\/663 - (31*I)\/153)*wr(5, 1))\/sqrt(462) + (70\/2057 - (1722*I)\/26741)*sqrt(7\/3)*wr(7, 0) - (140\/26741 + (56*I)\/1573)*sqrt(14\/3)*wr(7, 0) - ((101215\/213928 + (79775*I)\/213928)*wr(7, 1))\/sqrt(3) + ((22651\/106964 - (21963*I)\/106964)*wr(7, 1))\/sqrt(6) - ((241\/1768 - (319*I)\/1768)*wr(7, 1))\/sqrt(11) + ((3399\/16796 - (3479*I)\/16796)*wr(7, 1))\/sqrt(22) + (24465\/213928 - (9759*I)\/213928)*wr(7, 3) - (385\/1292 - (945*I)\/1292)*sqrt(7\/286)*wr(7, 3) + (63\/136 + (63*I)\/136)*sqrt(7\/143)*wr(7, 3) - ((305287\/2032316 + (34537*I)\/2032316)*wr(7, 3))\/sqrt(2) - (35\/51 + (7*I)\/51)*sqrt(35\/5434)*wr(9, 1) + (31\/51 - (5*I)\/34)*sqrt(35\/2717)*wr(9, 1) + (3\/2 + (3*I)\/2)*sqrt(77\/4199)*wr(9, 1) - (7\/221 - (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (49\/858 + (189*I)\/4862)*sqrt(7\/19)*wr(9, 1) - (11\/34 - (149*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 + (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) + ((14\/17 - (63*I)\/221)*wr(9, 3))\/sqrt(627) + ((105\/442 + (175*I)\/442)*wr(9, 3))\/sqrt(1254) - (49\/102 + (35*I)\/102)*sqrt(35\/5434)*wr(9, 5) + (7\/17 - (35*I)\/102)*sqrt(35\/2717)*wr(9, 5) + (21\/17 + (77*I)\/51)*sqrt(7\/5434)*wr(9, 7) - (14\/17 - (49*I)\/51)*sqrt(7\/2717)*wr(9, 7) + (3 + 3*I)*sqrt(770\/96577)*wr(11, 1) - (6\/323 + (6*I)\/323)*sqrt(770\/299)*wr(11, 1) + (3\/19 + (3*I)\/19)*sqrt(462\/5083)*wr(11, 3) - (14\/323 + (14*I)\/323)*sqrt(33\/299)*wr(11, 3)"
		],
		[
			13,
			10,
			"(16\/429 + (8*I)\/429)*sqrt(10)*wr(1, 0) - (23\/1287 + (79*I)\/1287)*sqrt(35\/6)*wr(3, 0) - (8\/1287 + (8*I)\/1287)*sqrt(35\/3)*wr(3, 0) - (635\/3978 - (3275*I)\/3978)*sqrt(5\/66)*wr(5, 0) - (725\/3978 + (1205*I)\/3978)*sqrt(5\/33)*wr(5, 0) - (385\/1326 + (5*I)\/26)*sqrt(35\/66)*wr(5, 1) + (35\/442 - (55*I)\/1326)*sqrt(35\/33)*wr(5, 1) - ((7595\/7956 - (14155*I)\/7956)*wr(5, 1))\/sqrt(11) - ((3085\/3978 + (2285*I)\/3978)*wr(5, 1))\/sqrt(22) - (6440\/138567 + (14140*I)\/508079)*wr(7, 0) + (1120\/117249 - (1120*I)\/117249)*sqrt(2)*wr(7, 0) - (1695\/8398 + (895*I)\/8398)*sqrt(7\/66)*wr(7, 1) - (545\/16796 + (1455*I)\/16796)*sqrt(7\/33)*wr(7, 1) + (6015\/92378 + (226475*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (64655\/6096948 + (6625*I)\/6096948)*sqrt(7)*wr(7, 1) - (4495\/119548 + (56465*I)\/2032316)*sqrt(7\/3)*wr(7, 3) - (115\/8398 - (1905*I)\/78166)*sqrt(21\/2)*wr(7, 3) + ((1225\/1292 + (1575*I)\/1292)*wr(7, 3))\/sqrt(429) - ((105\/646 + (245*I)\/646)*wr(7, 3))\/sqrt(858) - (485\/68 + (55*I)\/68)*sqrt(5\/8151)*wr(9, 1) + (35\/17 + (10*I)\/17)*sqrt(15\/5434)*wr(9, 1) + ((10255\/9724 - (7715*I)\/9724)*wr(9, 1))\/sqrt(57) - ((155\/884 - (275*I)\/884)*wr(9, 1))\/sqrt(114) + ((55\/4 - (5*I)\/4)*wr(9, 1))\/sqrt(138567) - ((5\/8 + (235*I)\/8)*wr(9, 1))\/sqrt(277134) + (25\/26 - (335*I)\/442)*sqrt(7\/418)*wr(9, 3) - (80\/221 + (270*I)\/221)*sqrt(7\/209)*wr(9, 3) + ((5\/68 + (805*I)\/68)*wr(9, 3))\/sqrt(8151) - ((485\/136 + (1595*I)\/136)*wr(9, 3))\/sqrt(16302) + (25\/34 - (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) - (95\/68 + (5*I)\/4)*sqrt(15\/2717)*wr(9, 5) + (185\/136 - (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) + (305\/136 + (235*I)\/136)*sqrt(3\/2717)*wr(9, 7) + ((215\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(138567) + ((115\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(277134) + (5 + I\/2)*sqrt(55\/579462)*wr(11, 1) - (31\/4 - (13*I)\/4)*sqrt(55\/289731)*wr(11, 1) - (49\/323 - I\/19)*sqrt(165\/299)*wr(11, 1) + (1\/323 + (10*I)\/323)*sqrt(330\/299)*wr(11, 1) + (1155\/8398 - (781*I)\/8398)*sqrt(55\/46)*wr(11, 1) - (55\/646 - (33*I)\/646)*sqrt(55\/23)*wr(11, 1) + (5\/19 - (21*I)\/38)*sqrt(11\/10166)*wr(11, 3) - (9\/76 - (211*I)\/76)*sqrt(11\/5083)*wr(11, 3) - (131\/323 - (109*I)\/323)*sqrt(77\/299)*wr(11, 3) + (58\/323 - (52*I)\/323)*sqrt(154\/299)*wr(11, 3) - (33\/323 - (33*I)\/323)*sqrt(165\/299)*wr(11, 5) - (22\/323 - (33*I)\/323)*sqrt(330\/299)*wr(11, 5) - (121\/38 - (55*I)\/19)*sqrt(11\/10166)*wr(11, 7) - (55\/38 - (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) - (11\/2 - 11*I)*sqrt(55\/579462)*wr(11, 9) - (11\/2 - (11*I)\/2)*sqrt(55\/289731)*wr(11, 9)"
		],
		[
			13,
			11,
			"(497\/96577 + (11*I)\/14858)*sqrt(231\/2)*wi(10, 2) - (3011\/772616 + (3245*I)\/772616)*sqrt(231)*wi(10, 2) - (2035\/59432 - (163*I)\/3496)*sqrt(77\/78)*wi(10, 6) - (487\/7429 + (131*I)\/29716)*sqrt(77\/39)*wi(10, 6) + (47\/184 - (47*I)\/184)*sqrt(385\/8398)*wi(10, 10) + (10\/23 - (29*I)\/92)*sqrt(385\/4199)*wi(10, 10) - (11\/874 - (11*I)\/874)*sqrt(77\/65)*wi(12, 2) + (11\/874 + (11*I)\/874)*sqrt(1001\/10)*wi(12, 2) + (1177\/1748 + (1177*I)\/1748)*sqrt(33\/1105)*wi(12, 6) + (11\/874 - (11*I)\/874)*sqrt(429\/170)*wi(12, 6) - (121\/46 - (121*I)\/46)*sqrt(7\/41990)*wi(12, 10) + (121\/92 + (121*I)\/92)*sqrt(7\/20995)*wi(12, 10) - (42\/143 + (74*I)\/429)*wr(2, 1) + (20*sqrt(2)*wr(2, 1))\/429 - (4\/143 - (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 + (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (112\/143 + (128*I)\/429)*sqrt(2\/3)*wr(4, 1) - (160*wr(4, 1))\/(429*sqrt(3)) - (140\/187 - (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 + (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (370\/3553 + (410*I)\/10659)*sqrt(35\/13)*wr(6, 1) + (80\/10659 - (100*I)\/3553)*sqrt(70\/13)*wr(6, 1) + (13400\/31977 - (5600*I)\/31977)*sqrt(7\/13)*wr(6, 3) - (10\/31977 + (6070*I)\/31977)*sqrt(14\/13)*wr(6, 3) + (280\/2717 - (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 + (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (230\/627 + (4850*I)\/8151)*sqrt(5\/51)*wr(8, 1) - (4040\/8151 - (460*I)\/741)*sqrt(10\/51)*wr(8, 1) - (790\/2223 + (1450*I)\/2223)*sqrt(7\/187)*wr(8, 3) + (1000\/2223 - (2500*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (319\/59432 + (693*I)\/59432)*sqrt(35\/2)*wr(10, 0) + (4587\/772616 - (1991*I)\/772616)*sqrt(35)*wr(10, 0) - (1385\/14858 - (7*I)\/782)*sqrt(77\/78)*wr(10, 4) - (2453\/29716 + (583*I)\/29716)*sqrt(77\/39)*wr(10, 4) - (71\/1748 - (435*I)\/1748)*sqrt(77\/442)*wr(10, 8) - (351\/3496 + (661*I)\/3496)*sqrt(77\/221)*wr(10, 8) - (121\/7429 - (121*I)\/7429)*sqrt(3\/10)*wr(12, 0) + (847\/14858 + (847*I)\/14858)*sqrt(3\/5)*wr(12, 0) - (308\/7429 + (308*I)\/7429)*sqrt(231\/65)*wr(12, 4) + (44\/7429 - (44*I)\/7429)*sqrt(462\/65)*wr(12, 4) - (77\/23 + (77*I)\/23)*sqrt(11\/41990)*wr(12, 8) + (11\/23 - (11*I)\/23)*sqrt(11\/20995)*wr(12, 8)"
		],
		[
			13,
			12,
			"(-14\/429 - (14*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((50\/143 - (50*I)\/429)*wr(1, 0))\/sqrt(3) - (124\/3861 - (31*I)\/1287)*sqrt(7\/2)*wr(3, 0) - (10\/1287 + (40*I)\/3861)*sqrt(7)*wr(3, 0) - (865\/5967 - (40*I)\/663)*sqrt(2\/11)*wr(5, 0) - ((20\/663 + (3650*I)\/5967)*wr(5, 0))\/sqrt(11) - (215\/663 - (328*I)\/1989)*sqrt(5\/33)*wr(5, 1) - (874\/1989 + (95*I)\/663)*sqrt(10\/33)*wr(5, 1) + (20\/1989 + (250*I)\/1989)*sqrt(7\/11)*wr(5, 1) + (5\/1989 - (40*I)\/1989)*sqrt(14\/11)*wr(5, 1) + (56\/2057 + (172424*I)\/1524237)*sqrt(5\/3)*wr(7, 0) + (26992\/1524237 + (56*I)\/2057)*sqrt(10\/3)*wr(7, 0) - (70\/12597 + (108*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (27\/4199 + (434*I)\/12597)*sqrt(70\/11)*wr(7, 1) + (93422\/1524237 - (20232*I)\/508079)*sqrt(35\/3)*wr(7, 1) + (24798\/508079 + (48188*I)\/1524237)*sqrt(70\/3)*wr(7, 1) - (434*sqrt(5\/143)*wr(7, 3))\/969 - ((560*I)\/969)*sqrt(10\/143)*wr(7, 3) - (2254\/508079 - (16212*I)\/508079)*sqrt(35)*wr(7, 3) + (4839\/508079 - (5530*I)\/508079)*sqrt(70)*wr(7, 3) - 25*sqrt(5\/92378)*wr(9, 1) - 3*sqrt(5\/46189)*wr(9, 1) - (1400\/2431 + (1252*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (229\/2431 - (190*I)\/2431)*sqrt(10\/19)*wr(9, 1) + ((70\/51 + (75*I)\/17)*wr(9, 1))\/sqrt(2717) - ((45\/17 + (280*I)\/51)*wr(9, 1))\/sqrt(5434) + (5*sqrt(5\/5434)*wr(9, 3))\/17 + (1 - (10*I)\/17)*sqrt(5\/2717)*wr(9, 3) - (4\/13 - (150*I)\/221)*sqrt(35\/627)*wr(9, 3) + (135\/221 + (10*I)\/221)*sqrt(70\/627)*wr(9, 3) + ((70\/17 + (75*I)\/17)*wr(9, 5))\/sqrt(2717) - ((45\/17 - (140*I)\/17)*wr(9, 5))\/sqrt(5434) + (5\/17 + (56*I)\/17)*sqrt(5\/5434)*wr(9, 7) + (28\/17 - (10*I)\/17)*sqrt(5\/2717)*wr(9, 7) - 25*sqrt(5\/92378)*wr(9, 9) - 15*sqrt(11\/193154)*wr(11, 1) - (55*sqrt(11\/96577)*wr(11, 1))\/2 - (220\/323 + (280*I)\/323)*sqrt(11\/299)*wr(11, 1) + (70\/323 + (110*I)\/323)*sqrt(22\/299)*wr(11, 1) - (165\/4199 + (660*I)\/4199)*sqrt(33\/23)*wr(11, 1) + (385\/4199 + (440*I)\/4199)*sqrt(66\/23)*wr(11, 1) + (1 + (44*I)\/19)*sqrt(165\/10166)*wr(11, 3) + (55*sqrt(165\/5083)*wr(11, 3))\/38 - (10\/323 + (44*I)\/323)*sqrt(1155\/299)*wr(11, 3) + ((20*I)\/323)*sqrt(2310\/299)*wr(11, 3) - (220*sqrt(11\/299)*wr(11, 5))\/323 + ((110*I)\/323)*sqrt(22\/299)*wr(11, 5) + (55*sqrt(165\/5083)*wr(11, 7))\/38 + ((22*I)\/19)*sqrt(330\/5083)*wr(11, 7) - (55*sqrt(11\/96577)*wr(11, 9))\/2"
		],
		[
			13,
			13,
			"(141*sqrt(385)*wi(10, 2))\/193154 - (12*sqrt(770)*wi(10, 2))\/4199 + (8*sqrt(385\/13)*wi(10, 6))\/323 + (27*sqrt(5005\/2)*wi(10, 6))\/14858 - (55*sqrt(231\/8398)*wi(10, 10))\/46 - (11*sqrt(231\/13)*wi(12, 2))\/437 + (33*sqrt(143\/34)*wi(12, 6))\/437 - (121*sqrt(21\/8398)*wi(12, 10))\/23 + wr(0, 0) + (10*sqrt(5\/3)*wr(2, 1))\/143 - (3*sqrt(30)*wr(2, 1))\/143 - (56*wr(4, 0))\/143 - (32*sqrt(5)*wr(4, 1))\/143 - (40*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) + (20*sqrt(14\/39)*wr(6, 1))\/187 - (280*sqrt(21\/13)*wr(6, 1))\/3553 + (40*sqrt(35\/39)*wr(6, 3))\/561 + (40*sqrt(210\/13)*wr(6, 3))\/3553 - (3360*wr(8, 0))\/(2717*sqrt(17)) - (11480*sqrt(2\/17)*wr(8, 1))\/8151 - (2120*wr(8, 1))\/(2717*sqrt(17)) + (1400*sqrt(70\/561)*wr(8, 3))\/741 + (120*sqrt(105\/187)*wr(8, 3))\/247 + (1705*sqrt(21\/2)*wr(10, 0))\/96577 + (5*sqrt(21)*wr(10, 0))\/646 + (188*sqrt(385\/13)*wr(10, 4))\/7429 - (3*sqrt(770\/13)*wr(10, 4))\/323 - (sqrt(1155\/442)*wr(10, 8))\/19 - (sqrt(15015\/17)*wr(10, 8))\/437 - (363*sqrt(2)*wr(12, 0))\/7429 + (264*sqrt(154\/13)*wr(12, 4))\/7429 + (22*sqrt(33\/4199)*wr(12, 8))\/23"
		]
	]
}

==> CubicBox/MatrixElements/2C3v/K2M.json <==
{
	"shape":[
		14,
		14
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) + sqrt(2\/15)*wr(2, 1) - (2*wr(2, 1))\/sqrt(15)"
		],
		[
			0,
			1,
			"(2\/15 - (2*I)\/15)*sqrt(2\/3)*wr(1, 0) - ((2\/3 + (2*I)\/3)*wr(1, 0))\/sqrt(3) + ((12\/5 + (3*I)\/5)*wr(3, 0))\/sqrt(14)"
		],
		[
			0,
			2,
			"((1 - (3*I)\/5)*wr(1, 0))\/sqrt(2) - (2*wr(3, 0))\/sqrt(21) + ((3\/2 - (17*I)\/10)*wr(3, 0))\/sqrt(42)"
		],
		[
			0,
			3,
			"(-2\/21 + (2*I)\/21)*sqrt(2\/5)*wr(2, 1) + ((19\/21 + I\/21)*wr(2, 1))\/sqrt(5) + (2\/7 - (2*I)\/7)*sqrt(3)*wr(4, 0) + (2\/7 - (2*I)\/7)*sqrt(5\/3)*wr(4, 1) + (1\/7 + (3*I)\/7)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			0,
			4,
			"(-1\/7*I)*sqrt(2\/3)*wr(2, 1) - ((2\/7 - (6*I)\/7)*wr(2, 1))\/sqrt(3) - (4*sqrt(5)*wr(4, 0))\/21 - ((2*I)\/21)*sqrt(10)*wr(4, 0) - (4\/9 - (10*I)\/63)*wr(4, 1) + (10\/63 + (40*I)\/63)*sqrt(2)*wr(4, 1)"
		],
		[
			0,
			5,
			"(-7\/54 + (2*I)\/9)*sqrt(5\/7)*wr(3, 0) + (2\/9 + (2*I)\/27)*sqrt(10\/7)*wr(3, 0) + (8\/9 + (5*I)\/27)*sqrt(5\/22)*wr(5, 0) - (1\/27 + (13*I)\/18)*sqrt(5\/11)*wr(5, 0) - (I\/9)*sqrt(35\/22)*wr(5, 1) - (1\/9 - I\/6)*sqrt(35\/11)*wr(5, 1) + ((16\/3 + (7*I)\/6)*wr(5, 1))\/sqrt(33) + ((7\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			0,
			6,
			"((-1\/9 - I\/9)*wr(3, 0))\/sqrt(3) + ((13\/9 + (11*I)\/9)*wr(3, 0))\/sqrt(6) - ((179\/36 - (16*I)\/9)*wr(5, 0))\/sqrt(231) + ((44\/9 + (35*I)\/18)*wr(5, 0))\/sqrt(462) + ((7\/12 - (2*I)\/3)*wr(5, 1))\/sqrt(33) + ((2\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(66) + ((43\/3 + (133*I)\/12)*wr(5, 1))\/sqrt(385) - ((27\/4 - (2*I)\/3)*wr(5, 1))\/sqrt(770)"
		],
		[
			0,
			7,
			"(8\/11 - (8*I)\/11)*sqrt(2\/21)*wr(4, 0) + ((8\/11 + (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 - (6*I)\/11)*sqrt(14\/15)*wr(4, 1) + (2\/11 + (2*I)\/11)*sqrt(21\/13)*wr(6, 0) + (2\/11 - (2*I)\/11)*sqrt(42\/13)*wr(6, 0) + (10\/33 + (20*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((1\/33 - (23*I)\/33)*wr(6, 1))\/sqrt(13) + (1 - (13*I)\/11)*sqrt(2\/65)*wr(6, 3) - (4\/11 + (8*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			0,
			8,
			"(-5\/9 - (2*I)\/27)*sqrt(2\/7)*wr(3, 0) - ((11\/54 + (2*I)\/9)*wr(3, 0))\/sqrt(7) + ((37\/27 + (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 - (5*I)\/27)*wr(5, 0))\/sqrt(22) + (I\/9)*sqrt(7\/22)*wr(5, 1) + (1\/9 - I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 - (7*I)\/6)*wr(5, 1))\/sqrt(165) + ((41\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(330)"
		],
		[
			0,
			9,
			"(4*wr(4, 0))\/33 + ((2*I)\/33)*sqrt(2)*wr(4, 0) - ((32\/99 + (94*I)\/99)*wr(4, 1))\/sqrt(5) - (4\/9 - (2*I)\/9)*sqrt(10)*wr(4, 1) - ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) - (48*wr(6, 0))\/(11*sqrt(13)) + (2\/11 - I\/11)*sqrt(42\/13)*wr(6, 1) + (12\/11 - (6*I)\/11)*sqrt(21\/65)*wr(6, 3)"
		],
		[
			0,
			10,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 - (13\/11 + (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + (34*wr(6, 1))\/(33*sqrt(13)) - (2\/11 - (4*I)\/11)*sqrt(5\/13)*wr(6, 3) + (2*sqrt(10\/13)*wr(6, 3))\/11"
		],
		[
			0,
			11,
			"(-5\/13 + (5*I)\/39)*sqrt(2\/231)*wr(5, 0) + ((235\/156 - (5*I)\/13)*wr(5, 0))\/sqrt(231) - (235\/468 - (19*I)\/39)*sqrt(5\/154)*wr(5, 1) + (25\/13 + (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (19\/39 + (19*I)\/9)*sqrt(5\/77)*wr(5, 1) - ((85\/156 - I\/13)*wr(5, 1))\/sqrt(33) + (30\/143 + (6*I)\/143)*sqrt(7\/5)*wr(7, 0) - (3\/143 + (7*I)\/143)*sqrt(14\/5)*wr(7, 0) + (9\/52 + (7*I)\/39)*sqrt(11\/30)*wr(7, 1) - (1\/78 + (3*I)\/26)*sqrt(11\/15)*wr(7, 1) + ((17\/143 + (69*I)\/143)*wr(7, 1))\/sqrt(5) + ((937\/572 + (142*I)\/143)*wr(7, 1))\/sqrt(10) - (sqrt(231\/130)*wr(7, 3))\/4 - ((137\/858 - (45*I)\/286)*wr(7, 3))\/sqrt(15) - ((513\/572 - (203*I)\/429)*wr(7, 3))\/sqrt(30)"
		],
		[
			0,
			12,
			"(-2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(4, 0) - (1\/11 + I\/11)*sqrt(10\/7)*wr(4, 0) - (2\/11 - (6*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(35\/13)*wr(6, 0) + (2\/11 + (2*I)\/11)*sqrt(70\/13)*wr(6, 0) + (7\/33 - (41*I)\/33)*sqrt(5\/39)*wr(6, 1) + (10\/33 - (4*I)\/33)*sqrt(10\/39)*wr(6, 1) + (15\/11 - (25*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 - (12*I)\/11)*wr(6, 3))\/sqrt(39)"
		],
		[
			0,
			13,
			"(-7\/39 - (5*I)\/39)*sqrt(5\/154)*wr(5, 0) + (145\/156 + (289*I)\/156)*sqrt(5\/77)*wr(5, 0) - (11\/39 + I\/39)*sqrt(5\/22)*wr(5, 1) - (31\/156 - (17*I)\/156)*sqrt(5\/11)*wr(5, 1) - ((217\/78 - (277*I)\/78)*wr(5, 1))\/sqrt(231) + ((1291\/156 + (3259*I)\/156)*wr(5, 1))\/sqrt(462) - (14\/143 + (14*I)\/143)*sqrt(7\/3)*wr(7, 0) + ((14*I)\/143)*sqrt(14\/3)*wr(7, 0) + (80\/143 + (58*I)\/143)*sqrt(2\/3)*wr(7, 1) + ((4\/13 - (94*I)\/143)*wr(7, 1))\/sqrt(3) - (2\/39 - I\/39)*sqrt(11)*wr(7, 1) - (2\/39 + I\/39)*sqrt(22)*wr(7, 1) + (10\/39 + (5*I)\/33)*wr(7, 3) + (50\/429 - (5*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			1,
			0,
			"(2\/15 + (2*I)\/15)*sqrt(2\/3)*wr(1, 0) - ((2\/3 - (2*I)\/3)*wr(1, 0))\/sqrt(3) + ((12\/5 - (3*I)\/5)*wr(3, 0))\/sqrt(14)"
		],
		[
			1,
			1,
			"wr(0, 0) + sqrt(2\/15)*wr(2, 1) - (2*wr(2, 1))\/(7*sqrt(15)) + (12*sqrt(2\/5)*wr(4, 1))\/7"
		],
		[
			1,
			2,
			"(-1\/3 - I\/7)*sqrt(2\/5)*wr(2, 1) - ((1\/7 + (17*I)\/21)*wr(2, 1))\/sqrt(5) + (2\/7 - (2*I)\/7)*sqrt(3)*wr(4, 0) - (17\/7 + (3*I)\/7)*sqrt(2\/15)*wr(4, 1) - ((4*I)\/7)*sqrt(5\/3)*wr(4, 1)"
		],
		[
			1,
			3,
			"((3\/5 - I)*wr(1, 0))\/sqrt(2) + ((5\/6 + (7*I)\/6)*wr(3, 0))\/sqrt(21) + ((17\/10 - (3*I)\/2)*wr(3, 0))\/sqrt(42) + ((5\/21 - (5*I)\/21)*wr(5, 0))\/sqrt(33) + (1\/7 - I\/7)*sqrt(5\/22)*wr(5, 1) + ((5 - 5*I)*wr(5, 1))\/sqrt(231)"
		],
		[
			1,
			4,
			"(-1\/18 + (2*I)\/9)*sqrt(5\/7)*wr(3, 0) - (2\/9 - I\/9)*sqrt(10\/7)*wr(3, 0) - (8\/9 - (13*I)\/63)*sqrt(5\/22)*wr(5, 0) - (1\/63 + (13*I)\/18)*sqrt(5\/11)*wr(5, 0) - (I\/3)*sqrt(5\/154)*wr(5, 1) - (1\/3 - (7*I)\/6)*sqrt(5\/77)*wr(5, 1) - ((16\/3 - (53*I)\/42)*wr(5, 1))\/sqrt(33) - ((59\/21 + (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			1,
			5,
			"(-1\/21*I)*sqrt(2\/3)*wr(2, 1) + ((2\/7 + (6*I)\/7)*wr(2, 1))\/sqrt(3) + (4*sqrt(5)*wr(4, 0))\/21 - ((2*I)\/21)*sqrt(10)*wr(4, 0) + (4\/9 + (22*I)\/63)*wr(4, 1) - (10\/63 - (40*I)\/63)*sqrt(2)*wr(4, 1) - ((4*I)\/33)*sqrt(70\/39)*wr(6, 1) + ((8*I)\/11)*sqrt(7\/39)*wr(6, 3)"
		],
		[
			1,
			6,
			"((-4\/3 - (4*I)\/3)*wr(2, 1))\/sqrt(35) - (8\/11 - (8*I)\/11)*sqrt(2\/21)*wr(4, 0) + ((8\/11 + (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 + (58*I)\/11)*sqrt(2\/105)*wr(4, 1) + (2\/11 + (2*I)\/11)*sqrt(21\/13)*wr(6, 0) - (2\/11 - (2*I)\/11)*sqrt(42\/13)*wr(6, 0) + (5\/11 + (5*I)\/11)*sqrt(2\/13)*wr(6, 1) - ((19\/33 - (5*I)\/33)*wr(6, 1))\/sqrt(13) - (17\/11 - (7*I)\/11)*sqrt(2\/65)*wr(6, 3) - (6\/11 + (6*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			1,
			7,
			"((-1\/33 - I\/33)*wr(3, 0))\/sqrt(3) + ((37\/33 + (17*I)\/11)*wr(3, 0))\/sqrt(6) + ((137\/39 - (505*I)\/156)*wr(5, 0))\/sqrt(231) + ((185\/78 + (58*I)\/13)*wr(5, 0))\/sqrt(462) - ((1\/13 - (61*I)\/52)*wr(5, 1))\/sqrt(33) + ((7\/26 + (16*I)\/13)*wr(5, 1))\/sqrt(66) + ((1829\/156 + (178*I)\/13)*wr(5, 1))\/sqrt(385) + ((229\/39 - (241*I)\/156)*wr(5, 1))\/sqrt(770) - (46\/1573 + (46*I)\/1573)*sqrt(35)*wr(7, 0) - (2\/13 - (2*I)\/13)*sqrt(3\/55)*wr(7, 1) - (1\/13 + I\/13)*sqrt(30\/11)*wr(7, 1) + (46\/1573 + (46*I)\/1573)*sqrt(10)*wr(7, 1) - (2\/143 - (2*I)\/143)*sqrt(3\/5)*wr(7, 3) - (149\/1573 + (149*I)\/1573)*sqrt(30)*wr(7, 3)"
		],
		[
			1,
			8,
			"((-8*I)\/21)*sqrt(2\/15)*wr(2, 1) + (2*sqrt(5\/3)*wr(2, 1))\/7 + (4*wr(4, 0))\/33 - ((2*I)\/33)*sqrt(2)*wr(4, 0) - ((32\/99 - (130*I)\/693)*wr(4, 1))\/sqrt(5) - (10\/63 + (2*I)\/9)*sqrt(10)*wr(4, 1) + ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) - (48*wr(6, 0))\/(11*sqrt(13)) + (6\/11 + (13*I)\/33)*sqrt(14\/39)*wr(6, 1) + (36\/11 + (10*I)\/11)*sqrt(7\/195)*wr(6, 3)"
		],
		[
			1,
			9,
			"((-17\/198 + (2*I)\/9)*wr(3, 0))\/sqrt(7) - ((10\/9 + I\/9)*wr(3, 0))\/sqrt(14) + ((17\/117 - (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 + I\/9)*wr(5, 0))\/sqrt(22) - (I\/3)*sqrt(7\/22)*wr(5, 1) + (5\/39 + I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(165) + ((103\/39 - (5*I)\/6)*wr(5, 1))\/sqrt(330) + (12*sqrt(14\/55)*wr(7, 1))\/13 + (12*sqrt(14\/5)*wr(7, 3))\/143"
		],
		[
			1,
			10,
			"(-10*sqrt(2\/3)*wr(3, 0))\/33 - (25\/39 + (5*I)\/39)*sqrt(2\/231)*wr(5, 0) + ((235\/156 - (5*I)\/13)*wr(5, 0))\/sqrt(231) - (235\/468 + (37*I)\/39)*sqrt(5\/154)*wr(5, 1) + (5\/39 - (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (1\/3 - (19*I)\/9)*sqrt(5\/77)*wr(5, 1) - ((85\/156 + (5*I)\/39)*wr(5, 1))\/sqrt(33) + (30\/143 + (262*I)\/4719)*sqrt(7\/5)*wr(7, 0) + (131\/4719 + (7*I)\/143)*sqrt(14\/5)*wr(7, 0) + (9\/52 - I\/13)*sqrt(11\/30)*wr(7, 1) + ((101\/4719 - (69*I)\/143)*wr(7, 1))\/sqrt(5) + ((937\/572 - (5606*I)\/4719)*wr(7, 1))\/sqrt(10) - ((17\/26 - (33*I)\/26)*wr(7, 1))\/sqrt(165) - (sqrt(231\/130)*wr(7, 3))\/4 + ((2111\/3146 - (45*I)\/286)*wr(7, 3))\/sqrt(15) - ((513\/572 - (2177*I)\/1573)*wr(7, 3))\/sqrt(30)"
		],
		[
			1,
			11,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 + (7\/165 + (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((34\/33 + (8*I)\/165)*wr(6, 1))\/sqrt(13) + (2\/11 - (8*I)\/33)*sqrt(10\/13)*wr(6, 3) - ((26\/33 + (20*I)\/11)*wr(6, 3))\/sqrt(65) + ((16*I)\/65)*sqrt(7\/51)*wr(8, 1) - (56*sqrt(14\/51)*wr(8, 1))\/65 - ((16*I)\/39)*sqrt(11\/85)*wr(8, 3) + (56*sqrt(22\/85)*wr(8, 3))\/39"
		],
		[
			1,
			12,
			"(5\/99 - (5*I)\/99)*sqrt(5)*wr(3, 0) - (2\/99 + (2*I)\/99)*sqrt(10)*wr(3, 0) + (71\/117 + (77*I)\/117)*sqrt(5\/154)*wr(5, 0) - (787\/468 + (515*I)\/468)*sqrt(5\/77)*wr(5, 0) - (7\/39 - I\/13)*sqrt(5\/22)*wr(5, 1) + (31\/156 - (17*I)\/156)*sqrt(5\/11)*wr(5, 1) - ((109\/78 - (385*I)\/78)*wr(5, 1))\/sqrt(231) - ((3019\/156 + (1531*I)\/156)*wr(5, 1))\/sqrt(462) + (14\/143 + (14*I)\/143)*sqrt(7\/3)*wr(7, 0) - (108\/1573 - (46*I)\/1573)*sqrt(14\/3)*wr(7, 0) + (3\/13 + (8*I)\/13)*sqrt(2\/11)*wr(7, 1) - (58\/143 + (80*I)\/143)*sqrt(2\/3)*wr(7, 1) + (314\/1573 - (192*I)\/1573)*sqrt(3)*wr(7, 1) - ((9\/13 - (2*I)\/13)*wr(7, 1))\/sqrt(11) - (21\/1573 + (186*I)\/1573)*wr(7, 3) + (1\/143 - (16*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			1,
			13,
			"(-2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(4, 0) + (1\/11 + I\/11)*sqrt(10\/7)*wr(4, 0) - (6\/11 - (2*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(35\/13)*wr(6, 0) - (2\/11 + (2*I)\/11)*sqrt(70\/13)*wr(6, 0) + (2\/33 - (4*I)\/11)*sqrt(10\/39)*wr(6, 1) + ((43\/11 + (41*I)\/33)*wr(6, 1))\/sqrt(195) + (5\/11 + (5*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 - (12*I)\/11)*wr(6, 3))\/sqrt(39) + (16\/13 - (16*I)\/13)*sqrt(7\/85)*wr(8, 1) - (16\/13 - (16*I)\/13)*sqrt(11\/51)*wr(8, 3)"
		],
		[
			2,
			0,
			"((1 + (3*I)\/5)*wr(1, 0))\/sqrt(2) - (2*wr(3, 0))\/sqrt(21) + ((3\/2 + (17*I)\/10)*wr(3, 0))\/sqrt(42)"
		],
		[
			2,
			1,
			"(-1\/3 + I\/7)*sqrt(2\/5)*wr(2, 1) - ((1\/7 - (17*I)\/21)*wr(2, 1))\/sqrt(5) + (2\/7 + (2*I)\/7)*sqrt(3)*wr(4, 0) - (17\/7 - (3*I)\/7)*sqrt(2\/15)*wr(4, 1) + ((4*I)\/7)*sqrt(5\/3)*wr(4, 1)"
		],
		[
			2,
			2,
			"wr(0, 0) - (2*sqrt(2\/15)*wr(2, 1))\/7 - (8*wr(2, 1))\/(7*sqrt(15)) + (2*wr(4, 0))\/7 + (4*sqrt(2\/5)*wr(4, 1))\/21 - (8*sqrt(5)*wr(4, 1))\/21"
		],
		[
			2,
			3,
			"(2\/35 - (3*I)\/35)*sqrt(2\/3)*wr(1, 0) - ((3\/7 + (2*I)\/7)*wr(1, 0))\/sqrt(3) + (16\/45 + (2*I)\/15)*sqrt(2\/7)*wr(3, 0) - ((1\/3 - (8*I)\/9)*wr(3, 0))\/sqrt(7) - ((5\/14 - (100*I)\/63)*wr(5, 0))\/sqrt(11) + (325*wr(5, 0))\/(126*sqrt(22)) - (37\/42 - (80*I)\/21)*sqrt(5\/66)*wr(5, 1) + (25\/84 + (20*I)\/21)*sqrt(5\/33)*wr(5, 1) + (5*wr(5, 1))\/(6*sqrt(77)) - (25*wr(5, 1))\/(6*sqrt(154))"
		],
		[
			2,
			4,
			"(5\/14 - (3*I)\/14)*sqrt(5)*wr(1, 0) - (1 + I\/3)*sqrt(5\/42)*wr(3, 0) - (29\/42 - I\/21)*sqrt(5\/66)*wr(5, 0) - (17\/28 - (19*I)\/28)*sqrt(5\/33)*wr(5, 0) + (1\/2 + I\/3)*sqrt(5\/462)*wr(5, 1) - (7\/12 - (5*I)\/12)*sqrt(5\/231)*wr(5, 1) - ((191\/252 - (17*I)\/42)*wr(5, 1))\/sqrt(11) - ((101\/28 - (317*I)\/84)*wr(5, 1))\/sqrt(22)"
		],
		[
			2,
			5,
			"(-1\/21 + I\/63)*wr(2, 1) + ((23\/63 - I\/21)*wr(2, 1))\/sqrt(2) + (4\/77 + (4*I)\/77)*sqrt(15)*wr(4, 0) + (2\/77 - (2*I)\/77)*sqrt(30)*wr(4, 0) + (100\/231 - (80*I)\/231)*sqrt(2\/3)*wr(4, 1) + ((8\/231 - (320*I)\/231)*wr(4, 1))\/sqrt(3) + (20\/11 + (20*I)\/11)*sqrt(5\/39)*wr(6, 0) + (10\/11 - (10*I)\/11)*sqrt(10\/39)*wr(6, 0) + (17\/99 + I\/33)*sqrt(35\/26)*wr(6, 1) - (5\/33 - (25*I)\/99)*sqrt(35\/13)*wr(6, 1) + (13\/33 + (7*I)\/33)*sqrt(7\/13)*wr(6, 3) + (5\/33 + (5*I)\/33)*sqrt(14\/13)*wr(6, 3)"
		],
		[
			2,
			6,
			"((2*I)\/3)*sqrt(10\/21)*wr(2, 1) - (((2*I)\/3)*wr(2, 1))\/sqrt(105) - (8*sqrt(2\/7)*wr(4, 0))\/11 + (((8*I)\/11)*wr(4, 0))\/sqrt(7) - (56\/33 - (20*I)\/33)*sqrt(2\/35)*wr(4, 1) + ((16*I)\/33)*sqrt(5\/7)*wr(4, 1) + ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) - (6*sqrt(14\/13)*wr(6, 0))\/11 + ((40*I)\/33)*sqrt(2\/39)*wr(6, 1) + ((8\/11 - (56*I)\/33)*wr(6, 1))\/sqrt(39) + (24\/11 + (20*I)\/11)*sqrt(2\/195)*wr(6, 3) + ((8*I)\/11)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			2,
			7,
			"((2*I)\/99)*wr(3, 0) - ((1\/9 - (4*I)\/33)*wr(3, 0))\/sqrt(2) - (28\/117 + (44*I)\/39)*sqrt(2\/77)*wr(5, 0) - ((4\/39 + (82*I)\/117)*wr(5, 0))\/sqrt(77) - (38\/3 - (15*I)\/13)*sqrt(2\/1155)*wr(5, 1) - (20\/39 - (4*I)\/39)*sqrt(2\/11)*wr(5, 1) - ((20\/39 - (22*I)\/39)*wr(5, 1))\/sqrt(11) + ((28\/39 - (340*I)\/39)*wr(5, 1))\/sqrt(1155) + (7\/143 + (5*I)\/1573)*sqrt(35\/3)*wr(7, 0) + ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) + (11\/26 - (3*I)\/26)*sqrt(5\/22)*wr(7, 1) - (31\/143 - (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) - (23\/143 - (37*I)\/1573)*sqrt(15\/2)*wr(7, 1) + ((3\/26 - (5*I)\/104)*wr(7, 1))\/sqrt(55) - ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) - (15\/286 - (269*I)\/3146)*sqrt(5\/2)*wr(7, 3) + ((93\/286 - (3075*I)\/12584)*wr(7, 3))\/sqrt(5)"
		],
		[
			2,
			8,
			"(2\/63 + (16*I)\/21)*sqrt(2\/5)*wr(2, 1) - ((2*I)\/63)*sqrt(5)*wr(2, 1) - (12\/77 + (12*I)\/77)*sqrt(3)*wr(4, 0) - (6\/77 - (6*I)\/77)*sqrt(6)*wr(4, 0) - (2\/33 - (34*I)\/231)*sqrt(10\/3)*wr(4, 1) - ((152\/231 + (232*I)\/231)*wr(4, 1))\/sqrt(15) + (14\/11 - (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 + (28*I)\/11)*wr(6, 0))\/sqrt(39) + (10\/33 + (20*I)\/99)*sqrt(7\/13)*wr(6, 1) + (5\/99 + I\/11)*sqrt(14\/13)*wr(6, 1) + (14\/33 + (14*I)\/33)*sqrt(7\/65)*wr(6, 3) + (2\/33 + (8*I)\/33)*sqrt(70\/13)*wr(6, 3)"
		],
		[
			2,
			9,
			"(4\/33 + (16*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((31\/33 - (17*I)\/33)*wr(3, 0))\/sqrt(21) - ((121\/78 - (5*I)\/6)*wr(5, 0))\/sqrt(33) - ((35\/39 + (67*I)\/39)*wr(5, 0))\/sqrt(66) - (1\/13 - I\/3)*sqrt(7\/66)*wr(5, 1) - (17\/78 + (23*I)\/78)*sqrt(7\/33)*wr(5, 1) - ((97\/234 + (73*I)\/26)*wr(5, 1))\/sqrt(55) - ((457\/78 - (193*I)\/78)*wr(5, 1))\/sqrt(110) + (98\/1573 - (98*I)\/1573)*sqrt(5)*wr(7, 0) - (98*sqrt(10)*wr(7, 0))\/1573 + (1\/13 - (4*I)\/13)*sqrt(42\/55)*wr(7, 1) - (sqrt(105\/11)*wr(7, 1))\/13 + (94\/1573 + (4*I)\/143)*sqrt(35)*wr(7, 1) - (58\/1573 - (80*I)\/1573)*sqrt(70)*wr(7, 1) + (1\/1573 + (76*I)\/1573)*sqrt(42\/5)*wr(7, 3) - (29\/1573 - (4*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			2,
			10,
			"(125\/198 + (25*I)\/66)*wr(3, 0) - ((5\/99 + (5*I)\/99)*wr(3, 0))\/sqrt(2) + ((515\/234 + (100*I)\/39)*wr(5, 0))\/sqrt(77) - ((895\/234 - (160*I)\/117)*wr(5, 0))\/sqrt(154) + (211\/78 + (82*I)\/39)*sqrt(5\/462)*wr(5, 1) - (81\/52 - (2*I)\/13)*sqrt(5\/231)*wr(5, 1) - ((35\/78 + (10*I)\/39)*wr(5, 1))\/sqrt(11) + ((35\/78 - (20*I)\/39)*wr(5, 1))\/sqrt(22) + (219\/1573 + (31*I)\/363)*sqrt(7\/15)*wr(7, 0) - (25\/363 - (6*I)\/143)*sqrt(14\/15)*wr(7, 0) + ((17971\/37752 - (48*I)\/143)*wr(7, 1))\/sqrt(15) + ((665\/12584 - (5029*I)\/37752)*wr(7, 1))\/sqrt(30) - ((175\/312 - (4*I)\/13)*wr(7, 1))\/sqrt(55) + ((43\/104 + (265*I)\/312)*wr(7, 1))\/sqrt(110) - (19\/24 + (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) + (17\/24 + (2*I)\/3)*sqrt(35\/143)*wr(7, 3) + ((1351\/37752 - (38*I)\/429)*wr(7, 3))\/sqrt(5) - ((4313\/37752 + (6385*I)\/37752)*wr(7, 3))\/sqrt(10)"
		],
		[
			2,
			11,
			"(20\/143 + (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (10\/429 - (10*I)\/143)*sqrt(35)*wr(4, 1) + (2\/11 + (2*I)\/11)*sqrt(14\/13)*wr(6, 0) - (19\/55 - (81*I)\/55)*sqrt(2\/39)*wr(6, 1) - ((54\/55 - (34*I)\/55)*wr(6, 1))\/sqrt(39) - (14\/33 + (14*I)\/33)*sqrt(10\/39)*wr(6, 3) - ((14\/33 - (26*I)\/33)*wr(6, 3))\/sqrt(195) + (8\/13 + (8*I)\/13)*sqrt(14\/17)*wr(8, 0) + (16\/195 - (56*I)\/195)*sqrt(7\/17)*wr(8, 1) + (31\/195 + (131*I)\/195)*sqrt(14\/17)*wr(8, 1) - (16\/39 - (56*I)\/39)*sqrt(11\/255)*wr(8, 3) - (61\/39 + (41*I)\/39)*sqrt(22\/255)*wr(8, 3)"
		],
		[
			2,
			12,
			"(10\/99 + I\/33)*sqrt(5\/6)*wr(3, 0) - (5\/66 + (10*I)\/99)*sqrt(5\/3)*wr(3, 0) - (343\/234 + (47*I)\/78)*sqrt(5\/462)*wr(5, 0) + (29\/26 + (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 - (7*I)\/78)*sqrt(5\/66)*wr(5, 1) + (11\/78 - (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 - (157*I)\/468)*wr(5, 1))\/sqrt(77) + ((1049\/234 + (80*I)\/39)*wr(5, 1))\/sqrt(154) - ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 + (2*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 + (136*I)\/4719)*wr(7, 1) - ((8\/143 + (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 + (2*I)\/13)*wr(7, 1))\/sqrt(33) - ((10\/13 + (3*I)\/52)*wr(7, 1))\/sqrt(66) + ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) - (38\/143 - (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 + (98*I)\/1573)*wr(7, 3))\/sqrt(3)"
		],
		[
			2,
			13,
			"(4*sqrt(5\/21)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) - (8\/429 + (74*I)\/429)*sqrt(7\/3)*wr(4, 1) - (160\/429 - (70*I)\/429)*sqrt(14\/3)*wr(4, 1) - (8*sqrt(35\/39)*wr(6, 0))\/11 + ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (2\/33 - I\/33)*sqrt(10\/13)*wr(6, 1) + ((4\/33 + (20*I)\/33)*wr(6, 1))\/sqrt(65) + (20\/33 + (20*I)\/33)*sqrt(2\/13)*wr(6, 3) + ((4\/11 - (14*I)\/33)*wr(6, 3))\/sqrt(13) + (68\/13 + (120*I)\/13)*sqrt(7\/255)*wr(8, 1) + (20\/13 - (2*I)\/13)*sqrt(70\/51)*wr(8, 1) - (28\/39 + (40*I)\/39)*sqrt(11\/17)*wr(8, 3) - (20\/13 + (10*I)\/39)*sqrt(22\/17)*wr(8, 3)"
		],
		[
			3,
			0,
			"(-2\/21 - (2*I)\/21)*sqrt(2\/5)*wr(2, 1) + ((19\/21 - I\/21)*wr(2, 1))\/sqrt(5) + (2\/7 + (2*I)\/7)*sqrt(3)*wr(4, 0) + (2\/7 + (2*I)\/7)*sqrt(5\/3)*wr(4, 1) + (1\/7 - (3*I)\/7)*sqrt(10\/3)*wr(4, 1)"
		],
		[
			3,
			1,
			"((3\/5 + I)*wr(1, 0))\/sqrt(2) + ((5\/6 - (7*I)\/6)*wr(3, 0))\/sqrt(21) + ((17\/10 + (3*I)\/2)*wr(3, 0))\/sqrt(42) + ((5\/21 + (5*I)\/21)*wr(5, 0))\/sqrt(33) + (1\/7 + I\/7)*sqrt(5\/22)*wr(5, 1) + ((5 + 5*I)*wr(5, 1))\/sqrt(231)"
		],
		[
			3,
			2,
			"(2\/35 + (3*I)\/35)*sqrt(2\/3)*wr(1, 0) - ((3\/7 - (2*I)\/7)*wr(1, 0))\/sqrt(3) + (16\/45 - (2*I)\/15)*sqrt(2\/7)*wr(3, 0) - ((1\/3 + (8*I)\/9)*wr(3, 0))\/sqrt(7) - ((5\/14 + (100*I)\/63)*wr(5, 0))\/sqrt(11) + (325*wr(5, 0))\/(126*sqrt(22)) - (37\/42 + (80*I)\/21)*sqrt(5\/66)*wr(5, 1) + (25\/84 - (20*I)\/21)*sqrt(5\/33)*wr(5, 1) + (5*wr(5, 1))\/(6*sqrt(77)) - (25*wr(5, 1))\/(6*sqrt(154))"
		],
		[
			3,
			3,
			"wr(0, 0) - (2*sqrt(2\/15)*wr(2, 1))\/7 - (8*wr(2, 1))\/(21*sqrt(15)) + (2*wr(4, 0))\/7 - (8*sqrt(5)*wr(4, 1))\/21 + (4*sqrt(10)*wr(4, 1))\/21 + (100*wr(6, 1))\/(33*sqrt(273)) - (20*sqrt(10\/273)*wr(6, 3))\/11"
		],
		[
			3,
			4,
			"(-11\/63 - I\/9)*wr(2, 1) - ((1\/63 + (19*I)\/63)*wr(2, 1))\/sqrt(2) - (4\/77 + (4*I)\/77)*sqrt(15)*wr(4, 0) + (2\/77 - (2*I)\/77)*sqrt(30)*wr(4, 0) - (10\/77 + (10*I)\/11)*sqrt(2\/3)*wr(4, 1) + ((92\/77 + (12*I)\/77)*wr(4, 1))\/sqrt(3) - (20\/11 + (20*I)\/11)*sqrt(5\/39)*wr(6, 0) + (10\/11 - (10*I)\/11)*sqrt(10\/39)*wr(6, 0) - (25\/99 + (115*I)\/99)*sqrt(5\/182)*wr(6, 1) - (185\/99 - (95*I)\/99)*sqrt(5\/91)*wr(6, 1) - (25\/33 + (25*I)\/33)*sqrt(2\/91)*wr(6, 3) - ((15\/11 + (95*I)\/33)*wr(6, 3))\/sqrt(91)"
		],
		[
			3,
			5,
			"(3\/14 - (5*I)\/14)*sqrt(5)*wr(1, 0) + (3\/11 + (13*I)\/33)*sqrt(10\/21)*wr(3, 0) - (19\/28 - (17*I)\/28)*sqrt(5\/33)*wr(5, 0) + (11\/91 + (17*I)\/182)*sqrt(15\/22)*wr(5, 0) + (43\/39 - (151*I)\/78)*sqrt(5\/462)*wr(5, 1) - (5\/12 - (7*I)\/12)*sqrt(5\/231)*wr(5, 1) + ((115\/546 + (467*I)\/3276)*wr(5, 1))\/sqrt(11) - ((317\/84 - (101*I)\/28)*wr(5, 1))\/sqrt(22) + (1610\/14157 - (1610*I)\/14157)*sqrt(2)*wr(7, 0) - (10\/39 - (10*I)\/39)*sqrt(7\/33)*wr(7, 1) - (460\/14157 - (460*I)\/14157)*sqrt(7)*wr(7, 1) + (1270\/4719 - (1270*I)\/4719)*sqrt(7\/3)*wr(7, 3)"
		],
		[
			3,
			6,
			"((-2*I)\/33)*wr(3, 0) - ((1\/11 - (4*I)\/33)*wr(3, 0))\/sqrt(2) - (34\/39 + (44*I)\/39)*sqrt(2\/77)*wr(5, 0) + ((4\/39 - (20*I)\/39)*wr(5, 0))\/sqrt(77) + (38\/3 + 2*I)*sqrt(2\/1155)*wr(5, 1) - (2\/13 - (4*I)\/39)*sqrt(2\/11)*wr(5, 1) + ((20\/39 + (4*I)\/39)*wr(5, 1))\/sqrt(11) - ((418\/39 + (340*I)\/39)*wr(5, 1))\/sqrt(1155) - (7\/143 - (61*I)\/4719)*sqrt(35\/3)*wr(7, 0) + ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) - (11\/26 + (17*I)\/78)*sqrt(5\/22)*wr(7, 1) + (19\/78 - I\/104)*sqrt(5\/11)*wr(7, 1) + (69\/143 + (241*I)\/4719)*sqrt(5\/6)*wr(7, 1) + (31\/143 + (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) - ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) + (15\/286 + (1271*I)\/9438)*sqrt(5\/2)*wr(7, 3) - (35\/858 + (615*I)\/12584)*sqrt(5)*wr(7, 3)"
		],
		[
			3,
			7,
			"((-2*I)\/33)*sqrt(5\/21)*wr(2, 1) + (4\/33 + (2*I)\/3)*sqrt(10\/21)*wr(2, 1) + (8*sqrt(2\/7)*wr(4, 0))\/11 + (((8*I)\/11)*wr(4, 0))\/sqrt(7) + (56\/33 + (32*I)\/33)*sqrt(2\/35)*wr(4, 1) + (8\/33 + (16*I)\/33)*sqrt(5\/7)*wr(4, 1) + ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) + (6*sqrt(14\/13)*wr(6, 0))\/11 - (2\/33 - (40*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((8\/11 + (8*I)\/33)*wr(6, 1))\/sqrt(39) - (8\/11 - (4*I)\/11)*sqrt(6\/65)*wr(6, 3) + (4\/11 + (8*I)\/11)*sqrt(5\/39)*wr(6, 3) - ((40*I)\/143)*sqrt(7\/17)*wr(8, 1) - (8*sqrt(14\/17)*wr(8, 1))\/143 + ((40*I)\/13)*sqrt(5\/561)*wr(8, 3) + (8*sqrt(10\/561)*wr(8, 3))\/13"
		],
		[
			3,
			8,
			"(4\/11 + (8*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((1\/11 + (17*I)\/11)*wr(3, 0))\/sqrt(21) + ((145\/182 - (289*I)\/182)*wr(5, 0))\/sqrt(33) - ((99\/91 + (139*I)\/91)*wr(5, 0))\/sqrt(66) - ((339\/182 + (2227*I)\/1638)*wr(5, 1))\/sqrt(55) + ((1291\/546 - (3259*I)\/546)*wr(5, 1))\/sqrt(110) + ((115\/78 + (157*I)\/78)*wr(5, 1))\/sqrt(231) + ((47\/39 + (23*I)\/39)*wr(5, 1))\/sqrt(462) - (98\/1573 - (98*I)\/1573)*sqrt(5)*wr(7, 0) - (322\/14157 + (560*I)\/14157)*sqrt(10)*wr(7, 0) - (4\/39 + (5*I)\/39)*sqrt(35\/33)*wr(7, 1) - (2\/13 - I\/13)*sqrt(70\/33)*wr(7, 1) + (488\/14157 + (58*I)\/1089)*sqrt(35)*wr(7, 1) + (80\/1573 - (58*I)\/1573)*sqrt(70)*wr(7, 1) + (76\/4719 + (59*I)\/4719)*sqrt(35\/3)*wr(7, 3) + (50\/1573 + (5*I)\/1573)*sqrt(70\/3)*wr(7, 3)"
		],
		[
			3,
			9,
			"(-2\/99 + (8*I)\/693)*sqrt(5)*wr(2, 1) + (8\/63 + (2*I)\/63)*sqrt(10)*wr(2, 1) - (12\/77 + (12*I)\/77)*sqrt(3)*wr(4, 0) + (6\/77 - (6*I)\/77)*sqrt(6)*wr(4, 0) + (2\/11 - (2*I)\/77)*sqrt(10\/3)*wr(4, 1) - ((136\/77 - (8*I)\/77)*wr(4, 1))\/sqrt(15) - (14\/11 - (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 + (28*I)\/11)*wr(6, 0))\/sqrt(39) - (8\/99 - (2*I)\/99)*sqrt(7\/13)*wr(6, 1) + (13\/99 + I\/99)*sqrt(14\/13)*wr(6, 1) + (2\/11 + (2*I)\/3)*sqrt(7\/65)*wr(6, 3) + (4\/33 - (2*I)\/33)*sqrt(70\/13)*wr(6, 3) + (112\/143 + (112*I)\/143)*sqrt(3\/17)*wr(8, 1) - (16\/13 + (16*I)\/13)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			3,
			10,
			"(-10\/33 - (10*I)\/33)*sqrt(10\/21)*wr(2, 1) + (20\/143 + (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (50\/429 + (10*I)\/13)*sqrt(5\/7)*wr(4, 1) + (2\/11 + (2*I)\/11)*sqrt(14\/13)*wr(6, 0) + (41\/33 - (19*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((2\/11 + (2*I)\/11)*wr(6, 1))\/sqrt(39) + (2\/3 + (14*I)\/33)*sqrt(5\/39)*wr(6, 3) - (14\/33 + (14*I)\/33)*sqrt(10\/39)*wr(6, 3) + (8\/13 + (8*I)\/13)*sqrt(14\/17)*wr(8, 0) - (4\/39 + (4*I)\/39)*sqrt(7\/17)*wr(8, 1) + (269\/429 + (49*I)\/429)*sqrt(14\/17)*wr(8, 1) - (71\/39 + (115*I)\/39)*sqrt(10\/561)*wr(8, 3) + (4\/39 + (4*I)\/39)*sqrt(55\/51)*wr(8, 3)"
		],
		[
			3,
			11,
			"(1025\/2574 + (175*I)\/286)*wr(3, 0) - ((25\/1287 + (25*I)\/1287)*wr(3, 0))\/sqrt(2) + ((280\/117 + (185*I)\/78)*wr(5, 0))\/sqrt(77) + ((290\/117 - (635*I)\/234)*wr(5, 0))\/sqrt(154) + (70\/39 + (235*I)\/78)*sqrt(5\/462)*wr(5, 1) + (15\/13 - (29*I)\/52)*sqrt(5\/231)*wr(5, 1) - ((2\/13 + (43*I)\/78)*wr(5, 1))\/sqrt(11) - ((10\/39 - (55*I)\/78)*wr(5, 1))\/sqrt(22) - (19\/1573 - (1117*I)\/4719)*sqrt(7\/15)*wr(7, 0) - (32\/4719 + (185*I)\/1573)*sqrt(14\/15)*wr(7, 0) - ((1124\/4719 - (7217*I)\/12584)*wr(7, 1))\/sqrt(15) + ((777\/12584 - (5365*I)\/37752)*wr(7, 1))\/sqrt(30) - ((667\/1326 + (2425*I)\/1768)*wr(7, 1))\/sqrt(55) + ((1811\/1768 + (1265*I)\/5304)*wr(7, 1))\/sqrt(110) - (19\/24 + (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) + (1\/51 + (25*I)\/408)*sqrt(35\/143)*wr(7, 3) - ((79007\/160446 + (236213*I)\/641784)*wr(7, 3))\/sqrt(5) - ((551137\/641784 - (369271*I)\/641784)*wr(7, 3))\/sqrt(10) + (3\/2 + (3*I)\/2)*sqrt(385\/8398)*wr(9, 1) + (5\/102 + (5*I)\/102)*sqrt(77\/494)*wr(9, 1) + (4\/51 - (4*I)\/51)*sqrt(77\/247)*wr(9, 1) + (5\/442 + (5*I)\/442)*sqrt(55\/114)*wr(9, 3) + (1\/34 + I\/34)*sqrt(385\/494)*wr(9, 3) + (4\/221 - (4*I)\/221)*sqrt(55\/57)*wr(9, 3)"
		],
		[
			3,
			12,
			"((-20*I)\/99)*sqrt(2\/7)*wr(2, 1) + (50*wr(2, 1))\/(99*sqrt(7)) + (4*sqrt(5\/21)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) - (470\/429 + (490*I)\/429)*sqrt(2\/21)*wr(4, 1) - ((56\/429 + (2*I)\/429)*wr(4, 1))\/sqrt(21) - (8*sqrt(35\/39)*wr(6, 0))\/11 - ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (16\/99 - (4*I)\/33)*sqrt(5\/13)*wr(6, 1) + (2\/33 - I\/99)*sqrt(10\/13)*wr(6, 1) - ((20*I)\/33)*sqrt(2\/13)*wr(6, 3) + ((4\/11 + (2*I)\/11)*wr(6, 3))\/sqrt(13) + (20\/13 + (30*I)\/143)*sqrt(70\/51)*wr(8, 1) + (4\/11 - (8*I)\/13)*sqrt(105\/17)*wr(8, 1) - (220\/13 - (70*I)\/39)*sqrt(2\/187)*wr(8, 3) - ((340\/39 - (440*I)\/39)*wr(8, 3))\/sqrt(187)"
		],
		[
			3,
			13,
			"(-35\/858 + (10*I)\/99)*sqrt(5\/3)*wr(3, 0) + (5*sqrt(10\/3)*wr(3, 0))\/99 - (343\/234 - (19*I)\/78)*sqrt(5\/462)*wr(5, 0) + (9\/26 - (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 + (19*I)\/78)*sqrt(5\/66)*wr(5, 1) + (23\/78 + (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 - (95*I)\/468)*wr(5, 1))\/sqrt(77) + ((509\/234 - (80*I)\/39)*wr(5, 1))\/sqrt(154) + ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 - (94*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 - (320*I)\/4719)*wr(7, 1) - ((8\/143 - (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 + (2*I)\/13)*wr(7, 1))\/sqrt(33) + ((278\/221 + (3*I)\/52)*wr(7, 1))\/sqrt(66) - ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) + (90\/2431 - (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 + (410*I)\/1573)*wr(7, 3))\/sqrt(3) - (8*sqrt(385\/741)*wr(9, 1))\/17 - (40*sqrt(11\/19)*wr(9, 3))\/221"
		],
		[
			4,
			0,
			"(I\/7)*sqrt(2\/3)*wr(2, 1) - ((2\/7 + (6*I)\/7)*wr(2, 1))\/sqrt(3) - (4*sqrt(5)*wr(4, 0))\/21 + ((2*I)\/21)*sqrt(10)*wr(4, 0) - (4\/9 + (10*I)\/63)*wr(4, 1) + (10\/63 - (40*I)\/63)*sqrt(2)*wr(4, 1)"
		],
		[
			4,
			1,
			"(-1\/18 - (2*I)\/9)*sqrt(5\/7)*wr(3, 0) - (2\/9 + I\/9)*sqrt(10\/7)*wr(3, 0) - (8\/9 + (13*I)\/63)*sqrt(5\/22)*wr(5, 0) - (1\/63 - (13*I)\/18)*sqrt(5\/11)*wr(5, 0) + (I\/3)*sqrt(5\/154)*wr(5, 1) - (1\/3 + (7*I)\/6)*sqrt(5\/77)*wr(5, 1) - ((16\/3 + (53*I)\/42)*wr(5, 1))\/sqrt(33) - ((59\/21 - (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			4,
			2,
			"(5\/14 + (3*I)\/14)*sqrt(5)*wr(1, 0) - (1 - I\/3)*sqrt(5\/42)*wr(3, 0) - (29\/42 + I\/21)*sqrt(5\/66)*wr(5, 0) - (17\/28 + (19*I)\/28)*sqrt(5\/33)*wr(5, 0) + (1\/2 - I\/3)*sqrt(5\/462)*wr(5, 1) - (7\/12 + (5*I)\/12)*sqrt(5\/231)*wr(5, 1) - ((191\/252 + (17*I)\/42)*wr(5, 1))\/sqrt(11) - ((101\/28 + (317*I)\/84)*wr(5, 1))\/sqrt(22)"
		],
		[
			4,
			3,
			"(-11\/63 + I\/9)*wr(2, 1) - ((1\/63 - (19*I)\/63)*wr(2, 1))\/sqrt(2) - (4\/77 - (4*I)\/77)*sqrt(15)*wr(4, 0) + (2\/77 + (2*I)\/77)*sqrt(30)*wr(4, 0) - (10\/77 - (10*I)\/11)*sqrt(2\/3)*wr(4, 1) + ((92\/77 - (12*I)\/77)*wr(4, 1))\/sqrt(3) - (20\/11 - (20*I)\/11)*sqrt(5\/39)*wr(6, 0) + (10\/11 + (10*I)\/11)*sqrt(10\/39)*wr(6, 0) - (25\/99 - (115*I)\/99)*sqrt(5\/182)*wr(6, 1) - (185\/99 + (95*I)\/99)*sqrt(5\/91)*wr(6, 1) - (25\/33 - (25*I)\/33)*sqrt(2\/91)*wr(6, 3) - ((15\/11 - (95*I)\/33)*wr(6, 3))\/sqrt(91)"
		],
		[
			4,
			4,
			"wr(0, 0) - (4*sqrt(5\/3)*wr(2, 1))\/21 - (sqrt(10\/3)*wr(2, 1))\/7 + (6*wr(4, 0))\/77 - (8*sqrt(5)*wr(4, 1))\/77 + (4*sqrt(10)*wr(4, 1))\/77 - (80*wr(6, 0))\/(33*sqrt(13)) - (5*sqrt(14\/39)*wr(6, 1))\/11 + (40*wr(6, 1))\/(33*sqrt(273)) - (80*sqrt(10\/273)*wr(6, 3))\/33 - (10*sqrt(35\/39)*wr(6, 3))\/33"
		],
		[
			4,
			5,
			"(2\/63 - (4*I)\/63)*sqrt(2\/3)*wr(1, 0) - ((20\/63 + (10*I)\/63)*wr(1, 0))\/sqrt(3) + (8\/33 + (4*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((10\/33 - (20*I)\/33)*wr(3, 0))\/sqrt(7) + (230\/273 + (10*I)\/91)*sqrt(2\/11)*wr(5, 0) + ((30\/91 - (275*I)\/546)*wr(5, 0))\/sqrt(11) - (10\/13 + (10*I)\/39)*sqrt(2\/77)*wr(5, 1) + (62\/273 - (5*I)\/2)*sqrt(5\/66)*wr(5, 1) + (90\/91 + (202*I)\/273)*sqrt(5\/33)*wr(5, 1) - ((10\/13 + (25*I)\/26)*wr(5, 1))\/sqrt(77) - (28\/1089 - (2744*I)\/14157)*sqrt(5\/3)*wr(7, 0) - (98\/14157 + (28*I)\/1089)*sqrt(10\/3)*wr(7, 0) + (35\/468 - I\/13)*sqrt(35\/11)*wr(7, 1) + (2\/39 + (14*I)\/117)*sqrt(70\/11)*wr(7, 1) - (1099\/4356 + (74*I)\/1573)*sqrt(35\/3)*wr(7, 1) - (256\/14157 + (644*I)\/4719)*sqrt(70\/3)*wr(7, 1) + (49*sqrt(5\/143)*wr(7, 3))\/36 + (119\/18876 + (17*I)\/4719)*sqrt(35)*wr(7, 3) - (398\/14157 + (70*I)\/4719)*sqrt(70)*wr(7, 3)"
		],
		[
			4,
			6,
			"(5\/9 - I\/3)*sqrt(7\/5)*wr(1, 0) - (3\/11 + I\/11)*sqrt(5\/6)*wr(3, 0) + ((5\/11 + I\/11)*wr(3, 0))\/sqrt(15) - (29\/13 - (2*I)\/13)*sqrt(5\/462)*wr(5, 0) - (51\/26 - (37*I)\/26)*sqrt(5\/231)*wr(5, 0) + (3\/13 + (2*I)\/13)*sqrt(5\/66)*wr(5, 1) + (1\/26 - (7*I)\/26)*sqrt(5\/33)*wr(5, 1) - ((191\/78 - (17*I)\/13)*wr(5, 1))\/sqrt(77) - ((389\/78 - (97*I)\/26)*wr(5, 1))\/sqrt(154) - (479\/14157 - (565*I)\/14157)*sqrt(7)*wr(7, 0) - (217\/14157 + (20*I)\/1089)*sqrt(14)*wr(7, 0) + (1789\/113256 + (1007*I)\/28314)*wr(7, 1) + ((18565\/113256 - (17125*I)\/113256)*wr(7, 1))\/sqrt(2) - ((77\/312 + (14*I)\/39)*wr(7, 1))\/sqrt(33) - ((277\/312 - (197*I)\/312)*wr(7, 1))\/sqrt(66) - (15\/8 - (5*I)\/2)*sqrt(7\/429)*wr(7, 3) + (1\/24 - I\/24)*sqrt(77\/78)*wr(7, 3) + (573\/12584 - (525*I)\/12584)*sqrt(3\/2)*wr(7, 3) + ((8669\/37752 - (493*I)\/4719)*wr(7, 3))\/sqrt(3)"
		],
		[
			4,
			7,
			"(1\/3 - (13*I)\/99)*sqrt(2\/7)*wr(2, 1) - (8*wr(2, 1))\/(99*sqrt(7)) + (6\/143 - (6*I)\/143)*sqrt(30\/7)*wr(4, 0) + (10\/13 - (70*I)\/143)*sqrt(2\/21)*wr(4, 1) + ((160\/143 - (640*I)\/143)*wr(4, 1))\/sqrt(21) + (4\/11 - (4*I)\/11)*sqrt(70\/39)*wr(6, 0) - (59\/33 + (43*I)\/99)*sqrt(2\/65)*wr(6, 1) - ((68\/99 - (20*I)\/33)*wr(6, 1))\/sqrt(65) - (4\/33 - (4*I)\/11)*sqrt(2\/13)*wr(6, 3) - ((6\/11 + (2*I)\/11)*wr(6, 3))\/sqrt(13) - (56\/143 - (56*I)\/143)*sqrt(70\/51)*wr(8, 0) - (292\/143 - (60*I)\/13)*sqrt(7\/255)*wr(8, 1) - (63\/13 + (7*I)\/143)*sqrt(14\/255)*wr(8, 1) + (77\/13 - (49*I)\/13)*sqrt(2\/187)*wr(8, 3) + ((60\/13 - (108*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			4,
			8,
			"(1\/9 - (4*I)\/9)*sqrt(5\/3)*wr(1, 0) - ((4\/9 + I\/9)*wr(1, 0))\/sqrt(30) - (26\/33 - I\/3)*sqrt(2\/35)*wr(3, 0) - (4\/33 - (14*I)\/33)*sqrt(5\/7)*wr(3, 0) - (1\/6 + (23*I)\/91)*sqrt(5\/22)*wr(5, 0) + (37\/364 - (49*I)\/156)*sqrt(5\/11)*wr(5, 0) + (7\/26 - (11*I)\/39)*sqrt(5\/154)*wr(5, 1) + (1\/4 + (35*I)\/52)*sqrt(5\/77)*wr(5, 1) - ((5\/52 + (593*I)\/546)*wr(5, 1))\/sqrt(33) + ((733\/1092 + (3*I)\/4)*wr(5, 1))\/sqrt(66) + (196\/1287 - (224*I)\/14157)*sqrt(2\/3)*wr(7, 0) - ((224\/14157 - (3136*I)\/14157)*wr(7, 0))\/sqrt(3) + (49\/468 - (5*I)\/39)*sqrt(7\/11)*wr(7, 1) + ((16*I)\/117)*sqrt(14\/11)*wr(7, 1) + (245\/5148 - (10*I)\/1573)*sqrt(7\/3)*wr(7, 1) + (76\/14157 - (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) - (49\/1716 + (581*I)\/4719)*sqrt(7)*wr(7, 3) - (4\/1089 + (80*I)\/4719)*sqrt(14)*wr(7, 3) - (49*wr(7, 3))\/(36*sqrt(143))"
		],
		[
			4,
			9,
			"(16\/231 - (2*I)\/33)*sqrt(2\/3)*wr(2, 1) - ((3\/77 - (10*I)\/231)*wr(2, 1))\/sqrt(3) + (12*sqrt(5)*wr(4, 0))\/77 - (20\/1001 - (20*I)\/143)*wr(4, 1) - (60\/1001 + (120*I)\/1001)*sqrt(2)*wr(4, 1) - (28*sqrt(5\/13)*wr(6, 0))\/33 + (1\/11 + (10*I)\/33)*sqrt(7\/195)*wr(6, 1) - (2\/33 + (2*I)\/33)*sqrt(14\/195)*wr(6, 1) - (4\/33 - (4*I)\/11)*sqrt(7\/39)*wr(6, 3) + (1\/33 - (6*I)\/11)*sqrt(14\/39)*wr(6, 3) - (1176\/143 - (644*I)\/143)*sqrt(2\/85)*wr(8, 1) + ((84\/143 + (1960*I)\/143)*wr(8, 1))\/sqrt(85) + (44\/13 - (168*I)\/13)*sqrt(7\/561)*wr(8, 3) + (56\/13 - (36*I)\/13)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			4,
			10,
			"(10\/99 + (70*I)\/99)*sqrt(2\/7)*wr(2, 1) - (((10*I)\/99)*wr(2, 1))\/sqrt(7) + ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) - (20*sqrt(30\/7)*wr(4, 0))\/143 - (140\/143 - (50*I)\/143)*sqrt(2\/21)*wr(4, 1) - (100*wr(4, 1))\/(143*sqrt(21)) + ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) - (2*sqrt(210\/13)*wr(6, 0))\/11 + (8\/33 - (2*I)\/99)*sqrt(5\/13)*wr(6, 1) + (2\/99 - (10*I)\/99)*sqrt(10\/13)*wr(6, 1) + (8\/11 + (10*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((20\/33 - (20*I)\/33)*wr(6, 3))\/sqrt(13) + ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) - (64*sqrt(70\/51)*wr(8, 0))\/429 + (28\/39 - (76*I)\/429)*sqrt(35\/51)*wr(8, 1) + (76\/429 + (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (20\/13 + (10*I)\/3)*sqrt(2\/187)*wr(8, 3) - ((292\/39 - (20*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			4,
			11,
			"(-25\/429 + (20*I)\/429)*sqrt(5\/6)*wr(3, 0) - (20\/429 + (10*I)\/429)*sqrt(5\/3)*wr(3, 0) - (56\/39 + (17*I)\/39)*sqrt(5\/231)*wr(5, 0) - (10\/39 + (22*I)\/39)*sqrt(10\/231)*wr(5, 0) - (4\/13 - (2*I)\/39)*sqrt(10\/33)*wr(5, 1) + (I\/39)*sqrt(55\/3)*wr(5, 1) - ((20\/117 + (170*I)\/117)*wr(5, 1))\/sqrt(77) - ((224\/39 + (223*I)\/117)*wr(5, 1))\/sqrt(154) - (115\/6171 - (243*I)\/26741)*sqrt(7)*wr(7, 0) - ((40*I)\/7293)*sqrt(14)*wr(7, 0) - (75\/2431 - (6395*I)\/29172)*wr(7, 1) - ((38260\/80223 + (23669*I)\/106964)*wr(7, 1))\/sqrt(2) + ((144\/221 - (265*I)\/884)*wr(7, 1))\/sqrt(33) + ((5\/34 - (567*I)\/884)*wr(7, 1))\/sqrt(66) + (25\/17 - (13*I)\/68)*sqrt(7\/858)*wr(7, 3) + (5\/17 - (25*I)\/68)*sqrt(7\/429)*wr(7, 3) + ((554\/2431 + (75*I)\/9724)*wr(7, 3))\/sqrt(3) + ((5325\/53482 + (39859*I)\/106964)*wr(7, 3))\/sqrt(6) - (1\/2 + (7*I)\/4)*sqrt(231\/8398)*wr(9, 1) + (I\/4)*sqrt(231\/4199)*wr(9, 1) - (469\/663 + (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) - (1085\/1326 + (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) - (13\/51 + (14*I)\/51)*sqrt(385\/1482)*wr(9, 1) + (7\/204 + (7*I)\/204)*sqrt(385\/741)*wr(9, 1) + (11\/102 + (49*I)\/204)*sqrt(77\/1482)*wr(9, 3) - (49\/102 + (25*I)\/204)*sqrt(77\/741)*wr(9, 3) + (61\/663 + (14*I)\/39)*sqrt(11\/38)*wr(9, 3) - (385\/1326 + (112*I)\/663)*sqrt(11\/19)*wr(9, 3) + (7\/204 + (7*I)\/68)*sqrt(385\/741)*wr(9, 5) - ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) + ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) - (49\/102 - (7*I)\/34)*sqrt(77\/741)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			4,
			12,
			"(25\/99 + (115*I)\/99)*sqrt(5\/21)*wr(2, 1) + (1\/99 - (13*I)\/99)*sqrt(10\/21)*wr(2, 1) - ((90\/143 - (90*I)\/143)*wr(4, 0))\/sqrt(7) - (80\/429 - (200*I)\/429)*sqrt(5\/7)*wr(4, 1) - (5\/39 + (85*I)\/429)*sqrt(10\/7)*wr(4, 1) + (2\/11 - (2*I)\/11)*sqrt(7\/13)*wr(6, 0) + (2\/9 - (34*I)\/99)*sqrt(2\/39)*wr(6, 1) + ((82\/99 + (118*I)\/99)*wr(6, 1))\/sqrt(39) - (4\/33 - (28*I)\/33)*sqrt(5\/39)*wr(6, 3) + (10\/33 - (2*I)\/33)*sqrt(10\/39)*wr(6, 3) + (112\/429 - (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (292\/429 + (428*I)\/429)*sqrt(7\/17)*wr(8, 1) + (218\/429 + (334*I)\/429)*sqrt(14\/17)*wr(8, 1) - (2 + (46*I)\/13)*sqrt(10\/561)*wr(8, 3) + (4\/13 + (12*I)\/13)*sqrt(15\/187)*wr(8, 3)"
		],
		[
			4,
			13,
			"(25\/2574 + (125*I)\/858)*wr(3, 0) + ((185\/858 - (205*I)\/2574)*wr(3, 0))\/sqrt(2) - ((55\/117 + (140*I)\/117)*wr(5, 0))\/sqrt(77) - ((331\/234 + (109*I)\/234)*wr(5, 0))\/sqrt(154) - (11\/13 + (322*I)\/117)*sqrt(5\/462)*wr(5, 1) - (1097\/468 - (307*I)\/156)*sqrt(5\/231)*wr(5, 1) - ((5\/13 - (50*I)\/117)*wr(5, 1))\/sqrt(11) - ((119\/234 - I\/6)*wr(5, 1))\/sqrt(22) - (42\/1573 + (4*I)\/2431)*sqrt(35\/3)*wr(7, 0) - (717\/26741 - (47*I)\/26741)*sqrt(70\/3)*wr(7, 0) - (389\/884 - (61*I)\/884)*sqrt(5\/22)*wr(7, 1) - (67\/1768 - (31*I)\/136)*sqrt(5\/11)*wr(7, 1) + (36457\/106964 + (3257*I)\/9724)*sqrt(5\/6)*wr(7, 1) + (12481\/213928 - (11841*I)\/213928)*sqrt(15)*wr(7, 1) - (1\/4 + (3*I)\/68)*sqrt(35\/286)*wr(7, 3) - (3\/136 - (3*I)\/136)*sqrt(35\/143)*wr(7, 3) - (3155\/106964 - (505*I)\/9724)*sqrt(5\/2)*wr(7, 3) - (19005\/213928 + (25299*I)\/213928)*sqrt(5)*wr(7, 3) + (41\/102 - I\/102)*sqrt(77\/494)*wr(9, 1) - (10\/51 + (5*I)\/34)*sqrt(77\/247)*wr(9, 1) - (203\/1326 + (21*I)\/442)*sqrt(35\/19)*wr(9, 1) - (28\/221 + (21*I)\/221)*sqrt(70\/19)*wr(9, 1) - (99\/442 + (71*I)\/442)*sqrt(55\/114)*wr(9, 3) - (7\/51 - (7*I)\/51)*sqrt(385\/494)*wr(9, 3) - (94\/221 + (81*I)\/221)*sqrt(55\/57)*wr(9, 3) - ((7*I)\/51)*sqrt(385\/247)*wr(9, 3) + (28\/51 + (7*I)\/51)*sqrt(77\/494)*wr(9, 5) - ((35*I)\/102)*sqrt(77\/247)*wr(9, 5) - ((7*I)\/51)*sqrt(385\/247)*wr(9, 7) + ((7*I)\/51)*sqrt(770\/247)*wr(9, 7)"
		],
		[
			5,
			0,
			"(-7\/54 - (2*I)\/9)*sqrt(5\/7)*wr(3, 0) + (2\/9 - (2*I)\/27)*sqrt(10\/7)*wr(3, 0) + (8\/9 - (5*I)\/27)*sqrt(5\/22)*wr(5, 0) - (1\/27 - (13*I)\/18)*sqrt(5\/11)*wr(5, 0) + (I\/9)*sqrt(35\/22)*wr(5, 1) - (1\/9 + I\/6)*sqrt(35\/11)*wr(5, 1) + ((16\/3 - (7*I)\/6)*wr(5, 1))\/sqrt(33) + ((7\/3 + (5*I)\/6)*wr(5, 1))\/sqrt(66)"
		],
		[
			5,
			1,
			"(I\/21)*sqrt(2\/3)*wr(2, 1) + ((2\/7 - (6*I)\/7)*wr(2, 1))\/sqrt(3) + (4*sqrt(5)*wr(4, 0))\/21 + ((2*I)\/21)*sqrt(10)*wr(4, 0) + (4\/9 - (22*I)\/63)*wr(4, 1) - (10\/63 + (40*I)\/63)*sqrt(2)*wr(4, 1) + ((4*I)\/33)*sqrt(70\/39)*wr(6, 1) - ((8*I)\/11)*sqrt(7\/39)*wr(6, 3)"
		],
		[
			5,
			2,
			"(-1\/21 - I\/63)*wr(2, 1) + ((23\/63 + I\/21)*wr(2, 1))\/sqrt(2) + (4\/77 - (4*I)\/77)*sqrt(15)*wr(4, 0) + (2\/77 + (2*I)\/77)*sqrt(30)*wr(4, 0) + (100\/231 + (80*I)\/231)*sqrt(2\/3)*wr(4, 1) + ((8\/231 + (320*I)\/231)*wr(4, 1))\/sqrt(3) + (20\/11 - (20*I)\/11)*sqrt(5\/39)*wr(6, 0) + (10\/11 + (10*I)\/11)*sqrt(10\/39)*wr(6, 0) + (17\/99 - I\/33)*sqrt(35\/26)*wr(6, 1) - (5\/33 + (25*I)\/99)*sqrt(35\/13)*wr(6, 1) + (13\/33 - (7*I)\/33)*sqrt(7\/13)*wr(6, 3) + (5\/33 - (5*I)\/33)*sqrt(14\/13)*wr(6, 3)"
		],
		[
			5,
			3,
			"(3\/14 + (5*I)\/14)*sqrt(5)*wr(1, 0) + (3\/11 - (13*I)\/33)*sqrt(10\/21)*wr(3, 0) - (19\/28 + (17*I)\/28)*sqrt(5\/33)*wr(5, 0) + (11\/91 - (17*I)\/182)*sqrt(15\/22)*wr(5, 0) + (43\/39 + (151*I)\/78)*sqrt(5\/462)*wr(5, 1) - (5\/12 + (7*I)\/12)*sqrt(5\/231)*wr(5, 1) + ((115\/546 - (467*I)\/3276)*wr(5, 1))\/sqrt(11) - ((317\/84 + (101*I)\/28)*wr(5, 1))\/sqrt(22) + (1610\/14157 + (1610*I)\/14157)*sqrt(2)*wr(7, 0) - (10\/39 + (10*I)\/39)*sqrt(7\/33)*wr(7, 1) - (460\/14157 + (460*I)\/14157)*sqrt(7)*wr(7, 1) + (1270\/4719 + (1270*I)\/4719)*sqrt(7\/3)*wr(7, 3)"
		],
		[
			5,
			4,
			"(2\/63 + (4*I)\/63)*sqrt(2\/3)*wr(1, 0) - ((20\/63 - (10*I)\/63)*wr(1, 0))\/sqrt(3) + (8\/33 - (4*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((10\/33 + (20*I)\/33)*wr(3, 0))\/sqrt(7) + (230\/273 - (10*I)\/91)*sqrt(2\/11)*wr(5, 0) + ((30\/91 + (275*I)\/546)*wr(5, 0))\/sqrt(11) - (10\/13 - (10*I)\/39)*sqrt(2\/77)*wr(5, 1) + (62\/273 + (5*I)\/2)*sqrt(5\/66)*wr(5, 1) + (90\/91 - (202*I)\/273)*sqrt(5\/33)*wr(5, 1) - ((10\/13 - (25*I)\/26)*wr(5, 1))\/sqrt(77) - (28\/1089 + (2744*I)\/14157)*sqrt(5\/3)*wr(7, 0) - (98\/14157 - (28*I)\/1089)*sqrt(10\/3)*wr(7, 0) + (35\/468 + I\/13)*sqrt(35\/11)*wr(7, 1) + (2\/39 - (14*I)\/117)*sqrt(70\/11)*wr(7, 1) - (1099\/4356 - (74*I)\/1573)*sqrt(35\/3)*wr(7, 1) - (256\/14157 - (644*I)\/4719)*sqrt(70\/3)*wr(7, 1) + (49*sqrt(5\/143)*wr(7, 3))\/36 + (119\/18876 - (17*I)\/4719)*sqrt(35)*wr(7, 3) - (398\/14157 - (70*I)\/4719)*sqrt(70)*wr(7, 3)"
		],
		[
			5,
			5,
			"wr(0, 0) - (20*sqrt(5\/3)*wr(2, 1))\/231 - (sqrt(10\/3)*wr(2, 1))\/7 + (6*wr(4, 0))\/77 - (8*sqrt(5)*wr(4, 1))\/77 + (12*sqrt(10)*wr(4, 1))\/77 - (80*wr(6, 0))\/(33*sqrt(13)) + (8*sqrt(7\/39)*wr(6, 1))\/33 - (5*sqrt(14\/39)*wr(6, 1))\/11 - (10*sqrt(35\/39)*wr(6, 3))\/33 - (16*sqrt(70\/39)*wr(6, 3))\/99 - (784*wr(8, 1))\/(1287*sqrt(17)) + (112*sqrt(35\/561)*wr(8, 3))\/117"
		],
		[
			5,
			6,
			"(-1\/9 - I\/11)*sqrt(2\/7)*wr(2, 1) - ((10\/33 + (2*I)\/9)*wr(2, 1))\/sqrt(7) + (6\/143 - (6*I)\/143)*sqrt(30\/7)*wr(4, 0) + (144\/143 + (16*I)\/143)*sqrt(3\/7)*wr(4, 1) - (20\/143 + (80*I)\/143)*sqrt(6\/7)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (61\/99 + (53*I)\/33)*sqrt(2\/65)*wr(6, 1) - ((18\/11 + (34*I)\/99)*wr(6, 1))\/sqrt(65) - (46\/99 - (2*I)\/99)*sqrt(2\/13)*wr(6, 3) - ((26\/99 - (98*I)\/99)*wr(6, 3))\/sqrt(13) - (56\/143 - (56*I)\/143)*sqrt(70\/51)*wr(8, 0) - (1624\/429 - (112*I)\/39)*sqrt(7\/255)*wr(8, 1) + (7\/39 + (2023*I)\/429)*sqrt(14\/255)*wr(8, 1) + (385\/117 - (49*I)\/9)*sqrt(2\/187)*wr(8, 3) + ((616\/117 - (896*I)\/117)*wr(8, 3))\/sqrt(187)"
		],
		[
			5,
			7,
			"(1\/3 - (5*I)\/9)*sqrt(7\/5)*wr(1, 0) + (10\/143 + (16*I)\/143)*sqrt(10\/3)*wr(3, 0) + ((12\/143 - (40*I)\/143)*wr(3, 0))\/sqrt(15) - (41\/26 - (47*I)\/26)*sqrt(5\/231)*wr(5, 0) + (4\/13 + (5*I)\/13)*sqrt(15\/154)*wr(5, 0) + (8\/39 - (23*I)\/39)*sqrt(5\/66)*wr(5, 1) + ((4\/13 + (5*I)\/6)*wr(5, 1))\/sqrt(77) - ((109\/26 - (353*I)\/78)*wr(5, 1))\/sqrt(154) + ((181\/78 + (61*I)\/78)*wr(5, 1))\/sqrt(165) - (749\/14157 - (295*I)\/14157)*sqrt(7)*wr(7, 0) + (32\/1287 + (125*I)\/14157)*sqrt(14)*wr(7, 0) - (125\/2574 + (317*I)\/113256)*wr(7, 1) + ((20069\/113256 - (5207*I)\/37752)*wr(7, 1))\/sqrt(2) - ((665\/1326 - (5873*I)\/5304)*wr(7, 1))\/sqrt(33) - ((1877\/5304 - (6181*I)\/5304)*wr(7, 1))\/sqrt(66) - (15\/34 + (25*I)\/136)*sqrt(7\/429)*wr(7, 3) + (1\/24 - I\/24)*sqrt(77\/78)*wr(7, 3) + ((199\/14586 - (89081*I)\/641784)*wr(7, 3))\/sqrt(3) - ((83195\/641784 + (251189*I)\/641784)*wr(7, 3))\/sqrt(6) + (28\/17 + (28*I)\/17)*sqrt(7\/40755)*wr(9, 1) - (35\/2 - (35*I)\/2)*sqrt(21\/92378)*wr(9, 1) + (21\/34 - (21*I)\/34)*sqrt(105\/5434)*wr(9, 1) - (35\/34 - (35*I)\/34)*sqrt(7\/16302)*wr(9, 3) + ((28\/221 + (28*I)\/221)*wr(9, 3))\/sqrt(209) + ((315\/442 - (315*I)\/442)*wr(9, 3))\/sqrt(418)"
		],
		[
			5,
			8,
			"(-16\/231 - (4*I)\/21)*sqrt(2\/3)*wr(2, 1) - ((3\/11 - (10*I)\/231)*wr(2, 1))\/sqrt(3) - (12*sqrt(5)*wr(4, 0))\/77 + (20\/1001 - (120*I)\/1001)*wr(4, 1) - (36\/143 + (120*I)\/1001)*sqrt(2)*wr(4, 1) + (28*sqrt(5\/13)*wr(6, 0))\/33 + (29\/33 + (10*I)\/33)*sqrt(7\/195)*wr(6, 1) + (2\/33 + (4*I)\/33)*sqrt(14\/195)*wr(6, 1) + (4\/33 - (8*I)\/33)*sqrt(7\/39)*wr(6, 3) + (13\/99 - (6*I)\/11)*sqrt(14\/39)*wr(6, 3) + (1176\/143 + (196*I)\/39)*sqrt(2\/85)*wr(8, 1) - ((3332\/1287 - (1960*I)\/143)*wr(8, 1))\/sqrt(85) - (28\/117 + (168*I)\/13)*sqrt(7\/561)*wr(8, 3) - (56\/13 + (140*I)\/39)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			5,
			9,
			"(-1\/9 - (4*I)\/9)*sqrt(5\/3)*wr(1, 0) + ((4\/9 - I\/9)*wr(1, 0))\/sqrt(30) + (26\/33 + (68*I)\/429)*sqrt(2\/35)*wr(3, 0) + (1\/33 + (14*I)\/33)*sqrt(5\/7)*wr(3, 0) + (1\/6 - I\/13)*sqrt(5\/22)*wr(5, 0) - (3\/52 + (49*I)\/156)*sqrt(5\/11)*wr(5, 0) - (5\/26 + (17*I)\/39)*sqrt(7\/110)*wr(5, 1) - (17\/156 - (5*I)\/52)*sqrt(35\/11)*wr(5, 1) + ((5\/52 - (23*I)\/78)*wr(5, 1))\/sqrt(33) - ((43\/156 - (3*I)\/4)*wr(5, 1))\/sqrt(66) - (196\/1287 + (196*I)\/1287)*sqrt(2\/3)*wr(7, 0) + ((196\/1287 + (3136*I)\/14157)*wr(7, 0))\/sqrt(3) - (49\/468 + (113*I)\/663)*sqrt(7\/11)*wr(7, 1) - (2\/39 - (16*I)\/117)*sqrt(14\/11)*wr(7, 1) - (245\/5148 - (14*I)\/429)*sqrt(7\/3)*wr(7, 1) - (32\/1287 + (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) + (49\/1716 - (369*I)\/2431)*sqrt(7)*wr(7, 3) + (74\/1287 - (80*I)\/4719)*sqrt(14)*wr(7, 3) + (49*wr(7, 3))\/(36*sqrt(143)) - ((392*I)\/17)*sqrt(2\/13585)*wr(9, 1) - ((56*I)\/221)*sqrt(42\/209)*wr(9, 3)"
		],
		[
			5,
			10,
			"(-25\/429 + (20*I)\/429)*sqrt(5\/6)*wr(3, 0) + (20\/429 - (20*I)\/429)*sqrt(5\/3)*wr(3, 0) + (56\/39 - (9*I)\/13)*sqrt(5\/231)*wr(5, 0) - (10\/13 + (22*I)\/39)*sqrt(10\/231)*wr(5, 0) + ((5*I)\/39)*sqrt(5\/33)*wr(5, 1) - (4\/39 - (2*I)\/39)*sqrt(10\/33)*wr(5, 1) - ((340\/117 + (170*I)\/117)*wr(5, 1))\/sqrt(77) + ((224\/39 - (313*I)\/117)*wr(5, 1))\/sqrt(154) + (115\/6171 - (6415*I)\/240669)*sqrt(7)*wr(7, 0) - ((40*I)\/7293)*sqrt(14)*wr(7, 0) + (75\/2431 + (6395*I)\/29172)*wr(7, 1) + ((38260\/80223 - (144205*I)\/962676)*wr(7, 1))\/sqrt(2) + ((560\/663 - (265*I)\/884)*wr(7, 1))\/sqrt(33) - ((5\/34 + (435*I)\/884)*wr(7, 1))\/sqrt(66) - (25\/17 - (65*I)\/204)*sqrt(7\/858)*wr(7, 3) + (25\/51 - (25*I)\/68)*sqrt(7\/429)*wr(7, 3) + ((410\/7293 + (75*I)\/9724)*wr(7, 3))\/sqrt(3) - ((5325\/53482 + (42905*I)\/106964)*wr(7, 3))\/sqrt(6) - (7\/2 + (231*I)\/4)*sqrt(7\/277134)*wr(9, 1) + ((7*I)\/4)*sqrt(7\/138567)*wr(9, 1) + (35\/51 - (154*I)\/51)*sqrt(35\/16302)*wr(9, 1) - (77\/204 - (287*I)\/204)*sqrt(35\/8151)*wr(9, 1) + (469\/663 - (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) + (1085\/1326 - (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) - (161\/102 - (539*I)\/204)*sqrt(7\/16302)*wr(9, 3) + (539\/102 - (301*I)\/204)*sqrt(7\/8151)*wr(9, 3) + ((4235\/1326 - (1939*I)\/1326)*wr(9, 3))\/sqrt(209) - ((1211\/663 - (154*I)\/39)*wr(9, 3))\/sqrt(418) - (7\/204 - (7*I)\/68)*sqrt(385\/741)*wr(9, 5) - ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) + ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) + (49\/102 + (7*I)\/34)*sqrt(77\/741)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			5,
			11,
			"((413*I)\/8398)*sqrt(11\/3)*wi(10, 2) + (7*sqrt(66)*wi(10, 2))\/4199 + ((35*I)\/646)*sqrt(11\/78)*wi(10, 6) - (14*sqrt(11\/39)*wi(10, 6))\/323 - ((7*I)\/2)*sqrt(55\/8398)*wi(10, 10) - ((10*I)\/1287)*sqrt(7)*wr(2, 1) + (10\/1287 + (10*I)\/99)*sqrt(14)*wr(2, 1) + ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) + (20*sqrt(30\/7)*wr(4, 0))\/143 + (100*sqrt(7\/3)*wr(4, 1))\/429 + (20\/143 + (10*I)\/143)*sqrt(14\/3)*wr(4, 1) + ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) + (2*sqrt(210\/13)*wr(6, 0))\/11 - (8\/33 + (2*I)\/153)*sqrt(5\/13)*wr(6, 1) + (64\/1683 - (10*I)\/99)*sqrt(10\/13)*wr(6, 1) - (8\/11 - (142*I)\/561)*sqrt(2\/13)*wr(6, 3) - ((80\/561 - (20*I)\/33)*wr(6, 3))\/sqrt(13) + ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) + (64*sqrt(70\/51)*wr(8, 0))\/429 - (28\/39 - (68*I)\/2717)*sqrt(35\/51)*wr(8, 1) - (24\/2717 - (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (40\/247 + (10*I)\/3)*sqrt(2\/187)*wr(8, 3) + ((292\/39 + (12*I)\/247)*wr(8, 3))\/sqrt(187) + ((1925*I)\/25194)*sqrt(5\/2)*wr(10, 0) + (77*sqrt(5)*wr(10, 0))\/25194 - (7*sqrt(22\/39)*wr(10, 4))\/323 + ((21*I)\/323)*sqrt(33\/13)*wr(10, 4) + (7*sqrt(11\/442)*wr(10, 8))\/57 + ((7*I)\/114)*sqrt(11\/221)*wr(10, 8)"
		],
		[
			5,
			12,
			"(175\/2574 + (25*I)\/286)*wr(3, 0) + ((5\/286 + (805*I)\/2574)*wr(3, 0))\/sqrt(2) - ((10\/13 + (35*I)\/39)*wr(5, 0))\/sqrt(77) - ((1\/26 + (77*I)\/78)*wr(5, 0))\/sqrt(154) - (232\/117 + (21*I)\/13)*sqrt(5\/462)*wr(5, 1) + (367\/156 - (917*I)\/468)*sqrt(5\/231)*wr(5, 1) + (((5*I)\/117)*wr(5, 1))\/sqrt(11) + ((179\/234 + (7*I)\/78)*wr(5, 1))\/sqrt(22) - (4306\/240669 + (148*I)\/14157)*sqrt(35\/3)*wr(7, 0) + (4333\/240669 - (2543*I)\/240669)*sqrt(70\/3)*wr(7, 0) - (67\/612 + (2081*I)\/7956)*sqrt(5\/22)*wr(7, 1) + (3275\/15912 - (955*I)\/15912)*sqrt(5\/11)*wr(7, 1) + (353723\/962676 + (296833*I)\/962676)*sqrt(5\/6)*wr(7, 1) - (382267\/1925352 - (274427*I)\/1925352)*sqrt(5\/3)*wr(7, 1) - (65\/204 - (5*I)\/204)*sqrt(35\/286)*wr(7, 3) + (3\/136 - (3*I)\/136)*sqrt(35\/143)*wr(7, 3) - (66065\/962676 - (87665*I)\/962676)*sqrt(5\/2)*wr(7, 3) - (103\/8712 - (33883*I)\/1925352)*sqrt(5)*wr(7, 3) + (7\/2 - (7*I)\/2)*sqrt(35\/46189)*wr(9, 1) - (91\/102 - (371*I)\/102)*sqrt(7\/5434)*wr(9, 1) - (70\/51 + (245*I)\/102)*sqrt(7\/2717)*wr(9, 1) - (21\/442 + (203*I)\/1326)*sqrt(35\/19)*wr(9, 1) - (21\/221 + (28*I)\/221)*sqrt(70\/19)*wr(9, 1) - (861\/442 + (1169*I)\/442)*sqrt(5\/1254)*wr(9, 3) - (1757\/442 + (161*I)\/34)*sqrt(5\/627)*wr(9, 3) - (49\/34 + (7*I)\/102)*sqrt(35\/2717)*wr(9, 3) + (7\/51 - (7*I)\/51)*sqrt(385\/494)*wr(9, 3) + (7\/51 + (28*I)\/51)*sqrt(77\/494)*wr(9, 5) - (35*sqrt(77\/247)*wr(9, 5))\/102 - (7*sqrt(385\/247)*wr(9, 7))\/51 + (7*sqrt(770\/247)*wr(9, 7))\/51"
		],
		[
			5,
			13,
			"(-21\/4199 - (21*I)\/4199)*sqrt(110)*wi(10, 2) + (14\/323 + (14*I)\/323)*sqrt(55\/13)*wi(10, 6) + (5\/33 + (5*I)\/99)*sqrt(35\/3)*wr(2, 1) - (17\/1287 - I\/143)*sqrt(70\/3)*wr(2, 1) + ((90\/143 - (90*I)\/143)*wr(4, 0))\/sqrt(7) + (100\/1287 - (20*I)\/1287)*sqrt(35)*wr(4, 1) - (5\/117 + (5*I)\/1287)*sqrt(70)*wr(4, 1) - (2\/11 - (2*I)\/11)*sqrt(7\/13)*wr(6, 0) - (688\/1683 - (8*I)\/51)*sqrt(2\/39)*wr(6, 1) + ((34\/33 + (98*I)\/99)*wr(6, 1))\/sqrt(39) + (376\/561 - (56*I)\/187)*sqrt(5\/39)*wr(6, 3) + (2\/11 + (2*I)\/33)*sqrt(10\/39)*wr(6, 3) - (112\/429 - (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (452\/429 + (268*I)\/429)*sqrt(7\/17)*wr(8, 1) + (1766\/8151 - (146*I)\/2717)*sqrt(14\/17)*wr(8, 1) + (44\/13 + (4*I)\/13)*sqrt(5\/561)*wr(8, 3) - (374\/247 - (6*I)\/247)*sqrt(10\/561)*wr(8, 3) - ((385\/8398 + (385*I)\/8398)*wr(10, 0))\/sqrt(3) + (7\/323 + (7*I)\/323)*sqrt(110\/13)*wr(10, 4) - (7\/19 + (7*I)\/19)*sqrt(55\/1326)*wr(10, 8)"
		],
		[
			6,
			0,
			"((-1\/9 + I\/9)*wr(3, 0))\/sqrt(3) + ((13\/9 - (11*I)\/9)*wr(3, 0))\/sqrt(6) - ((179\/36 + (16*I)\/9)*wr(5, 0))\/sqrt(231) + ((44\/9 - (35*I)\/18)*wr(5, 0))\/sqrt(462) + ((7\/12 + (2*I)\/3)*wr(5, 1))\/sqrt(33) + ((2\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(66) + ((43\/3 - (133*I)\/12)*wr(5, 1))\/sqrt(385) - ((27\/4 + (2*I)\/3)*wr(5, 1))\/sqrt(770)"
		],
		[
			6,
			1,
			"((-4\/3 + (4*I)\/3)*wr(2, 1))\/sqrt(35) - (8\/11 + (8*I)\/11)*sqrt(2\/21)*wr(4, 0) + ((8\/11 - (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 - (58*I)\/11)*sqrt(2\/105)*wr(4, 1) + (2\/11 - (2*I)\/11)*sqrt(21\/13)*wr(6, 0) - (2\/11 + (2*I)\/11)*sqrt(42\/13)*wr(6, 0) + (5\/11 - (5*I)\/11)*sqrt(2\/13)*wr(6, 1) - ((19\/33 + (5*I)\/33)*wr(6, 1))\/sqrt(13) - (17\/11 + (7*I)\/11)*sqrt(2\/65)*wr(6, 3) - (6\/11 - (6*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			6,
			2,
			"((-2*I)\/3)*sqrt(10\/21)*wr(2, 1) + (((2*I)\/3)*wr(2, 1))\/sqrt(105) - (8*sqrt(2\/7)*wr(4, 0))\/11 - (((8*I)\/11)*wr(4, 0))\/sqrt(7) - (56\/33 + (20*I)\/33)*sqrt(2\/35)*wr(4, 1) - ((16*I)\/33)*sqrt(5\/7)*wr(4, 1) - ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) - (6*sqrt(14\/13)*wr(6, 0))\/11 - ((40*I)\/33)*sqrt(2\/39)*wr(6, 1) + ((8\/11 + (56*I)\/33)*wr(6, 1))\/sqrt(39) + (24\/11 - (20*I)\/11)*sqrt(2\/195)*wr(6, 3) - ((8*I)\/11)*sqrt(5\/39)*wr(6, 3)"
		],
		[
			6,
			3,
			"((2*I)\/33)*wr(3, 0) - ((1\/11 + (4*I)\/33)*wr(3, 0))\/sqrt(2) - (34\/39 - (44*I)\/39)*sqrt(2\/77)*wr(5, 0) + ((4\/39 + (20*I)\/39)*wr(5, 0))\/sqrt(77) + (38\/3 - 2*I)*sqrt(2\/1155)*wr(5, 1) - (2\/13 + (4*I)\/39)*sqrt(2\/11)*wr(5, 1) + ((20\/39 - (4*I)\/39)*wr(5, 1))\/sqrt(11) - ((418\/39 - (340*I)\/39)*wr(5, 1))\/sqrt(1155) - (7\/143 + (61*I)\/4719)*sqrt(35\/3)*wr(7, 0) - ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) - (11\/26 - (17*I)\/78)*sqrt(5\/22)*wr(7, 1) + (19\/78 + I\/104)*sqrt(5\/11)*wr(7, 1) + (69\/143 - (241*I)\/4719)*sqrt(5\/6)*wr(7, 1) + (31\/143 - (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) + ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) + (15\/286 - (1271*I)\/9438)*sqrt(5\/2)*wr(7, 3) - (35\/858 - (615*I)\/12584)*sqrt(5)*wr(7, 3)"
		],
		[
			6,
			4,
			"(5\/9 + I\/3)*sqrt(7\/5)*wr(1, 0) - (3\/11 - I\/11)*sqrt(5\/6)*wr(3, 0) + ((5\/11 - I\/11)*wr(3, 0))\/sqrt(15) - (29\/13 + (2*I)\/13)*sqrt(5\/462)*wr(5, 0) - (51\/26 + (37*I)\/26)*sqrt(5\/231)*wr(5, 0) + (3\/13 - (2*I)\/13)*sqrt(5\/66)*wr(5, 1) + (1\/26 + (7*I)\/26)*sqrt(5\/33)*wr(5, 1) - ((191\/78 + (17*I)\/13)*wr(5, 1))\/sqrt(77) - ((389\/78 + (97*I)\/26)*wr(5, 1))\/sqrt(154) - (479\/14157 + (565*I)\/14157)*sqrt(7)*wr(7, 0) - (217\/14157 - (20*I)\/1089)*sqrt(14)*wr(7, 0) + (1789\/113256 - (1007*I)\/28314)*wr(7, 1) + ((18565\/113256 + (17125*I)\/113256)*wr(7, 1))\/sqrt(2) - ((77\/312 - (14*I)\/39)*wr(7, 1))\/sqrt(33) - ((277\/312 + (197*I)\/312)*wr(7, 1))\/sqrt(66) - (15\/8 + (5*I)\/2)*sqrt(7\/429)*wr(7, 3) + (1\/24 + I\/24)*sqrt(77\/78)*wr(7, 3) + (573\/12584 + (525*I)\/12584)*sqrt(3\/2)*wr(7, 3) + ((8669\/37752 + (493*I)\/4719)*wr(7, 3))\/sqrt(3)"
		],
		[
			6,
			5,
			"(-1\/9 + I\/11)*sqrt(2\/7)*wr(2, 1) - ((10\/33 - (2*I)\/9)*wr(2, 1))\/sqrt(7) + (6\/143 + (6*I)\/143)*sqrt(30\/7)*wr(4, 0) + (144\/143 - (16*I)\/143)*sqrt(3\/7)*wr(4, 1) - (20\/143 - (80*I)\/143)*sqrt(6\/7)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (61\/99 - (53*I)\/33)*sqrt(2\/65)*wr(6, 1) - ((18\/11 - (34*I)\/99)*wr(6, 1))\/sqrt(65) - (46\/99 + (2*I)\/99)*sqrt(2\/13)*wr(6, 3) - ((26\/99 + (98*I)\/99)*wr(6, 3))\/sqrt(13) - (56\/143 + (56*I)\/143)*sqrt(70\/51)*wr(8, 0) - (1624\/429 + (112*I)\/39)*sqrt(7\/255)*wr(8, 1) + (7\/39 - (2023*I)\/429)*sqrt(14\/255)*wr(8, 1) + (385\/117 + (49*I)\/9)*sqrt(2\/187)*wr(8, 3) + ((616\/117 + (896*I)\/117)*wr(8, 3))\/sqrt(187)"
		],
		[
			6,
			6,
			"wr(0, 0) + (4*sqrt(2\/15)*wr(2, 1))\/33 - (16*wr(2, 1))\/(33*sqrt(15)) + (36*wr(4, 0))\/143 + (24*sqrt(2\/5)*wr(4, 1))\/143 + (48*sqrt(5)*wr(4, 1))\/143 - (32*wr(6, 0))\/(11*sqrt(13)) - (112*sqrt(7\/39)*wr(6, 1))\/165 + (28*sqrt(14\/39)*wr(6, 1))\/165 - (8*sqrt(7\/195)*wr(6, 3))\/11 - (16*sqrt(14\/195)*wr(6, 3))\/11 - (56*wr(8, 0))\/(143*sqrt(17)) - (56*sqrt(2\/17)*wr(8, 1))\/715 - (168*sqrt(17)*wr(8, 1))\/715 + (56*sqrt(14\/2805)*wr(8, 3))\/13 + (56*sqrt(21\/935)*wr(8, 3))\/13"
		],
		[
			6,
			7,
			"(2\/165 - I\/33)*sqrt(2\/3)*wr(1, 0) - ((5\/11 + (2*I)\/11)*wr(1, 0))\/sqrt(3) - (10\/429 - (16*I)\/429)*sqrt(7)*wr(3, 0) + (32\/2145 + (4*I)\/429)*sqrt(14)*wr(3, 0) + (92\/195 + I\/13)*sqrt(2\/11)*wr(5, 0) + ((5\/13 - (53*I)\/39)*wr(5, 0))\/sqrt(11) + (53\/39 - (33*I)\/13)*sqrt(5\/66)*wr(5, 1) - (5\/39 - I\/13)*sqrt(7\/11)*wr(5, 1) - (4\/65 + I\/39)*sqrt(14\/11)*wr(5, 1) + ((36\/13 + (101*I)\/39)*wr(5, 1))\/sqrt(165) + (13888\/26741 - (980*I)\/6171)*sqrt(2\/15)*wr(7, 0) + ((980\/6171 - (1344*I)\/26741)*wr(7, 0))\/sqrt(15) + (112\/221 - (40*I)\/221)*sqrt(7\/55)*wr(7, 1) + (30\/221 + (21*I)\/221)*sqrt(14\/55)*wr(7, 1) - (112\/363 - (7960*I)\/26741)*sqrt(7\/15)*wr(7, 1) + (520\/6171 - (9653*I)\/26741)*sqrt(14\/15)*wr(7, 1) + ((7*I)\/17)*sqrt(10\/143)*wr(7, 3) - (2352\/26741 + (6080*I)\/80223)*sqrt(7\/5)*wr(7, 3) + (122\/26741 + (63*I)\/26741)*sqrt(70)*wr(7, 3) - (112*wr(7, 3))\/(51*sqrt(715)) + (315*sqrt(5\/92378)*wr(9, 1))\/8 - (21*sqrt(5\/46189)*wr(9, 1))\/8 + ((50715\/9724 - (6566*I)\/2431)*wr(9, 1))\/sqrt(95) + ((15911\/9724 - (5670*I)\/2431)*wr(9, 1))\/sqrt(190) - ((245\/68 - (63*I)\/34)*wr(9, 1))\/sqrt(2717) - ((567\/340 + (196*I)\/17)*wr(9, 1))\/sqrt(5434) + (7\/8 - (63*I)\/17)*sqrt(5\/2717)*wr(9, 3) - (1323\/442 - (210*I)\/221)*sqrt(21\/2090)*wr(9, 3) + (763\/884 - (315*I)\/221)*sqrt(21\/1045)*wr(9, 3) + (2331*wr(9, 3))\/(136*sqrt(27170)) - ((77\/17 - (63*I)\/34)*wr(9, 5))\/sqrt(2717) - ((567\/340 - (154*I)\/17)*wr(9, 5))\/sqrt(5434) - ((154\/17 + (315*I)\/17)*wr(9, 7))\/sqrt(13585) + ((2331\/136 + (308*I)\/17)*wr(9, 7))\/sqrt(27170) + (315*sqrt(5\/92378)*wr(9, 9))\/8"
		],
		[
			6,
			8,
			"(-106\/99 + (58*I)\/33)*sqrt(2\/35)*wr(2, 1) - ((4\/33 - (68*I)\/99)*wr(2, 1))\/sqrt(35) - (6\/143 + (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (174\/143 - (106*I)\/143)*sqrt(3\/35)*wr(4, 1) + (4\/143 - (4*I)\/143)*sqrt(30\/7)*wr(4, 1) - (4\/11 + (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (52\/495 - (12*I)\/55)*sqrt(2\/13)*wr(6, 1) + ((52\/165 - (124*I)\/495)*wr(6, 1))\/sqrt(13) + (76\/99 + (116*I)\/99)*sqrt(2\/65)*wr(6, 3) + (8\/99 + (8*I)\/99)*sqrt(13\/5)*wr(6, 3) + (56\/143 + (56*I)\/143)*sqrt(14\/51)*wr(8, 0) + (952\/2145 - (5908*I)\/2145)*sqrt(7\/51)*wr(8, 1) + (196\/2145 - (1484*I)\/2145)*sqrt(14\/51)*wr(8, 1) + (224\/117 + (224*I)\/117)*sqrt(2\/935)*wr(8, 3) + ((56\/117 + (2716*I)\/117)*wr(8, 3))\/sqrt(935)"
		],
		[
			6,
			9,
			"(28\/495 - (4*I)\/165)*sqrt(7)*wr(1, 0) + (4\/143 - (4*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((1\/55 - (277*I)\/715)*wr(3, 0))\/sqrt(3) + ((82\/65 + (12*I)\/65)*wr(5, 0))\/sqrt(231) + ((17\/13 - (27*I)\/13)*wr(5, 0))\/sqrt(462) - (34\/39 + I\/3)*sqrt(2\/385)*wr(5, 1) + (1\/2 - (29*I)\/78)*sqrt(5\/77)*wr(5, 1) - ((4\/5 - (18*I)\/65)*wr(5, 1))\/sqrt(33) - ((7\/13 + (3*I)\/13)*wr(5, 1))\/sqrt(66) - (1204\/240669 + (19964*I)\/240669)*sqrt(7\/5)*wr(7, 0) + (4564\/240669 + (4816*I)\/240669)*sqrt(14\/5)*wr(7, 0) - ((147728\/240669 - (72373*I)\/240669)*wr(7, 1))\/sqrt(5) + ((135023\/481338 + (74543*I)\/481338)*wr(7, 1))\/sqrt(10) + ((196\/663 - (371*I)\/663)*wr(7, 1))\/sqrt(165) - ((203\/102 - (161*I)\/1326)*wr(7, 1))\/sqrt(330) + (49\/102 + (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) - ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) + (7756\/80223 + (6811*I)\/80223)*sqrt(5\/3)*wr(7, 3) + ((55013\/53482 - (38507*I)\/53482)*wr(7, 3))\/sqrt(30) + (84\/17 - (63*I)\/34)*sqrt(21\/5434)*wr(9, 1) - (7\/85 - (133*I)\/85)*sqrt(21\/2717)*wr(9, 1) + (371\/4862 - (2051*I)\/4862)*sqrt(21\/190)*wr(9, 1) + (77\/442 - (133*I)\/442)*sqrt(21\/95)*wr(9, 1) - (42\/17 + (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) + ((21*I)\/17)*sqrt(105\/5434)*wr(9, 3) + ((1701\/884 - (2709*I)\/884)*wr(9, 3))\/sqrt(1045) + ((6657\/442 - (7833*I)\/442)*wr(9, 3))\/sqrt(2090) + (91\/34 - (70*I)\/17)*sqrt(21\/5434)*wr(9, 5) + (7\/340 + (497*I)\/340)*sqrt(21\/2717)*wr(9, 5) - (77\/17 - (28*I)\/17)*sqrt(21\/27170)*wr(9, 7) - (133\/34 + (35*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			6,
			10,
			"((25\/22 - (15*I)\/22)*wr(1, 0))\/sqrt(3) + (50\/429 - (10*I)\/143)*sqrt(7)*wr(3, 0) - (5\/143 + (5*I)\/429)*sqrt(14)*wr(3, 0) + ((41\/78 - (19*I)\/26)*wr(5, 0))\/sqrt(11) - ((29\/39 - (2*I)\/39)*wr(5, 0))\/sqrt(22) + (1\/13 + (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (1\/26 + (5*I)\/78)*sqrt(7\/11)*wr(5, 1) - ((191\/78 - (17*I)\/13)*wr(5, 1))\/sqrt(165) + ((43\/6 - (237*I)\/26)*wr(5, 1))\/sqrt(330) - (1792\/26741 - (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) - (3038\/80223 + (280*I)\/6171)*sqrt(10\/3)*wr(7, 0) - (313\/2652 - (293*I)\/2652)*sqrt(35\/22)*wr(7, 1) - (77\/2652 + (28*I)\/663)*sqrt(35\/11)*wr(7, 1) + (20627\/106964 - (20759*I)\/106964)*sqrt(35\/6)*wr(7, 1) + (1789\/320892 + (1007*I)\/80223)*sqrt(35\/3)*wr(7, 1) - (175\/204 - (35*I)\/204)*sqrt(5\/286)*wr(7, 3) + (133\/204 - (7*I)\/51)*sqrt(5\/143)*wr(7, 3) + (5977\/320892 + (667*I)\/320892)*sqrt(35\/2)*wr(7, 3) + (8669\/320892 - (58*I)\/4719)*sqrt(35)*wr(7, 3) + ((13349\/5304 - (4529*I)\/1768)*wr(9, 1))\/sqrt(95) + ((33173\/19448 - (99505*I)\/58344)*wr(9, 1))\/sqrt(190) + ((161\/136 - (497*I)\/408)*wr(9, 1))\/sqrt(2717) + ((791\/204 + (49*I)\/17)*wr(9, 1))\/sqrt(5434) + ((161\/16 - (175*I)\/16)*wr(9, 1))\/sqrt(230945) + ((49\/8 + 7*I)*wr(9, 1))\/sqrt(461890) - (4599\/884 - (4949*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (3773\/1768 - (5019*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((2037\/272 - (3745*I)\/816)*wr(9, 3))\/sqrt(13585) - ((9233\/408 - (105*I)\/17)*wr(9, 3))\/sqrt(27170) + ((245\/204 - (245*I)\/204)*wr(9, 5))\/sqrt(2717) + ((49\/6 - (287*I)\/204)*wr(9, 5))\/sqrt(5434) + (28\/51 - (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) - ((581\/51 + (2065*I)\/408)*wr(9, 7))\/sqrt(27170) - (42 - (357*I)\/8)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 - (21*I)\/2)*wr(9, 9))\/sqrt(230945)"
		],
		[
			6,
			11,
			"(1165\/33592 + (1011*I)\/33592)*sqrt(77\/10)*wi(10, 2) + (733\/33592 - (15*I)\/1768)*sqrt(77\/5)*wi(10, 2) - (37\/2584 - (165*I)\/2584)*sqrt(77\/130)*wi(10, 6) + (75\/5168 - (331*I)\/5168)*sqrt(77\/65)*wi(10, 6) - (15\/8 - (15*I)\/8)*sqrt(231\/8398)*wi(10, 10) + (1\/16 - I\/16)*sqrt(231\/4199)*wi(10, 10) + (109\/429 - (49*I)\/429)*sqrt(5\/6)*wr(2, 1) - (5\/429 + I\/429)*sqrt(5\/3)*wr(2, 1) - (8\/143 + (8*I)\/143)*wr(4, 0) + (4\/143 - (4*I)\/143)*sqrt(2)*wr(4, 0) + ((72\/143 - (56*I)\/143)*wr(4, 1))\/sqrt(5) + (16\/429 - (8*I)\/429)*sqrt(10)*wr(4, 1) + (140\/187 - (140*I)\/187)*sqrt(2\/13)*wr(6, 0) - ((280\/187 + (280*I)\/187)*wr(6, 0))\/sqrt(13) - (94\/561 - (2*I)\/33)*sqrt(7\/39)*wr(6, 1) - (95\/561 - (35*I)\/561)*sqrt(14\/39)*wr(6, 1) - (158\/187 + (122*I)\/187)*sqrt(7\/195)*wr(6, 3) - (6\/187 - (10*I)\/187)*sqrt(70\/39)*wr(6, 3) + (2800\/8151 - (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) - ((5600\/8151 + (5600*I)\/8151)*wr(8, 0))\/sqrt(17) - (6902\/2717 + (4018*I)\/2717)*sqrt(2\/17)*wr(8, 1) - ((5264\/2717 - (8064*I)\/2717)*wr(8, 1))\/sqrt(17) + (698\/247 + (54*I)\/19)*sqrt(42\/935)*wr(8, 3) + (144\/247 - (192*I)\/247)*sqrt(105\/187)*wr(8, 3) - (277\/8398 + (49*I)\/884)*sqrt(21\/2)*wr(10, 0) - (45\/3952 + (743*I)\/67184)*sqrt(21)*wr(10, 0) + (143\/1292 + (205*I)\/1292)*sqrt(77\/130)*wr(10, 4) - (48\/323 + (9*I)\/646)*sqrt(77\/65)*wr(10, 4) + (65\/152 + (51*I)\/152)*sqrt(231\/2210)*wr(10, 8) - (11\/38 - (7*I)\/76)*sqrt(231\/1105)*wr(10, 8)"
		],
		[
			6,
			12,
			"((-4\/33 - I\/33)*wr(1, 0))\/sqrt(5) + (1\/33 - (4*I)\/33)*sqrt(10)*wr(1, 0) - (92\/429 - (37*I)\/429)*sqrt(7\/15)*wr(3, 0) + (2\/429 + (4*I)\/33)*sqrt(70\/3)*wr(3, 0) - (17\/78 + (17*I)\/78)*sqrt(5\/66)*wr(5, 0) - (1\/3 + (8*I)\/39)*sqrt(5\/33)*wr(5, 0) + (5\/13 - (8*I)\/39)*sqrt(7\/165)*wr(5, 1) - (1\/78 - (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - ((187\/468 - (167*I)\/156)*wr(5, 1))\/sqrt(11) - ((5\/39 + (64*I)\/117)*wr(5, 1))\/sqrt(22) - (56\/7293 + (6412*I)\/240669)*wr(7, 0) + (3206\/240669 + (3598*I)\/80223)*sqrt(2)*wr(7, 0) - (7\/442 + (38*I)\/221)*sqrt(7\/66)*wr(7, 1) - (131\/884 - (7*I)\/52)*sqrt(7\/33)*wr(7, 1) - (35\/14586 - (1964*I)\/240669)*sqrt(7\/2)*wr(7, 1) - (127\/74052 + (9667*I)\/320892)*sqrt(7)*wr(7, 1) + (7\/4862 - (1674*I)\/26741)*sqrt(21\/2)*wr(7, 3) - (2647\/106964 + (805*I)\/106964)*sqrt(21)*wr(7, 3) + ((175\/68 - (35*I)\/68)*wr(7, 3))\/sqrt(429) + (7*wr(7, 3))\/(34*sqrt(858)) + (7*sqrt(3\/92378)*wr(9, 1))\/4 - (105*sqrt(3\/46189)*wr(9, 1))\/8 - (35\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) - (2205\/4862 + (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) - ((35\/572 + (329*I)\/374)*wr(9, 1))\/sqrt(57) - ((945\/68 + (406*I)\/17)*wr(9, 1))\/sqrt(40755) + (315*sqrt(3\/2717)*wr(9, 3))\/136 - (35\/442 + (35*I)\/34)*sqrt(7\/418)*wr(9, 3) + (315\/442 - (1267*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((385\/68 + (497*I)\/34)*wr(9, 3))\/sqrt(16302) + (21\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) - (63\/68 + (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) + (315\/136 - (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) + ((21\/34 - (497*I)\/34)*wr(9, 7))\/sqrt(16302) - (105*sqrt(3\/46189)*wr(9, 9))\/8"
		],
		[
			6,
			13,
			"(77\/4199 + (106*I)\/4199)*sqrt(231\/2)*wi(10, 2) + (33\/4199 + (21*I)\/4199)*sqrt(231)*wi(10, 2) + (1\/323 + (18*I)\/323)*sqrt(231\/13)*wi(10, 6) - (11\/323 + (7*I)\/323)*sqrt(462\/13)*wi(10, 6) - (8\/1287 - (28*I)\/1287)*wr(2, 1) - (31\/1287 - (10*I)\/1287)*sqrt(2)*wr(2, 1) + (8*sqrt(30)*wr(4, 0))\/143 - (40\/143 + (140*I)\/429)*sqrt(2\/3)*wr(4, 1) - ((20\/429 + (40*I)\/143)*wr(4, 1))\/sqrt(3) - (28*sqrt(30\/13)*wr(6, 0))\/187 - (172\/1683 - (212*I)\/1683)*sqrt(7\/65)*wr(6, 1) - (344\/1683 - (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) + (8\/561 - (16*I)\/51)*sqrt(7\/13)*wr(6, 3) - (4\/561 + (52*I)\/561)*sqrt(14\/13)*wr(6, 3) - (224*sqrt(10\/51)*wr(8, 0))\/2717 + (18676\/2717 + (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) + ((448\/2717 - (4648*I)\/2717)*wr(8, 1))\/sqrt(255) + (224\/247 + (184*I)\/247)*sqrt(7\/187)*wr(8, 3) - (268\/247 + (616*I)\/247)*sqrt(14\/187)*wr(8, 3) - (11*sqrt(35)*wr(10, 0))\/4199 - (3\/323 + (11*I)\/4199)*sqrt(70)*wr(10, 0) + (12\/323 + (4*I)\/323)*sqrt(231\/13)*wr(10, 4) + (2*sqrt(462\/13)*wr(10, 4))\/323 + (6\/19 - (2*I)\/19)*sqrt(77\/221)*wr(10, 8) - (sqrt(154\/221)*wr(10, 8))\/19"
		],
		[
			7,
			0,
			"(8\/11 + (8*I)\/11)*sqrt(2\/21)*wr(4, 0) + ((8\/11 - (8*I)\/11)*wr(4, 0))\/sqrt(21) - (2\/11 + (6*I)\/11)*sqrt(14\/15)*wr(4, 1) + (2\/11 - (2*I)\/11)*sqrt(21\/13)*wr(6, 0) + (2\/11 + (2*I)\/11)*sqrt(42\/13)*wr(6, 0) + (10\/33 - (20*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((1\/33 + (23*I)\/33)*wr(6, 1))\/sqrt(13) + (1 + (13*I)\/11)*sqrt(2\/65)*wr(6, 3) - (4\/11 - (8*I)\/11)*sqrt(5\/13)*wr(6, 3)"
		],
		[
			7,
			1,
			"((-1\/33 + I\/33)*wr(3, 0))\/sqrt(3) + ((37\/33 - (17*I)\/11)*wr(3, 0))\/sqrt(6) + ((137\/39 + (505*I)\/156)*wr(5, 0))\/sqrt(231) + ((185\/78 - (58*I)\/13)*wr(5, 0))\/sqrt(462) - ((1\/13 + (61*I)\/52)*wr(5, 1))\/sqrt(33) + ((7\/26 - (16*I)\/13)*wr(5, 1))\/sqrt(66) + ((1829\/156 - (178*I)\/13)*wr(5, 1))\/sqrt(385) + ((229\/39 + (241*I)\/156)*wr(5, 1))\/sqrt(770) - (46\/1573 - (46*I)\/1573)*sqrt(35)*wr(7, 0) - (2\/13 + (2*I)\/13)*sqrt(3\/55)*wr(7, 1) - (1\/13 - I\/13)*sqrt(30\/11)*wr(7, 1) + (46\/1573 - (46*I)\/1573)*sqrt(10)*wr(7, 1) - (2\/143 + (2*I)\/143)*sqrt(3\/5)*wr(7, 3) - (149\/1573 - (149*I)\/1573)*sqrt(30)*wr(7, 3)"
		],
		[
			7,
			2,
			"((-2*I)\/99)*wr(3, 0) - ((1\/9 + (4*I)\/33)*wr(3, 0))\/sqrt(2) - (28\/117 - (44*I)\/39)*sqrt(2\/77)*wr(5, 0) - ((4\/39 - (82*I)\/117)*wr(5, 0))\/sqrt(77) - (38\/3 + (15*I)\/13)*sqrt(2\/1155)*wr(5, 1) - (20\/39 + (4*I)\/39)*sqrt(2\/11)*wr(5, 1) - ((20\/39 + (22*I)\/39)*wr(5, 1))\/sqrt(11) + ((28\/39 + (340*I)\/39)*wr(5, 1))\/sqrt(1155) + (7\/143 - (5*I)\/1573)*sqrt(35\/3)*wr(7, 0) - ((47*I)\/1573)*sqrt(70\/3)*wr(7, 0) + (11\/26 + (3*I)\/26)*sqrt(5\/22)*wr(7, 1) - (31\/143 + (6893*I)\/12584)*sqrt(5\/3)*wr(7, 1) - (23\/143 + (37*I)\/1573)*sqrt(15\/2)*wr(7, 1) + ((3\/26 + (5*I)\/104)*wr(7, 1))\/sqrt(55) + ((5*I)\/8)*sqrt(35\/143)*wr(7, 3) - (15\/286 + (269*I)\/3146)*sqrt(5\/2)*wr(7, 3) + ((93\/286 + (3075*I)\/12584)*wr(7, 3))\/sqrt(5)"
		],
		[
			7,
			3,
			"((2*I)\/33)*sqrt(5\/21)*wr(2, 1) + (4\/33 - (2*I)\/3)*sqrt(10\/21)*wr(2, 1) + (8*sqrt(2\/7)*wr(4, 0))\/11 - (((8*I)\/11)*wr(4, 0))\/sqrt(7) + (56\/33 - (32*I)\/33)*sqrt(2\/35)*wr(4, 1) + (8\/33 - (16*I)\/33)*sqrt(5\/7)*wr(4, 1) - ((6*I)\/11)*sqrt(7\/13)*wr(6, 0) + (6*sqrt(14\/13)*wr(6, 0))\/11 - (2\/33 + (40*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((8\/11 - (8*I)\/33)*wr(6, 1))\/sqrt(39) - (8\/11 + (4*I)\/11)*sqrt(6\/65)*wr(6, 3) + (4\/11 - (8*I)\/11)*sqrt(5\/39)*wr(6, 3) + ((40*I)\/143)*sqrt(7\/17)*wr(8, 1) - (8*sqrt(14\/17)*wr(8, 1))\/143 - ((40*I)\/13)*sqrt(5\/561)*wr(8, 3) + (8*sqrt(10\/561)*wr(8, 3))\/13"
		],
		[
			7,
			4,
			"(1\/3 + (13*I)\/99)*sqrt(2\/7)*wr(2, 1) - (8*wr(2, 1))\/(99*sqrt(7)) + (6\/143 + (6*I)\/143)*sqrt(30\/7)*wr(4, 0) + (10\/13 + (70*I)\/143)*sqrt(2\/21)*wr(4, 1) + ((160\/143 + (640*I)\/143)*wr(4, 1))\/sqrt(21) + (4\/11 + (4*I)\/11)*sqrt(70\/39)*wr(6, 0) - (59\/33 - (43*I)\/99)*sqrt(2\/65)*wr(6, 1) - ((68\/99 + (20*I)\/33)*wr(6, 1))\/sqrt(65) - (4\/33 + (4*I)\/11)*sqrt(2\/13)*wr(6, 3) - ((6\/11 - (2*I)\/11)*wr(6, 3))\/sqrt(13) - (56\/143 + (56*I)\/143)*sqrt(70\/51)*wr(8, 0) - (292\/143 + (60*I)\/13)*sqrt(7\/255)*wr(8, 1) - (63\/13 - (7*I)\/143)*sqrt(14\/255)*wr(8, 1) + (77\/13 + (49*I)\/13)*sqrt(2\/187)*wr(8, 3) + ((60\/13 + (108*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			7,
			5,
			"(1\/3 + (5*I)\/9)*sqrt(7\/5)*wr(1, 0) + (10\/143 - (16*I)\/143)*sqrt(10\/3)*wr(3, 0) + ((12\/143 + (40*I)\/143)*wr(3, 0))\/sqrt(15) - (41\/26 + (47*I)\/26)*sqrt(5\/231)*wr(5, 0) + (4\/13 - (5*I)\/13)*sqrt(15\/154)*wr(5, 0) + (8\/39 + (23*I)\/39)*sqrt(5\/66)*wr(5, 1) + ((4\/13 - (5*I)\/6)*wr(5, 1))\/sqrt(77) - ((109\/26 + (353*I)\/78)*wr(5, 1))\/sqrt(154) + ((181\/78 - (61*I)\/78)*wr(5, 1))\/sqrt(165) - (749\/14157 + (295*I)\/14157)*sqrt(7)*wr(7, 0) + (32\/1287 - (125*I)\/14157)*sqrt(14)*wr(7, 0) - (125\/2574 - (317*I)\/113256)*wr(7, 1) + ((20069\/113256 + (5207*I)\/37752)*wr(7, 1))\/sqrt(2) - ((665\/1326 + (5873*I)\/5304)*wr(7, 1))\/sqrt(33) - ((1877\/5304 + (6181*I)\/5304)*wr(7, 1))\/sqrt(66) - (15\/34 - (25*I)\/136)*sqrt(7\/429)*wr(7, 3) + (1\/24 + I\/24)*sqrt(77\/78)*wr(7, 3) + ((199\/14586 + (89081*I)\/641784)*wr(7, 3))\/sqrt(3) - ((83195\/641784 - (251189*I)\/641784)*wr(7, 3))\/sqrt(6) + (28\/17 - (28*I)\/17)*sqrt(7\/40755)*wr(9, 1) - (35\/2 + (35*I)\/2)*sqrt(21\/92378)*wr(9, 1) + (21\/34 + (21*I)\/34)*sqrt(105\/5434)*wr(9, 1) - (35\/34 + (35*I)\/34)*sqrt(7\/16302)*wr(9, 3) + ((28\/221 - (28*I)\/221)*wr(9, 3))\/sqrt(209) + ((315\/442 + (315*I)\/442)*wr(9, 3))\/sqrt(418)"
		],
		[
			7,
			6,
			"(2\/165 + I\/33)*sqrt(2\/3)*wr(1, 0) - ((5\/11 - (2*I)\/11)*wr(1, 0))\/sqrt(3) - (10\/429 + (16*I)\/429)*sqrt(7)*wr(3, 0) + (32\/2145 - (4*I)\/429)*sqrt(14)*wr(3, 0) + (92\/195 - I\/13)*sqrt(2\/11)*wr(5, 0) + ((5\/13 + (53*I)\/39)*wr(5, 0))\/sqrt(11) + (53\/39 + (33*I)\/13)*sqrt(5\/66)*wr(5, 1) - (5\/39 + I\/13)*sqrt(7\/11)*wr(5, 1) - (4\/65 - I\/39)*sqrt(14\/11)*wr(5, 1) + ((36\/13 - (101*I)\/39)*wr(5, 1))\/sqrt(165) + (13888\/26741 + (980*I)\/6171)*sqrt(2\/15)*wr(7, 0) + ((980\/6171 + (1344*I)\/26741)*wr(7, 0))\/sqrt(15) + (112\/221 + (40*I)\/221)*sqrt(7\/55)*wr(7, 1) + (30\/221 - (21*I)\/221)*sqrt(14\/55)*wr(7, 1) - (112\/363 + (7960*I)\/26741)*sqrt(7\/15)*wr(7, 1) + (520\/6171 + (9653*I)\/26741)*sqrt(14\/15)*wr(7, 1) - ((7*I)\/17)*sqrt(10\/143)*wr(7, 3) - (2352\/26741 - (6080*I)\/80223)*sqrt(7\/5)*wr(7, 3) + (122\/26741 - (63*I)\/26741)*sqrt(70)*wr(7, 3) - (112*wr(7, 3))\/(51*sqrt(715)) + (315*sqrt(5\/92378)*wr(9, 1))\/8 - (21*sqrt(5\/46189)*wr(9, 1))\/8 + ((50715\/9724 + (6566*I)\/2431)*wr(9, 1))\/sqrt(95) + ((15911\/9724 + (5670*I)\/2431)*wr(9, 1))\/sqrt(190) - ((245\/68 + (63*I)\/34)*wr(9, 1))\/sqrt(2717) - ((567\/340 - (196*I)\/17)*wr(9, 1))\/sqrt(5434) + (7\/8 + (63*I)\/17)*sqrt(5\/2717)*wr(9, 3) - (1323\/442 + (210*I)\/221)*sqrt(21\/2090)*wr(9, 3) + (763\/884 + (315*I)\/221)*sqrt(21\/1045)*wr(9, 3) + (2331*wr(9, 3))\/(136*sqrt(27170)) - ((77\/17 + (63*I)\/34)*wr(9, 5))\/sqrt(2717) - ((567\/340 + (154*I)\/17)*wr(9, 5))\/sqrt(5434) - ((154\/17 - (315*I)\/17)*wr(9, 7))\/sqrt(13585) + ((2331\/136 - (308*I)\/17)*wr(9, 7))\/sqrt(27170) + (315*sqrt(5\/92378)*wr(9, 9))\/8"
		],
		[
			7,
			7,
			"(183*sqrt(7\/55)*wi(10, 2))\/16796 - (3447*sqrt(7\/1430)*wi(10, 6))\/1292 + (75*sqrt(21\/92378)*wi(10, 10))\/4 + wr(0, 0) + (4*sqrt(2\/15)*wr(2, 1))\/33 - (112*wr(2, 1))\/(429*sqrt(15)) + (36*wr(4, 0))\/143 + (56*sqrt(2\/5)*wr(4, 1))\/143 + (48*sqrt(5)*wr(4, 1))\/143 - (32*wr(6, 0))\/(11*sqrt(13)) + (64*sqrt(7\/39)*wr(6, 1))\/2805 + (28*sqrt(14\/39)*wr(6, 1))\/165 - (8*sqrt(7\/195)*wr(6, 3))\/11 - (128*sqrt(14\/195)*wr(6, 3))\/187 - (56*wr(8, 0))\/(143*sqrt(17)) - (56*sqrt(2\/17)*wr(8, 1))\/715 - (26376*wr(8, 1))\/(13585*sqrt(17)) + (56*sqrt(14\/2805)*wr(8, 3))\/13 + (1176*sqrt(21\/935)*wr(8, 3))\/247 - (369*sqrt(21\/2)*wr(10, 0))\/16796 - (111*sqrt(91\/55)*wr(10, 4))\/646 + (21*sqrt(231\/1105)*wr(10, 8))\/76"
		],
		[
			7,
			8,
			"(4\/165 - (28*I)\/495)*sqrt(7)*wr(1, 0) - (1\/143 + (9*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((152\/715 + (112*I)\/715)*wr(3, 0))\/sqrt(3) - ((62\/65 + (32*I)\/65)*wr(5, 0))\/sqrt(231) + ((7\/13 - (37*I)\/13)*wr(5, 0))\/sqrt(462) - (32\/39 - (79*I)\/39)*sqrt(2\/385)*wr(5, 1) - (7\/78 + (25*I)\/26)*sqrt(5\/77)*wr(5, 1) + ((136\/195 - (34*I)\/195)*wr(5, 1))\/sqrt(33) - ((11\/39 - I\/39)*wr(5, 1))\/sqrt(66) + (4324\/240669 + (16844*I)\/240669)*sqrt(7\/5)*wr(7, 0) + (3004\/240669 + (296*I)\/21879)*sqrt(14\/5)*wr(7, 0) - ((88013\/240669 - (12008*I)\/21879)*wr(7, 1))\/sqrt(5) - ((11983\/481338 + (65861*I)\/160446)*wr(7, 1))\/sqrt(10) + ((1787\/1326 + (653*I)\/1326)*wr(7, 1))\/sqrt(165) + ((1679\/1326 + (47*I)\/78)*wr(7, 1))\/sqrt(330) - (49\/102 + (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) - ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) + (515\/160446 - (125*I)\/14586)*sqrt(5\/3)*wr(7, 3) - ((88879\/160446 - (39361*I)\/160446)*wr(7, 3))\/sqrt(30) - (259\/85 + (7*I)\/5)*sqrt(7\/8151)*wr(9, 1) + (7\/2 + (7*I)\/2)*sqrt(105\/92378)*wr(9, 1) + (49\/17 - (133*I)\/34)*sqrt(21\/5434)*wr(9, 1) + (2051\/4862 - (371*I)\/4862)*sqrt(21\/190)*wr(9, 1) + (133\/442 - (77*I)\/442)*sqrt(21\/95)*wr(9, 1) + (42\/17 + (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) - (7\/2 - (7*I)\/34)*sqrt(35\/16302)*wr(9, 3) + ((3269\/884 - (133*I)\/52)*wr(9, 3))\/sqrt(1045) + ((4179\/221 - (3066*I)\/221)*wr(9, 3))\/sqrt(2090) + (70\/17 - (91*I)\/34)*sqrt(21\/5434)*wr(9, 5) - (497\/340 + (7*I)\/340)*sqrt(21\/2717)*wr(9, 5) - (28\/17 - (77*I)\/17)*sqrt(21\/27170)*wr(9, 7) + (35\/34 + (133*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			7,
			9,
			"(-189\/4199 - (189*I)\/4199)*sqrt(6\/55)*wi(10, 2) - (189\/4199 - (189*I)\/4199)*sqrt(15\/11)*wi(10, 2) + (126\/323 + (126*I)\/323)*sqrt(3\/715)*wi(10, 6) + (63\/323 - (63*I)\/323)*sqrt(30\/143)*wi(10, 6) - (92\/1287 + (4*I)\/429)*sqrt(7\/5)*wr(2, 1) - (98\/429 - (226*I)\/1287)*sqrt(14\/5)*wr(2, 1) + (6\/143 + (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (2\/11 - (94*I)\/143)*sqrt(7\/15)*wr(4, 1) + (4\/143 - (4*I)\/143)*sqrt(70\/3)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (316\/935 + (124*I)\/8415)*sqrt(2\/13)*wr(6, 1) + ((1148\/8415 - (188*I)\/935)*wr(6, 1))\/sqrt(13) - (764\/561 + (108*I)\/187)*sqrt(2\/65)*wr(6, 3) + ((152\/187 + (152*I)\/187)*wr(6, 3))\/sqrt(65) - (56\/143 + (56*I)\/143)*sqrt(14\/51)*wr(8, 0) + (18704\/13585 + (12684*I)\/13585)*sqrt(7\/51)*wr(8, 1) + (3528\/13585 - (7112*I)\/13585)*sqrt(14\/51)*wr(8, 1) + (644\/247 + (644*I)\/247)*sqrt(2\/935)*wr(8, 3) - (336\/247 + (196*I)\/247)*sqrt(11\/85)*wr(8, 3) - (63\/8398 + (63*I)\/8398)*wr(10, 0) - ((315\/8398 - (315*I)\/8398)*wr(10, 0))\/sqrt(2) + (63\/323 + (63*I)\/323)*sqrt(6\/715)*wr(10, 4) + (63\/323 - (63*I)\/323)*sqrt(15\/143)*wr(10, 4) - (63\/38 - (63*I)\/38)*sqrt(5\/2431)*wr(10, 8) - ((63\/19 + (63*I)\/19)*wr(10, 8))\/sqrt(24310)"
		],
		[
			7,
			10,
			"(-597\/1768 - (12593*I)\/33592)*sqrt(7\/110)*wi(10, 2) - (8\/4199 + (5631*I)\/16796)*sqrt(7\/55)*wi(10, 2) + (12\/323 + (61*I)\/68)*sqrt(7\/1430)*wi(10, 6) + (4055\/5168 - (1239*I)\/5168)*sqrt(7\/715)*wi(10, 6) - (20 - (85*I)\/4)*sqrt(21\/92378)*wi(10, 10) + (5\/16 - (5*I)\/16)*sqrt(21\/46189)*wi(10, 10) - (23\/429 + (37*I)\/429)*sqrt(5\/6)*wr(2, 1) - (19\/429 + (5*I)\/143)*sqrt(5\/3)*wr(2, 1) + (8\/143 + (8*I)\/143)*wr(4, 0) + (4\/143 - (4*I)\/143)*sqrt(2)*wr(4, 0) - ((64\/143 - (48*I)\/143)*wr(4, 1))\/sqrt(5) - (4\/143 + (12*I)\/143)*sqrt(10)*wr(4, 1) + (140\/187 - (140*I)\/187)*sqrt(2\/13)*wr(6, 0) + ((280\/187 + (280*I)\/187)*wr(6, 0))\/sqrt(13) - (218\/561 + (30*I)\/187)*sqrt(7\/39)*wr(6, 1) - (23\/561 - (83*I)\/561)*sqrt(14\/39)*wr(6, 1) + (46\/561 + (122*I)\/561)*sqrt(35\/39)*wr(6, 3) - (62\/561 + (14*I)\/561)*sqrt(70\/39)*wr(6, 3) + (2800\/8151 - (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) + ((5600\/8151 + (5600*I)\/8151)*wr(8, 0))\/sqrt(17) + (11326\/8151 + (21434*I)\/8151)*sqrt(2\/17)*wr(8, 1) - ((29764\/8151 - (10220*I)\/8151)*wr(8, 1))\/sqrt(17) + (1540\/741 - (1484*I)\/741)*sqrt(35\/561)*wr(8, 3) - (1246\/741 + (98*I)\/57)*sqrt(70\/561)*wr(8, 3) + (1659\/33592 + (905*I)\/33592)*sqrt(21\/2)*wr(10, 0) + (761\/67184 + (747*I)\/67184)*sqrt(21)*wr(10, 0) - (2105\/1292 + (1723*I)\/1292)*sqrt(7\/1430)*wr(10, 4) + (637\/1292 + (2551*I)\/1292)*sqrt(7\/715)*wr(10, 4) - (591\/152 + (685*I)\/152)*sqrt(21\/24310)*wr(10, 8) - (317\/152 - (321*I)\/152)*sqrt(21\/12155)*wr(10, 8)"
		],
		[
			7,
			11,
			"((15\/22 - (25*I)\/22)*wr(1, 0))\/sqrt(3) + (10\/117 - (10*I)\/99)*sqrt(7)*wr(3, 0) + (2\/117 + (38*I)\/1287)*sqrt(14)*wr(3, 0) + ((2867\/3978 - (2131*I)\/3978)*wr(5, 0))\/sqrt(11) + ((514\/1989 + (863*I)\/1989)*wr(5, 0))\/sqrt(22) + (22\/663 - (107*I)\/663)*sqrt(7\/22)*wr(5, 1) + (205\/1326 + (57*I)\/442)*sqrt(7\/11)*wr(5, 1) + ((19\/221 + (1399*I)\/1326)*wr(5, 1))\/sqrt(165) + ((3989\/442 - (9623*I)\/1326)*wr(5, 1))\/sqrt(330) - (1792\/26741 - (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) + (28\/1573 + (266*I)\/26741)*sqrt(30)*wr(7, 0) - (1541\/16796 - (2297*I)\/16796)*sqrt(35\/22)*wr(7, 1) - (63\/4199 - (1449*I)\/16796)*sqrt(35\/11)*wr(7, 1) + (20759\/106964 - (20627*I)\/106964)*sqrt(35\/6)*wr(7, 1) - (397\/26741 + (27*I)\/8228)*sqrt(35\/3)*wr(7, 1) - (35\/76 - (735*I)\/1292)*sqrt(5\/286)*wr(7, 3) - (63\/323 + (413*I)\/1292)*sqrt(5\/143)*wr(7, 3) + (889\/156332 - (22073*I)\/2032316)*sqrt(35\/2)*wr(7, 3) + (167\/508079 - (30593*I)\/2032316)*sqrt(35)*wr(7, 3) + (8 - (85*I)\/8)*sqrt(5\/92378)*wr(9, 1) + ((239\/1768 - (479*I)\/5304)*wr(9, 1))\/sqrt(95) + ((99505\/58344 - (33173*I)\/19448)*wr(9, 1))\/sqrt(190) - ((247\/408 + (409*I)\/136)*wr(9, 1))\/sqrt(2717) + ((74\/17 - (2267*I)\/204)*wr(9, 1))\/sqrt(5434) + ((479\/16 + (143*I)\/16)*wr(9, 1))\/sqrt(230945) + (41\/52 - (1047*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (4035\/1768 - (4757*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((107\/16 - (4399*I)\/816)*wr(9, 3))\/sqrt(13585) + ((436\/51 + (1075*I)\/136)*wr(9, 3))\/sqrt(27170) + ((245\/204 - (245*I)\/204)*wr(9, 5))\/sqrt(2717) - ((703\/204 + (169*I)\/51)*wr(9, 5))\/sqrt(5434) + (28\/51 - (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) + ((3055\/408 + (1829*I)\/204)*wr(9, 7))\/sqrt(27170) - (27\/8 - (3*I)\/4)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 - (21*I)\/2)*wr(9, 9))\/sqrt(230945) - (8 - 8*I)*sqrt(11\/96577)*wr(11, 1) - (1 + I)*sqrt(22\/96577)*wr(11, 1) - (24\/323 - (24*I)\/323)*sqrt(11\/299)*wr(11, 1) + (18\/323 + (18*I)\/323)*sqrt(22\/299)*wr(11, 1) + (15\/68 - (15*I)\/68)*sqrt(33\/46)*wr(11, 1) - (8\/19 - (8*I)\/19)*sqrt(33\/25415)*wr(11, 3) - (1\/19 + I\/19)*sqrt(66\/25415)*wr(11, 3) - (1267\/1292 - (1267*I)\/1292)*sqrt(231\/2990)*wr(11, 3) + (6\/323 + (6*I)\/323)*sqrt(231\/1495)*wr(11, 3) + (15\/136 - (15*I)\/136)*sqrt(11\/299)*wr(11, 5) - (3\/8 - (3*I)\/8)*sqrt(165\/5083)*wr(11, 7) - (15\/8 - (15*I)\/8)*sqrt(11\/96577)*wr(11, 9) + (165\/8 - (165*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			7,
			12,
			"(-79\/646 + (1166*I)\/4199)*sqrt(21\/22)*wi(10, 2) - (363\/4199 - (174*I)\/4199)*sqrt(21\/11)*wi(10, 2) - (267\/1292 - (198*I)\/323)*sqrt(21\/143)*wi(10, 6) + (121\/323 - (58*I)\/323)*sqrt(42\/143)*wi(10, 6) - (15*sqrt(35\/46189)*wi(10, 10))\/4 + (8\/1287 - (4*I)\/429)*wr(2, 1) - (1\/11 - (10*I)\/1287)*sqrt(2)*wr(2, 1) - (8*sqrt(30)*wr(4, 0))\/143 + (40\/143 - (60*I)\/143)*sqrt(2\/3)*wr(4, 1) - ((92\/143 + (40*I)\/143)*wr(4, 1))\/sqrt(3) + (28*sqrt(30\/13)*wr(6, 0))\/187 + (172\/1683 - (8*I)\/561)*sqrt(7\/65)*wr(6, 1) + (12\/187 + (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) + (16\/187 - (16*I)\/51)*sqrt(7\/13)*wr(6, 3) + (4\/561 + (8*I)\/51)*sqrt(14\/13)*wr(6, 3) + (224*sqrt(10\/51)*wr(8, 0))\/2717 - (2072\/2717 - (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) - ((448\/2717 + (16884*I)\/2717)*wr(8, 1))\/sqrt(255) - (224\/247 - (1540*I)\/741)*sqrt(7\/187)*wr(8, 3) - (56\/247 + (616*I)\/247)*sqrt(14\/187)*wr(8, 3) + (6\/323 - (63*I)\/8398)*sqrt(35\/2)*wr(10, 0) + (231*sqrt(35)*wr(10, 0))\/16796 - (61*sqrt(21\/286)*wr(10, 4))\/323 - (132\/323 - (63*I)\/323)*sqrt(21\/143)*wr(10, 4) + (111*sqrt(7\/4862)*wr(10, 8))\/38 - (66\/19 + (63*I)\/38)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			7,
			13,
			"((4\/33 - I\/33)*wr(1, 0))\/sqrt(5) - (1\/33 + (4*I)\/33)*sqrt(10)*wr(1, 0) + (92\/429 + (61*I)\/1287)*sqrt(7\/15)*wr(3, 0) - (8\/1287 - (4*I)\/33)*sqrt(70\/3)*wr(3, 0) + (155\/3978 - (17*I)\/78)*sqrt(5\/66)*wr(5, 0) + (1\/3 - (164*I)\/1989)*sqrt(5\/33)*wr(5, 0) - (23\/1326 - (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - (1\/13 + (4*I)\/51)*sqrt(35\/33)*wr(5, 1) + ((1043\/7956 + (167*I)\/156)*wr(5, 1))\/sqrt(11) + ((5\/39 - (356*I)\/1989)*wr(5, 1))\/sqrt(22) + (56\/7293 - (9436*I)\/80223)*wr(7, 0) - (4718\/80223 - (3598*I)\/80223)*sqrt(2)*wr(7, 0) + (7\/442 - (90*I)\/323)*sqrt(7\/66)*wr(7, 1) + (3105\/16796 + (7*I)\/52)*sqrt(7\/33)*wr(7, 1) + (35\/14586 + (2740*I)\/80223)*sqrt(7\/2)*wr(7, 1) + (4721\/320892 - (9667*I)\/320892)*sqrt(7)*wr(7, 1) - (7\/4862 + (58286*I)\/508079)*sqrt(21\/2)*wr(7, 3) - (82131\/2032316 + (805*I)\/106964)*sqrt(21)*wr(7, 3) - ((525\/1292 + (35*I)\/68)*wr(7, 3))\/sqrt(429) - (7*wr(7, 3))\/(34*sqrt(858)) - (83*sqrt(3\/92378)*wr(9, 1))\/4 + (105*sqrt(3\/46189)*wr(9, 1))\/8 + (599\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) + (189\/68 - (86*I)\/17)*sqrt(5\/8151)*wr(9, 1) + (2205\/4862 - (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) + ((35\/572 - (329*I)\/374)*wr(9, 1))\/sqrt(57) - (315*sqrt(3\/2717)*wr(9, 3))\/136 + (249\/442 - (35*I)\/34)*sqrt(7\/418)*wr(9, 3) - (315\/442 + (275*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((43\/68 + (497*I)\/34)*wr(9, 3))\/sqrt(16302) - (21\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) + (63\/68 - (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (315\/136 + (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) - ((21\/34 + (497*I)\/34)*wr(9, 7))\/sqrt(16302) + (105*sqrt(3\/46189)*wr(9, 9))\/8 + sqrt(165\/96577)*wr(11, 1) - (2*sqrt(165\/299)*wr(11, 1))\/323 - ((80*I)\/323)*sqrt(330\/299)*wr(11, 1) + (3*sqrt(11\/5083)*wr(11, 3))\/19 - ((80*I)\/323)*sqrt(77\/299)*wr(11, 3) - (sqrt(154\/299)*wr(11, 3))\/323"
		],
		[
			8,
			0,
			"(-5\/9 + (2*I)\/27)*sqrt(2\/7)*wr(3, 0) - ((11\/54 - (2*I)\/9)*wr(3, 0))\/sqrt(7) + ((37\/27 - (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 + (5*I)\/27)*wr(5, 0))\/sqrt(22) - (I\/9)*sqrt(7\/22)*wr(5, 1) + (1\/9 + I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 + (7*I)\/6)*wr(5, 1))\/sqrt(165) + ((41\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(330)"
		],
		[
			8,
			1,
			"((8*I)\/21)*sqrt(2\/15)*wr(2, 1) + (2*sqrt(5\/3)*wr(2, 1))\/7 + (4*wr(4, 0))\/33 + ((2*I)\/33)*sqrt(2)*wr(4, 0) - ((32\/99 + (130*I)\/693)*wr(4, 1))\/sqrt(5) - (10\/63 - (2*I)\/9)*sqrt(10)*wr(4, 1) - ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) - (48*wr(6, 0))\/(11*sqrt(13)) + (6\/11 - (13*I)\/33)*sqrt(14\/39)*wr(6, 1) + (36\/11 - (10*I)\/11)*sqrt(7\/195)*wr(6, 3)"
		],
		[
			8,
			2,
			"(2\/63 - (16*I)\/21)*sqrt(2\/5)*wr(2, 1) + ((2*I)\/63)*sqrt(5)*wr(2, 1) - (12\/77 - (12*I)\/77)*sqrt(3)*wr(4, 0) - (6\/77 + (6*I)\/77)*sqrt(6)*wr(4, 0) - (2\/33 + (34*I)\/231)*sqrt(10\/3)*wr(4, 1) - ((152\/231 - (232*I)\/231)*wr(4, 1))\/sqrt(15) + (14\/11 + (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 - (28*I)\/11)*wr(6, 0))\/sqrt(39) + (10\/33 - (20*I)\/99)*sqrt(7\/13)*wr(6, 1) + (5\/99 - I\/11)*sqrt(14\/13)*wr(6, 1) + (14\/33 - (14*I)\/33)*sqrt(7\/65)*wr(6, 3) + (2\/33 - (8*I)\/33)*sqrt(70\/13)*wr(6, 3)"
		],
		[
			8,
			3,
			"(4\/11 - (8*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((1\/11 - (17*I)\/11)*wr(3, 0))\/sqrt(21) + ((145\/182 + (289*I)\/182)*wr(5, 0))\/sqrt(33) - ((99\/91 - (139*I)\/91)*wr(5, 0))\/sqrt(66) - ((339\/182 - (2227*I)\/1638)*wr(5, 1))\/sqrt(55) + ((1291\/546 + (3259*I)\/546)*wr(5, 1))\/sqrt(110) + ((115\/78 - (157*I)\/78)*wr(5, 1))\/sqrt(231) + ((47\/39 - (23*I)\/39)*wr(5, 1))\/sqrt(462) - (98\/1573 + (98*I)\/1573)*sqrt(5)*wr(7, 0) - (322\/14157 - (560*I)\/14157)*sqrt(10)*wr(7, 0) - (4\/39 - (5*I)\/39)*sqrt(35\/33)*wr(7, 1) - (2\/13 + I\/13)*sqrt(70\/33)*wr(7, 1) + (488\/14157 - (58*I)\/1089)*sqrt(35)*wr(7, 1) + (80\/1573 + (58*I)\/1573)*sqrt(70)*wr(7, 1) + (76\/4719 - (59*I)\/4719)*sqrt(35\/3)*wr(7, 3) + (50\/1573 - (5*I)\/1573)*sqrt(70\/3)*wr(7, 3)"
		],
		[
			8,
			4,
			"(1\/9 + (4*I)\/9)*sqrt(5\/3)*wr(1, 0) - ((4\/9 - I\/9)*wr(1, 0))\/sqrt(30) - (26\/33 + I\/3)*sqrt(2\/35)*wr(3, 0) - (4\/33 + (14*I)\/33)*sqrt(5\/7)*wr(3, 0) - (1\/6 - (23*I)\/91)*sqrt(5\/22)*wr(5, 0) + (37\/364 + (49*I)\/156)*sqrt(5\/11)*wr(5, 0) + (7\/26 + (11*I)\/39)*sqrt(5\/154)*wr(5, 1) + (1\/4 - (35*I)\/52)*sqrt(5\/77)*wr(5, 1) - ((5\/52 - (593*I)\/546)*wr(5, 1))\/sqrt(33) + ((733\/1092 - (3*I)\/4)*wr(5, 1))\/sqrt(66) + (196\/1287 + (224*I)\/14157)*sqrt(2\/3)*wr(7, 0) - ((224\/14157 + (3136*I)\/14157)*wr(7, 0))\/sqrt(3) + (49\/468 + (5*I)\/39)*sqrt(7\/11)*wr(7, 1) - ((16*I)\/117)*sqrt(14\/11)*wr(7, 1) + (245\/5148 + (10*I)\/1573)*sqrt(7\/3)*wr(7, 1) + (76\/14157 + (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) - (49\/1716 - (581*I)\/4719)*sqrt(7)*wr(7, 3) - (4\/1089 - (80*I)\/4719)*sqrt(14)*wr(7, 3) - (49*wr(7, 3))\/(36*sqrt(143))"
		],
		[
			8,
			5,
			"(-16\/231 + (4*I)\/21)*sqrt(2\/3)*wr(2, 1) - ((3\/11 + (10*I)\/231)*wr(2, 1))\/sqrt(3) - (12*sqrt(5)*wr(4, 0))\/77 + (20\/1001 + (120*I)\/1001)*wr(4, 1) - (36\/143 - (120*I)\/1001)*sqrt(2)*wr(4, 1) + (28*sqrt(5\/13)*wr(6, 0))\/33 + (29\/33 - (10*I)\/33)*sqrt(7\/195)*wr(6, 1) + (2\/33 - (4*I)\/33)*sqrt(14\/195)*wr(6, 1) + (4\/33 + (8*I)\/33)*sqrt(7\/39)*wr(6, 3) + (13\/99 + (6*I)\/11)*sqrt(14\/39)*wr(6, 3) + (1176\/143 - (196*I)\/39)*sqrt(2\/85)*wr(8, 1) - ((3332\/1287 + (1960*I)\/143)*wr(8, 1))\/sqrt(85) - (28\/117 - (168*I)\/13)*sqrt(7\/561)*wr(8, 3) - (56\/13 - (140*I)\/39)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			8,
			6,
			"(-106\/99 - (58*I)\/33)*sqrt(2\/35)*wr(2, 1) - ((4\/33 + (68*I)\/99)*wr(2, 1))\/sqrt(35) - (6\/143 - (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (174\/143 + (106*I)\/143)*sqrt(3\/35)*wr(4, 1) + (4\/143 + (4*I)\/143)*sqrt(30\/7)*wr(4, 1) - (4\/11 - (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (52\/495 + (12*I)\/55)*sqrt(2\/13)*wr(6, 1) + ((52\/165 + (124*I)\/495)*wr(6, 1))\/sqrt(13) + (76\/99 - (116*I)\/99)*sqrt(2\/65)*wr(6, 3) + (8\/99 - (8*I)\/99)*sqrt(13\/5)*wr(6, 3) + (56\/143 - (56*I)\/143)*sqrt(14\/51)*wr(8, 0) + (952\/2145 + (5908*I)\/2145)*sqrt(7\/51)*wr(8, 1) + (196\/2145 + (1484*I)\/2145)*sqrt(14\/51)*wr(8, 1) + (224\/117 - (224*I)\/117)*sqrt(2\/935)*wr(8, 3) + ((56\/117 - (2716*I)\/117)*wr(8, 3))\/sqrt(935)"
		],
		[
			8,
			7,
			"(4\/165 + (28*I)\/495)*sqrt(7)*wr(1, 0) - (1\/143 - (9*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((152\/715 - (112*I)\/715)*wr(3, 0))\/sqrt(3) - ((62\/65 - (32*I)\/65)*wr(5, 0))\/sqrt(231) + ((7\/13 + (37*I)\/13)*wr(5, 0))\/sqrt(462) - (32\/39 + (79*I)\/39)*sqrt(2\/385)*wr(5, 1) - (7\/78 - (25*I)\/26)*sqrt(5\/77)*wr(5, 1) + ((136\/195 + (34*I)\/195)*wr(5, 1))\/sqrt(33) - ((11\/39 + I\/39)*wr(5, 1))\/sqrt(66) + (4324\/240669 - (16844*I)\/240669)*sqrt(7\/5)*wr(7, 0) + (3004\/240669 - (296*I)\/21879)*sqrt(14\/5)*wr(7, 0) - ((88013\/240669 + (12008*I)\/21879)*wr(7, 1))\/sqrt(5) - ((11983\/481338 - (65861*I)\/160446)*wr(7, 1))\/sqrt(10) + ((1787\/1326 - (653*I)\/1326)*wr(7, 1))\/sqrt(165) + ((1679\/1326 - (47*I)\/78)*wr(7, 1))\/sqrt(330) - (49\/102 - (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) + ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) + (515\/160446 + (125*I)\/14586)*sqrt(5\/3)*wr(7, 3) - ((88879\/160446 + (39361*I)\/160446)*wr(7, 3))\/sqrt(30) - (259\/85 - (7*I)\/5)*sqrt(7\/8151)*wr(9, 1) + (7\/2 - (7*I)\/2)*sqrt(105\/92378)*wr(9, 1) + (49\/17 + (133*I)\/34)*sqrt(21\/5434)*wr(9, 1) + (2051\/4862 + (371*I)\/4862)*sqrt(21\/190)*wr(9, 1) + (133\/442 + (77*I)\/442)*sqrt(21\/95)*wr(9, 1) + (42\/17 - (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) - (7\/2 + (7*I)\/34)*sqrt(35\/16302)*wr(9, 3) + ((3269\/884 + (133*I)\/52)*wr(9, 3))\/sqrt(1045) + ((4179\/221 + (3066*I)\/221)*wr(9, 3))\/sqrt(2090) + (70\/17 + (91*I)\/34)*sqrt(21\/5434)*wr(9, 5) - (497\/340 - (7*I)\/340)*sqrt(21\/2717)*wr(9, 5) - (28\/17 + (77*I)\/17)*sqrt(21\/27170)*wr(9, 7) + (35\/34 - (133*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			8,
			8,
			"wr(0, 0) + (26*sqrt(2\/15)*wr(2, 1))\/33 - (8*wr(2, 1))\/(21*sqrt(15)) - (6*wr(4, 0))\/11 + (12*sqrt(2\/5)*wr(4, 1))\/91 + (8*sqrt(5)*wr(4, 1))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (4*sqrt(7\/39)*wr(6, 1))\/5 - (8*sqrt(14\/39)*wr(6, 1))\/15 - (16*sqrt(7\/195)*wr(6, 3))\/33 + (4*sqrt(14\/195)*wr(6, 3))\/9 + (1176*sqrt(2\/17)*wr(8, 1))\/715 - (392*wr(8, 1))\/(45*sqrt(17)) + (2968*sqrt(7\/2805)*wr(8, 3))\/117 - (56*sqrt(14\/2805)*wr(8, 3))\/13"
		],
		[
			8,
			9,
			"(26\/495 - (13*I)\/99)*sqrt(2\/3)*wr(1, 0) - ((5\/9 + (2*I)\/9)*wr(1, 0))\/sqrt(3) + (304\/2145 + (38*I)\/429)*sqrt(2\/7)*wr(3, 0) + ((5\/33 - (8*I)\/33)*wr(3, 0))\/sqrt(7) + ((5\/26 + (19*I)\/39)*wr(5, 0))\/sqrt(11) + ((43\/390 + (2*I)\/13)*wr(5, 0))\/sqrt(22) - (59\/78 + I)*sqrt(5\/66)*wr(5, 1) + (9\/130 - (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (5\/78 + (3*I)\/13)*sqrt(7\/11)*wr(5, 1) + ((119\/52 + I\/39)*wr(5, 1))\/sqrt(165) - (72128\/240669 - (1960*I)\/18513)*sqrt(2\/15)*wr(7, 0) - ((1960\/18513 + (5488*I)\/14157)*wr(7, 0))\/sqrt(15) - (112\/1989 + (40*I)\/221)*sqrt(7\/55)*wr(7, 1) - (5\/39 + (28*I)\/117)*sqrt(14\/55)*wr(7, 1) - (135856\/240669 + (2240*I)\/6171)*sqrt(7\/15)*wr(7, 1) + (16730\/240669 + (1288*I)\/4719)*sqrt(14\/15)*wr(7, 1) + (5264\/80223 + (4040*I)\/26741)*sqrt(7\/5)*wr(7, 3) - (127\/240669 - (28*I)\/4719)*sqrt(70)*wr(7, 3) + (784*wr(7, 3))\/(153*sqrt(715)) + (147*sqrt(2\/95)*wr(9, 1))\/221 + ((4410\/2431 + (294*I)\/2431)*wr(9, 1))\/sqrt(95) - ((1323\/85 + (196*I)\/17)*wr(9, 1))\/sqrt(5434) + (441*sqrt(2\/13585)*wr(9, 3))\/17 + (147*sqrt(21\/1045)*wr(9, 3))\/221 + (63\/221 + (35*I)\/221)*sqrt(42\/1045)*wr(9, 3) - (147*wr(9, 5))\/(17*sqrt(2717)) - ((1323\/85 - (294*I)\/17)*wr(9, 5))\/sqrt(5434) + (441\/17 + (294*I)\/17)*sqrt(2\/13585)*wr(9, 7) - (294*wr(9, 7))\/(17*sqrt(13585))"
		],
		[
			8,
			10,
			"((-140\/429 + (20*I)\/429)*wr(3, 0))\/sqrt(3) - ((5\/33 + (140*I)\/429)*wr(3, 0))\/sqrt(6) - (21\/13 + (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 - (19*I)\/26)*wr(5, 0))\/sqrt(231) + (1\/39 + (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 - (7*I)\/78)*wr(5, 1))\/sqrt(33) - ((581\/117 + (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 - (47*I)\/18)*wr(5, 1))\/sqrt(770) + (229\/80223 - (877*I)\/240669)*sqrt(35)*wr(7, 0) + ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 + (335*I)\/1768)*sqrt(5\/66)*wr(7, 1) - (575\/5304 + (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 - (12151*I)\/1925352)*sqrt(5\/2)*wr(7, 1) + (37\/19448 + (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 + (287*I)\/408)*sqrt(35\/858)*wr(7, 3) - (175\/408 + (5*I)\/34)*sqrt(35\/429)*wr(7, 3) - (1667\/58344 + (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) - (725\/213928 - (6627*I)\/213928)*sqrt(15\/2)*wr(7, 3) + (7\/2 + (231*I)\/4)*sqrt(7\/1385670)*wr(9, 1) - ((7*I)\/4)*sqrt(7\/692835)*wr(9, 1) + (217\/51 - (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 + (91*I)\/204)*sqrt(7\/8151)*wr(9, 1) + (539\/663 - (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) - (77\/1326 - (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) + (2177\/102 + (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 + (1057*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 - (133*I)\/663)*wr(9, 3))\/sqrt(1045) + ((7511\/663 - (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 + (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) - ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) + ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 + (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9)"
		],
		[
			8,
			11,
			"(-126\/323 + (1099*I)\/8398)*sqrt(11\/15)*wi(10, 2) - (28\/4199 - (63*I)\/4199)*sqrt(66\/5)*wi(10, 2) - (252\/323 - (301*I)\/646)*sqrt(11\/390)*wi(10, 6) + (56\/323 - (126*I)\/323)*sqrt(11\/195)*wi(10, 6) + ((7*I)\/2)*sqrt(11\/8398)*wi(10, 10) - ((4*I)\/1287)*sqrt(35)*wr(2, 1) - (8\/1287 + (8*I)\/1287)*sqrt(70)*wr(2, 1) + ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) + (8*sqrt(6\/7)*wr(4, 0))\/143 + (28\/143 + (2*I)\/11)*sqrt(14\/15)*wr(4, 1) + (124\/429 - (24*I)\/143)*sqrt(35\/3)*wr(4, 1) + ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) + (40*sqrt(42\/13)*wr(6, 0))\/187 + (50\/1683 - (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) - ((80\/561 - (460*I)\/1683)*wr(6, 1))\/sqrt(13) - (160\/187 - (116*I)\/561)*sqrt(2\/65)*wr(6, 3) - (140\/561 + (8*I)\/561)*sqrt(5\/13)*wr(6, 3) - ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) - (2800*sqrt(14\/51)*wr(8, 0))\/8151 - (140\/741 - (1654*I)\/2717)*sqrt(7\/51)*wr(8, 1) + (1350\/2717 + (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) - (310\/247 - (392*I)\/741)*sqrt(10\/187)*wr(8, 3) - ((700\/741 + (1422*I)\/247)*wr(8, 3))\/sqrt(935) + (385\/25194 - (21*I)\/323)*wr(10, 0) - (21\/323 + (539*I)\/12597)*sqrt(2)*wr(10, 0) - (35\/323 - (126*I)\/323)*sqrt(22\/195)*wr(10, 4) + (84\/323 - (14*I)\/323)*sqrt(33\/65)*wr(10, 4) + (35\/57 + (42*I)\/19)*sqrt(11\/2210)*wr(10, 8) + (42\/19 - (14*I)\/57)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			8,
			12,
			"(5\/11 - (3*I)\/11)*sqrt(21\/10)*wr(1, 0) - (203\/2574 + (35*I)\/858)*sqrt(5)*wr(3, 0) - ((5\/66 + (89*I)\/234)*wr(3, 0))\/sqrt(10) - (4\/39 + (5*I)\/39)*sqrt(5\/77)*wr(5, 0) + (1\/13 + (5*I)\/39)*sqrt(10\/77)*wr(5, 0) + (97\/117 - (11*I)\/39)*sqrt(2\/55)*wr(5, 1) + (2\/39 - I\/117)*sqrt(5\/11)*wr(5, 1) + ((79\/13 - (439*I)\/117)*wr(5, 1))\/sqrt(231) - ((38\/117 + (17*I)\/39)*wr(5, 1))\/sqrt(462) + (12370\/240669 + (11318*I)\/240669)*sqrt(7\/3)*wr(7, 0) - (320\/14157 - (4388*I)\/240669)*sqrt(14\/3)*wr(7, 0) - ((768023\/1925352 - (860887*I)\/1925352)*wr(7, 1))\/sqrt(3) + ((222691\/962676 + (178835*I)\/962676)*wr(7, 1))\/sqrt(6) + ((1399\/15912 + (41*I)\/936)*wr(7, 1))\/sqrt(11) + ((1333\/7956 + (1925*I)\/7956)*wr(7, 1))\/sqrt(22) + (75689\/1925352 - (56665*I)\/1925352)*wr(7, 3) - (385\/204 - (175*I)\/204)*sqrt(7\/286)*wr(7, 3) + (63\/136 - (63*I)\/136)*sqrt(7\/143)*wr(7, 3) - ((7177\/74052 + (34949*I)\/962676)*wr(7, 3))\/sqrt(2) - (7\/2 - (7*I)\/2)*sqrt(7\/46189)*wr(9, 1) - (91\/51 - (7*I)\/3)*sqrt(7\/27170)*wr(9, 1) + (49\/102 + (14*I)\/51)*sqrt(35\/2717)*wr(9, 1) - (7\/221 + (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (189\/4862 - (49*I)\/858)*sqrt(7\/19)*wr(9, 1) - (217\/34 - (469*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 - (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) + ((280\/221 - (35*I)\/221)*wr(9, 3))\/sqrt(627) + ((63\/442 - (217*I)\/442)*wr(9, 3))\/sqrt(1254) - (35\/102 - (49*I)\/102)*sqrt(35\/5434)*wr(9, 5) + (35\/102 + (7*I)\/17)*sqrt(35\/2717)*wr(9, 5) + (77\/51 - (21*I)\/17)*sqrt(7\/5434)*wr(9, 7) - (49\/51 + (14*I)\/17)*sqrt(7\/2717)*wr(9, 7)"
		],
		[
			8,
			13,
			"(63\/4199 + (189*I)\/4199)*sqrt(11)*wi(10, 2) + (84\/4199 - (42*I)\/4199)*sqrt(22)*wi(10, 2) - (56\/323 - (28*I)\/323)*sqrt(11\/13)*wi(10, 6) - (21\/323 + (63*I)\/323)*sqrt(22\/13)*wi(10, 6) + (43\/429 - (29*I)\/1287)*sqrt(7\/3)*wr(2, 1) - (10\/1287 - (2*I)\/143)*sqrt(14\/3)*wr(2, 1) + (6\/143 - (6*I)\/143)*sqrt(5\/7)*wr(4, 0) - (10\/1287 + (70*I)\/1287)*sqrt(7)*wr(4, 1) - (35\/1287 - (95*I)\/1287)*sqrt(14)*wr(4, 1) + (8\/187 - (8*I)\/187)*sqrt(35\/13)*wr(6, 0) + (1120\/1683 - (232*I)\/561)*sqrt(2\/195)*wr(6, 1) - ((2576\/561 + (2512*I)\/1683)*wr(6, 1))\/sqrt(195) - (256\/187 - (416*I)\/561)*sqrt(2\/39)*wr(6, 3) + ((128\/561 - (112*I)\/187)*wr(6, 3))\/sqrt(39) - (1792\/8151 - (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) + (2042\/627 + (7894*I)\/8151)*sqrt(7\/85)*wr(8, 1) - (2960\/8151 - (544*I)\/2717)*sqrt(14\/85)*wr(8, 1) + (128\/247 + (240*I)\/247)*sqrt(2\/561)*wr(8, 3) - ((3818\/247 + (1726*I)\/247)*wr(8, 3))\/sqrt(561) + (35\/442 - (973*I)\/8398)*sqrt(5\/3)*wr(10, 0) + (77\/8398 - (77*I)\/8398)*sqrt(15\/2)*wr(10, 0) - (21\/323 - (21*I)\/323)*sqrt(11\/13)*wr(10, 4) - (49\/323 - (77*I)\/323)*sqrt(22\/13)*wr(10, 4) - (77\/19 - (49*I)\/19)*sqrt(11\/1326)*wr(10, 8) + (7\/38 - (7*I)\/38)*sqrt(33\/221)*wr(10, 8)"
		],
		[
			9,
			0,
			"(4*wr(4, 0))\/33 - ((2*I)\/33)*sqrt(2)*wr(4, 0) - ((32\/99 - (94*I)\/99)*wr(4, 1))\/sqrt(5) - (4\/9 + (2*I)\/9)*sqrt(10)*wr(4, 1) + ((24*I)\/11)*sqrt(2\/13)*wr(6, 0) - (48*wr(6, 0))\/(11*sqrt(13)) + (2\/11 + I\/11)*sqrt(42\/13)*wr(6, 1) + (12\/11 + (6*I)\/11)*sqrt(21\/65)*wr(6, 3)"
		],
		[
			9,
			1,
			"((-17\/198 - (2*I)\/9)*wr(3, 0))\/sqrt(7) - ((10\/9 - I\/9)*wr(3, 0))\/sqrt(14) + ((17\/117 + (13*I)\/18)*wr(5, 0))\/sqrt(11) + ((16\/9 - I\/9)*wr(5, 0))\/sqrt(22) + (I\/3)*sqrt(7\/22)*wr(5, 1) + (5\/39 - I\/6)*sqrt(7\/11)*wr(5, 1) + ((32\/3 - (5*I)\/6)*wr(5, 1))\/sqrt(165) + ((103\/39 + (5*I)\/6)*wr(5, 1))\/sqrt(330) + (12*sqrt(14\/55)*wr(7, 1))\/13 + (12*sqrt(14\/5)*wr(7, 3))\/143"
		],
		[
			9,
			2,
			"(4\/33 - (16*I)\/33)*sqrt(2\/21)*wr(3, 0) + ((31\/33 + (17*I)\/33)*wr(3, 0))\/sqrt(21) - ((121\/78 + (5*I)\/6)*wr(5, 0))\/sqrt(33) - ((35\/39 - (67*I)\/39)*wr(5, 0))\/sqrt(66) - (1\/13 + I\/3)*sqrt(7\/66)*wr(5, 1) - (17\/78 - (23*I)\/78)*sqrt(7\/33)*wr(5, 1) - ((97\/234 - (73*I)\/26)*wr(5, 1))\/sqrt(55) - ((457\/78 + (193*I)\/78)*wr(5, 1))\/sqrt(110) + (98\/1573 + (98*I)\/1573)*sqrt(5)*wr(7, 0) - (98*sqrt(10)*wr(7, 0))\/1573 + (1\/13 + (4*I)\/13)*sqrt(42\/55)*wr(7, 1) - (sqrt(105\/11)*wr(7, 1))\/13 + (94\/1573 - (4*I)\/143)*sqrt(35)*wr(7, 1) - (58\/1573 + (80*I)\/1573)*sqrt(70)*wr(7, 1) + (1\/1573 - (76*I)\/1573)*sqrt(42\/5)*wr(7, 3) - (29\/1573 + (4*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			9,
			3,
			"(-2\/99 - (8*I)\/693)*sqrt(5)*wr(2, 1) + (8\/63 - (2*I)\/63)*sqrt(10)*wr(2, 1) - (12\/77 - (12*I)\/77)*sqrt(3)*wr(4, 0) + (6\/77 + (6*I)\/77)*sqrt(6)*wr(4, 0) + (2\/11 + (2*I)\/77)*sqrt(10\/3)*wr(4, 1) - ((136\/77 + (8*I)\/77)*wr(4, 1))\/sqrt(15) - (14\/11 + (14*I)\/11)*sqrt(2\/39)*wr(6, 0) + ((28\/11 - (28*I)\/11)*wr(6, 0))\/sqrt(39) - (8\/99 + (2*I)\/99)*sqrt(7\/13)*wr(6, 1) + (13\/99 - I\/99)*sqrt(14\/13)*wr(6, 1) + (2\/11 - (2*I)\/3)*sqrt(7\/65)*wr(6, 3) + (4\/33 + (2*I)\/33)*sqrt(70\/13)*wr(6, 3) + (112\/143 - (112*I)\/143)*sqrt(3\/17)*wr(8, 1) - (16\/13 - (16*I)\/13)*sqrt(35\/187)*wr(8, 3)"
		],
		[
			9,
			4,
			"(16\/231 + (2*I)\/33)*sqrt(2\/3)*wr(2, 1) - ((3\/77 + (10*I)\/231)*wr(2, 1))\/sqrt(3) + (12*sqrt(5)*wr(4, 0))\/77 - (20\/1001 + (20*I)\/143)*wr(4, 1) - (60\/1001 - (120*I)\/1001)*sqrt(2)*wr(4, 1) - (28*sqrt(5\/13)*wr(6, 0))\/33 + (1\/11 - (10*I)\/33)*sqrt(7\/195)*wr(6, 1) - (2\/33 - (2*I)\/33)*sqrt(14\/195)*wr(6, 1) - (4\/33 + (4*I)\/11)*sqrt(7\/39)*wr(6, 3) + (1\/33 + (6*I)\/11)*sqrt(14\/39)*wr(6, 3) - (1176\/143 + (644*I)\/143)*sqrt(2\/85)*wr(8, 1) + ((84\/143 - (1960*I)\/143)*wr(8, 1))\/sqrt(85) + (44\/13 + (168*I)\/13)*sqrt(7\/561)*wr(8, 3) + (56\/13 + (36*I)\/13)*sqrt(14\/561)*wr(8, 3)"
		],
		[
			9,
			5,
			"(-1\/9 + (4*I)\/9)*sqrt(5\/3)*wr(1, 0) + ((4\/9 + I\/9)*wr(1, 0))\/sqrt(30) + (26\/33 - (68*I)\/429)*sqrt(2\/35)*wr(3, 0) + (1\/33 - (14*I)\/33)*sqrt(5\/7)*wr(3, 0) + (1\/6 + I\/13)*sqrt(5\/22)*wr(5, 0) - (3\/52 - (49*I)\/156)*sqrt(5\/11)*wr(5, 0) - (5\/26 - (17*I)\/39)*sqrt(7\/110)*wr(5, 1) - (17\/156 + (5*I)\/52)*sqrt(35\/11)*wr(5, 1) + ((5\/52 + (23*I)\/78)*wr(5, 1))\/sqrt(33) - ((43\/156 + (3*I)\/4)*wr(5, 1))\/sqrt(66) - (196\/1287 - (196*I)\/1287)*sqrt(2\/3)*wr(7, 0) + ((196\/1287 - (3136*I)\/14157)*wr(7, 0))\/sqrt(3) - (49\/468 - (113*I)\/663)*sqrt(7\/11)*wr(7, 1) - (2\/39 + (16*I)\/117)*sqrt(14\/11)*wr(7, 1) - (245\/5148 + (14*I)\/429)*sqrt(7\/3)*wr(7, 1) - (32\/1287 - (736*I)\/4719)*sqrt(14\/3)*wr(7, 1) + (49\/1716 + (369*I)\/2431)*sqrt(7)*wr(7, 3) + (74\/1287 + (80*I)\/4719)*sqrt(14)*wr(7, 3) + (49*wr(7, 3))\/(36*sqrt(143)) + ((392*I)\/17)*sqrt(2\/13585)*wr(9, 1) + ((56*I)\/221)*sqrt(42\/209)*wr(9, 3)"
		],
		[
			9,
			6,
			"(28\/495 + (4*I)\/165)*sqrt(7)*wr(1, 0) + (4\/143 + (4*I)\/143)*sqrt(2\/3)*wr(3, 0) - ((1\/55 + (277*I)\/715)*wr(3, 0))\/sqrt(3) + ((82\/65 - (12*I)\/65)*wr(5, 0))\/sqrt(231) + ((17\/13 + (27*I)\/13)*wr(5, 0))\/sqrt(462) - (34\/39 - I\/3)*sqrt(2\/385)*wr(5, 1) + (1\/2 + (29*I)\/78)*sqrt(5\/77)*wr(5, 1) - ((4\/5 + (18*I)\/65)*wr(5, 1))\/sqrt(33) - ((7\/13 - (3*I)\/13)*wr(5, 1))\/sqrt(66) - (1204\/240669 - (19964*I)\/240669)*sqrt(7\/5)*wr(7, 0) + (4564\/240669 - (4816*I)\/240669)*sqrt(14\/5)*wr(7, 0) - ((147728\/240669 + (72373*I)\/240669)*wr(7, 1))\/sqrt(5) + ((135023\/481338 - (74543*I)\/481338)*wr(7, 1))\/sqrt(10) + ((196\/663 + (371*I)\/663)*wr(7, 1))\/sqrt(165) - ((203\/102 + (161*I)\/1326)*wr(7, 1))\/sqrt(330) + (49\/102 - (49*I)\/102)*sqrt(7\/4290)*wr(7, 3) + ((7*I)\/17)*sqrt(35\/429)*wr(7, 3) + (7756\/80223 - (6811*I)\/80223)*sqrt(5\/3)*wr(7, 3) + ((55013\/53482 + (38507*I)\/53482)*wr(7, 3))\/sqrt(30) + (84\/17 + (63*I)\/34)*sqrt(21\/5434)*wr(9, 1) - (7\/85 + (133*I)\/85)*sqrt(21\/2717)*wr(9, 1) + (371\/4862 + (2051*I)\/4862)*sqrt(21\/190)*wr(9, 1) + (77\/442 + (133*I)\/442)*sqrt(21\/95)*wr(9, 1) - (42\/17 - (42*I)\/17)*sqrt(21\/13585)*wr(9, 3) - ((21*I)\/17)*sqrt(105\/5434)*wr(9, 3) + ((1701\/884 + (2709*I)\/884)*wr(9, 3))\/sqrt(1045) + ((6657\/442 + (7833*I)\/442)*wr(9, 3))\/sqrt(2090) + (91\/34 + (70*I)\/17)*sqrt(21\/5434)*wr(9, 5) + (7\/340 - (497*I)\/340)*sqrt(21\/2717)*wr(9, 5) - (77\/17 + (28*I)\/17)*sqrt(21\/27170)*wr(9, 7) - (133\/34 - (35*I)\/34)*sqrt(21\/13585)*wr(9, 7)"
		],
		[
			9,
			7,
			"(-189\/4199 + (189*I)\/4199)*sqrt(6\/55)*wi(10, 2) - (189\/4199 + (189*I)\/4199)*sqrt(15\/11)*wi(10, 2) + (126\/323 - (126*I)\/323)*sqrt(3\/715)*wi(10, 6) + (63\/323 + (63*I)\/323)*sqrt(30\/143)*wi(10, 6) - (92\/1287 - (4*I)\/429)*sqrt(7\/5)*wr(2, 1) - (98\/429 + (226*I)\/1287)*sqrt(14\/5)*wr(2, 1) + (6\/143 - (6*I)\/143)*sqrt(6\/7)*wr(4, 0) - (2\/11 + (94*I)\/143)*sqrt(7\/15)*wr(4, 1) + (4\/143 + (4*I)\/143)*sqrt(70\/3)*wr(4, 1) + (4\/11 - (4*I)\/11)*sqrt(14\/39)*wr(6, 0) - (316\/935 - (124*I)\/8415)*sqrt(2\/13)*wr(6, 1) + ((1148\/8415 + (188*I)\/935)*wr(6, 1))\/sqrt(13) - (764\/561 - (108*I)\/187)*sqrt(2\/65)*wr(6, 3) + ((152\/187 - (152*I)\/187)*wr(6, 3))\/sqrt(65) - (56\/143 - (56*I)\/143)*sqrt(14\/51)*wr(8, 0) + (18704\/13585 - (12684*I)\/13585)*sqrt(7\/51)*wr(8, 1) + (3528\/13585 + (7112*I)\/13585)*sqrt(14\/51)*wr(8, 1) + (644\/247 - (644*I)\/247)*sqrt(2\/935)*wr(8, 3) - (336\/247 - (196*I)\/247)*sqrt(11\/85)*wr(8, 3) - (63\/8398 - (63*I)\/8398)*wr(10, 0) - ((315\/8398 + (315*I)\/8398)*wr(10, 0))\/sqrt(2) + (63\/323 - (63*I)\/323)*sqrt(6\/715)*wr(10, 4) + (63\/323 + (63*I)\/323)*sqrt(15\/143)*wr(10, 4) - (63\/38 + (63*I)\/38)*sqrt(5\/2431)*wr(10, 8) - ((63\/19 - (63*I)\/19)*wr(10, 8))\/sqrt(24310)"
		],
		[
			9,
			8,
			"(26\/495 + (13*I)\/99)*sqrt(2\/3)*wr(1, 0) - ((5\/9 - (2*I)\/9)*wr(1, 0))\/sqrt(3) + (304\/2145 - (38*I)\/429)*sqrt(2\/7)*wr(3, 0) + ((5\/33 + (8*I)\/33)*wr(3, 0))\/sqrt(7) + ((5\/26 - (19*I)\/39)*wr(5, 0))\/sqrt(11) + ((43\/390 - (2*I)\/13)*wr(5, 0))\/sqrt(22) - (59\/78 - I)*sqrt(5\/66)*wr(5, 1) + (9\/130 + (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (5\/78 - (3*I)\/13)*sqrt(7\/11)*wr(5, 1) + ((119\/52 - I\/39)*wr(5, 1))\/sqrt(165) - (72128\/240669 + (1960*I)\/18513)*sqrt(2\/15)*wr(7, 0) - ((1960\/18513 - (5488*I)\/14157)*wr(7, 0))\/sqrt(15) - (112\/1989 - (40*I)\/221)*sqrt(7\/55)*wr(7, 1) - (5\/39 - (28*I)\/117)*sqrt(14\/55)*wr(7, 1) - (135856\/240669 - (2240*I)\/6171)*sqrt(7\/15)*wr(7, 1) + (16730\/240669 - (1288*I)\/4719)*sqrt(14\/15)*wr(7, 1) + (5264\/80223 - (4040*I)\/26741)*sqrt(7\/5)*wr(7, 3) - (127\/240669 + (28*I)\/4719)*sqrt(70)*wr(7, 3) + (784*wr(7, 3))\/(153*sqrt(715)) + (147*sqrt(2\/95)*wr(9, 1))\/221 + ((4410\/2431 - (294*I)\/2431)*wr(9, 1))\/sqrt(95) - ((1323\/85 - (196*I)\/17)*wr(9, 1))\/sqrt(5434) + (441*sqrt(2\/13585)*wr(9, 3))\/17 + (147*sqrt(21\/1045)*wr(9, 3))\/221 + (63\/221 - (35*I)\/221)*sqrt(42\/1045)*wr(9, 3) - (147*wr(9, 5))\/(17*sqrt(2717)) - ((1323\/85 + (294*I)\/17)*wr(9, 5))\/sqrt(5434) + (441\/17 - (294*I)\/17)*sqrt(2\/13585)*wr(9, 7) - (294*wr(9, 7))\/(17*sqrt(13585))"
		],
		[
			9,
			9,
			"(2268*sqrt(7\/55)*wi(10, 2))\/4199 - (756*sqrt(14\/715)*wi(10, 6))\/323 + wr(0, 0) + (26*sqrt(2\/15)*wr(2, 1))\/33 - (8*wr(2, 1))\/(39*sqrt(15)) - (6*wr(4, 0))\/11 + (4*sqrt(2\/5)*wr(4, 1))\/13 + (8*sqrt(5)*wr(4, 1))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (496*sqrt(7\/39)*wr(6, 1))\/2805 - (8*sqrt(14\/39)*wr(6, 1))\/15 - (16*sqrt(7\/195)*wr(6, 3))\/33 - (16*sqrt(14\/195)*wr(6, 3))\/561 + (1176*sqrt(2\/17)*wr(8, 1))\/715 + (1176*wr(8, 1))\/(1235*sqrt(17)) - (2408*sqrt(7\/2805)*wr(8, 3))\/247 - (56*sqrt(14\/2805)*wr(8, 3))\/13 + (63*sqrt(42)*wr(10, 0))\/4199 - (756*sqrt(7\/715)*wr(10, 4))\/323 + (126*sqrt(21\/12155)*wr(10, 8))\/19"
		],
		[
			9,
			10,
			"(-441\/4199 - (693*I)\/4199)*sqrt(6\/55)*wi(10, 2) - (42\/323 + (210*I)\/4199)*sqrt(33\/5)*wi(10, 2) + (294\/323 + (462*I)\/323)*sqrt(3\/715)*wi(10, 6) - (42\/323 + (42*I)\/323)*sqrt(66\/65)*wi(10, 6) - ((8*I)\/1287)*sqrt(35)*wr(2, 1) - (28\/1287 - (8*I)\/1287)*sqrt(70)*wr(2, 1) - ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) + (8*sqrt(6\/7)*wr(4, 0))\/143 + (28\/143 - (46*I)\/143)*sqrt(14\/15)*wr(4, 1) + (28\/143 + (24*I)\/143)*sqrt(35\/3)*wr(4, 1) - ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) + (40*sqrt(42\/13)*wr(6, 0))\/187 - (212\/1683 - (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) - ((80\/561 + (292*I)\/1683)*wr(6, 1))\/sqrt(13) + (104\/561 + (8*I)\/561)*sqrt(5\/13)*wr(6, 3) - (32\/187 + (52*I)\/561)*sqrt(10\/13)*wr(6, 3) + ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) - (2800*sqrt(14\/51)*wr(8, 0))\/8151 - (140\/741 + (658*I)\/8151)*sqrt(7\/51)*wr(8, 1) + (1162\/8151 - (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) - (140\/741 - (322*I)\/741)*sqrt(5\/187)*wr(8, 3) - (322\/741 + (392*I)\/741)*sqrt(10\/187)*wr(8, 3) + (42\/4199 + (21*I)\/323)*wr(10, 0) - ((42\/323 - (231*I)\/8398)*wr(10, 0))\/sqrt(2) - (84\/323 + (462*I)\/323)*sqrt(6\/715)*wr(10, 4) + (84\/323 - (21*I)\/323)*sqrt(33\/65)*wr(10, 4) + (42\/19 - (231*I)\/19)*sqrt(2\/12155)*wr(10, 8) + (42\/19 + (21*I)\/38)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			9,
			11,
			"((-140\/429 - (14*I)\/429)*wr(3, 0))\/sqrt(3) - ((35\/429 - (140*I)\/429)*wr(3, 0))\/sqrt(6) - (87\/221 - (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 + (147*I)\/442)*wr(5, 0))\/sqrt(231) + (69\/221 - (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 + (263*I)\/1326)*wr(5, 1))\/sqrt(33) - ((199\/153 - (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 + (5635*I)\/3978)*wr(5, 1))\/sqrt(770) + (229\/80223 + (445*I)\/26741)*sqrt(35)*wr(7, 0) - ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 - (5589*I)\/33592)*sqrt(5\/66)*wr(7, 1) - (14487\/33592 - (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 + (6911*I)\/213928)*sqrt(5\/2)*wr(7, 1) + (37\/19448 - (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 - (287*I)\/2584)*sqrt(35\/858)*wr(7, 3) - (175\/2584 - (5*I)\/34)*sqrt(35\/429)*wr(7, 3) - (2175\/213928 - (1068349*I)\/4064632)*sqrt(5\/6)*wr(7, 3) - (16363\/369512 - (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) - (62\/51 - (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 - (985*I)\/204)*sqrt(7\/8151)*wr(9, 1) - (3\/2 + (7*I)\/4)*sqrt(231\/41990)*wr(9, 1) + (539\/663 + (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) - (77\/1326 + (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) + (I\/4)*sqrt(1155\/4199)*wr(9, 1) - (41\/102 + (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 + (157*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 - (2233*I)\/1326)*wr(9, 3))\/sqrt(1045) + ((308\/663 + (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 - (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) + ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) - ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 - (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9) + 4*sqrt(231\/96577)*wr(11, 1) - I*sqrt(462\/96577)*wr(11, 1) + (88*sqrt(231\/299)*wr(11, 1))\/323 + ((2*I)\/323)*sqrt(462\/299)*wr(11, 1) + (12*sqrt(77\/25415)*wr(11, 3))\/19 - ((3*I)\/19)*sqrt(154\/25415)*wr(11, 3) + ((14*I)\/323)*sqrt(11\/1495)*wr(11, 3) + (308*sqrt(22\/1495)*wr(11, 3))\/323"
		],
		[
			9,
			12,
			"(189\/4199 - (63*I)\/221)*sqrt(2\/11)*wi(10, 2) - ((2205\/4199 + (567*I)\/4199)*wi(10, 2))\/sqrt(11) + (735\/323 + (189*I)\/323)*sqrt(2\/143)*wi(10, 6) - ((126\/323 - (42*I)\/17)*wi(10, 6))\/sqrt(143) + (67\/1287 - (167*I)\/1287)*sqrt(7\/3)*wr(2, 1) - (83\/1287 + (5*I)\/117)*sqrt(14\/3)*wr(2, 1) + (6\/143 - (6*I)\/143)*sqrt(5\/7)*wr(4, 0) - (20\/429 + (40*I)\/429)*sqrt(7)*wr(4, 1) - (19\/429 + I\/429)*sqrt(14)*wr(4, 1) + (8\/187 - (8*I)\/187)*sqrt(35\/13)*wr(6, 0) + (2912\/1683 + (1096*I)\/1683)*sqrt(2\/195)*wr(6, 1) + ((2384\/1683 + (7856*I)\/1683)*wr(6, 1))\/sqrt(195) + (8\/561 + (344*I)\/561)*sqrt(2\/39)*wr(6, 3) + ((496\/561 + (32*I)\/561)*wr(6, 3))\/sqrt(39) - (1792\/8151 - (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) - (12838\/8151 + (21602*I)\/8151)*sqrt(7\/85)*wr(8, 1) - (10444\/8151 + (28*I)\/39)*sqrt(14\/85)*wr(8, 1) + (1484\/247 + (84*I)\/13)*sqrt(2\/561)*wr(8, 3) + (938\/247 + (70*I)\/19)*sqrt(3\/187)*wr(8, 3) + (63\/8398 - (63*I)\/8398)*sqrt(15\/2)*wr(10, 0) + (147\/4199 - (126*I)\/4199)*sqrt(15)*wr(10, 0) - (756\/323 - (630*I)\/323)*sqrt(2\/143)*wr(10, 4) - ((189\/323 - (189*I)\/323)*wr(10, 4))\/sqrt(143) + (63\/38 - (63*I)\/38)*sqrt(3\/2431)*wr(10, 8) - (105\/19 - (126*I)\/19)*sqrt(6\/2431)*wr(10, 8)"
		],
		[
			9,
			13,
			"(3\/11 - (5*I)\/11)*sqrt(21\/10)*wr(1, 0) + (7\/143 + (7*I)\/99)*sqrt(5)*wr(3, 0) + ((679\/2574 - (35*I)\/858)*wr(3, 0))\/sqrt(10) + (94\/663 + (59*I)\/663)*sqrt(5\/77)*wr(5, 0) - (1\/13 + I\/39)*sqrt(10\/77)*wr(5, 0) + (38\/663 - (199*I)\/1989)*sqrt(5\/11)*wr(5, 1) - (1\/117 + (3*I)\/13)*sqrt(10\/11)*wr(5, 1) + ((493\/117 - (73*I)\/13)*wr(5, 1))\/sqrt(231) + ((370\/663 + (31*I)\/153)*wr(5, 1))\/sqrt(462) - (70\/2057 + (1722*I)\/26741)*sqrt(7\/3)*wr(7, 0) - (140\/26741 - (56*I)\/1573)*sqrt(14\/3)*wr(7, 0) - ((101215\/213928 - (79775*I)\/213928)*wr(7, 1))\/sqrt(3) - ((22651\/106964 + (21963*I)\/106964)*wr(7, 1))\/sqrt(6) - ((241\/1768 + (319*I)\/1768)*wr(7, 1))\/sqrt(11) - ((3399\/16796 + (3479*I)\/16796)*wr(7, 1))\/sqrt(22) + (24465\/213928 + (9759*I)\/213928)*wr(7, 3) + (385\/1292 + (945*I)\/1292)*sqrt(7\/286)*wr(7, 3) + (63\/136 - (63*I)\/136)*sqrt(7\/143)*wr(7, 3) + ((305287\/2032316 - (34537*I)\/2032316)*wr(7, 3))\/sqrt(2) - (35\/51 - (7*I)\/51)*sqrt(35\/5434)*wr(9, 1) - (31\/51 + (5*I)\/34)*sqrt(35\/2717)*wr(9, 1) - (3\/2 - (3*I)\/2)*sqrt(77\/4199)*wr(9, 1) + (7\/221 + (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (49\/858 - (189*I)\/4862)*sqrt(7\/19)*wr(9, 1) + (11\/34 + (149*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 - (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) - ((14\/17 + (63*I)\/221)*wr(9, 3))\/sqrt(627) + ((105\/442 - (175*I)\/442)*wr(9, 3))\/sqrt(1254) - (49\/102 - (35*I)\/102)*sqrt(35\/5434)*wr(9, 5) - (7\/17 + (35*I)\/102)*sqrt(35\/2717)*wr(9, 5) + (21\/17 - (77*I)\/51)*sqrt(7\/5434)*wr(9, 7) + (14\/17 + (49*I)\/51)*sqrt(7\/2717)*wr(9, 7) - (3 - 3*I)*sqrt(770\/96577)*wr(11, 1) + (6\/323 - (6*I)\/323)*sqrt(770\/299)*wr(11, 1) - (3\/19 - (3*I)\/19)*sqrt(462\/5083)*wr(11, 3) + (14\/323 - (14*I)\/323)*sqrt(33\/299)*wr(11, 3)"
		],
		[
			10,
			0,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 - (13\/11 - (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + (34*wr(6, 1))\/(33*sqrt(13)) - (2\/11 + (4*I)\/11)*sqrt(5\/13)*wr(6, 3) + (2*sqrt(10\/13)*wr(6, 3))\/11"
		],
		[
			10,
			1,
			"(-10*sqrt(2\/3)*wr(3, 0))\/33 - (25\/39 - (5*I)\/39)*sqrt(2\/231)*wr(5, 0) + ((235\/156 + (5*I)\/13)*wr(5, 0))\/sqrt(231) - (235\/468 - (37*I)\/39)*sqrt(5\/154)*wr(5, 1) + (5\/39 + (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (1\/3 + (19*I)\/9)*sqrt(5\/77)*wr(5, 1) - ((85\/156 - (5*I)\/39)*wr(5, 1))\/sqrt(33) + (30\/143 - (262*I)\/4719)*sqrt(7\/5)*wr(7, 0) + (131\/4719 - (7*I)\/143)*sqrt(14\/5)*wr(7, 0) + (9\/52 + I\/13)*sqrt(11\/30)*wr(7, 1) + ((101\/4719 + (69*I)\/143)*wr(7, 1))\/sqrt(5) + ((937\/572 + (5606*I)\/4719)*wr(7, 1))\/sqrt(10) - ((17\/26 + (33*I)\/26)*wr(7, 1))\/sqrt(165) - (sqrt(231\/130)*wr(7, 3))\/4 + ((2111\/3146 + (45*I)\/286)*wr(7, 3))\/sqrt(15) - ((513\/572 + (2177*I)\/1573)*wr(7, 3))\/sqrt(30)"
		],
		[
			10,
			2,
			"(125\/198 - (25*I)\/66)*wr(3, 0) - ((5\/99 - (5*I)\/99)*wr(3, 0))\/sqrt(2) + ((515\/234 - (100*I)\/39)*wr(5, 0))\/sqrt(77) - ((895\/234 + (160*I)\/117)*wr(5, 0))\/sqrt(154) + (211\/78 - (82*I)\/39)*sqrt(5\/462)*wr(5, 1) - (81\/52 + (2*I)\/13)*sqrt(5\/231)*wr(5, 1) - ((35\/78 - (10*I)\/39)*wr(5, 1))\/sqrt(11) + ((35\/78 + (20*I)\/39)*wr(5, 1))\/sqrt(22) + (219\/1573 - (31*I)\/363)*sqrt(7\/15)*wr(7, 0) - (25\/363 + (6*I)\/143)*sqrt(14\/15)*wr(7, 0) + ((17971\/37752 + (48*I)\/143)*wr(7, 1))\/sqrt(15) + ((665\/12584 + (5029*I)\/37752)*wr(7, 1))\/sqrt(30) - ((175\/312 + (4*I)\/13)*wr(7, 1))\/sqrt(55) + ((43\/104 - (265*I)\/312)*wr(7, 1))\/sqrt(110) - (19\/24 - (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) + (17\/24 - (2*I)\/3)*sqrt(35\/143)*wr(7, 3) + ((1351\/37752 + (38*I)\/429)*wr(7, 3))\/sqrt(5) - ((4313\/37752 - (6385*I)\/37752)*wr(7, 3))\/sqrt(10)"
		],
		[
			10,
			3,
			"(-10\/33 + (10*I)\/33)*sqrt(10\/21)*wr(2, 1) + (20\/143 - (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (50\/429 - (10*I)\/13)*sqrt(5\/7)*wr(4, 1) + (2\/11 - (2*I)\/11)*sqrt(14\/13)*wr(6, 0) + (41\/33 + (19*I)\/33)*sqrt(2\/39)*wr(6, 1) - ((2\/11 - (2*I)\/11)*wr(6, 1))\/sqrt(39) + (2\/3 - (14*I)\/33)*sqrt(5\/39)*wr(6, 3) - (14\/33 - (14*I)\/33)*sqrt(10\/39)*wr(6, 3) + (8\/13 - (8*I)\/13)*sqrt(14\/17)*wr(8, 0) - (4\/39 - (4*I)\/39)*sqrt(7\/17)*wr(8, 1) + (269\/429 - (49*I)\/429)*sqrt(14\/17)*wr(8, 1) - (71\/39 - (115*I)\/39)*sqrt(10\/561)*wr(8, 3) + (4\/39 - (4*I)\/39)*sqrt(55\/51)*wr(8, 3)"
		],
		[
			10,
			4,
			"(10\/99 - (70*I)\/99)*sqrt(2\/7)*wr(2, 1) + (((10*I)\/99)*wr(2, 1))\/sqrt(7) - ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) - (20*sqrt(30\/7)*wr(4, 0))\/143 - (140\/143 + (50*I)\/143)*sqrt(2\/21)*wr(4, 1) - (100*wr(4, 1))\/(143*sqrt(21)) - ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) - (2*sqrt(210\/13)*wr(6, 0))\/11 + (8\/33 + (2*I)\/99)*sqrt(5\/13)*wr(6, 1) + (2\/99 + (10*I)\/99)*sqrt(10\/13)*wr(6, 1) + (8\/11 - (10*I)\/33)*sqrt(2\/13)*wr(6, 3) - ((20\/33 + (20*I)\/33)*wr(6, 3))\/sqrt(13) - ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) - (64*sqrt(70\/51)*wr(8, 0))\/429 + (28\/39 + (76*I)\/429)*sqrt(35\/51)*wr(8, 1) + (76\/429 - (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (20\/13 - (10*I)\/3)*sqrt(2\/187)*wr(8, 3) - ((292\/39 + (20*I)\/13)*wr(8, 3))\/sqrt(187)"
		],
		[
			10,
			5,
			"(-25\/429 - (20*I)\/429)*sqrt(5\/6)*wr(3, 0) + (20\/429 + (20*I)\/429)*sqrt(5\/3)*wr(3, 0) + (56\/39 + (9*I)\/13)*sqrt(5\/231)*wr(5, 0) - (10\/13 - (22*I)\/39)*sqrt(10\/231)*wr(5, 0) - ((5*I)\/39)*sqrt(5\/33)*wr(5, 1) - (4\/39 + (2*I)\/39)*sqrt(10\/33)*wr(5, 1) - ((340\/117 - (170*I)\/117)*wr(5, 1))\/sqrt(77) + ((224\/39 + (313*I)\/117)*wr(5, 1))\/sqrt(154) + (115\/6171 + (6415*I)\/240669)*sqrt(7)*wr(7, 0) + ((40*I)\/7293)*sqrt(14)*wr(7, 0) + (75\/2431 - (6395*I)\/29172)*wr(7, 1) + ((38260\/80223 + (144205*I)\/962676)*wr(7, 1))\/sqrt(2) + ((560\/663 + (265*I)\/884)*wr(7, 1))\/sqrt(33) - ((5\/34 - (435*I)\/884)*wr(7, 1))\/sqrt(66) - (25\/17 + (65*I)\/204)*sqrt(7\/858)*wr(7, 3) + (25\/51 + (25*I)\/68)*sqrt(7\/429)*wr(7, 3) + ((410\/7293 - (75*I)\/9724)*wr(7, 3))\/sqrt(3) - ((5325\/53482 - (42905*I)\/106964)*wr(7, 3))\/sqrt(6) - (7\/2 - (231*I)\/4)*sqrt(7\/277134)*wr(9, 1) - ((7*I)\/4)*sqrt(7\/138567)*wr(9, 1) + (35\/51 + (154*I)\/51)*sqrt(35\/16302)*wr(9, 1) - (77\/204 + (287*I)\/204)*sqrt(35\/8151)*wr(9, 1) + (469\/663 + (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) + (1085\/1326 + (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) - (161\/102 + (539*I)\/204)*sqrt(7\/16302)*wr(9, 3) + (539\/102 + (301*I)\/204)*sqrt(7\/8151)*wr(9, 3) + ((4235\/1326 + (1939*I)\/1326)*wr(9, 3))\/sqrt(209) - ((1211\/663 + (154*I)\/39)*wr(9, 3))\/sqrt(418) - (7\/204 + (7*I)\/68)*sqrt(385\/741)*wr(9, 5) + ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) - ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) + (49\/102 - (7*I)\/34)*sqrt(77\/741)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			10,
			6,
			"((25\/22 + (15*I)\/22)*wr(1, 0))\/sqrt(3) + (50\/429 + (10*I)\/143)*sqrt(7)*wr(3, 0) - (5\/143 - (5*I)\/429)*sqrt(14)*wr(3, 0) + ((41\/78 + (19*I)\/26)*wr(5, 0))\/sqrt(11) - ((29\/39 + (2*I)\/39)*wr(5, 0))\/sqrt(22) + (1\/13 - (2*I)\/39)*sqrt(7\/22)*wr(5, 1) - (1\/26 - (5*I)\/78)*sqrt(7\/11)*wr(5, 1) - ((191\/78 + (17*I)\/13)*wr(5, 1))\/sqrt(165) + ((43\/6 + (237*I)\/26)*wr(5, 1))\/sqrt(330) - (1792\/26741 + (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) - (3038\/80223 - (280*I)\/6171)*sqrt(10\/3)*wr(7, 0) - (313\/2652 + (293*I)\/2652)*sqrt(35\/22)*wr(7, 1) - (77\/2652 - (28*I)\/663)*sqrt(35\/11)*wr(7, 1) + (20627\/106964 + (20759*I)\/106964)*sqrt(35\/6)*wr(7, 1) + (1789\/320892 - (1007*I)\/80223)*sqrt(35\/3)*wr(7, 1) - (175\/204 + (35*I)\/204)*sqrt(5\/286)*wr(7, 3) + (133\/204 + (7*I)\/51)*sqrt(5\/143)*wr(7, 3) + (5977\/320892 - (667*I)\/320892)*sqrt(35\/2)*wr(7, 3) + (8669\/320892 + (58*I)\/4719)*sqrt(35)*wr(7, 3) + ((13349\/5304 + (4529*I)\/1768)*wr(9, 1))\/sqrt(95) + ((33173\/19448 + (99505*I)\/58344)*wr(9, 1))\/sqrt(190) + ((161\/136 + (497*I)\/408)*wr(9, 1))\/sqrt(2717) + ((791\/204 - (49*I)\/17)*wr(9, 1))\/sqrt(5434) + ((161\/16 + (175*I)\/16)*wr(9, 1))\/sqrt(230945) + ((49\/8 - 7*I)*wr(9, 1))\/sqrt(461890) - (4599\/884 + (4949*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (3773\/1768 + (5019*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((2037\/272 + (3745*I)\/816)*wr(9, 3))\/sqrt(13585) - ((9233\/408 + (105*I)\/17)*wr(9, 3))\/sqrt(27170) + ((245\/204 + (245*I)\/204)*wr(9, 5))\/sqrt(2717) + ((49\/6 + (287*I)\/204)*wr(9, 5))\/sqrt(5434) + (28\/51 + (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) - ((581\/51 - (2065*I)\/408)*wr(9, 7))\/sqrt(27170) - (42 + (357*I)\/8)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 + (21*I)\/2)*wr(9, 9))\/sqrt(230945)"
		],
		[
			10,
			7,
			"(-597\/1768 + (12593*I)\/33592)*sqrt(7\/110)*wi(10, 2) - (8\/4199 - (5631*I)\/16796)*sqrt(7\/55)*wi(10, 2) + (12\/323 - (61*I)\/68)*sqrt(7\/1430)*wi(10, 6) + (4055\/5168 + (1239*I)\/5168)*sqrt(7\/715)*wi(10, 6) - (20 + (85*I)\/4)*sqrt(21\/92378)*wi(10, 10) + (5\/16 + (5*I)\/16)*sqrt(21\/46189)*wi(10, 10) - (23\/429 - (37*I)\/429)*sqrt(5\/6)*wr(2, 1) - (19\/429 - (5*I)\/143)*sqrt(5\/3)*wr(2, 1) + (8\/143 - (8*I)\/143)*wr(4, 0) + (4\/143 + (4*I)\/143)*sqrt(2)*wr(4, 0) - ((64\/143 + (48*I)\/143)*wr(4, 1))\/sqrt(5) - (4\/143 - (12*I)\/143)*sqrt(10)*wr(4, 1) + (140\/187 + (140*I)\/187)*sqrt(2\/13)*wr(6, 0) + ((280\/187 - (280*I)\/187)*wr(6, 0))\/sqrt(13) - (218\/561 - (30*I)\/187)*sqrt(7\/39)*wr(6, 1) - (23\/561 + (83*I)\/561)*sqrt(14\/39)*wr(6, 1) + (46\/561 - (122*I)\/561)*sqrt(35\/39)*wr(6, 3) - (62\/561 - (14*I)\/561)*sqrt(70\/39)*wr(6, 3) + (2800\/8151 + (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) + ((5600\/8151 - (5600*I)\/8151)*wr(8, 0))\/sqrt(17) + (11326\/8151 - (21434*I)\/8151)*sqrt(2\/17)*wr(8, 1) - ((29764\/8151 + (10220*I)\/8151)*wr(8, 1))\/sqrt(17) + (1540\/741 + (1484*I)\/741)*sqrt(35\/561)*wr(8, 3) - (1246\/741 - (98*I)\/57)*sqrt(70\/561)*wr(8, 3) + (1659\/33592 - (905*I)\/33592)*sqrt(21\/2)*wr(10, 0) + (761\/67184 - (747*I)\/67184)*sqrt(21)*wr(10, 0) - (2105\/1292 - (1723*I)\/1292)*sqrt(7\/1430)*wr(10, 4) + (637\/1292 - (2551*I)\/1292)*sqrt(7\/715)*wr(10, 4) - (591\/152 - (685*I)\/152)*sqrt(21\/24310)*wr(10, 8) - (317\/152 + (321*I)\/152)*sqrt(21\/12155)*wr(10, 8)"
		],
		[
			10,
			8,
			"((-140\/429 - (20*I)\/429)*wr(3, 0))\/sqrt(3) - ((5\/33 - (140*I)\/429)*wr(3, 0))\/sqrt(6) - (21\/13 - (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 + (19*I)\/26)*wr(5, 0))\/sqrt(231) + (1\/39 - (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 + (7*I)\/78)*wr(5, 1))\/sqrt(33) - ((581\/117 - (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 + (47*I)\/18)*wr(5, 1))\/sqrt(770) + (229\/80223 + (877*I)\/240669)*sqrt(35)*wr(7, 0) - ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 - (335*I)\/1768)*sqrt(5\/66)*wr(7, 1) - (575\/5304 - (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 + (12151*I)\/1925352)*sqrt(5\/2)*wr(7, 1) + (37\/19448 - (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 - (287*I)\/408)*sqrt(35\/858)*wr(7, 3) - (175\/408 - (5*I)\/34)*sqrt(35\/429)*wr(7, 3) - (1667\/58344 - (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) - (725\/213928 + (6627*I)\/213928)*sqrt(15\/2)*wr(7, 3) + (7\/2 - (231*I)\/4)*sqrt(7\/1385670)*wr(9, 1) + ((7*I)\/4)*sqrt(7\/692835)*wr(9, 1) + (217\/51 + (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 - (91*I)\/204)*sqrt(7\/8151)*wr(9, 1) + (539\/663 + (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) - (77\/1326 + (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) + (2177\/102 - (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 - (1057*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 + (133*I)\/663)*wr(9, 3))\/sqrt(1045) + ((7511\/663 + (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 - (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) + ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) - ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 - (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) - ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9)"
		],
		[
			10,
			9,
			"(-441\/4199 + (693*I)\/4199)*sqrt(6\/55)*wi(10, 2) - (42\/323 - (210*I)\/4199)*sqrt(33\/5)*wi(10, 2) + (294\/323 - (462*I)\/323)*sqrt(3\/715)*wi(10, 6) - (42\/323 - (42*I)\/323)*sqrt(66\/65)*wi(10, 6) + ((8*I)\/1287)*sqrt(35)*wr(2, 1) - (28\/1287 + (8*I)\/1287)*sqrt(70)*wr(2, 1) + ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) + (8*sqrt(6\/7)*wr(4, 0))\/143 + (28\/143 + (46*I)\/143)*sqrt(14\/15)*wr(4, 1) + (28\/143 - (24*I)\/143)*sqrt(35\/3)*wr(4, 1) + ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) + (40*sqrt(42\/13)*wr(6, 0))\/187 - (212\/1683 + (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) - ((80\/561 - (292*I)\/1683)*wr(6, 1))\/sqrt(13) + (104\/561 - (8*I)\/561)*sqrt(5\/13)*wr(6, 3) - (32\/187 - (52*I)\/561)*sqrt(10\/13)*wr(6, 3) - ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) - (2800*sqrt(14\/51)*wr(8, 0))\/8151 - (140\/741 - (658*I)\/8151)*sqrt(7\/51)*wr(8, 1) + (1162\/8151 + (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) - (140\/741 + (322*I)\/741)*sqrt(5\/187)*wr(8, 3) - (322\/741 - (392*I)\/741)*sqrt(10\/187)*wr(8, 3) + (42\/4199 - (21*I)\/323)*wr(10, 0) - ((42\/323 + (231*I)\/8398)*wr(10, 0))\/sqrt(2) - (84\/323 - (462*I)\/323)*sqrt(6\/715)*wr(10, 4) + (84\/323 + (21*I)\/323)*sqrt(33\/65)*wr(10, 4) + (42\/19 + (231*I)\/19)*sqrt(2\/12155)*wr(10, 8) + (42\/19 - (21*I)\/38)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			10,
			10,
			"(51*sqrt(35\/11)*wi(10, 2))\/988 - (81*sqrt(385\/2)*wi(10, 2))\/16796 + (9*sqrt(455\/22)*wi(10, 6))\/1292 - (31*sqrt(385\/13)*wi(10, 6))\/2584 + (7*sqrt(273\/7106)*wi(10, 10))\/4 - (sqrt(231\/4199)*wi(10, 10))\/8 + wr(0, 0) - (20*sqrt(5\/3)*wr(2, 1))\/429 + (5*sqrt(10\/3)*wr(2, 1))\/143 + (76*wr(4, 0))\/143 + (16*sqrt(5)*wr(4, 1))\/429 + (8*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) - (280*sqrt(7\/39)*wr(6, 1))\/561 + (70*sqrt(14\/39)*wr(6, 1))\/187 + (140*sqrt(35\/39)*wr(6, 3))\/561 - (40*sqrt(70\/39)*wr(6, 3))\/187 + (1960*wr(8, 0))\/(2717*sqrt(17)) + (28280*sqrt(2\/17)*wr(8, 1))\/8151 - (840*sqrt(17)*wr(8, 1))\/2717 - (1400*sqrt(70\/561)*wr(8, 3))\/741 + (280*sqrt(105\/187)*wr(8, 3))\/247 + (1929*sqrt(21\/2)*wr(10, 0))\/33592 + (5*sqrt(21)*wr(10, 0))\/646 + (223*sqrt(35\/143)*wr(10, 4))\/1292 - (3*sqrt(770\/13)*wr(10, 4))\/323 + (61*sqrt(105\/2431)*wr(10, 8))\/152 - (sqrt(1155\/442)*wr(10, 8))\/19"
		],
		[
			10,
			11,
			"(2\/429 - (2*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((70\/143 + (70*I)\/429)*wr(1, 0))\/sqrt(3) - (5\/143 - (20*I)\/429)*sqrt(7)*wr(3, 0) + (8\/1287 + (2*I)\/429)*sqrt(14)*wr(3, 0) + (460\/1989 + (10*I)\/221)*sqrt(2\/11)*wr(5, 0) - ((30\/221 + (125*I)\/663)*wr(5, 0))\/sqrt(11) + (86\/221 + (135*I)\/221)*sqrt(5\/66)*wr(5, 1) + (60\/221 + (202*I)\/663)*sqrt(5\/33)*wr(5, 1) + (10\/221 + (25*I)\/221)*sqrt(7\/11)*wr(5, 1) - (20\/663 + (10*I)\/663)*sqrt(14\/11)*wr(5, 1) + (980\/39083 - (53760*I)\/508079)*sqrt(5\/3)*wr(7, 0) + (34720\/508079 - (980*I)\/39083)*sqrt(10\/3)*wr(7, 0) - (420\/4199 + (35*I)\/247)*sqrt(35\/22)*wr(7, 1) + (280\/4199 - (120*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (480\/26741 + (280105*I)\/1524237)*sqrt(35\/6)*wr(7, 1) - (280\/6897 - (23880*I)\/508079)*sqrt(35\/3)*wr(7, 1) - ((175*I)\/969)*sqrt(5\/286)*wr(7, 3) - (280*sqrt(5\/143)*wr(7, 3))\/969 + (27860\/508079 + (7875*I)\/508079)*sqrt(35\/2)*wr(7, 3) - (5880\/508079 + (320*I)\/26741)*sqrt(35)*wr(7, 3) - (20\/3 - I\/2)*sqrt(5\/92378)*wr(9, 1) + (17\/4 + (175*I)\/24)*sqrt(5\/46189)*wr(9, 1) + (6979\/14586 + (2885*I)\/4862)*sqrt(5\/38)*wr(9, 1) - (20\/2431 - (899*I)\/14586)*sqrt(5\/19)*wr(9, 1) + ((35\/102 + (25*I)\/4)*wr(9, 1))\/sqrt(2717) - ((140\/17 + (245*I)\/51)*wr(9, 1))\/sqrt(5434) + (80\/17 - I\/6)*sqrt(5\/5434)*wr(9, 3) - (17\/12 + (55*I)\/136)*sqrt(5\/2717)*wr(9, 3) + (80\/221 - (41*I)\/221)*sqrt(35\/1254)*wr(9, 3) + (7\/26 + (275*I)\/442)*sqrt(35\/627)*wr(9, 3) - (70\/17 - (110*I)\/17)*sqrt(2\/2717)*wr(9, 5) - ((110\/17 - (25*I)\/4)*wr(9, 5))\/sqrt(2717) + (40\/17 + (44*I)\/17)*sqrt(10\/2717)*wr(9, 7) - (4\/17 + (5*I)\/136)*sqrt(55\/247)*wr(9, 7) + ((175*I)\/24)*sqrt(5\/46189)*wr(9, 9) - (10*sqrt(10\/46189)*wr(9, 9))\/3 - (5 + (77*I)\/6)*sqrt(11\/193154)*wr(11, 1) + (341\/48 + (5*I)\/4)*sqrt(11\/96577)*wr(11, 1) + (3157\/5168 + (147*I)\/323)*sqrt(11\/299)*wr(11, 1) - (42\/323 + (88*I)\/323)*sqrt(22\/299)*wr(11, 1) + (29425\/16796 + (16375*I)\/16796)*sqrt(11\/138)*wr(11, 1) + (6923\/33592 + (1199*I)\/4199)*sqrt(11\/69)*wr(11, 1) - (363*sqrt(21\/96577)*wr(11, 3))\/16 + (1 - (11*I)\/38)*sqrt(55\/30498)*wr(11, 3) - (517\/304 + I\/4)*sqrt(55\/15249)*wr(11, 3) - (1001\/1292 + (405*I)\/1292)*sqrt(385\/1794)*wr(11, 3) + (297\/2584 + (44*I)\/323)*sqrt(385\/897)*wr(11, 3) + (27\/152 - (176*I)\/323)*sqrt(11\/598)*wr(11, 5) + (3157\/5168 - (27*I)\/152)*sqrt(11\/299)*wr(11, 5) + (81\/152 - (11*I)\/38)*sqrt(55\/30498)*wr(11, 7) - (517\/304 + (81*I)\/152)*sqrt(55\/15249)*wr(11, 7) + (21\/8 - (77*I)\/6)*sqrt(11\/193154)*wr(11, 9) + (341\/48 - (21*I)\/8)*sqrt(11\/96577)*wr(11, 9) + (11*sqrt(21\/193154)*wr(11, 11))\/8 - (363\/16 + (11*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			10,
			12,
			"(-603\/4199 + (1613*I)\/8398)*sqrt(21\/22)*wi(10, 2) - (1171\/33592 - (1821*I)\/33592)*sqrt(21\/11)*wi(10, 2) + (509\/2584 + (157*I)\/2584)*sqrt(7\/858)*wi(10, 6) - (337\/323 - (479*I)\/1292)*sqrt(7\/429)*wi(10, 6) - (1\/8 + I\/8)*sqrt(35\/92378)*wi(10, 10) + (4 + (17*I)\/4)*sqrt(35\/46189)*wi(10, 10) - (170\/1287 - (430*I)\/1287)*wr(2, 1) - (20\/1287 - (80*I)\/1287)*sqrt(2)*wr(2, 1) - (4\/143 + (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 - (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (60\/143 - (284*I)\/429)*sqrt(2\/3)*wr(4, 1) - ((40\/429 + (40*I)\/143)*wr(4, 1))\/sqrt(3) - (140\/187 + (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 - (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (62\/1683 - (178*I)\/1683)*sqrt(35\/13)*wr(6, 1) + (16\/1683 + (4*I)\/153)*sqrt(70\/13)*wr(6, 1) + (200\/1683 + (800*I)\/1683)*sqrt(7\/13)*wr(6, 3) - (310\/1683 - (10*I)\/1683)*sqrt(14\/13)*wr(6, 3) + (280\/2717 + (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 - (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (9254\/8151 + (1414*I)\/8151)*sqrt(5\/51)*wr(8, 1) + (1288\/8151 - (10388*I)\/8151)*sqrt(10\/51)*wr(8, 1) - (2590\/2223 + (350*I)\/2223)*sqrt(7\/187)*wr(8, 3) + (280\/2223 + (3220*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (29\/2584 - (15*I)\/2584)*sqrt(35\/2)*wr(10, 0) - (147\/33592 - (433*I)\/33592)*sqrt(35)*wr(10, 0) - (581\/646 + (145*I)\/646)*sqrt(7\/858)*wr(10, 4) - (965\/1292 - (487*I)\/1292)*sqrt(7\/429)*wr(10, 4) - (155\/76 + (87*I)\/76)*sqrt(7\/4862)*wr(10, 8) - (159\/152 - (325*I)\/152)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			10,
			13,
			"(16\/429 - (8*I)\/429)*sqrt(10)*wr(1, 0) - (23\/1287 - (79*I)\/1287)*sqrt(35\/6)*wr(3, 0) + (8\/1287 - (8*I)\/1287)*sqrt(35\/3)*wr(3, 0) - (635\/3978 + (3275*I)\/3978)*sqrt(5\/66)*wr(5, 0) + (725\/3978 - (1205*I)\/3978)*sqrt(5\/33)*wr(5, 0) - (385\/1326 - (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - (35\/442 + (55*I)\/1326)*sqrt(35\/33)*wr(5, 1) - ((7595\/7956 + (14155*I)\/7956)*wr(5, 1))\/sqrt(11) + ((3085\/3978 - (2285*I)\/3978)*wr(5, 1))\/sqrt(22) + (6440\/138567 - (14140*I)\/508079)*wr(7, 0) + (1120\/117249 + (1120*I)\/117249)*sqrt(2)*wr(7, 0) + (1695\/8398 - (895*I)\/8398)*sqrt(7\/66)*wr(7, 1) - (545\/16796 - (1455*I)\/16796)*sqrt(7\/33)*wr(7, 1) - (6015\/92378 - (226475*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (64655\/6096948 - (6625*I)\/6096948)*sqrt(7)*wr(7, 1) - (4495\/119548 - (56465*I)\/2032316)*sqrt(7\/3)*wr(7, 3) + (115\/8398 + (1905*I)\/78166)*sqrt(21\/2)*wr(7, 3) + ((1225\/1292 - (1575*I)\/1292)*wr(7, 3))\/sqrt(429) + ((105\/646 - (245*I)\/646)*wr(7, 3))\/sqrt(858) + (485\/68 - (55*I)\/68)*sqrt(5\/8151)*wr(9, 1) + (35\/17 - (10*I)\/17)*sqrt(15\/5434)*wr(9, 1) + ((10255\/9724 + (7715*I)\/9724)*wr(9, 1))\/sqrt(57) + ((155\/884 + (275*I)\/884)*wr(9, 1))\/sqrt(114) - ((55\/4 + (5*I)\/4)*wr(9, 1))\/sqrt(138567) - ((5\/8 - (235*I)\/8)*wr(9, 1))\/sqrt(277134) + (25\/26 + (335*I)\/442)*sqrt(7\/418)*wr(9, 3) + (80\/221 - (270*I)\/221)*sqrt(7\/209)*wr(9, 3) - ((5\/68 - (805*I)\/68)*wr(9, 3))\/sqrt(8151) - ((485\/136 - (1595*I)\/136)*wr(9, 3))\/sqrt(16302) + (25\/34 + (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) + (95\/68 - (5*I)\/4)*sqrt(15\/2717)*wr(9, 5) + (185\/136 + (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) - (305\/136 - (235*I)\/136)*sqrt(3\/2717)*wr(9, 7) - ((215\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(138567) + ((115\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(277134) - (5 - I\/2)*sqrt(55\/579462)*wr(11, 1) - (31\/4 + (13*I)\/4)*sqrt(55\/289731)*wr(11, 1) - (49\/323 + I\/19)*sqrt(165\/299)*wr(11, 1) - (1\/323 - (10*I)\/323)*sqrt(330\/299)*wr(11, 1) + (1155\/8398 + (781*I)\/8398)*sqrt(55\/46)*wr(11, 1) + (55\/646 + (33*I)\/646)*sqrt(55\/23)*wr(11, 1) - (5\/19 + (21*I)\/38)*sqrt(11\/10166)*wr(11, 3) - (9\/76 + (211*I)\/76)*sqrt(11\/5083)*wr(11, 3) + (131\/323 + (109*I)\/323)*sqrt(77\/299)*wr(11, 3) + (58\/323 + (52*I)\/323)*sqrt(154\/299)*wr(11, 3) - (33\/323 + (33*I)\/323)*sqrt(165\/299)*wr(11, 5) + (22\/323 + (33*I)\/323)*sqrt(330\/299)*wr(11, 5) + (121\/38 + (55*I)\/19)*sqrt(11\/10166)*wr(11, 7) - (55\/38 + (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) + (11\/2 + 11*I)*sqrt(55\/579462)*wr(11, 9) - (11\/2 + (11*I)\/2)*sqrt(55\/289731)*wr(11, 9)"
		],
		[
			11,
			0,
			"(-5\/13 - (5*I)\/39)*sqrt(2\/231)*wr(5, 0) + ((235\/156 + (5*I)\/13)*wr(5, 0))\/sqrt(231) - (235\/468 + (19*I)\/39)*sqrt(5\/154)*wr(5, 1) + (25\/13 - (25*I)\/39)*sqrt(2\/33)*wr(5, 1) + (19\/39 - (19*I)\/9)*sqrt(5\/77)*wr(5, 1) - ((85\/156 + I\/13)*wr(5, 1))\/sqrt(33) + (30\/143 - (6*I)\/143)*sqrt(7\/5)*wr(7, 0) - (3\/143 - (7*I)\/143)*sqrt(14\/5)*wr(7, 0) + (9\/52 - (7*I)\/39)*sqrt(11\/30)*wr(7, 1) - (1\/78 - (3*I)\/26)*sqrt(11\/15)*wr(7, 1) + ((17\/143 - (69*I)\/143)*wr(7, 1))\/sqrt(5) + ((937\/572 - (142*I)\/143)*wr(7, 1))\/sqrt(10) - (sqrt(231\/130)*wr(7, 3))\/4 - ((137\/858 + (45*I)\/286)*wr(7, 3))\/sqrt(15) - ((513\/572 + (203*I)\/429)*wr(7, 3))\/sqrt(30)"
		],
		[
			11,
			1,
			"(10*sqrt(6\/7)*wr(4, 0))\/11 + (2*sqrt(42\/13)*wr(6, 0))\/11 + (7\/165 - (10*I)\/33)*sqrt(2\/13)*wr(6, 1) + ((34\/33 - (8*I)\/165)*wr(6, 1))\/sqrt(13) + (2\/11 + (8*I)\/33)*sqrt(10\/13)*wr(6, 3) - ((26\/33 - (20*I)\/11)*wr(6, 3))\/sqrt(65) - ((16*I)\/65)*sqrt(7\/51)*wr(8, 1) - (56*sqrt(14\/51)*wr(8, 1))\/65 + ((16*I)\/39)*sqrt(11\/85)*wr(8, 3) + (56*sqrt(22\/85)*wr(8, 3))\/39"
		],
		[
			11,
			2,
			"(20\/143 - (20*I)\/143)*sqrt(2\/7)*wr(4, 0) - (10\/429 + (10*I)\/143)*sqrt(35)*wr(4, 1) + (2\/11 - (2*I)\/11)*sqrt(14\/13)*wr(6, 0) - (19\/55 + (81*I)\/55)*sqrt(2\/39)*wr(6, 1) - ((54\/55 + (34*I)\/55)*wr(6, 1))\/sqrt(39) - (14\/33 - (14*I)\/33)*sqrt(10\/39)*wr(6, 3) - ((14\/33 + (26*I)\/33)*wr(6, 3))\/sqrt(195) + (8\/13 - (8*I)\/13)*sqrt(14\/17)*wr(8, 0) + (16\/195 + (56*I)\/195)*sqrt(7\/17)*wr(8, 1) + (31\/195 - (131*I)\/195)*sqrt(14\/17)*wr(8, 1) - (16\/39 + (56*I)\/39)*sqrt(11\/255)*wr(8, 3) - (61\/39 - (41*I)\/39)*sqrt(22\/255)*wr(8, 3)"
		],
		[
			11,
			3,
			"(1025\/2574 - (175*I)\/286)*wr(3, 0) - ((25\/1287 - (25*I)\/1287)*wr(3, 0))\/sqrt(2) + ((280\/117 - (185*I)\/78)*wr(5, 0))\/sqrt(77) + ((290\/117 + (635*I)\/234)*wr(5, 0))\/sqrt(154) + (70\/39 - (235*I)\/78)*sqrt(5\/462)*wr(5, 1) + (15\/13 + (29*I)\/52)*sqrt(5\/231)*wr(5, 1) - ((2\/13 - (43*I)\/78)*wr(5, 1))\/sqrt(11) - ((10\/39 + (55*I)\/78)*wr(5, 1))\/sqrt(22) - (19\/1573 + (1117*I)\/4719)*sqrt(7\/15)*wr(7, 0) - (32\/4719 - (185*I)\/1573)*sqrt(14\/15)*wr(7, 0) - ((1124\/4719 + (7217*I)\/12584)*wr(7, 1))\/sqrt(15) + ((777\/12584 + (5365*I)\/37752)*wr(7, 1))\/sqrt(30) - ((667\/1326 - (2425*I)\/1768)*wr(7, 1))\/sqrt(55) + ((1811\/1768 - (1265*I)\/5304)*wr(7, 1))\/sqrt(110) - (19\/24 - (19*I)\/24)*sqrt(7\/1430)*wr(7, 3) + (1\/51 - (25*I)\/408)*sqrt(35\/143)*wr(7, 3) - ((79007\/160446 - (236213*I)\/641784)*wr(7, 3))\/sqrt(5) - ((551137\/641784 + (369271*I)\/641784)*wr(7, 3))\/sqrt(10) + (3\/2 - (3*I)\/2)*sqrt(385\/8398)*wr(9, 1) + (5\/102 - (5*I)\/102)*sqrt(77\/494)*wr(9, 1) + (4\/51 + (4*I)\/51)*sqrt(77\/247)*wr(9, 1) + (5\/442 - (5*I)\/442)*sqrt(55\/114)*wr(9, 3) + (1\/34 - I\/34)*sqrt(385\/494)*wr(9, 3) + (4\/221 + (4*I)\/221)*sqrt(55\/57)*wr(9, 3)"
		],
		[
			11,
			4,
			"(-25\/429 - (20*I)\/429)*sqrt(5\/6)*wr(3, 0) - (20\/429 - (10*I)\/429)*sqrt(5\/3)*wr(3, 0) - (56\/39 - (17*I)\/39)*sqrt(5\/231)*wr(5, 0) - (10\/39 - (22*I)\/39)*sqrt(10\/231)*wr(5, 0) - (4\/13 + (2*I)\/39)*sqrt(10\/33)*wr(5, 1) - (I\/39)*sqrt(55\/3)*wr(5, 1) - ((20\/117 - (170*I)\/117)*wr(5, 1))\/sqrt(77) - ((224\/39 - (223*I)\/117)*wr(5, 1))\/sqrt(154) - (115\/6171 + (243*I)\/26741)*sqrt(7)*wr(7, 0) + ((40*I)\/7293)*sqrt(14)*wr(7, 0) - (75\/2431 + (6395*I)\/29172)*wr(7, 1) - ((38260\/80223 - (23669*I)\/106964)*wr(7, 1))\/sqrt(2) + ((144\/221 + (265*I)\/884)*wr(7, 1))\/sqrt(33) + ((5\/34 + (567*I)\/884)*wr(7, 1))\/sqrt(66) + (25\/17 + (13*I)\/68)*sqrt(7\/858)*wr(7, 3) + (5\/17 + (25*I)\/68)*sqrt(7\/429)*wr(7, 3) + ((554\/2431 - (75*I)\/9724)*wr(7, 3))\/sqrt(3) + ((5325\/53482 - (39859*I)\/106964)*wr(7, 3))\/sqrt(6) - (1\/2 - (7*I)\/4)*sqrt(231\/8398)*wr(9, 1) - (I\/4)*sqrt(231\/4199)*wr(9, 1) - (469\/663 - (581*I)\/1326)*sqrt(7\/114)*wr(9, 1) - (1085\/1326 - (1897*I)\/1326)*sqrt(7\/57)*wr(9, 1) - (13\/51 - (14*I)\/51)*sqrt(385\/1482)*wr(9, 1) + (7\/204 - (7*I)\/204)*sqrt(385\/741)*wr(9, 1) + (11\/102 - (49*I)\/204)*sqrt(77\/1482)*wr(9, 3) - (49\/102 - (25*I)\/204)*sqrt(77\/741)*wr(9, 3) + (61\/663 - (14*I)\/39)*sqrt(11\/38)*wr(9, 3) - (385\/1326 - (112*I)\/663)*sqrt(11\/19)*wr(9, 3) + (7\/204 - (7*I)\/68)*sqrt(385\/741)*wr(9, 5) + ((7*I)\/51)*sqrt(770\/741)*wr(9, 5) - ((49*I)\/204)*sqrt(77\/1482)*wr(9, 7) - (49\/102 + (7*I)\/34)*sqrt(77\/741)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/8398)*wr(9, 9)"
		],
		[
			11,
			5,
			"((-413*I)\/8398)*sqrt(11\/3)*wi(10, 2) + (7*sqrt(66)*wi(10, 2))\/4199 - ((35*I)\/646)*sqrt(11\/78)*wi(10, 6) - (14*sqrt(11\/39)*wi(10, 6))\/323 + ((7*I)\/2)*sqrt(55\/8398)*wi(10, 10) + ((10*I)\/1287)*sqrt(7)*wr(2, 1) + (10\/1287 - (10*I)\/99)*sqrt(14)*wr(2, 1) - ((20*I)\/143)*sqrt(15\/7)*wr(4, 0) + (20*sqrt(30\/7)*wr(4, 0))\/143 + (100*sqrt(7\/3)*wr(4, 1))\/429 + (20\/143 - (10*I)\/143)*sqrt(14\/3)*wr(4, 1) - ((2*I)\/11)*sqrt(105\/13)*wr(6, 0) + (2*sqrt(210\/13)*wr(6, 0))\/11 - (8\/33 - (2*I)\/153)*sqrt(5\/13)*wr(6, 1) + (64\/1683 + (10*I)\/99)*sqrt(10\/13)*wr(6, 1) - (8\/11 + (142*I)\/561)*sqrt(2\/13)*wr(6, 3) - ((80\/561 + (20*I)\/33)*wr(6, 3))\/sqrt(13) - ((64*I)\/429)*sqrt(35\/51)*wr(8, 0) + (64*sqrt(70\/51)*wr(8, 0))\/429 - (28\/39 + (68*I)\/2717)*sqrt(35\/51)*wr(8, 1) - (24\/2717 + (2*I)\/33)*sqrt(70\/51)*wr(8, 1) - (40\/247 - (10*I)\/3)*sqrt(2\/187)*wr(8, 3) + ((292\/39 - (12*I)\/247)*wr(8, 3))\/sqrt(187) - ((1925*I)\/25194)*sqrt(5\/2)*wr(10, 0) + (77*sqrt(5)*wr(10, 0))\/25194 - (7*sqrt(22\/39)*wr(10, 4))\/323 - ((21*I)\/323)*sqrt(33\/13)*wr(10, 4) + (7*sqrt(11\/442)*wr(10, 8))\/57 - ((7*I)\/114)*sqrt(11\/221)*wr(10, 8)"
		],
		[
			11,
			6,
			"(1165\/33592 - (1011*I)\/33592)*sqrt(77\/10)*wi(10, 2) + (733\/33592 + (15*I)\/1768)*sqrt(77\/5)*wi(10, 2) - (37\/2584 + (165*I)\/2584)*sqrt(77\/130)*wi(10, 6) + (75\/5168 + (331*I)\/5168)*sqrt(77\/65)*wi(10, 6) - (15\/8 + (15*I)\/8)*sqrt(231\/8398)*wi(10, 10) + (1\/16 + I\/16)*sqrt(231\/4199)*wi(10, 10) + (109\/429 + (49*I)\/429)*sqrt(5\/6)*wr(2, 1) - (5\/429 - I\/429)*sqrt(5\/3)*wr(2, 1) - (8\/143 - (8*I)\/143)*wr(4, 0) + (4\/143 + (4*I)\/143)*sqrt(2)*wr(4, 0) + ((72\/143 + (56*I)\/143)*wr(4, 1))\/sqrt(5) + (16\/429 + (8*I)\/429)*sqrt(10)*wr(4, 1) + (140\/187 + (140*I)\/187)*sqrt(2\/13)*wr(6, 0) - ((280\/187 - (280*I)\/187)*wr(6, 0))\/sqrt(13) - (94\/561 + (2*I)\/33)*sqrt(7\/39)*wr(6, 1) - (95\/561 + (35*I)\/561)*sqrt(14\/39)*wr(6, 1) - (158\/187 - (122*I)\/187)*sqrt(7\/195)*wr(6, 3) - (6\/187 + (10*I)\/187)*sqrt(70\/39)*wr(6, 3) + (2800\/8151 + (2800*I)\/8151)*sqrt(2\/17)*wr(8, 0) - ((5600\/8151 - (5600*I)\/8151)*wr(8, 0))\/sqrt(17) - (6902\/2717 - (4018*I)\/2717)*sqrt(2\/17)*wr(8, 1) - ((5264\/2717 + (8064*I)\/2717)*wr(8, 1))\/sqrt(17) + (698\/247 - (54*I)\/19)*sqrt(42\/935)*wr(8, 3) + (144\/247 + (192*I)\/247)*sqrt(105\/187)*wr(8, 3) - (277\/8398 - (49*I)\/884)*sqrt(21\/2)*wr(10, 0) - (45\/3952 - (743*I)\/67184)*sqrt(21)*wr(10, 0) + (143\/1292 - (205*I)\/1292)*sqrt(77\/130)*wr(10, 4) - (48\/323 - (9*I)\/646)*sqrt(77\/65)*wr(10, 4) + (65\/152 - (51*I)\/152)*sqrt(231\/2210)*wr(10, 8) - (11\/38 + (7*I)\/76)*sqrt(231\/1105)*wr(10, 8)"
		],
		[
			11,
			7,
			"((15\/22 + (25*I)\/22)*wr(1, 0))\/sqrt(3) + (10\/117 + (10*I)\/99)*sqrt(7)*wr(3, 0) + (2\/117 - (38*I)\/1287)*sqrt(14)*wr(3, 0) + ((2867\/3978 + (2131*I)\/3978)*wr(5, 0))\/sqrt(11) + ((514\/1989 - (863*I)\/1989)*wr(5, 0))\/sqrt(22) + (22\/663 + (107*I)\/663)*sqrt(7\/22)*wr(5, 1) + (205\/1326 - (57*I)\/442)*sqrt(7\/11)*wr(5, 1) + ((19\/221 - (1399*I)\/1326)*wr(5, 1))\/sqrt(165) + ((3989\/442 + (9623*I)\/1326)*wr(5, 1))\/sqrt(330) - (1792\/26741 + (1792*I)\/26741)*sqrt(5\/3)*wr(7, 0) + (28\/1573 - (266*I)\/26741)*sqrt(30)*wr(7, 0) - (1541\/16796 + (2297*I)\/16796)*sqrt(35\/22)*wr(7, 1) - (63\/4199 + (1449*I)\/16796)*sqrt(35\/11)*wr(7, 1) + (20759\/106964 + (20627*I)\/106964)*sqrt(35\/6)*wr(7, 1) - (397\/26741 - (27*I)\/8228)*sqrt(35\/3)*wr(7, 1) - (35\/76 + (735*I)\/1292)*sqrt(5\/286)*wr(7, 3) - (63\/323 - (413*I)\/1292)*sqrt(5\/143)*wr(7, 3) + (889\/156332 + (22073*I)\/2032316)*sqrt(35\/2)*wr(7, 3) + (167\/508079 + (30593*I)\/2032316)*sqrt(35)*wr(7, 3) + (8 + (85*I)\/8)*sqrt(5\/92378)*wr(9, 1) + ((239\/1768 + (479*I)\/5304)*wr(9, 1))\/sqrt(95) + ((99505\/58344 + (33173*I)\/19448)*wr(9, 1))\/sqrt(190) - ((247\/408 - (409*I)\/136)*wr(9, 1))\/sqrt(2717) + ((74\/17 + (2267*I)\/204)*wr(9, 1))\/sqrt(5434) + ((479\/16 - (143*I)\/16)*wr(9, 1))\/sqrt(230945) + (41\/52 + (1047*I)\/884)*sqrt(7\/6270)*wr(9, 3) + (4035\/1768 + (4757*I)\/1768)*sqrt(7\/3135)*wr(9, 3) + ((107\/16 + (4399*I)\/816)*wr(9, 3))\/sqrt(13585) + ((436\/51 - (1075*I)\/136)*wr(9, 3))\/sqrt(27170) + ((245\/204 + (245*I)\/204)*wr(9, 5))\/sqrt(2717) - ((703\/204 - (169*I)\/51)*wr(9, 5))\/sqrt(5434) + (28\/51 + (28*I)\/51)*sqrt(11\/1235)*wr(9, 7) + ((3055\/408 - (1829*I)\/204)*wr(9, 7))\/sqrt(27170) - (27\/8 + (3*I)\/4)*sqrt(5\/92378)*wr(9, 9) + ((21\/2 + (21*I)\/2)*wr(9, 9))\/sqrt(230945) - (8 + 8*I)*sqrt(11\/96577)*wr(11, 1) - (1 - I)*sqrt(22\/96577)*wr(11, 1) - (24\/323 + (24*I)\/323)*sqrt(11\/299)*wr(11, 1) + (18\/323 - (18*I)\/323)*sqrt(22\/299)*wr(11, 1) + (15\/68 + (15*I)\/68)*sqrt(33\/46)*wr(11, 1) - (8\/19 + (8*I)\/19)*sqrt(33\/25415)*wr(11, 3) - (1\/19 - I\/19)*sqrt(66\/25415)*wr(11, 3) - (1267\/1292 + (1267*I)\/1292)*sqrt(231\/2990)*wr(11, 3) + (6\/323 - (6*I)\/323)*sqrt(231\/1495)*wr(11, 3) + (15\/136 + (15*I)\/136)*sqrt(11\/299)*wr(11, 5) - (3\/8 + (3*I)\/8)*sqrt(165\/5083)*wr(11, 7) - (15\/8 + (15*I)\/8)*sqrt(11\/96577)*wr(11, 9) + (165\/8 + (165*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			11,
			8,
			"(-126\/323 - (1099*I)\/8398)*sqrt(11\/15)*wi(10, 2) - (28\/4199 + (63*I)\/4199)*sqrt(66\/5)*wi(10, 2) - (252\/323 + (301*I)\/646)*sqrt(11\/390)*wi(10, 6) + (56\/323 + (126*I)\/323)*sqrt(11\/195)*wi(10, 6) - ((7*I)\/2)*sqrt(11\/8398)*wi(10, 10) + ((4*I)\/1287)*sqrt(35)*wr(2, 1) - (8\/1287 - (8*I)\/1287)*sqrt(70)*wr(2, 1) - ((8*I)\/143)*sqrt(3\/7)*wr(4, 0) + (8*sqrt(6\/7)*wr(4, 0))\/143 + (28\/143 - (2*I)\/11)*sqrt(14\/15)*wr(4, 1) + (124\/429 + (24*I)\/143)*sqrt(35\/3)*wr(4, 1) - ((40*I)\/187)*sqrt(21\/13)*wr(6, 0) + (40*sqrt(42\/13)*wr(6, 0))\/187 + (50\/1683 + (172*I)\/1683)*sqrt(2\/13)*wr(6, 1) - ((80\/561 + (460*I)\/1683)*wr(6, 1))\/sqrt(13) - (160\/187 + (116*I)\/561)*sqrt(2\/65)*wr(6, 3) - (140\/561 - (8*I)\/561)*sqrt(5\/13)*wr(6, 3) + ((2800*I)\/8151)*sqrt(7\/51)*wr(8, 0) - (2800*sqrt(14\/51)*wr(8, 0))\/8151 - (140\/741 + (1654*I)\/2717)*sqrt(7\/51)*wr(8, 1) + (1350\/2717 - (112*I)\/8151)*sqrt(14\/51)*wr(8, 1) - (310\/247 + (392*I)\/741)*sqrt(10\/187)*wr(8, 3) - ((700\/741 - (1422*I)\/247)*wr(8, 3))\/sqrt(935) + (385\/25194 + (21*I)\/323)*wr(10, 0) - (21\/323 - (539*I)\/12597)*sqrt(2)*wr(10, 0) - (35\/323 + (126*I)\/323)*sqrt(22\/195)*wr(10, 4) + (84\/323 + (14*I)\/323)*sqrt(33\/65)*wr(10, 4) + (35\/57 - (42*I)\/19)*sqrt(11\/2210)*wr(10, 8) + (42\/19 + (14*I)\/57)*sqrt(11\/1105)*wr(10, 8)"
		],
		[
			11,
			9,
			"((-140\/429 + (14*I)\/429)*wr(3, 0))\/sqrt(3) - ((35\/429 + (140*I)\/429)*wr(3, 0))\/sqrt(6) - (87\/221 + (44*I)\/39)*sqrt(2\/231)*wr(5, 0) - ((529\/78 - (147*I)\/442)*wr(5, 0))\/sqrt(231) + (69\/221 + (4*I)\/39)*sqrt(2\/33)*wr(5, 1) + ((5\/26 - (263*I)\/1326)*wr(5, 1))\/sqrt(33) - ((199\/153 + (340*I)\/117)*wr(5, 1))\/sqrt(385) - ((627\/26 - (5635*I)\/3978)*wr(5, 1))\/sqrt(770) + (229\/80223 - (445*I)\/26741)*sqrt(35)*wr(7, 0) + ((97*I)\/80223)*sqrt(70)*wr(7, 0) + (103\/1768 + (5589*I)\/33592)*sqrt(5\/66)*wr(7, 1) - (14487\/33592 + (7*I)\/221)*sqrt(5\/33)*wr(7, 1) - (7459\/641784 - (6911*I)\/213928)*sqrt(5\/2)*wr(7, 1) + (37\/19448 + (511*I)\/9438)*sqrt(5)*wr(7, 1) - (5\/136 + (287*I)\/2584)*sqrt(35\/858)*wr(7, 3) - (175\/2584 + (5*I)\/34)*sqrt(35\/429)*wr(7, 3) - (2175\/213928 + (1068349*I)\/4064632)*sqrt(5\/6)*wr(7, 3) - (16363\/369512 + (210*I)\/26741)*sqrt(5\/3)*wr(7, 3) - (62\/51 + (385*I)\/102)*sqrt(7\/16302)*wr(9, 1) + (77\/204 + (985*I)\/204)*sqrt(7\/8151)*wr(9, 1) - (3\/2 - (7*I)\/4)*sqrt(231\/41990)*wr(9, 1) + (539\/663 - (49*I)\/1326)*sqrt(7\/570)*wr(9, 1) - (77\/1326 - (1267*I)\/1326)*sqrt(7\/285)*wr(9, 1) - (I\/4)*sqrt(1155\/4199)*wr(9, 1) - (41\/102 - (721*I)\/204)*sqrt(7\/81510)*wr(9, 3) + (469\/102 - (157*I)\/204)*sqrt(7\/40755)*wr(9, 3) + ((5845\/1326 + (2233*I)\/1326)*wr(9, 3))\/sqrt(1045) + ((308\/663 - (9863*I)\/663)*wr(9, 3))\/sqrt(2090) + (77\/204 + (7*I)\/68)*sqrt(7\/8151)*wr(9, 5) - ((35*I)\/102)*sqrt(77\/1482)*wr(9, 5) + ((721*I)\/204)*sqrt(7\/81510)*wr(9, 7) + (469\/102 + (7*I)\/34)*sqrt(7\/40755)*wr(9, 7) + ((7*I)\/4)*sqrt(231\/41990)*wr(9, 9) + 4*sqrt(231\/96577)*wr(11, 1) + I*sqrt(462\/96577)*wr(11, 1) + (88*sqrt(231\/299)*wr(11, 1))\/323 - ((2*I)\/323)*sqrt(462\/299)*wr(11, 1) + (12*sqrt(77\/25415)*wr(11, 3))\/19 + ((3*I)\/19)*sqrt(154\/25415)*wr(11, 3) - ((14*I)\/323)*sqrt(11\/1495)*wr(11, 3) + (308*sqrt(22\/1495)*wr(11, 3))\/323"
		],
		[
			11,
			10,
			"(2\/429 + (2*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((70\/143 - (70*I)\/429)*wr(1, 0))\/sqrt(3) - (5\/143 + (20*I)\/429)*sqrt(7)*wr(3, 0) + (8\/1287 - (2*I)\/429)*sqrt(14)*wr(3, 0) + (460\/1989 - (10*I)\/221)*sqrt(2\/11)*wr(5, 0) - ((30\/221 - (125*I)\/663)*wr(5, 0))\/sqrt(11) + (86\/221 - (135*I)\/221)*sqrt(5\/66)*wr(5, 1) + (60\/221 - (202*I)\/663)*sqrt(5\/33)*wr(5, 1) + (10\/221 - (25*I)\/221)*sqrt(7\/11)*wr(5, 1) - (20\/663 - (10*I)\/663)*sqrt(14\/11)*wr(5, 1) + (980\/39083 + (53760*I)\/508079)*sqrt(5\/3)*wr(7, 0) + (34720\/508079 + (980*I)\/39083)*sqrt(10\/3)*wr(7, 0) - (420\/4199 - (35*I)\/247)*sqrt(35\/22)*wr(7, 1) + (280\/4199 + (120*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (480\/26741 - (280105*I)\/1524237)*sqrt(35\/6)*wr(7, 1) - (280\/6897 + (23880*I)\/508079)*sqrt(35\/3)*wr(7, 1) + ((175*I)\/969)*sqrt(5\/286)*wr(7, 3) - (280*sqrt(5\/143)*wr(7, 3))\/969 + (27860\/508079 - (7875*I)\/508079)*sqrt(35\/2)*wr(7, 3) - (5880\/508079 - (320*I)\/26741)*sqrt(35)*wr(7, 3) - (20\/3 + I\/2)*sqrt(5\/92378)*wr(9, 1) + (17\/4 - (175*I)\/24)*sqrt(5\/46189)*wr(9, 1) + (6979\/14586 - (2885*I)\/4862)*sqrt(5\/38)*wr(9, 1) - (20\/2431 + (899*I)\/14586)*sqrt(5\/19)*wr(9, 1) + ((35\/102 - (25*I)\/4)*wr(9, 1))\/sqrt(2717) - ((140\/17 - (245*I)\/51)*wr(9, 1))\/sqrt(5434) + (80\/17 + I\/6)*sqrt(5\/5434)*wr(9, 3) - (17\/12 - (55*I)\/136)*sqrt(5\/2717)*wr(9, 3) + (80\/221 + (41*I)\/221)*sqrt(35\/1254)*wr(9, 3) + (7\/26 - (275*I)\/442)*sqrt(35\/627)*wr(9, 3) - (70\/17 + (110*I)\/17)*sqrt(2\/2717)*wr(9, 5) - ((110\/17 + (25*I)\/4)*wr(9, 5))\/sqrt(2717) + (40\/17 - (44*I)\/17)*sqrt(10\/2717)*wr(9, 7) - (4\/17 - (5*I)\/136)*sqrt(55\/247)*wr(9, 7) - ((175*I)\/24)*sqrt(5\/46189)*wr(9, 9) - (10*sqrt(10\/46189)*wr(9, 9))\/3 - (5 - (77*I)\/6)*sqrt(11\/193154)*wr(11, 1) + (341\/48 - (5*I)\/4)*sqrt(11\/96577)*wr(11, 1) + (3157\/5168 - (147*I)\/323)*sqrt(11\/299)*wr(11, 1) - (42\/323 - (88*I)\/323)*sqrt(22\/299)*wr(11, 1) + (29425\/16796 - (16375*I)\/16796)*sqrt(11\/138)*wr(11, 1) + (6923\/33592 - (1199*I)\/4199)*sqrt(11\/69)*wr(11, 1) - (363*sqrt(21\/96577)*wr(11, 3))\/16 + (1 + (11*I)\/38)*sqrt(55\/30498)*wr(11, 3) - (517\/304 - I\/4)*sqrt(55\/15249)*wr(11, 3) - (1001\/1292 - (405*I)\/1292)*sqrt(385\/1794)*wr(11, 3) + (297\/2584 - (44*I)\/323)*sqrt(385\/897)*wr(11, 3) + (27\/152 + (176*I)\/323)*sqrt(11\/598)*wr(11, 5) + (3157\/5168 + (27*I)\/152)*sqrt(11\/299)*wr(11, 5) + (81\/152 + (11*I)\/38)*sqrt(55\/30498)*wr(11, 7) - (517\/304 - (81*I)\/152)*sqrt(55\/15249)*wr(11, 7) + (21\/8 + (77*I)\/6)*sqrt(11\/193154)*wr(11, 9) + (341\/48 + (21*I)\/8)*sqrt(11\/96577)*wr(11, 9) + (11*sqrt(21\/193154)*wr(11, 11))\/8 - (363\/16 - (11*I)\/8)*sqrt(21\/96577)*wr(11, 11)"
		],
		[
			11,
			11,
			"(-81*sqrt(385\/2)*wi(10, 2))\/16796 + (2469*sqrt(385)*wi(10, 2))\/386308 - (1341*sqrt(385\/26)*wi(10, 6))\/29716 - (31*sqrt(385\/13)*wi(10, 6))\/2584 - (sqrt(231\/4199)*wi(10, 10))\/8 - (sqrt(4389\/442)*wi(10, 10))\/92 + (297*sqrt(231\/13)*wi(12, 2))\/8740 + (3597*sqrt(11\/442)*wi(12, 6))\/8740 + (847*sqrt(21\/8398)*wi(12, 10))\/460 + wr(0, 0) - (4*sqrt(5\/3)*wr(2, 1))\/143 + (5*sqrt(10\/3)*wr(2, 1))\/143 + (76*wr(4, 0))\/143 + (16*sqrt(5)*wr(4, 1))\/429 + (16*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) - (200*sqrt(7\/39)*wr(6, 1))\/3553 + (70*sqrt(14\/39)*wr(6, 1))\/187 + (140*sqrt(35\/39)*wr(6, 3))\/561 - (120*sqrt(210\/13)*wr(6, 3))\/3553 + (1960*wr(8, 0))\/(2717*sqrt(17)) + (28280*sqrt(2\/17)*wr(8, 1))\/8151 - (5400*wr(8, 1))\/(2717*sqrt(17)) - (1400*sqrt(70\/561)*wr(8, 3))\/741 + (200*sqrt(105\/187)*wr(8, 3))\/247 + (19569*sqrt(21\/2)*wr(10, 0))\/772616 + (5*sqrt(21)*wr(10, 0))\/646 - (571*sqrt(385\/13)*wr(10, 4))\/29716 - (3*sqrt(770\/13)*wr(10, 4))\/323 - (sqrt(1155\/442)*wr(10, 8))\/19 + (239*sqrt(1155\/221)*wr(10, 8))\/3496 + (33033*wr(12, 0))\/(148580*sqrt(2)) + (7953*sqrt(77\/26)*wr(12, 4))\/148580 - (77*sqrt(33\/4199)*wr(12, 8))\/460 - (1089*sqrt(7\/193154)*wr(12, 12))\/20"
		],
		[
			11,
			12,
			"(8\/429 - (16*I)\/429)*sqrt(10)*wr(1, 0) - (19\/1287 + (37*I)\/1287)*sqrt(35\/6)*wr(3, 0) - (4\/1287 + (20*I)\/1287)*sqrt(35\/3)*wr(3, 0) + (3155\/3978 + (755*I)\/3978)*sqrt(5\/66)*wr(5, 0) + (149\/3978 - (137*I)\/306)*sqrt(5\/33)*wr(5, 0) + (35\/442 + (25*I)\/1326)*sqrt(35\/66)*wr(5, 1) - (41\/1326 - (3*I)\/442)*sqrt(35\/33)*wr(5, 1) + ((13795\/7956 + (7955*I)\/7956)*wr(5, 1))\/sqrt(11) - ((883\/3978 + (481*I)\/306)*wr(5, 1))\/sqrt(22) + (103600\/1524237 - (3220*I)\/508079)*wr(7, 0) - (1120\/117249 + (1120*I)\/117249)*sqrt(2)*wr(7, 0) + (3585\/8398 + (995*I)\/8398)*sqrt(7\/66)*wr(7, 1) + (905\/16796 - (1815*I)\/16796)*sqrt(7\/33)*wr(7, 1) - (87145\/1016158 - (163535*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (6625\/6096948 - (64655*I)\/6096948)*sqrt(7)*wr(7, 1) + (61895\/2032316 - (41945*I)\/2032316)*sqrt(7\/3)*wr(7, 3) + (425\/59774 + (18075*I)\/1016158)*sqrt(21\/2)*wr(7, 3) - ((1225\/1292 - (1575*I)\/1292)*wr(7, 3))\/sqrt(429) + ((105\/646 - (245*I)\/646)*wr(7, 3))\/sqrt(858) - (21\/17 + (4*I)\/17)*sqrt(15\/5434)*wr(9, 1) + (59\/68 - (121*I)\/68)*sqrt(15\/2717)*wr(9, 1) - ((7715\/9724 + (10255*I)\/9724)*wr(9, 1))\/sqrt(57) + ((583\/884 + (703*I)\/884)*wr(9, 1))\/sqrt(114) + ((23\/4 + (73*I)\/4)*wr(9, 1))\/sqrt(138567) + ((221\/8 - (451*I)\/8)*wr(9, 1))\/sqrt(277134) - (149\/68 - (121*I)\/68)*sqrt(3\/2717)*wr(9, 3) - (581\/442 + (179*I)\/442)*sqrt(7\/418)*wr(9, 3) + (214\/221 - (8*I)\/13)*sqrt(7\/209)*wr(9, 3) - ((739\/136 + (371*I)\/136)*wr(9, 3))\/sqrt(16302) - (25\/34 + (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) + (107\/68 - (73*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (185\/136 + (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) - (257\/136 - (283*I)\/136)*sqrt(3\/2717)*wr(9, 7) - ((215\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(138567) - ((115\/8 + (115*I)\/8)*wr(9, 9))\/sqrt(277134) - (13\/2 + I)*sqrt(55\/579462)*wr(11, 1) + (1\/4 + (43*I)\/4)*sqrt(55\/289731)*wr(11, 1) + (35\/323 + (31*I)\/323)*sqrt(165\/299)*wr(11, 1) - (8\/323 - (3*I)\/323)*sqrt(330\/299)*wr(11, 1) - (781\/8398 + (1155*I)\/8398)*sqrt(55\/46)*wr(11, 1) - (123\/1292 + (167*I)\/1292)*sqrt(55\/23)*wr(11, 1) + (9\/38 - I\/19)*sqrt(11\/10166)*wr(11, 3) + (199\/76 + (21*I)\/76)*sqrt(11\/5083)*wr(11, 3) - (181\/1292 + (269*I)\/1292)*sqrt(77\/299)*wr(11, 3) - (43\/323 + (67*I)\/323)*sqrt(154\/299)*wr(11, 3) - (283\/1292 + (195*I)\/1292)*sqrt(165\/598)*wr(11, 5) + (33\/323 + (33*I)\/323)*sqrt(165\/299)*wr(11, 5) - (163\/76 + (185*I)\/76)*sqrt(11\/10166)*wr(11, 7) + (55\/38 + (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) - (41\/4 + (19*I)\/4)*sqrt(55\/579462)*wr(11, 9) + (11\/2 + (11*I)\/2)*sqrt(55\/289731)*wr(11, 9) - (33\/4 + (33*I)\/4)*sqrt(35\/193154)*wr(11, 11)"
		],
		[
			11,
			13,
			"(-497\/96577 + (11*I)\/14858)*sqrt(231\/2)*wi(10, 2) - (3011\/772616 - (3245*I)\/772616)*sqrt(231)*wi(10, 2) - (2035\/59432 + (163*I)\/3496)*sqrt(77\/78)*wi(10, 6) + (487\/7429 - (131*I)\/29716)*sqrt(77\/39)*wi(10, 6) + (47\/184 + (47*I)\/184)*sqrt(385\/8398)*wi(10, 10) - (10\/23 + (29*I)\/92)*sqrt(385\/4199)*wi(10, 10) - (11\/874 + (11*I)\/874)*sqrt(77\/65)*wi(12, 2) - (11\/874 - (11*I)\/874)*sqrt(1001\/10)*wi(12, 2) - (1177\/1748 - (1177*I)\/1748)*sqrt(33\/1105)*wi(12, 6) + (11\/874 + (11*I)\/874)*sqrt(429\/170)*wi(12, 6) - (121\/46 + (121*I)\/46)*sqrt(7\/41990)*wi(12, 10) - (121\/92 - (121*I)\/92)*sqrt(7\/20995)*wi(12, 10) - (42\/143 - (74*I)\/429)*wr(2, 1) - (20*sqrt(2)*wr(2, 1))\/429 + (4\/143 + (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 - (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (112\/143 - (128*I)\/429)*sqrt(2\/3)*wr(4, 1) + (160*wr(4, 1))\/(429*sqrt(3)) + (140\/187 + (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 - (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (370\/3553 - (410*I)\/10659)*sqrt(35\/13)*wr(6, 1) - (80\/10659 + (100*I)\/3553)*sqrt(70\/13)*wr(6, 1) - (13400\/31977 + (5600*I)\/31977)*sqrt(7\/13)*wr(6, 3) - (10\/31977 - (6070*I)\/31977)*sqrt(14\/13)*wr(6, 3) - (280\/2717 + (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 - (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (230\/627 - (4850*I)\/8151)*sqrt(5\/51)*wr(8, 1) + (4040\/8151 + (460*I)\/741)*sqrt(10\/51)*wr(8, 1) - (790\/2223 - (1450*I)\/2223)*sqrt(7\/187)*wr(8, 3) - (1000\/2223 + (2500*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (319\/59432 - (693*I)\/59432)*sqrt(35\/2)*wr(10, 0) - (4587\/772616 + (1991*I)\/772616)*sqrt(35)*wr(10, 0) + (1385\/14858 + (7*I)\/782)*sqrt(77\/78)*wr(10, 4) - (2453\/29716 - (583*I)\/29716)*sqrt(77\/39)*wr(10, 4) + (71\/1748 + (435*I)\/1748)*sqrt(77\/442)*wr(10, 8) - (351\/3496 - (661*I)\/3496)*sqrt(77\/221)*wr(10, 8) - (121\/7429 + (121*I)\/7429)*sqrt(3\/10)*wr(12, 0) - (847\/14858 - (847*I)\/14858)*sqrt(3\/5)*wr(12, 0) + (308\/7429 - (308*I)\/7429)*sqrt(231\/65)*wr(12, 4) + (44\/7429 + (44*I)\/7429)*sqrt(462\/65)*wr(12, 4) + (77\/23 - (77*I)\/23)*sqrt(11\/41990)*wr(12, 8) + (11\/23 + (11*I)\/23)*sqrt(11\/20995)*wr(12, 8)"
		],
		[
			12,
			0,
			"(-2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(4, 0) - (1\/11 - I\/11)*sqrt(10\/7)*wr(4, 0) - (2\/11 + (6*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(35\/13)*wr(6, 0) + (2\/11 - (2*I)\/11)*sqrt(70\/13)*wr(6, 0) + (7\/33 + (41*I)\/33)*sqrt(5\/39)*wr(6, 1) + (10\/33 + (4*I)\/33)*sqrt(10\/39)*wr(6, 1) + (15\/11 + (25*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 + (12*I)\/11)*wr(6, 3))\/sqrt(39)"
		],
		[
			12,
			1,
			"(5\/99 + (5*I)\/99)*sqrt(5)*wr(3, 0) - (2\/99 - (2*I)\/99)*sqrt(10)*wr(3, 0) + (71\/117 - (77*I)\/117)*sqrt(5\/154)*wr(5, 0) - (787\/468 - (515*I)\/468)*sqrt(5\/77)*wr(5, 0) - (7\/39 + I\/13)*sqrt(5\/22)*wr(5, 1) + (31\/156 + (17*I)\/156)*sqrt(5\/11)*wr(5, 1) - ((109\/78 + (385*I)\/78)*wr(5, 1))\/sqrt(231) - ((3019\/156 - (1531*I)\/156)*wr(5, 1))\/sqrt(462) + (14\/143 - (14*I)\/143)*sqrt(7\/3)*wr(7, 0) - (108\/1573 + (46*I)\/1573)*sqrt(14\/3)*wr(7, 0) + (3\/13 - (8*I)\/13)*sqrt(2\/11)*wr(7, 1) - (58\/143 - (80*I)\/143)*sqrt(2\/3)*wr(7, 1) + (314\/1573 + (192*I)\/1573)*sqrt(3)*wr(7, 1) - ((9\/13 + (2*I)\/13)*wr(7, 1))\/sqrt(11) - (21\/1573 - (186*I)\/1573)*wr(7, 3) + (1\/143 + (16*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			12,
			2,
			"(10\/99 - I\/33)*sqrt(5\/6)*wr(3, 0) - (5\/66 - (10*I)\/99)*sqrt(5\/3)*wr(3, 0) - (343\/234 - (47*I)\/78)*sqrt(5\/462)*wr(5, 0) + (29\/26 - (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 + (7*I)\/78)*sqrt(5\/66)*wr(5, 1) + (11\/78 + (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 + (157*I)\/468)*wr(5, 1))\/sqrt(77) + ((1049\/234 - (80*I)\/39)*wr(5, 1))\/sqrt(154) + ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 - (2*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 - (136*I)\/4719)*wr(7, 1) - ((8\/143 - (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 - (2*I)\/13)*wr(7, 1))\/sqrt(33) - ((10\/13 - (3*I)\/52)*wr(7, 1))\/sqrt(66) - ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) - (38\/143 + (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 - (98*I)\/1573)*wr(7, 3))\/sqrt(3)"
		],
		[
			12,
			3,
			"((20*I)\/99)*sqrt(2\/7)*wr(2, 1) + (50*wr(2, 1))\/(99*sqrt(7)) + (4*sqrt(5\/21)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) - (470\/429 - (490*I)\/429)*sqrt(2\/21)*wr(4, 1) - ((56\/429 - (2*I)\/429)*wr(4, 1))\/sqrt(21) - (8*sqrt(35\/39)*wr(6, 0))\/11 + ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (16\/99 + (4*I)\/33)*sqrt(5\/13)*wr(6, 1) + (2\/33 + I\/99)*sqrt(10\/13)*wr(6, 1) + ((20*I)\/33)*sqrt(2\/13)*wr(6, 3) + ((4\/11 - (2*I)\/11)*wr(6, 3))\/sqrt(13) + (20\/13 - (30*I)\/143)*sqrt(70\/51)*wr(8, 1) + (4\/11 + (8*I)\/13)*sqrt(105\/17)*wr(8, 1) - (220\/13 + (70*I)\/39)*sqrt(2\/187)*wr(8, 3) - ((340\/39 + (440*I)\/39)*wr(8, 3))\/sqrt(187)"
		],
		[
			12,
			4,
			"(25\/99 - (115*I)\/99)*sqrt(5\/21)*wr(2, 1) + (1\/99 + (13*I)\/99)*sqrt(10\/21)*wr(2, 1) - ((90\/143 + (90*I)\/143)*wr(4, 0))\/sqrt(7) - (80\/429 + (200*I)\/429)*sqrt(5\/7)*wr(4, 1) - (5\/39 - (85*I)\/429)*sqrt(10\/7)*wr(4, 1) + (2\/11 + (2*I)\/11)*sqrt(7\/13)*wr(6, 0) + (2\/9 + (34*I)\/99)*sqrt(2\/39)*wr(6, 1) + ((82\/99 - (118*I)\/99)*wr(6, 1))\/sqrt(39) - (4\/33 + (28*I)\/33)*sqrt(5\/39)*wr(6, 3) + (10\/33 + (2*I)\/33)*sqrt(10\/39)*wr(6, 3) + (112\/429 + (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (292\/429 - (428*I)\/429)*sqrt(7\/17)*wr(8, 1) + (218\/429 - (334*I)\/429)*sqrt(14\/17)*wr(8, 1) - (2 - (46*I)\/13)*sqrt(10\/561)*wr(8, 3) + (4\/13 - (12*I)\/13)*sqrt(15\/187)*wr(8, 3)"
		],
		[
			12,
			5,
			"(175\/2574 - (25*I)\/286)*wr(3, 0) + ((5\/286 - (805*I)\/2574)*wr(3, 0))\/sqrt(2) - ((10\/13 - (35*I)\/39)*wr(5, 0))\/sqrt(77) - ((1\/26 - (77*I)\/78)*wr(5, 0))\/sqrt(154) - (232\/117 - (21*I)\/13)*sqrt(5\/462)*wr(5, 1) + (367\/156 + (917*I)\/468)*sqrt(5\/231)*wr(5, 1) - (((5*I)\/117)*wr(5, 1))\/sqrt(11) + ((179\/234 - (7*I)\/78)*wr(5, 1))\/sqrt(22) - (4306\/240669 - (148*I)\/14157)*sqrt(35\/3)*wr(7, 0) + (4333\/240669 + (2543*I)\/240669)*sqrt(70\/3)*wr(7, 0) - (67\/612 - (2081*I)\/7956)*sqrt(5\/22)*wr(7, 1) + (3275\/15912 + (955*I)\/15912)*sqrt(5\/11)*wr(7, 1) + (353723\/962676 - (296833*I)\/962676)*sqrt(5\/6)*wr(7, 1) - (382267\/1925352 + (274427*I)\/1925352)*sqrt(5\/3)*wr(7, 1) - (65\/204 + (5*I)\/204)*sqrt(35\/286)*wr(7, 3) + (3\/136 + (3*I)\/136)*sqrt(35\/143)*wr(7, 3) - (66065\/962676 + (87665*I)\/962676)*sqrt(5\/2)*wr(7, 3) - (103\/8712 + (33883*I)\/1925352)*sqrt(5)*wr(7, 3) + (7\/2 + (7*I)\/2)*sqrt(35\/46189)*wr(9, 1) - (91\/102 + (371*I)\/102)*sqrt(7\/5434)*wr(9, 1) - (70\/51 - (245*I)\/102)*sqrt(7\/2717)*wr(9, 1) - (21\/442 - (203*I)\/1326)*sqrt(35\/19)*wr(9, 1) - (21\/221 - (28*I)\/221)*sqrt(70\/19)*wr(9, 1) - (861\/442 - (1169*I)\/442)*sqrt(5\/1254)*wr(9, 3) - (1757\/442 - (161*I)\/34)*sqrt(5\/627)*wr(9, 3) - (49\/34 - (7*I)\/102)*sqrt(35\/2717)*wr(9, 3) + (7\/51 + (7*I)\/51)*sqrt(385\/494)*wr(9, 3) + (7\/51 - (28*I)\/51)*sqrt(77\/494)*wr(9, 5) - (35*sqrt(77\/247)*wr(9, 5))\/102 - (7*sqrt(385\/247)*wr(9, 7))\/51 + (7*sqrt(770\/247)*wr(9, 7))\/51"
		],
		[
			12,
			6,
			"((-4\/33 + I\/33)*wr(1, 0))\/sqrt(5) + (1\/33 + (4*I)\/33)*sqrt(10)*wr(1, 0) - (92\/429 + (37*I)\/429)*sqrt(7\/15)*wr(3, 0) + (2\/429 - (4*I)\/33)*sqrt(70\/3)*wr(3, 0) - (17\/78 - (17*I)\/78)*sqrt(5\/66)*wr(5, 0) - (1\/3 - (8*I)\/39)*sqrt(5\/33)*wr(5, 0) + (5\/13 + (8*I)\/39)*sqrt(7\/165)*wr(5, 1) - (1\/78 + (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - ((187\/468 + (167*I)\/156)*wr(5, 1))\/sqrt(11) - ((5\/39 - (64*I)\/117)*wr(5, 1))\/sqrt(22) - (56\/7293 - (6412*I)\/240669)*wr(7, 0) + (3206\/240669 - (3598*I)\/80223)*sqrt(2)*wr(7, 0) - (7\/442 - (38*I)\/221)*sqrt(7\/66)*wr(7, 1) - (131\/884 + (7*I)\/52)*sqrt(7\/33)*wr(7, 1) - (35\/14586 + (1964*I)\/240669)*sqrt(7\/2)*wr(7, 1) - (127\/74052 - (9667*I)\/320892)*sqrt(7)*wr(7, 1) + (7\/4862 + (1674*I)\/26741)*sqrt(21\/2)*wr(7, 3) - (2647\/106964 - (805*I)\/106964)*sqrt(21)*wr(7, 3) + ((175\/68 + (35*I)\/68)*wr(7, 3))\/sqrt(429) + (7*wr(7, 3))\/(34*sqrt(858)) + (7*sqrt(3\/92378)*wr(9, 1))\/4 - (105*sqrt(3\/46189)*wr(9, 1))\/8 - (35\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) - (2205\/4862 - (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) - ((35\/572 - (329*I)\/374)*wr(9, 1))\/sqrt(57) - ((945\/68 - (406*I)\/17)*wr(9, 1))\/sqrt(40755) + (315*sqrt(3\/2717)*wr(9, 3))\/136 - (35\/442 - (35*I)\/34)*sqrt(7\/418)*wr(9, 3) + (315\/442 + (1267*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((385\/68 - (497*I)\/34)*wr(9, 3))\/sqrt(16302) + (21\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) - (63\/68 - (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) + (315\/136 + (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) + ((21\/34 + (497*I)\/34)*wr(9, 7))\/sqrt(16302) - (105*sqrt(3\/46189)*wr(9, 9))\/8"
		],
		[
			12,
			7,
			"(-79\/646 - (1166*I)\/4199)*sqrt(21\/22)*wi(10, 2) - (363\/4199 + (174*I)\/4199)*sqrt(21\/11)*wi(10, 2) - (267\/1292 + (198*I)\/323)*sqrt(21\/143)*wi(10, 6) + (121\/323 + (58*I)\/323)*sqrt(42\/143)*wi(10, 6) - (15*sqrt(35\/46189)*wi(10, 10))\/4 + (8\/1287 + (4*I)\/429)*wr(2, 1) - (1\/11 + (10*I)\/1287)*sqrt(2)*wr(2, 1) - (8*sqrt(30)*wr(4, 0))\/143 + (40\/143 + (60*I)\/143)*sqrt(2\/3)*wr(4, 1) - ((92\/143 - (40*I)\/143)*wr(4, 1))\/sqrt(3) + (28*sqrt(30\/13)*wr(6, 0))\/187 + (172\/1683 + (8*I)\/561)*sqrt(7\/65)*wr(6, 1) + (12\/187 - (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) + (16\/187 + (16*I)\/51)*sqrt(7\/13)*wr(6, 3) + (4\/561 - (8*I)\/51)*sqrt(14\/13)*wr(6, 3) + (224*sqrt(10\/51)*wr(8, 0))\/2717 - (2072\/2717 + (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) - ((448\/2717 - (16884*I)\/2717)*wr(8, 1))\/sqrt(255) - (224\/247 + (1540*I)\/741)*sqrt(7\/187)*wr(8, 3) - (56\/247 - (616*I)\/247)*sqrt(14\/187)*wr(8, 3) + (6\/323 + (63*I)\/8398)*sqrt(35\/2)*wr(10, 0) + (231*sqrt(35)*wr(10, 0))\/16796 - (61*sqrt(21\/286)*wr(10, 4))\/323 - (132\/323 + (63*I)\/323)*sqrt(21\/143)*wr(10, 4) + (111*sqrt(7\/4862)*wr(10, 8))\/38 - (66\/19 - (63*I)\/38)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			12,
			8,
			"(5\/11 + (3*I)\/11)*sqrt(21\/10)*wr(1, 0) - (203\/2574 - (35*I)\/858)*sqrt(5)*wr(3, 0) - ((5\/66 - (89*I)\/234)*wr(3, 0))\/sqrt(10) - (4\/39 - (5*I)\/39)*sqrt(5\/77)*wr(5, 0) + (1\/13 - (5*I)\/39)*sqrt(10\/77)*wr(5, 0) + (97\/117 + (11*I)\/39)*sqrt(2\/55)*wr(5, 1) + (2\/39 + I\/117)*sqrt(5\/11)*wr(5, 1) + ((79\/13 + (439*I)\/117)*wr(5, 1))\/sqrt(231) - ((38\/117 - (17*I)\/39)*wr(5, 1))\/sqrt(462) + (12370\/240669 - (11318*I)\/240669)*sqrt(7\/3)*wr(7, 0) - (320\/14157 + (4388*I)\/240669)*sqrt(14\/3)*wr(7, 0) - ((768023\/1925352 + (860887*I)\/1925352)*wr(7, 1))\/sqrt(3) + ((222691\/962676 - (178835*I)\/962676)*wr(7, 1))\/sqrt(6) + ((1399\/15912 - (41*I)\/936)*wr(7, 1))\/sqrt(11) + ((1333\/7956 - (1925*I)\/7956)*wr(7, 1))\/sqrt(22) + (75689\/1925352 + (56665*I)\/1925352)*wr(7, 3) - (385\/204 + (175*I)\/204)*sqrt(7\/286)*wr(7, 3) + (63\/136 + (63*I)\/136)*sqrt(7\/143)*wr(7, 3) - ((7177\/74052 - (34949*I)\/962676)*wr(7, 3))\/sqrt(2) - (7\/2 + (7*I)\/2)*sqrt(7\/46189)*wr(9, 1) - (91\/51 + (7*I)\/3)*sqrt(7\/27170)*wr(9, 1) + (49\/102 - (14*I)\/51)*sqrt(35\/2717)*wr(9, 1) - (7\/221 - (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (189\/4862 + (49*I)\/858)*sqrt(7\/19)*wr(9, 1) - (217\/34 + (469*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 + (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) + ((280\/221 + (35*I)\/221)*wr(9, 3))\/sqrt(627) + ((63\/442 + (217*I)\/442)*wr(9, 3))\/sqrt(1254) - (35\/102 + (49*I)\/102)*sqrt(35\/5434)*wr(9, 5) + (35\/102 - (7*I)\/17)*sqrt(35\/2717)*wr(9, 5) + (77\/51 + (21*I)\/17)*sqrt(7\/5434)*wr(9, 7) - (49\/51 - (14*I)\/17)*sqrt(7\/2717)*wr(9, 7)"
		],
		[
			12,
			9,
			"(189\/4199 + (63*I)\/221)*sqrt(2\/11)*wi(10, 2) - ((2205\/4199 - (567*I)\/4199)*wi(10, 2))\/sqrt(11) + (735\/323 - (189*I)\/323)*sqrt(2\/143)*wi(10, 6) - ((126\/323 + (42*I)\/17)*wi(10, 6))\/sqrt(143) + (67\/1287 + (167*I)\/1287)*sqrt(7\/3)*wr(2, 1) - (83\/1287 - (5*I)\/117)*sqrt(14\/3)*wr(2, 1) + (6\/143 + (6*I)\/143)*sqrt(5\/7)*wr(4, 0) - (20\/429 - (40*I)\/429)*sqrt(7)*wr(4, 1) - (19\/429 - I\/429)*sqrt(14)*wr(4, 1) + (8\/187 + (8*I)\/187)*sqrt(35\/13)*wr(6, 0) + (2912\/1683 - (1096*I)\/1683)*sqrt(2\/195)*wr(6, 1) + ((2384\/1683 - (7856*I)\/1683)*wr(6, 1))\/sqrt(195) + (8\/561 - (344*I)\/561)*sqrt(2\/39)*wr(6, 3) + ((496\/561 - (32*I)\/561)*wr(6, 3))\/sqrt(39) - (1792\/8151 + (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) - (12838\/8151 - (21602*I)\/8151)*sqrt(7\/85)*wr(8, 1) - (10444\/8151 - (28*I)\/39)*sqrt(14\/85)*wr(8, 1) + (1484\/247 - (84*I)\/13)*sqrt(2\/561)*wr(8, 3) + (938\/247 - (70*I)\/19)*sqrt(3\/187)*wr(8, 3) + (63\/8398 + (63*I)\/8398)*sqrt(15\/2)*wr(10, 0) + (147\/4199 + (126*I)\/4199)*sqrt(15)*wr(10, 0) - (756\/323 + (630*I)\/323)*sqrt(2\/143)*wr(10, 4) - ((189\/323 + (189*I)\/323)*wr(10, 4))\/sqrt(143) + (63\/38 + (63*I)\/38)*sqrt(3\/2431)*wr(10, 8) - (105\/19 + (126*I)\/19)*sqrt(6\/2431)*wr(10, 8)"
		],
		[
			12,
			10,
			"(-603\/4199 - (1613*I)\/8398)*sqrt(21\/22)*wi(10, 2) - (1171\/33592 + (1821*I)\/33592)*sqrt(21\/11)*wi(10, 2) + (509\/2584 - (157*I)\/2584)*sqrt(7\/858)*wi(10, 6) - (337\/323 + (479*I)\/1292)*sqrt(7\/429)*wi(10, 6) - (1\/8 - I\/8)*sqrt(35\/92378)*wi(10, 10) + (4 - (17*I)\/4)*sqrt(35\/46189)*wi(10, 10) - (170\/1287 + (430*I)\/1287)*wr(2, 1) - (20\/1287 + (80*I)\/1287)*sqrt(2)*wr(2, 1) - (4\/143 - (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 + (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (60\/143 + (284*I)\/429)*sqrt(2\/3)*wr(4, 1) - ((40\/429 - (40*I)\/143)*wr(4, 1))\/sqrt(3) - (140\/187 - (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 + (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (62\/1683 + (178*I)\/1683)*sqrt(35\/13)*wr(6, 1) + (16\/1683 - (4*I)\/153)*sqrt(70\/13)*wr(6, 1) + (200\/1683 - (800*I)\/1683)*sqrt(7\/13)*wr(6, 3) - (310\/1683 + (10*I)\/1683)*sqrt(14\/13)*wr(6, 3) + (280\/2717 - (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 + (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (9254\/8151 - (1414*I)\/8151)*sqrt(5\/51)*wr(8, 1) + (1288\/8151 + (10388*I)\/8151)*sqrt(10\/51)*wr(8, 1) - (2590\/2223 - (350*I)\/2223)*sqrt(7\/187)*wr(8, 3) + (280\/2223 - (3220*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (29\/2584 + (15*I)\/2584)*sqrt(35\/2)*wr(10, 0) - (147\/33592 + (433*I)\/33592)*sqrt(35)*wr(10, 0) - (581\/646 - (145*I)\/646)*sqrt(7\/858)*wr(10, 4) - (965\/1292 + (487*I)\/1292)*sqrt(7\/429)*wr(10, 4) - (155\/76 - (87*I)\/76)*sqrt(7\/4862)*wr(10, 8) - (159\/152 + (325*I)\/152)*sqrt(7\/2431)*wr(10, 8)"
		],
		[
			12,
			11,
			"(8\/429 + (16*I)\/429)*sqrt(10)*wr(1, 0) - (19\/1287 - (37*I)\/1287)*sqrt(35\/6)*wr(3, 0) - (4\/1287 - (20*I)\/1287)*sqrt(35\/3)*wr(3, 0) + (3155\/3978 - (755*I)\/3978)*sqrt(5\/66)*wr(5, 0) + (149\/3978 + (137*I)\/306)*sqrt(5\/33)*wr(5, 0) + (35\/442 - (25*I)\/1326)*sqrt(35\/66)*wr(5, 1) - (41\/1326 + (3*I)\/442)*sqrt(35\/33)*wr(5, 1) + ((13795\/7956 - (7955*I)\/7956)*wr(5, 1))\/sqrt(11) - ((883\/3978 - (481*I)\/306)*wr(5, 1))\/sqrt(22) + (103600\/1524237 + (3220*I)\/508079)*wr(7, 0) - (1120\/117249 - (1120*I)\/117249)*sqrt(2)*wr(7, 0) + (3585\/8398 - (995*I)\/8398)*sqrt(7\/66)*wr(7, 1) + (905\/16796 + (1815*I)\/16796)*sqrt(7\/33)*wr(7, 1) - (87145\/1016158 + (163535*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (6625\/6096948 + (64655*I)\/6096948)*sqrt(7)*wr(7, 1) + (61895\/2032316 + (41945*I)\/2032316)*sqrt(7\/3)*wr(7, 3) + (425\/59774 - (18075*I)\/1016158)*sqrt(21\/2)*wr(7, 3) - ((1225\/1292 + (1575*I)\/1292)*wr(7, 3))\/sqrt(429) + ((105\/646 + (245*I)\/646)*wr(7, 3))\/sqrt(858) - (21\/17 - (4*I)\/17)*sqrt(15\/5434)*wr(9, 1) + (59\/68 + (121*I)\/68)*sqrt(15\/2717)*wr(9, 1) - ((7715\/9724 - (10255*I)\/9724)*wr(9, 1))\/sqrt(57) + ((583\/884 - (703*I)\/884)*wr(9, 1))\/sqrt(114) + ((23\/4 - (73*I)\/4)*wr(9, 1))\/sqrt(138567) + ((221\/8 + (451*I)\/8)*wr(9, 1))\/sqrt(277134) - (149\/68 + (121*I)\/68)*sqrt(3\/2717)*wr(9, 3) - (581\/442 - (179*I)\/442)*sqrt(7\/418)*wr(9, 3) + (214\/221 + (8*I)\/13)*sqrt(7\/209)*wr(9, 3) - ((739\/136 - (371*I)\/136)*wr(9, 3))\/sqrt(16302) - (25\/34 - (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) + (107\/68 + (73*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (185\/136 - (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) - (257\/136 + (283*I)\/136)*sqrt(3\/2717)*wr(9, 7) - ((215\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(138567) - ((115\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(277134) - (13\/2 - I)*sqrt(55\/579462)*wr(11, 1) + (1\/4 - (43*I)\/4)*sqrt(55\/289731)*wr(11, 1) + (35\/323 - (31*I)\/323)*sqrt(165\/299)*wr(11, 1) - (8\/323 + (3*I)\/323)*sqrt(330\/299)*wr(11, 1) - (781\/8398 - (1155*I)\/8398)*sqrt(55\/46)*wr(11, 1) - (123\/1292 - (167*I)\/1292)*sqrt(55\/23)*wr(11, 1) + (9\/38 + I\/19)*sqrt(11\/10166)*wr(11, 3) + (199\/76 - (21*I)\/76)*sqrt(11\/5083)*wr(11, 3) - (181\/1292 - (269*I)\/1292)*sqrt(77\/299)*wr(11, 3) - (43\/323 - (67*I)\/323)*sqrt(154\/299)*wr(11, 3) - (283\/1292 - (195*I)\/1292)*sqrt(165\/598)*wr(11, 5) + (33\/323 - (33*I)\/323)*sqrt(165\/299)*wr(11, 5) - (163\/76 - (185*I)\/76)*sqrt(11\/10166)*wr(11, 7) + (55\/38 - (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) - (41\/4 - (19*I)\/4)*sqrt(55\/579462)*wr(11, 9) + (11\/2 - (11*I)\/2)*sqrt(55\/289731)*wr(11, 9) - (33\/4 - (33*I)\/4)*sqrt(35\/193154)*wr(11, 11)"
		],
		[
			12,
			12,
			"(489*sqrt(35\/11)*wi(10, 2))\/8398 - (12*sqrt(770)*wi(10, 2))\/4199 + (9*sqrt(385\/26)*wi(10, 6))\/646 + (8*sqrt(385\/13)*wi(10, 6))\/323 + (5*sqrt(21\/92378)*wi(10, 10))\/2 + wr(0, 0) - (50*sqrt(5\/3)*wr(2, 1))\/429 - (3*sqrt(30)*wr(2, 1))\/143 - (56*wr(4, 0))\/143 - (32*sqrt(5)*wr(4, 1))\/143 + (20*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) + (344*sqrt(7\/39)*wr(6, 1))\/561 + (20*sqrt(14\/39)*wr(6, 1))\/187 + (40*sqrt(35\/39)*wr(6, 3))\/561 + (8*sqrt(70\/39)*wr(6, 3))\/187 - (3360*wr(8, 0))\/(2717*sqrt(17)) - (11480*sqrt(2\/17)*wr(8, 1))\/8151 - (3976*wr(8, 1))\/(2717*sqrt(17)) + (1400*sqrt(70\/561)*wr(8, 3))\/741 + (56*sqrt(105\/187)*wr(8, 3))\/247 + (5*sqrt(21\/2)*wr(10, 0))\/221 + (5*sqrt(21)*wr(10, 0))\/646 - (148*sqrt(35\/143)*wr(10, 4))\/323 - (3*sqrt(770\/13)*wr(10, 4))\/323 + (23*sqrt(105\/2431)*wr(10, 8))\/19 - (sqrt(1155\/442)*wr(10, 8))\/19"
		],
		[
			12,
			13,
			"(14\/429 - (14*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((50\/143 + (50*I)\/429)*wr(1, 0))\/sqrt(3) + (124\/3861 + (31*I)\/1287)*sqrt(7\/2)*wr(3, 0) - (10\/1287 - (40*I)\/3861)*sqrt(7)*wr(3, 0) + (865\/5967 + (40*I)\/663)*sqrt(2\/11)*wr(5, 0) - ((20\/663 - (3650*I)\/5967)*wr(5, 0))\/sqrt(11) + (215\/663 + (328*I)\/1989)*sqrt(5\/33)*wr(5, 1) - (874\/1989 - (95*I)\/663)*sqrt(10\/33)*wr(5, 1) + (20\/1989 - (250*I)\/1989)*sqrt(7\/11)*wr(5, 1) - (5\/1989 + (40*I)\/1989)*sqrt(14\/11)*wr(5, 1) + (56\/2057 - (172424*I)\/1524237)*sqrt(5\/3)*wr(7, 0) - (26992\/1524237 - (56*I)\/2057)*sqrt(10\/3)*wr(7, 0) + (70\/12597 - (108*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (27\/4199 - (434*I)\/12597)*sqrt(70\/11)*wr(7, 1) - (93422\/1524237 + (20232*I)\/508079)*sqrt(35\/3)*wr(7, 1) + (24798\/508079 - (48188*I)\/1524237)*sqrt(70\/3)*wr(7, 1) + (434*sqrt(5\/143)*wr(7, 3))\/969 + ((560*I)\/969)*sqrt(10\/143)*wr(7, 3) + (2254\/508079 + (16212*I)\/508079)*sqrt(35)*wr(7, 3) + (4839\/508079 + (5530*I)\/508079)*sqrt(70)*wr(7, 3) + 25*sqrt(5\/92378)*wr(9, 1) - 3*sqrt(5\/46189)*wr(9, 1) + (1400\/2431 - (1252*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (229\/2431 + (190*I)\/2431)*sqrt(10\/19)*wr(9, 1) + ((70\/51 - (75*I)\/17)*wr(9, 1))\/sqrt(2717) + ((45\/17 - (280*I)\/51)*wr(9, 1))\/sqrt(5434) - (5*sqrt(5\/5434)*wr(9, 3))\/17 + (1 + (10*I)\/17)*sqrt(5\/2717)*wr(9, 3) - (4\/13 + (150*I)\/221)*sqrt(35\/627)*wr(9, 3) - (135\/221 - (10*I)\/221)*sqrt(70\/627)*wr(9, 3) + ((70\/17 - (75*I)\/17)*wr(9, 5))\/sqrt(2717) + ((45\/17 + (140*I)\/17)*wr(9, 5))\/sqrt(5434) - (5\/17 - (56*I)\/17)*sqrt(5\/5434)*wr(9, 7) + (28\/17 + (10*I)\/17)*sqrt(5\/2717)*wr(9, 7) + 25*sqrt(5\/92378)*wr(9, 9) - 15*sqrt(11\/193154)*wr(11, 1) + (55*sqrt(11\/96577)*wr(11, 1))\/2 + (220\/323 - (280*I)\/323)*sqrt(11\/299)*wr(11, 1) + (70\/323 - (110*I)\/323)*sqrt(22\/299)*wr(11, 1) - (165\/4199 - (660*I)\/4199)*sqrt(33\/23)*wr(11, 1) - (385\/4199 - (440*I)\/4199)*sqrt(66\/23)*wr(11, 1) + (1 - (44*I)\/19)*sqrt(165\/10166)*wr(11, 3) - (55*sqrt(165\/5083)*wr(11, 3))\/38 - (10\/323 - (44*I)\/323)*sqrt(1155\/299)*wr(11, 3) + ((20*I)\/323)*sqrt(2310\/299)*wr(11, 3) + (220*sqrt(11\/299)*wr(11, 5))\/323 - ((110*I)\/323)*sqrt(22\/299)*wr(11, 5) - (55*sqrt(165\/5083)*wr(11, 7))\/38 - ((22*I)\/19)*sqrt(330\/5083)*wr(11, 7) + (55*sqrt(11\/96577)*wr(11, 9))\/2"
		],
		[
			13,
			0,
			"(-7\/39 + (5*I)\/39)*sqrt(5\/154)*wr(5, 0) + (145\/156 - (289*I)\/156)*sqrt(5\/77)*wr(5, 0) - (11\/39 - I\/39)*sqrt(5\/22)*wr(5, 1) - (31\/156 + (17*I)\/156)*sqrt(5\/11)*wr(5, 1) - ((217\/78 + (277*I)\/78)*wr(5, 1))\/sqrt(231) + ((1291\/156 - (3259*I)\/156)*wr(5, 1))\/sqrt(462) - (14\/143 - (14*I)\/143)*sqrt(7\/3)*wr(7, 0) - ((14*I)\/143)*sqrt(14\/3)*wr(7, 0) + (80\/143 - (58*I)\/143)*sqrt(2\/3)*wr(7, 1) + ((4\/13 + (94*I)\/143)*wr(7, 1))\/sqrt(3) - (2\/39 + I\/39)*sqrt(11)*wr(7, 1) - (2\/39 - I\/39)*sqrt(22)*wr(7, 1) + (10\/39 - (5*I)\/33)*wr(7, 3) + (50\/429 + (5*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			13,
			1,
			"(-2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(4, 0) + (1\/11 - I\/11)*sqrt(10\/7)*wr(4, 0) - (6\/11 + (2*I)\/11)*sqrt(7)*wr(4, 1) + (4\/11 + (4*I)\/11)*sqrt(35\/13)*wr(6, 0) - (2\/11 - (2*I)\/11)*sqrt(70\/13)*wr(6, 0) + (2\/33 + (4*I)\/11)*sqrt(10\/39)*wr(6, 1) + ((43\/11 - (41*I)\/33)*wr(6, 1))\/sqrt(195) + (5\/11 - (5*I)\/11)*sqrt(2\/39)*wr(6, 3) + ((16\/11 + (12*I)\/11)*wr(6, 3))\/sqrt(39) + (16\/13 + (16*I)\/13)*sqrt(7\/85)*wr(8, 1) - (16\/13 + (16*I)\/13)*sqrt(11\/51)*wr(8, 3)"
		],
		[
			13,
			2,
			"(4*sqrt(5\/21)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(10\/21)*wr(4, 0) - (8\/429 - (74*I)\/429)*sqrt(7\/3)*wr(4, 1) - (160\/429 + (70*I)\/429)*sqrt(14\/3)*wr(4, 1) - (8*sqrt(35\/39)*wr(6, 0))\/11 - ((4*I)\/11)*sqrt(70\/39)*wr(6, 0) + (2\/33 + I\/33)*sqrt(10\/13)*wr(6, 1) + ((4\/33 - (20*I)\/33)*wr(6, 1))\/sqrt(65) + (20\/33 - (20*I)\/33)*sqrt(2\/13)*wr(6, 3) + ((4\/11 + (14*I)\/33)*wr(6, 3))\/sqrt(13) + (68\/13 - (120*I)\/13)*sqrt(7\/255)*wr(8, 1) + (20\/13 + (2*I)\/13)*sqrt(70\/51)*wr(8, 1) - (28\/39 - (40*I)\/39)*sqrt(11\/17)*wr(8, 3) - (20\/13 - (10*I)\/39)*sqrt(22\/17)*wr(8, 3)"
		],
		[
			13,
			3,
			"(-35\/858 - (10*I)\/99)*sqrt(5\/3)*wr(3, 0) + (5*sqrt(10\/3)*wr(3, 0))\/99 - (343\/234 + (19*I)\/78)*sqrt(5\/462)*wr(5, 0) + (9\/26 + (248*I)\/117)*sqrt(5\/231)*wr(5, 0) + (35\/78 - (19*I)\/78)*sqrt(5\/66)*wr(5, 1) + (23\/78 - (16*I)\/39)*sqrt(5\/33)*wr(5, 1) + ((7\/12 + (95*I)\/468)*wr(5, 1))\/sqrt(77) + ((509\/234 + (80*I)\/39)*wr(5, 1))\/sqrt(154) - ((36*I)\/1573)*sqrt(7)*wr(7, 0) + (224\/4719 + (94*I)\/4719)*sqrt(14)*wr(7, 0) - (736\/1573 + (320*I)\/4719)*wr(7, 1) - ((8\/143 + (6341*I)\/18876)*wr(7, 1))\/sqrt(2) + ((16\/13 - (2*I)\/13)*wr(7, 1))\/sqrt(33) + ((278\/221 - (3*I)\/52)*wr(7, 1))\/sqrt(66) + ((5*I)\/4)*sqrt(7\/858)*wr(7, 3) + (90\/2431 + (225*I)\/6292)*sqrt(3\/2)*wr(7, 3) - ((240\/1573 - (410*I)\/1573)*wr(7, 3))\/sqrt(3) - (8*sqrt(385\/741)*wr(9, 1))\/17 - (40*sqrt(11\/19)*wr(9, 3))\/221"
		],
		[
			13,
			4,
			"(25\/2574 - (125*I)\/858)*wr(3, 0) + ((185\/858 + (205*I)\/2574)*wr(3, 0))\/sqrt(2) - ((55\/117 - (140*I)\/117)*wr(5, 0))\/sqrt(77) - ((331\/234 - (109*I)\/234)*wr(5, 0))\/sqrt(154) - (11\/13 - (322*I)\/117)*sqrt(5\/462)*wr(5, 1) - (1097\/468 + (307*I)\/156)*sqrt(5\/231)*wr(5, 1) - ((5\/13 + (50*I)\/117)*wr(5, 1))\/sqrt(11) - ((119\/234 + I\/6)*wr(5, 1))\/sqrt(22) - (42\/1573 - (4*I)\/2431)*sqrt(35\/3)*wr(7, 0) - (717\/26741 + (47*I)\/26741)*sqrt(70\/3)*wr(7, 0) - (389\/884 + (61*I)\/884)*sqrt(5\/22)*wr(7, 1) - (67\/1768 + (31*I)\/136)*sqrt(5\/11)*wr(7, 1) + (36457\/106964 - (3257*I)\/9724)*sqrt(5\/6)*wr(7, 1) + (12481\/213928 + (11841*I)\/213928)*sqrt(15)*wr(7, 1) - (1\/4 - (3*I)\/68)*sqrt(35\/286)*wr(7, 3) - (3\/136 + (3*I)\/136)*sqrt(35\/143)*wr(7, 3) - (3155\/106964 + (505*I)\/9724)*sqrt(5\/2)*wr(7, 3) - (19005\/213928 - (25299*I)\/213928)*sqrt(5)*wr(7, 3) + (41\/102 + I\/102)*sqrt(77\/494)*wr(9, 1) - (10\/51 - (5*I)\/34)*sqrt(77\/247)*wr(9, 1) - (203\/1326 - (21*I)\/442)*sqrt(35\/19)*wr(9, 1) - (28\/221 - (21*I)\/221)*sqrt(70\/19)*wr(9, 1) - (99\/442 - (71*I)\/442)*sqrt(55\/114)*wr(9, 3) - (7\/51 + (7*I)\/51)*sqrt(385\/494)*wr(9, 3) - (94\/221 - (81*I)\/221)*sqrt(55\/57)*wr(9, 3) + ((7*I)\/51)*sqrt(385\/247)*wr(9, 3) + (28\/51 - (7*I)\/51)*sqrt(77\/494)*wr(9, 5) + ((35*I)\/102)*sqrt(77\/247)*wr(9, 5) + ((7*I)\/51)*sqrt(385\/247)*wr(9, 7) - ((7*I)\/51)*sqrt(770\/247)*wr(9, 7)"
		],
		[
			13,
			5,
			"(-21\/4199 + (21*I)\/4199)*sqrt(110)*wi(10, 2) + (14\/323 - (14*I)\/323)*sqrt(55\/13)*wi(10, 6) + (5\/33 - (5*I)\/99)*sqrt(35\/3)*wr(2, 1) - (17\/1287 + I\/143)*sqrt(70\/3)*wr(2, 1) + ((90\/143 + (90*I)\/143)*wr(4, 0))\/sqrt(7) + (100\/1287 + (20*I)\/1287)*sqrt(35)*wr(4, 1) - (5\/117 - (5*I)\/1287)*sqrt(70)*wr(4, 1) - (2\/11 + (2*I)\/11)*sqrt(7\/13)*wr(6, 0) - (688\/1683 + (8*I)\/51)*sqrt(2\/39)*wr(6, 1) + ((34\/33 - (98*I)\/99)*wr(6, 1))\/sqrt(39) + (376\/561 + (56*I)\/187)*sqrt(5\/39)*wr(6, 3) + (2\/11 - (2*I)\/33)*sqrt(10\/39)*wr(6, 3) - (112\/429 + (112*I)\/429)*sqrt(7\/17)*wr(8, 0) - (452\/429 - (268*I)\/429)*sqrt(7\/17)*wr(8, 1) + (1766\/8151 + (146*I)\/2717)*sqrt(14\/17)*wr(8, 1) + (44\/13 - (4*I)\/13)*sqrt(5\/561)*wr(8, 3) - (374\/247 + (6*I)\/247)*sqrt(10\/561)*wr(8, 3) - ((385\/8398 - (385*I)\/8398)*wr(10, 0))\/sqrt(3) + (7\/323 - (7*I)\/323)*sqrt(110\/13)*wr(10, 4) - (7\/19 - (7*I)\/19)*sqrt(55\/1326)*wr(10, 8)"
		],
		[
			13,
			6,
			"(77\/4199 - (106*I)\/4199)*sqrt(231\/2)*wi(10, 2) + (33\/4199 - (21*I)\/4199)*sqrt(231)*wi(10, 2) + (1\/323 - (18*I)\/323)*sqrt(231\/13)*wi(10, 6) - (11\/323 - (7*I)\/323)*sqrt(462\/13)*wi(10, 6) - (8\/1287 + (28*I)\/1287)*wr(2, 1) - (31\/1287 + (10*I)\/1287)*sqrt(2)*wr(2, 1) + (8*sqrt(30)*wr(4, 0))\/143 - (40\/143 - (140*I)\/429)*sqrt(2\/3)*wr(4, 1) - ((20\/429 - (40*I)\/143)*wr(4, 1))\/sqrt(3) - (28*sqrt(30\/13)*wr(6, 0))\/187 - (172\/1683 + (212*I)\/1683)*sqrt(7\/65)*wr(6, 1) - (344\/1683 + (80*I)\/1683)*sqrt(14\/65)*wr(6, 1) + (8\/561 + (16*I)\/51)*sqrt(7\/13)*wr(6, 3) - (4\/561 - (52*I)\/561)*sqrt(14\/13)*wr(6, 3) - (224*sqrt(10\/51)*wr(8, 0))\/2717 + (18676\/2717 - (27160*I)\/2717)*sqrt(2\/255)*wr(8, 1) + ((448\/2717 + (4648*I)\/2717)*wr(8, 1))\/sqrt(255) + (224\/247 - (184*I)\/247)*sqrt(7\/187)*wr(8, 3) - (268\/247 - (616*I)\/247)*sqrt(14\/187)*wr(8, 3) - (11*sqrt(35)*wr(10, 0))\/4199 - (3\/323 - (11*I)\/4199)*sqrt(70)*wr(10, 0) + (12\/323 - (4*I)\/323)*sqrt(231\/13)*wr(10, 4) + (2*sqrt(462\/13)*wr(10, 4))\/323 + (6\/19 + (2*I)\/19)*sqrt(77\/221)*wr(10, 8) - (sqrt(154\/221)*wr(10, 8))\/19"
		],
		[
			13,
			7,
			"((4\/33 + I\/33)*wr(1, 0))\/sqrt(5) - (1\/33 - (4*I)\/33)*sqrt(10)*wr(1, 0) + (92\/429 - (61*I)\/1287)*sqrt(7\/15)*wr(3, 0) - (8\/1287 + (4*I)\/33)*sqrt(70\/3)*wr(3, 0) + (155\/3978 + (17*I)\/78)*sqrt(5\/66)*wr(5, 0) + (1\/3 + (164*I)\/1989)*sqrt(5\/33)*wr(5, 0) - (23\/1326 + (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - (1\/13 - (4*I)\/51)*sqrt(35\/33)*wr(5, 1) + ((1043\/7956 - (167*I)\/156)*wr(5, 1))\/sqrt(11) + ((5\/39 + (356*I)\/1989)*wr(5, 1))\/sqrt(22) + (56\/7293 + (9436*I)\/80223)*wr(7, 0) - (4718\/80223 + (3598*I)\/80223)*sqrt(2)*wr(7, 0) + (7\/442 + (90*I)\/323)*sqrt(7\/66)*wr(7, 1) + (3105\/16796 - (7*I)\/52)*sqrt(7\/33)*wr(7, 1) + (35\/14586 - (2740*I)\/80223)*sqrt(7\/2)*wr(7, 1) + (4721\/320892 + (9667*I)\/320892)*sqrt(7)*wr(7, 1) - (7\/4862 - (58286*I)\/508079)*sqrt(21\/2)*wr(7, 3) - (82131\/2032316 - (805*I)\/106964)*sqrt(21)*wr(7, 3) - ((525\/1292 - (35*I)\/68)*wr(7, 3))\/sqrt(429) - (7*wr(7, 3))\/(34*sqrt(858)) - (83*sqrt(3\/92378)*wr(9, 1))\/4 + (105*sqrt(3\/46189)*wr(9, 1))\/8 + (599\/68 - (7*I)\/4)*sqrt(5\/16302)*wr(9, 1) + (189\/68 + (86*I)\/17)*sqrt(5\/8151)*wr(9, 1) + (2205\/4862 + (147*I)\/4862)*sqrt(3\/38)*wr(9, 1) + ((35\/572 + (329*I)\/374)*wr(9, 1))\/sqrt(57) - (315*sqrt(3\/2717)*wr(9, 3))\/136 + (249\/442 + (35*I)\/34)*sqrt(7\/418)*wr(9, 3) - (315\/442 - (275*I)\/884)*sqrt(7\/209)*wr(9, 3) - ((43\/68 - (497*I)\/34)*wr(9, 3))\/sqrt(16302) - (21\/68 + (7*I)\/4)*sqrt(5\/16302)*wr(9, 5) + (63\/68 + (7*I)\/68)*sqrt(15\/2717)*wr(9, 5) - (315\/136 - (7*I)\/34)*sqrt(3\/2717)*wr(9, 7) - ((21\/34 - (497*I)\/34)*wr(9, 7))\/sqrt(16302) + (105*sqrt(3\/46189)*wr(9, 9))\/8 + sqrt(165\/96577)*wr(11, 1) - (2*sqrt(165\/299)*wr(11, 1))\/323 + ((80*I)\/323)*sqrt(330\/299)*wr(11, 1) + (3*sqrt(11\/5083)*wr(11, 3))\/19 + ((80*I)\/323)*sqrt(77\/299)*wr(11, 3) - (sqrt(154\/299)*wr(11, 3))\/323"
		],
		[
			13,
			8,
			"(63\/4199 - (189*I)\/4199)*sqrt(11)*wi(10, 2) + (84\/4199 + (42*I)\/4199)*sqrt(22)*wi(10, 2) - (56\/323 + (28*I)\/323)*sqrt(11\/13)*wi(10, 6) - (21\/323 - (63*I)\/323)*sqrt(22\/13)*wi(10, 6) + (43\/429 + (29*I)\/1287)*sqrt(7\/3)*wr(2, 1) - (10\/1287 + (2*I)\/143)*sqrt(14\/3)*wr(2, 1) + (6\/143 + (6*I)\/143)*sqrt(5\/7)*wr(4, 0) - (10\/1287 - (70*I)\/1287)*sqrt(7)*wr(4, 1) - (35\/1287 + (95*I)\/1287)*sqrt(14)*wr(4, 1) + (8\/187 + (8*I)\/187)*sqrt(35\/13)*wr(6, 0) + (1120\/1683 + (232*I)\/561)*sqrt(2\/195)*wr(6, 1) - ((2576\/561 - (2512*I)\/1683)*wr(6, 1))\/sqrt(195) - (256\/187 + (416*I)\/561)*sqrt(2\/39)*wr(6, 3) + ((128\/561 + (112*I)\/187)*wr(6, 3))\/sqrt(39) - (1792\/8151 + (1792*I)\/8151)*sqrt(35\/17)*wr(8, 0) + (2042\/627 - (7894*I)\/8151)*sqrt(7\/85)*wr(8, 1) - (2960\/8151 + (544*I)\/2717)*sqrt(14\/85)*wr(8, 1) + (128\/247 - (240*I)\/247)*sqrt(2\/561)*wr(8, 3) - ((3818\/247 - (1726*I)\/247)*wr(8, 3))\/sqrt(561) + (35\/442 + (973*I)\/8398)*sqrt(5\/3)*wr(10, 0) + (77\/8398 + (77*I)\/8398)*sqrt(15\/2)*wr(10, 0) - (21\/323 + (21*I)\/323)*sqrt(11\/13)*wr(10, 4) - (49\/323 + (77*I)\/323)*sqrt(22\/13)*wr(10, 4) - (77\/19 + (49*I)\/19)*sqrt(11\/1326)*wr(10, 8) + (7\/38 + (7*I)\/38)*sqrt(33\/221)*wr(10, 8)"
		],
		[
			13,
			9,
			"(3\/11 + (5*I)\/11)*sqrt(21\/10)*wr(1, 0) + (7\/143 - (7*I)\/99)*sqrt(5)*wr(3, 0) + ((679\/2574 + (35*I)\/858)*wr(3, 0))\/sqrt(10) + (94\/663 - (59*I)\/663)*sqrt(5\/77)*wr(5, 0) - (1\/13 - I\/39)*sqrt(10\/77)*wr(5, 0) + (38\/663 + (199*I)\/1989)*sqrt(5\/11)*wr(5, 1) - (1\/117 - (3*I)\/13)*sqrt(10\/11)*wr(5, 1) + ((493\/117 + (73*I)\/13)*wr(5, 1))\/sqrt(231) + ((370\/663 - (31*I)\/153)*wr(5, 1))\/sqrt(462) - (70\/2057 - (1722*I)\/26741)*sqrt(7\/3)*wr(7, 0) - (140\/26741 + (56*I)\/1573)*sqrt(14\/3)*wr(7, 0) - ((101215\/213928 + (79775*I)\/213928)*wr(7, 1))\/sqrt(3) - ((22651\/106964 - (21963*I)\/106964)*wr(7, 1))\/sqrt(6) - ((241\/1768 - (319*I)\/1768)*wr(7, 1))\/sqrt(11) - ((3399\/16796 - (3479*I)\/16796)*wr(7, 1))\/sqrt(22) + (24465\/213928 - (9759*I)\/213928)*wr(7, 3) + (385\/1292 - (945*I)\/1292)*sqrt(7\/286)*wr(7, 3) + (63\/136 + (63*I)\/136)*sqrt(7\/143)*wr(7, 3) + ((305287\/2032316 + (34537*I)\/2032316)*wr(7, 3))\/sqrt(2) - (35\/51 + (7*I)\/51)*sqrt(35\/5434)*wr(9, 1) - (31\/51 - (5*I)\/34)*sqrt(35\/2717)*wr(9, 1) - (3\/2 + (3*I)\/2)*sqrt(77\/4199)*wr(9, 1) + (7\/221 - (7*I)\/221)*sqrt(7\/38)*wr(9, 1) + (49\/858 + (189*I)\/4862)*sqrt(7\/19)*wr(9, 1) + (11\/34 - (149*I)\/102)*sqrt(7\/2717)*wr(9, 3) + (35\/51 + (35*I)\/51)*sqrt(14\/2717)*wr(9, 3) - ((14\/17 - (63*I)\/221)*wr(9, 3))\/sqrt(627) + ((105\/442 + (175*I)\/442)*wr(9, 3))\/sqrt(1254) - (49\/102 + (35*I)\/102)*sqrt(35\/5434)*wr(9, 5) - (7\/17 - (35*I)\/102)*sqrt(35\/2717)*wr(9, 5) + (21\/17 + (77*I)\/51)*sqrt(7\/5434)*wr(9, 7) + (14\/17 - (49*I)\/51)*sqrt(7\/2717)*wr(9, 7) - (3 + 3*I)*sqrt(770\/96577)*wr(11, 1) + (6\/323 + (6*I)\/323)*sqrt(770\/299)*wr(11, 1) - (3\/19 + (3*I)\/19)*sqrt(462\/5083)*wr(11, 3) + (14\/323 + (14*I)\/323)*sqrt(33\/299)*wr(11, 3)"
		],
		[
			13,
			10,
			"(16\/429 + (8*I)\/429)*sqrt(10)*wr(1, 0) - (23\/1287 + (79*I)\/1287)*sqrt(35\/6)*wr(3, 0) + (8\/1287 + (8*I)\/1287)*sqrt(35\/3)*wr(3, 0) - (635\/3978 - (3275*I)\/3978)*sqrt(5\/66)*wr(5, 0) + (725\/3978 + (1205*I)\/3978)*sqrt(5\/33)*wr(5, 0) - (385\/1326 + (5*I)\/26)*sqrt(35\/66)*wr(5, 1) - (35\/442 - (55*I)\/1326)*sqrt(35\/33)*wr(5, 1) - ((7595\/7956 - (14155*I)\/7956)*wr(5, 1))\/sqrt(11) + ((3085\/3978 + (2285*I)\/3978)*wr(5, 1))\/sqrt(22) + (6440\/138567 + (14140*I)\/508079)*wr(7, 0) + (1120\/117249 - (1120*I)\/117249)*sqrt(2)*wr(7, 0) + (1695\/8398 + (895*I)\/8398)*sqrt(7\/66)*wr(7, 1) - (545\/16796 + (1455*I)\/16796)*sqrt(7\/33)*wr(7, 1) - (6015\/92378 + (226475*I)\/3048474)*sqrt(7\/2)*wr(7, 1) - (64655\/6096948 + (6625*I)\/6096948)*sqrt(7)*wr(7, 1) - (4495\/119548 + (56465*I)\/2032316)*sqrt(7\/3)*wr(7, 3) + (115\/8398 - (1905*I)\/78166)*sqrt(21\/2)*wr(7, 3) + ((1225\/1292 + (1575*I)\/1292)*wr(7, 3))\/sqrt(429) + ((105\/646 + (245*I)\/646)*wr(7, 3))\/sqrt(858) + (485\/68 + (55*I)\/68)*sqrt(5\/8151)*wr(9, 1) + (35\/17 + (10*I)\/17)*sqrt(15\/5434)*wr(9, 1) + ((10255\/9724 - (7715*I)\/9724)*wr(9, 1))\/sqrt(57) + ((155\/884 - (275*I)\/884)*wr(9, 1))\/sqrt(114) - ((55\/4 - (5*I)\/4)*wr(9, 1))\/sqrt(138567) - ((5\/8 + (235*I)\/8)*wr(9, 1))\/sqrt(277134) + (25\/26 - (335*I)\/442)*sqrt(7\/418)*wr(9, 3) + (80\/221 + (270*I)\/221)*sqrt(7\/209)*wr(9, 3) - ((5\/68 + (805*I)\/68)*wr(9, 3))\/sqrt(8151) - ((485\/136 + (1595*I)\/136)*wr(9, 3))\/sqrt(16302) + (25\/34 - (25*I)\/34)*sqrt(15\/5434)*wr(9, 5) + (95\/68 + (5*I)\/4)*sqrt(15\/2717)*wr(9, 5) + (185\/136 - (185*I)\/136)*sqrt(3\/5434)*wr(9, 7) - (305\/136 + (235*I)\/136)*sqrt(3\/2717)*wr(9, 7) - ((215\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(138567) + ((115\/8 - (115*I)\/8)*wr(9, 9))\/sqrt(277134) - (5 + I\/2)*sqrt(55\/579462)*wr(11, 1) - (31\/4 - (13*I)\/4)*sqrt(55\/289731)*wr(11, 1) - (49\/323 - I\/19)*sqrt(165\/299)*wr(11, 1) - (1\/323 + (10*I)\/323)*sqrt(330\/299)*wr(11, 1) + (1155\/8398 - (781*I)\/8398)*sqrt(55\/46)*wr(11, 1) + (55\/646 - (33*I)\/646)*sqrt(55\/23)*wr(11, 1) - (5\/19 - (21*I)\/38)*sqrt(11\/10166)*wr(11, 3) - (9\/76 - (211*I)\/76)*sqrt(11\/5083)*wr(11, 3) + (131\/323 - (109*I)\/323)*sqrt(77\/299)*wr(11, 3) + (58\/323 - (52*I)\/323)*sqrt(154\/299)*wr(11, 3) - (33\/323 - (33*I)\/323)*sqrt(165\/299)*wr(11, 5) + (22\/323 - (33*I)\/323)*sqrt(330\/299)*wr(11, 5) + (121\/38 - (55*I)\/19)*sqrt(11\/10166)*wr(11, 7) - (55\/38 - (55*I)\/38)*sqrt(11\/5083)*wr(11, 7) + (11\/2 - 11*I)*sqrt(55\/579462)*wr(11, 9) - (11\/2 - (11*I)\/2)*sqrt(55\/289731)*wr(11, 9)"
		],
		[
			13,
			11,
			"(-497\/96577 - (11*I)\/14858)*sqrt(231\/2)*wi(10, 2) - (3011\/772616 + (3245*I)\/772616)*sqrt(231)*wi(10, 2) - (2035\/59432 - (163*I)\/3496)*sqrt(77\/78)*wi(10, 6) + (487\/7429 + (131*I)\/29716)*sqrt(77\/39)*wi(10, 6) + (47\/184 - (47*I)\/184)*sqrt(385\/8398)*wi(10, 10) - (10\/23 - (29*I)\/92)*sqrt(385\/4199)*wi(10, 10) - (11\/874 - (11*I)\/874)*sqrt(77\/65)*wi(12, 2) - (11\/874 + (11*I)\/874)*sqrt(1001\/10)*wi(12, 2) - (1177\/1748 + (1177*I)\/1748)*sqrt(33\/1105)*wi(12, 6) + (11\/874 - (11*I)\/874)*sqrt(429\/170)*wi(12, 6) - (121\/46 - (121*I)\/46)*sqrt(7\/41990)*wi(12, 10) - (121\/92 + (121*I)\/92)*sqrt(7\/20995)*wi(12, 10) - (42\/143 + (74*I)\/429)*wr(2, 1) - (20*sqrt(2)*wr(2, 1))\/429 + (4\/143 - (4*I)\/143)*sqrt(5\/3)*wr(4, 0) - (4\/143 + (4*I)\/143)*sqrt(10\/3)*wr(4, 0) + (112\/143 + (128*I)\/429)*sqrt(2\/3)*wr(4, 1) + (160*wr(4, 1))\/(429*sqrt(3)) + (140\/187 - (140*I)\/187)*sqrt(5\/39)*wr(6, 0) - (140\/187 + (140*I)\/187)*sqrt(10\/39)*wr(6, 0) - (370\/3553 + (410*I)\/10659)*sqrt(35\/13)*wr(6, 1) - (80\/10659 - (100*I)\/3553)*sqrt(70\/13)*wr(6, 1) - (13400\/31977 - (5600*I)\/31977)*sqrt(7\/13)*wr(6, 3) - (10\/31977 + (6070*I)\/31977)*sqrt(14\/13)*wr(6, 3) - (280\/2717 - (280*I)\/2717)*sqrt(5\/51)*wr(8, 0) + (280\/2717 + (280*I)\/2717)*sqrt(10\/51)*wr(8, 0) + (230\/627 + (4850*I)\/8151)*sqrt(5\/51)*wr(8, 1) + (4040\/8151 - (460*I)\/741)*sqrt(10\/51)*wr(8, 1) - (790\/2223 + (1450*I)\/2223)*sqrt(7\/187)*wr(8, 3) - (1000\/2223 - (2500*I)\/2223)*sqrt(14\/187)*wr(8, 3) + (319\/59432 + (693*I)\/59432)*sqrt(35\/2)*wr(10, 0) - (4587\/772616 - (1991*I)\/772616)*sqrt(35)*wr(10, 0) + (1385\/14858 - (7*I)\/782)*sqrt(77\/78)*wr(10, 4) - (2453\/29716 + (583*I)\/29716)*sqrt(77\/39)*wr(10, 4) + (71\/1748 - (435*I)\/1748)*sqrt(77\/442)*wr(10, 8) - (351\/3496 + (661*I)\/3496)*sqrt(77\/221)*wr(10, 8) - (121\/7429 - (121*I)\/7429)*sqrt(3\/10)*wr(12, 0) - (847\/14858 + (847*I)\/14858)*sqrt(3\/5)*wr(12, 0) + (308\/7429 + (308*I)\/7429)*sqrt(231\/65)*wr(12, 4) + (44\/7429 - (44*I)\/7429)*sqrt(462\/65)*wr(12, 4) + (77\/23 + (77*I)\/23)*sqrt(11\/41990)*wr(12, 8) + (11\/23 - (11*I)\/23)*sqrt(11\/20995)*wr(12, 8)"
		],
		[
			13,
			12,
			"(14\/429 + (14*I)\/143)*sqrt(2\/3)*wr(1, 0) - ((50\/143 - (50*I)\/429)*wr(1, 0))\/sqrt(3) + (124\/3861 - (31*I)\/1287)*sqrt(7\/2)*wr(3, 0) - (10\/1287 + (40*I)\/3861)*sqrt(7)*wr(3, 0) + (865\/5967 - (40*I)\/663)*sqrt(2\/11)*wr(5, 0) - ((20\/663 + (3650*I)\/5967)*wr(5, 0))\/sqrt(11) + (215\/663 - (328*I)\/1989)*sqrt(5\/33)*wr(5, 1) - (874\/1989 + (95*I)\/663)*sqrt(10\/33)*wr(5, 1) + (20\/1989 + (250*I)\/1989)*sqrt(7\/11)*wr(5, 1) - (5\/1989 - (40*I)\/1989)*sqrt(14\/11)*wr(5, 1) + (56\/2057 + (172424*I)\/1524237)*sqrt(5\/3)*wr(7, 0) - (26992\/1524237 + (56*I)\/2057)*sqrt(10\/3)*wr(7, 0) + (70\/12597 + (108*I)\/4199)*sqrt(35\/11)*wr(7, 1) + (27\/4199 + (434*I)\/12597)*sqrt(70\/11)*wr(7, 1) - (93422\/1524237 - (20232*I)\/508079)*sqrt(35\/3)*wr(7, 1) + (24798\/508079 + (48188*I)\/1524237)*sqrt(70\/3)*wr(7, 1) + (434*sqrt(5\/143)*wr(7, 3))\/969 - ((560*I)\/969)*sqrt(10\/143)*wr(7, 3) + (2254\/508079 - (16212*I)\/508079)*sqrt(35)*wr(7, 3) + (4839\/508079 - (5530*I)\/508079)*sqrt(70)*wr(7, 3) + 25*sqrt(5\/92378)*wr(9, 1) - 3*sqrt(5\/46189)*wr(9, 1) + (1400\/2431 + (1252*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (229\/2431 - (190*I)\/2431)*sqrt(10\/19)*wr(9, 1) + ((70\/51 + (75*I)\/17)*wr(9, 1))\/sqrt(2717) + ((45\/17 + (280*I)\/51)*wr(9, 1))\/sqrt(5434) - (5*sqrt(5\/5434)*wr(9, 3))\/17 + (1 - (10*I)\/17)*sqrt(5\/2717)*wr(9, 3) - (4\/13 - (150*I)\/221)*sqrt(35\/627)*wr(9, 3) - (135\/221 + (10*I)\/221)*sqrt(70\/627)*wr(9, 3) + ((70\/17 + (75*I)\/17)*wr(9, 5))\/sqrt(2717) + ((45\/17 - (140*I)\/17)*wr(9, 5))\/sqrt(5434) - (5\/17 + (56*I)\/17)*sqrt(5\/5434)*wr(9, 7) + (28\/17 - (10*I)\/17)*sqrt(5\/2717)*wr(9, 7) + 25*sqrt(5\/92378)*wr(9, 9) - 15*sqrt(11\/193154)*wr(11, 1) + (55*sqrt(11\/96577)*wr(11, 1))\/2 + (220\/323 + (280*I)\/323)*sqrt(11\/299)*wr(11, 1) + (70\/323 + (110*I)\/323)*sqrt(22\/299)*wr(11, 1) - (165\/4199 + (660*I)\/4199)*sqrt(33\/23)*wr(11, 1) - (385\/4199 + (440*I)\/4199)*sqrt(66\/23)*wr(11, 1) + (1 + (44*I)\/19)*sqrt(165\/10166)*wr(11, 3) - (55*sqrt(165\/5083)*wr(11, 3))\/38 - (10\/323 + (44*I)\/323)*sqrt(1155\/299)*wr(11, 3) - ((20*I)\/323)*sqrt(2310\/299)*wr(11, 3) + (220*sqrt(11\/299)*wr(11, 5))\/323 + ((110*I)\/323)*sqrt(22\/299)*wr(11, 5) - (55*sqrt(165\/5083)*wr(11, 7))\/38 + ((22*I)\/19)*sqrt(330\/5083)*wr(11, 7) + (55*sqrt(11\/96577)*wr(11, 9))\/2"
		],
		[
			13,
			13,
			"(-141*sqrt(385)*wi(10, 2))\/193154 - (12*sqrt(770)*wi(10, 2))\/4199 + (8*sqrt(385\/13)*wi(10, 6))\/323 - (27*sqrt(5005\/2)*wi(10, 6))\/14858 + (55*sqrt(231\/8398)*wi(10, 10))\/46 + (11*sqrt(231\/13)*wi(12, 2))\/437 - (33*sqrt(143\/34)*wi(12, 6))\/437 + (121*sqrt(21\/8398)*wi(12, 10))\/23 + wr(0, 0) - (10*sqrt(5\/3)*wr(2, 1))\/143 - (3*sqrt(30)*wr(2, 1))\/143 - (56*wr(4, 0))\/143 - (32*sqrt(5)*wr(4, 1))\/143 + (40*sqrt(10)*wr(4, 1))\/429 + (240*wr(6, 0))\/(187*sqrt(13)) + (20*sqrt(14\/39)*wr(6, 1))\/187 + (280*sqrt(21\/13)*wr(6, 1))\/3553 + (40*sqrt(35\/39)*wr(6, 3))\/561 - (40*sqrt(210\/13)*wr(6, 3))\/3553 - (3360*wr(8, 0))\/(2717*sqrt(17)) - (11480*sqrt(2\/17)*wr(8, 1))\/8151 + (2120*wr(8, 1))\/(2717*sqrt(17)) + (1400*sqrt(70\/561)*wr(8, 3))\/741 - (120*sqrt(105\/187)*wr(8, 3))\/247 - (1705*sqrt(21\/2)*wr(10, 0))\/96577 + (5*sqrt(21)*wr(10, 0))\/646 - (188*sqrt(385\/13)*wr(10, 4))\/7429 - (3*sqrt(770\/13)*wr(10, 4))\/323 - (sqrt(1155\/442)*wr(10, 8))\/19 + (sqrt(15015\/17)*wr(10, 8))\/437 + (363*sqrt(2)*wr(12, 0))\/7429 - (264*sqrt(154\/13)*wr(12, 4))\/7429 - (22*sqrt(33\/4199)*wr(12, 8))\/23"
		]
	]
}

==> CubicBox/MatrixElements/2C4v/G1M.json <==
{
	"shape":[
		22,
		22
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(I*wr(1, 0))\/sqrt(3)"
		],
		[
			0,
			2,
			"(-I)*sqrt(2\/3)*wr(1, 0)"
		],
		[
			0,
			3,
			"sqrt(2\/5)*wr(2, 0)"
		],
		[
			0,
			4,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			0,
			5,
			"(-I)*sqrt(3\/7)*wr(3, 0)"
		],
		[
			0,
			7,
			"(-2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			0,
			8,
			"((2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			0,
			9,
			"(-2*wr(4, 0))\/3"
		],
		[
			0,
			10,
			"wr(4, 4)\/3"
		],
		[
			0,
			11,
			"((3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			0,
			12,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			0,
			13,
			"I*sqrt(5\/11)*wr(5, 0)"
		],
		[
			0,
			14,
			"wr(4, 4)"
		],
		[
			0,
			15,
			"(I*wr(5, 4))\/sqrt(11)"
		],
		[
			0,
			16,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			0,
			17,
			"sqrt(10\/13)*wr(6, 4)"
		],
		[
			0,
			18,
			"(-I)*sqrt(6\/11)*wr(5, 0)"
		],
		[
			0,
			19,
			"sqrt(6\/13)*wr(6, 0)"
		],
		[
			0,
			20,
			"(-I)*sqrt(10\/11)*wr(5, 4)"
		],
		[
			0,
			21,
			"sqrt(2\/13)*wr(6, 4)"
		],
		[
			1,
			0,
			"((-I)*wr(1, 0))\/sqrt(3)"
		],
		[
			1,
			1,
			"wr(0, 0)"
		],
		[
			1,
			2,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			1,
			3,
			"(-I)*sqrt(2\/3)*wr(1, 0)"
		],
		[
			1,
			4,
			"I*sqrt(3\/7)*wr(3, 0)"
		],
		[
			1,
			5,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			1,
			6,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			1,
			8,
			"(2*wr(4, 0))\/3"
		],
		[
			1,
			9,
			"((2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			1,
			10,
			"((-3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			1,
			11,
			"wr(4, 4)\/3"
		],
		[
			1,
			12,
			"(-I)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			1,
			13,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			1,
			14,
			"((-I)*wr(5, 4))\/sqrt(11)"
		],
		[
			1,
			15,
			"wr(4, 4)"
		],
		[
			1,
			16,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			1,
			17,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			1,
			18,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			1,
			19,
			"(-I)*sqrt(6\/11)*wr(5, 0)"
		],
		[
			1,
			20,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			1,
			21,
			"(-I)*sqrt(10\/11)*wr(5, 4)"
		],
		[
			2,
			0,
			"I*sqrt(2\/3)*wr(1, 0)"
		],
		[
			2,
			1,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			2,
			2,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			2,
			3,
			"((I\/5)*wr(1, 0))\/sqrt(3) + (((9*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			2,
			4,
			"((-3*I)\/5)*sqrt(2)*wr(1, 0) - ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			2,
			5,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			2,
			6,
			"(2*wr(4, 4))\/3"
		],
		[
			2,
			7,
			"((-2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			2,
			8,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			2,
			9,
			"(-1\/3*I)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			2,
			10,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			2,
			11,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			2,
			12,
			"((2*I)\/3)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			2,
			13,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			2,
			14,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			2,
			15,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			2,
			16,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			2,
			17,
			"(((17*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			2,
			18,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			2,
			19,
			"((5*I)\/13)*sqrt(3\/11)*wr(5, 0) + (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			2,
			20,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			2,
			21,
			"((-7*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			3,
			0,
			"sqrt(2\/5)*wr(2, 0)"
		],
		[
			3,
			1,
			"I*sqrt(2\/3)*wr(1, 0)"
		],
		[
			3,
			2,
			"((-1\/5*I)*wr(1, 0))\/sqrt(3) - (((9*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			3,
			3,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			3,
			4,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			3,
			5,
			"((-3*I)\/5)*sqrt(2)*wr(1, 0) - ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			3,
			6,
			"((2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			3,
			7,
			"(2*wr(4, 4))\/3"
		],
		[
			3,
			8,
			"(I\/3)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			3,
			9,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			3,
			10,
			"(8*sqrt(2)*wr(4, 4))\/33 + (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			11,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			3,
			12,
			"(2*sqrt(10)*wr(4, 0))\/33 + (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			3,
			13,
			"((2*I)\/3)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			3,
			14,
			"(-4*sqrt(2)*wr(4, 4))\/11 + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			15,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			3,
			16,
			"(((-17*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			3,
			17,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			3,
			18,
			"((-5*I)\/13)*sqrt(3\/11)*wr(5, 0) - (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			3,
			19,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			3,
			20,
			"((7*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			3,
			21,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			4,
			0,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			4,
			1,
			"(-I)*sqrt(3\/7)*wr(3, 0)"
		],
		[
			4,
			2,
			"((3*I)\/5)*sqrt(2)*wr(1, 0) + ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			4,
			3,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			4,
			4,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			4,
			5,
			"(I\/35)*sqrt(3)*wr(1, 0) + (((8*I)\/15)*wr(3, 0))\/sqrt(7) + (((50*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			4,
			6,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			4,
			7,
			"(-2*sqrt(6)*wr(4, 4))\/11 + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			4,
			8,
			"((-6*I)\/7)*wr(1, 0) - ((2*I)*wr(3, 0))\/sqrt(21) - (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			4,
			9,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (10*sqrt(3)*wr(4, 0))\/77 + (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			4,
			10,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			4,
			11,
			"(((4*I)\/13)*wr(5, 4))\/sqrt(33) - ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			4,
			12,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			4,
			13,
			"((-2*I)\/11)*sqrt(5\/21)*wr(3, 0) - ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) - ((105*I)\/143)*wr(7, 0)"
		],
		[
			4,
			14,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			4,
			15,
			"((12*I)\/13)*sqrt(3\/11)*wr(5, 4) - ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			4,
			16,
			"((-9*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			4,
			17,
			"(-12*sqrt(6)*wr(4, 4))\/143 - (sqrt(30\/13)*wr(6, 4))\/11 - (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			4,
			18,
			"((50*I)\/33)*sqrt(2\/7)*wr(3, 0) + ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			4,
			19,
			"(-10*sqrt(2)*wr(4, 0))\/143 - (7*sqrt(2\/13)*wr(6, 0))\/11 - (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			4,
			20,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) + ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			4,
			21,
			"(8*sqrt(30)*wr(4, 4))\/143 + (7*sqrt(6\/13)*wr(6, 4))\/11 - (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			5,
			0,
			"I*sqrt(3\/7)*wr(3, 0)"
		],
		[
			5,
			1,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			5,
			2,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			5,
			3,
			"((3*I)\/5)*sqrt(2)*wr(1, 0) + ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			5,
			4,
			"(-1\/35*I)*sqrt(3)*wr(1, 0) - (((8*I)\/15)*wr(3, 0))\/sqrt(7) - (((50*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			5,
			5,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			5,
			6,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			5,
			7,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			5,
			8,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			5,
			9,
			"((-6*I)\/7)*wr(1, 0) - ((2*I)*wr(3, 0))\/sqrt(21) - (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			5,
			10,
			"(((-4*I)\/13)*wr(5, 4))\/sqrt(33) + ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			5,
			11,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			5,
			12,
			"((2*I)\/11)*sqrt(5\/21)*wr(3, 0) + ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) + ((105*I)\/143)*wr(7, 0)"
		],
		[
			5,
			13,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			5,
			14,
			"((-12*I)\/13)*sqrt(3\/11)*wr(5, 4) + ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			5,
			15,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			5,
			16,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			5,
			17,
			"((-9*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			5,
			18,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			5,
			19,
			"((50*I)\/33)*sqrt(2\/7)*wr(3, 0) + ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			5,
			20,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			5,
			21,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) + ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			6,
			1,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			6,
			2,
			"(2*wr(4, 4))\/3"
		],
		[
			6,
			3,
			"((-2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			6,
			4,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			6,
			5,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			6,
			6,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			6,
			7,
			"((-1\/3*I)*wr(1, 0))\/sqrt(3) + (I\/11)*sqrt(7)*wr(3, 0) - (((5*I)\/13)*wr(5, 0))\/sqrt(11) + ((7*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			6,
			8,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			6,
			9,
			"((-15*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			6,
			10,
			"((-2*I)\/3)*sqrt(2\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			6,
			11,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			6,
			12,
			"((-6*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			6,
			13,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			6,
			15,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			6,
			16,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			6,
			17,
			"((10*I)\/143)*sqrt(7)*wr(3, 0) - (((14*I)\/13)*wr(5, 0))\/sqrt(11) + ((126*I)\/2431)*sqrt(15)*wr(7, 0) - (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			6,
			18,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			6,
			19,
			"(((-14*I)\/13)*wr(5, 4))\/sqrt(33) + ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			6,
			20,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			6,
			21,
			"(-14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			7,
			0,
			"(-2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			7,
			2,
			"((2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			7,
			3,
			"(2*wr(4, 4))\/3"
		],
		[
			7,
			4,
			"(-2*sqrt(6)*wr(4, 4))\/11 + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			7,
			5,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			7,
			6,
			"((I\/3)*wr(1, 0))\/sqrt(3) - (I\/11)*sqrt(7)*wr(3, 0) + (((5*I)\/13)*wr(5, 0))\/sqrt(11) - ((7*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			7,
			7,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			7,
			8,
			"((15*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			7,
			9,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			7,
			10,
			"(2*sqrt(10)*wr(2, 0))\/33 - (30*sqrt(2)*wr(4, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/33 - (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			7,
			11,
			"((-2*I)\/3)*sqrt(2\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			7,
			12,
			"(-6*sqrt(10)*wr(4, 4))\/143 + (14*sqrt(2\/13)*wr(6, 4))\/11 - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			7,
			13,
			"((-6*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			7,
			14,
			"-28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			7,
			16,
			"((-10*I)\/143)*sqrt(7)*wr(3, 0) + (((14*I)\/13)*wr(5, 0))\/sqrt(11) - ((126*I)\/2431)*sqrt(15)*wr(7, 0) + (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			7,
			17,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			7,
			18,
			"(((14*I)\/13)*wr(5, 4))\/sqrt(33) - ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			7,
			19,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			7,
			20,
			"(14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			7,
			21,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			8,
			0,
			"((-2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			8,
			1,
			"(2*wr(4, 0))\/3"
		],
		[
			8,
			2,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			8,
			3,
			"(-1\/3*I)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			8,
			4,
			"((6*I)\/7)*wr(1, 0) + ((2*I)*wr(3, 0))\/sqrt(21) + (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			8,
			5,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			8,
			6,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			8,
			7,
			"((-15*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			8,
			8,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			8,
			9,
			"((I\/21)*wr(1, 0))\/sqrt(3) + (((3*I)\/11)*wr(3, 0))\/sqrt(7) + (((75*I)\/91)*wr(5, 0))\/sqrt(11) + ((245*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			8,
			10,
			"(((12*I)\/13)*wr(5, 4))\/sqrt(11) + (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			8,
			11,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			8,
			12,
			"((-2*I)\/3)*sqrt(5\/3)*wr(1, 0) - ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			8,
			13,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			8,
			14,
			"(((24*I)\/13)*wr(5, 4))\/sqrt(11) - (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			8,
			15,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			8,
			16,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			8,
			17,
			"((4*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			8,
			18,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			8,
			19,
			"((-25*I)\/143)*sqrt(2\/21)*wr(3, 0) - ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			8,
			20,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			8,
			21,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			9,
			0,
			"(-2*wr(4, 0))\/3"
		],
		[
			9,
			1,
			"((-2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			9,
			2,
			"(I\/3)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			9,
			3,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			9,
			4,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (10*sqrt(3)*wr(4, 0))\/77 + (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			9,
			5,
			"((6*I)\/7)*wr(1, 0) + ((2*I)*wr(3, 0))\/sqrt(21) + (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			9,
			6,
			"((15*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			9,
			7,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			9,
			8,
			"((-1\/21*I)*wr(1, 0))\/sqrt(3) - (((3*I)\/11)*wr(3, 0))\/sqrt(7) - (((75*I)\/91)*wr(5, 0))\/sqrt(11) - ((245*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			9,
			9,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			9,
			10,
			"(48*wr(4, 4))\/143 + (4*sqrt(5\/13)*wr(6, 4))\/11 - (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			9,
			11,
			"(((12*I)\/13)*wr(5, 4))\/sqrt(11) + (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			9,
			12,
			"(-10*wr(2, 0))\/231 - (54*sqrt(5)*wr(4, 0))\/1001 - (14*sqrt(5\/13)*wr(6, 0))\/33 - (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			9,
			13,
			"((-2*I)\/3)*sqrt(5\/3)*wr(1, 0) - ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			9,
			14,
			"(-36*wr(4, 4))\/143 + (8*sqrt(5\/13)*wr(6, 4))\/11 - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			9,
			15,
			"(((24*I)\/13)*wr(5, 4))\/sqrt(11) - (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			9,
			16,
			"((-4*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			9,
			17,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			9,
			18,
			"((25*I)\/143)*sqrt(2\/21)*wr(3, 0) + ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			9,
			19,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			9,
			20,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			9,
			21,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			10,
			0,
			"wr(4, 4)\/3"
		],
		[
			10,
			1,
			"((3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			10,
			2,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			10,
			3,
			"(8*sqrt(2)*wr(4, 4))\/33 + (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			10,
			4,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			10,
			5,
			"(((4*I)\/13)*wr(5, 4))\/sqrt(33) - ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			10,
			6,
			"((2*I)\/3)*sqrt(2\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			10,
			7,
			"(2*sqrt(10)*wr(2, 0))\/33 - (30*sqrt(2)*wr(4, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/33 - (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			10,
			8,
			"(((-12*I)\/13)*wr(5, 4))\/sqrt(11) - (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			10,
			9,
			"(48*wr(4, 4))\/143 + (4*sqrt(5\/13)*wr(6, 4))\/11 - (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			10,
			10,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			10,
			11,
			"(((-7*I)\/33)*wr(1, 0))\/sqrt(3) - ((4*I)\/143)*sqrt(7)*wr(3, 0) + (((14*I)\/13)*wr(5, 0))\/sqrt(11) - ((1316*I)\/7293)*sqrt(5\/3)*wr(7, 0) + (((567*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			10,
			12,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			10,
			13,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((28*I)\/663)*sqrt(55)*wr(7, 4) + ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			10,
			14,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			10,
			15,
			"(63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			10,
			16,
			"((-3*I)\/11)*sqrt(6)*wr(1, 0) + ((16*I)\/143)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((168*I)\/2431)*sqrt(30)*wr(7, 0) + ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			10,
			17,
			"(-7*sqrt(10)*wr(2, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/17 - (168*sqrt(2\/17)*wr(8, 0))\/209 + (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			10,
			18,
			"(-2*I)*sqrt(2\/33)*wr(5, 4) + (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			10,
			19,
			"(8*sqrt(6)*wr(4, 4))\/143 - (98*sqrt(10\/39)*wr(6, 4))\/187 - (224*sqrt(30\/187)*wr(8, 4))\/247 + (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			10,
			20,
			"((-14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			10,
			21,
			"(560*wr(8, 8))\/(19*sqrt(2431)) + (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			11,
			0,
			"((-3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			11,
			1,
			"wr(4, 4)\/3"
		],
		[
			11,
			2,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			11,
			3,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			11,
			4,
			"(((-4*I)\/13)*wr(5, 4))\/sqrt(33) + ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			11,
			5,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			11,
			6,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			11,
			7,
			"((2*I)\/3)*sqrt(2\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			11,
			8,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			11,
			9,
			"(((-12*I)\/13)*wr(5, 4))\/sqrt(11) - (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			11,
			10,
			"(((7*I)\/33)*wr(1, 0))\/sqrt(3) + ((4*I)\/143)*sqrt(7)*wr(3, 0) - (((14*I)\/13)*wr(5, 0))\/sqrt(11) + ((1316*I)\/7293)*sqrt(5\/3)*wr(7, 0) - (((567*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			11,
			11,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			11,
			12,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((28*I)\/663)*sqrt(55)*wr(7, 4) - ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			11,
			13,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			11,
			14,
			"(-63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			11,
			15,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			11,
			16,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			11,
			17,
			"((-3*I)\/11)*sqrt(6)*wr(1, 0) + ((16*I)\/143)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((168*I)\/2431)*sqrt(30)*wr(7, 0) + ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			11,
			18,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			11,
			19,
			"(-2*I)*sqrt(2\/33)*wr(5, 4) + (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			11,
			20,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			11,
			21,
			"((-14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			12,
			0,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			12,
			1,
			"I*sqrt(5\/11)*wr(5, 0)"
		],
		[
			12,
			2,
			"((-2*I)\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			12,
			3,
			"(2*sqrt(10)*wr(4, 0))\/33 + (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			12,
			4,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			12,
			5,
			"((-2*I)\/11)*sqrt(5\/21)*wr(3, 0) - ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) - ((105*I)\/143)*wr(7, 0)"
		],
		[
			12,
			6,
			"((6*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			12,
			7,
			"(-6*sqrt(10)*wr(4, 4))\/143 + (14*sqrt(2\/13)*wr(6, 4))\/11 - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			12,
			8,
			"((2*I)\/3)*sqrt(5\/3)*wr(1, 0) + ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			12,
			9,
			"(-10*wr(2, 0))\/231 - (54*sqrt(5)*wr(4, 0))\/1001 - (14*sqrt(5\/13)*wr(6, 0))\/33 - (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			12,
			10,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			12,
			11,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((28*I)\/663)*sqrt(55)*wr(7, 4) + ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			12,
			12,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			12,
			13,
			"((I\/33)*wr(1, 0))\/sqrt(3) + (((24*I)\/143)*wr(3, 0))\/sqrt(7) + (((6*I)\/13)*wr(5, 0))\/sqrt(11) + ((1568*I)\/7293)*sqrt(5\/3)*wr(7, 0) + (((7938*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			12,
			14,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			12,
			15,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			12,
			16,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/221)*sqrt(110)*wr(7, 4) + ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			12,
			17,
			"(-12*sqrt(10)*wr(4, 4))\/143 - (118*sqrt(2\/13)*wr(6, 4))\/187 - (322*sqrt(2\/187)*wr(8, 4))\/247 + (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			12,
			18,
			"((-3*I)\/11)*sqrt(10)*wr(1, 0) - ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) - ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) - ((420*I)\/2431)*sqrt(2)*wr(7, 0) - ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			12,
			19,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + (2*sqrt(30)*wr(4, 0))\/143 + (56*sqrt(10\/39)*wr(6, 0))\/187 + (588*sqrt(30\/17)*wr(8, 0))\/2717 + (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			12,
			20,
			"((14*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			12,
			21,
			"(24*sqrt(2)*wr(4, 4))\/143 - (10*sqrt(10\/13)*wr(6, 4))\/187 - (490*sqrt(10\/187)*wr(8, 4))\/247 + (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			13,
			0,
			"(-I)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			13,
			1,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			13,
			2,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			13,
			3,
			"((-2*I)\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			13,
			4,
			"((2*I)\/11)*sqrt(5\/21)*wr(3, 0) + ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) + ((105*I)\/143)*wr(7, 0)"
		],
		[
			13,
			5,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			13,
			6,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			13,
			7,
			"((6*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			13,
			8,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			13,
			9,
			"((2*I)\/3)*sqrt(5\/3)*wr(1, 0) + ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			13,
			10,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((28*I)\/663)*sqrt(55)*wr(7, 4) - ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			13,
			11,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			13,
			12,
			"((-1\/33*I)*wr(1, 0))\/sqrt(3) - (((24*I)\/143)*wr(3, 0))\/sqrt(7) - (((6*I)\/13)*wr(5, 0))\/sqrt(11) - ((1568*I)\/7293)*sqrt(5\/3)*wr(7, 0) - (((7938*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			13,
			13,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			13,
			14,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			13,
			15,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			13,
			16,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			13,
			17,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/221)*sqrt(110)*wr(7, 4) + ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			13,
			18,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			13,
			19,
			"((-3*I)\/11)*sqrt(10)*wr(1, 0) - ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) - ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) - ((420*I)\/2431)*sqrt(2)*wr(7, 0) - ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			13,
			20,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			13,
			21,
			"((14*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			14,
			0,
			"wr(4, 4)"
		],
		[
			14,
			1,
			"(I*wr(5, 4))\/sqrt(11)"
		],
		[
			14,
			2,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			14,
			3,
			"(-4*sqrt(2)*wr(4, 4))\/11 + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			14,
			4,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			14,
			5,
			"((12*I)\/13)*sqrt(3\/11)*wr(5, 4) - ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			14,
			7,
			"-28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			14,
			8,
			"(((-24*I)\/13)*wr(5, 4))\/sqrt(11) + (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			14,
			9,
			"(-36*wr(4, 4))\/143 + (8*sqrt(5\/13)*wr(6, 4))\/11 - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			14,
			10,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			14,
			11,
			"(63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			14,
			12,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			14,
			13,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			14,
			14,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			14,
			15,
			"(I\/11)*sqrt(3)*wr(1, 0) - ((12*I)\/143)*sqrt(7)*wr(3, 0) + (((6*I)\/13)*wr(5, 0))\/sqrt(11) - ((28*I)\/2431)*sqrt(15)*wr(7, 0) + (((63*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			14,
			16,
			"(-42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			14,
			17,
			"(-168*sqrt(5\/2431)*wr(8, 8))\/19 + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			14,
			18,
			"((-6*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			14,
			19,
			"(-4*sqrt(6)*wr(4, 4))\/143 + (42*sqrt(30\/13)*wr(6, 4))\/187 - (252*sqrt(30\/187)*wr(8, 4))\/247 + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			14,
			20,
			"(-1\/11*I)*sqrt(30)*wr(1, 0) + ((12*I)\/143)*sqrt(70)*wr(3, 0) - ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) + ((140*I)\/2431)*sqrt(6)*wr(7, 0) - ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			14,
			21,
			"(15*sqrt(2)*wr(2, 0))\/143 - (12*sqrt(10)*wr(4, 0))\/143 + (42*sqrt(10\/13)*wr(6, 0))\/187 - (252*sqrt(10\/17)*wr(8, 0))\/2717 + (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			15,
			0,
			"((-I)*wr(5, 4))\/sqrt(11)"
		],
		[
			15,
			1,
			"wr(4, 4)"
		],
		[
			15,
			2,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			15,
			3,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			15,
			4,
			"((-12*I)\/13)*sqrt(3\/11)*wr(5, 4) + ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			15,
			5,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			15,
			6,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			15,
			8,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			15,
			9,
			"(((-24*I)\/13)*wr(5, 4))\/sqrt(11) + (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			15,
			10,
			"(-63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			15,
			11,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			15,
			12,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			15,
			13,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			15,
			14,
			"(-1\/11*I)*sqrt(3)*wr(1, 0) + ((12*I)\/143)*sqrt(7)*wr(3, 0) - (((6*I)\/13)*wr(5, 0))\/sqrt(11) + ((28*I)\/2431)*sqrt(15)*wr(7, 0) - (((63*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			15,
			15,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			15,
			16,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			15,
			17,
			"(-42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			15,
			18,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			15,
			19,
			"((-6*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			15,
			20,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			15,
			21,
			"(-1\/11*I)*sqrt(30)*wr(1, 0) + ((12*I)\/143)*sqrt(70)*wr(3, 0) - ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) + ((140*I)\/2431)*sqrt(6)*wr(7, 0) - ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			16,
			0,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			16,
			1,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			16,
			2,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			16,
			3,
			"(((17*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			16,
			4,
			"((9*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			16,
			5,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			16,
			6,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			16,
			7,
			"((10*I)\/143)*sqrt(7)*wr(3, 0) - (((14*I)\/13)*wr(5, 0))\/sqrt(11) + ((126*I)\/2431)*sqrt(15)*wr(7, 0) - (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			16,
			8,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			16,
			9,
			"((4*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			16,
			10,
			"((3*I)\/11)*sqrt(6)*wr(1, 0) - ((16*I)\/143)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((168*I)\/2431)*sqrt(30)*wr(7, 0) - ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			16,
			11,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			16,
			12,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/221)*sqrt(110)*wr(7, 4) - ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			16,
			13,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			16,
			14,
			"(42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			16,
			15,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			16,
			16,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			16,
			17,
			"((-7*I)\/143)*sqrt(3)*wr(1, 0) - ((7*I)\/143)*sqrt(7)*wr(3, 0) + (((70*I)\/221)*wr(5, 0))\/sqrt(11) + ((3514*I)\/46189)*sqrt(15)*wr(7, 0) - (((3405*I)\/2431)*wr(9, 0))\/sqrt(19) + (((1815*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			16,
			18,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			16,
			19,
			"((-90*I)\/221)*sqrt(3\/11)*wr(5, 4) - ((210*I)\/4199)*sqrt(33)*wr(7, 4) - ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			16,
			20,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			16,
			21,
			"(45*I)*sqrt(2\/46189)*wr(9, 8) + (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			17,
			0,
			"sqrt(10\/13)*wr(6, 4)"
		],
		[
			17,
			1,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			17,
			2,
			"(((-17*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			17,
			3,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			17,
			4,
			"(-12*sqrt(6)*wr(4, 4))\/143 - (sqrt(30\/13)*wr(6, 4))\/11 - (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			17,
			5,
			"((9*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			17,
			6,
			"((-10*I)\/143)*sqrt(7)*wr(3, 0) + (((14*I)\/13)*wr(5, 0))\/sqrt(11) - ((126*I)\/2431)*sqrt(15)*wr(7, 0) + (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			17,
			7,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			17,
			8,
			"((-4*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			17,
			9,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			17,
			10,
			"(-7*sqrt(10)*wr(2, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/17 - (168*sqrt(2\/17)*wr(8, 0))\/209 + (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			17,
			11,
			"((3*I)\/11)*sqrt(6)*wr(1, 0) - ((16*I)\/143)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((168*I)\/2431)*sqrt(30)*wr(7, 0) - ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			17,
			12,
			"(-12*sqrt(10)*wr(4, 4))\/143 - (118*sqrt(2\/13)*wr(6, 4))\/187 - (322*sqrt(2\/187)*wr(8, 4))\/247 + (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			17,
			13,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/221)*sqrt(110)*wr(7, 4) - ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			17,
			14,
			"(-168*sqrt(5\/2431)*wr(8, 8))\/19 + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			17,
			15,
			"(42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			17,
			16,
			"((7*I)\/143)*sqrt(3)*wr(1, 0) + ((7*I)\/143)*sqrt(7)*wr(3, 0) - (((70*I)\/221)*wr(5, 0))\/sqrt(11) - ((3514*I)\/46189)*sqrt(15)*wr(7, 0) + (((3405*I)\/2431)*wr(9, 0))\/sqrt(19) - (((1815*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			17,
			17,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			17,
			18,
			"((90*I)\/221)*sqrt(3\/11)*wr(5, 4) + ((210*I)\/4199)*sqrt(33)*wr(7, 4) + ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			17,
			19,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			17,
			20,
			"(-45*I)*sqrt(2\/46189)*wr(9, 8) - (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			17,
			21,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			18,
			0,
			"I*sqrt(6\/11)*wr(5, 0)"
		],
		[
			18,
			1,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			18,
			2,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			18,
			3,
			"((5*I)\/13)*sqrt(3\/11)*wr(5, 0) + (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			18,
			4,
			"((-50*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			18,
			5,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			18,
			6,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			18,
			7,
			"(((-14*I)\/13)*wr(5, 4))\/sqrt(33) + ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			18,
			8,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			18,
			9,
			"((-25*I)\/143)*sqrt(2\/21)*wr(3, 0) - ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			18,
			10,
			"(2*I)*sqrt(2\/33)*wr(5, 4) - (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			18,
			11,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			18,
			12,
			"((3*I)\/11)*sqrt(10)*wr(1, 0) + ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) + ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) + ((420*I)\/2431)*sqrt(2)*wr(7, 0) + ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			18,
			13,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			18,
			14,
			"((6*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			18,
			15,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			18,
			16,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			18,
			17,
			"((-90*I)\/221)*sqrt(3\/11)*wr(5, 4) - ((210*I)\/4199)*sqrt(33)*wr(7, 4) - ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			18,
			18,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			18,
			19,
			"(I\/143)*sqrt(3)*wr(1, 0) + ((7*I)\/429)*sqrt(7)*wr(3, 0) + (((200*I)\/663)*wr(5, 0))\/sqrt(11) + ((1960*I)\/46189)*sqrt(15)*wr(7, 0) + (((3150*I)\/2431)*wr(9, 0))\/sqrt(19) + (((15246*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			18,
			20,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			18,
			21,
			"((50*I)\/221)*sqrt(15\/11)*wr(5, 4) + ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) - ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			19,
			0,
			"sqrt(6\/13)*wr(6, 0)"
		],
		[
			19,
			1,
			"I*sqrt(6\/11)*wr(5, 0)"
		],
		[
			19,
			2,
			"((-5*I)\/13)*sqrt(3\/11)*wr(5, 0) - (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			19,
			3,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			19,
			4,
			"(-10*sqrt(2)*wr(4, 0))\/143 - (7*sqrt(2\/13)*wr(6, 0))\/11 - (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			19,
			5,
			"((-50*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			19,
			6,
			"(((14*I)\/13)*wr(5, 4))\/sqrt(33) - ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			19,
			7,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			19,
			8,
			"((25*I)\/143)*sqrt(2\/21)*wr(3, 0) + ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			19,
			9,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			19,
			10,
			"(8*sqrt(6)*wr(4, 4))\/143 - (98*sqrt(10\/39)*wr(6, 4))\/187 - (224*sqrt(30\/187)*wr(8, 4))\/247 + (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			19,
			11,
			"(2*I)*sqrt(2\/33)*wr(5, 4) - (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			19,
			12,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + (2*sqrt(30)*wr(4, 0))\/143 + (56*sqrt(10\/39)*wr(6, 0))\/187 + (588*sqrt(30\/17)*wr(8, 0))\/2717 + (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			19,
			13,
			"((3*I)\/11)*sqrt(10)*wr(1, 0) + ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) + ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) + ((420*I)\/2431)*sqrt(2)*wr(7, 0) + ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			19,
			14,
			"(-4*sqrt(6)*wr(4, 4))\/143 + (42*sqrt(30\/13)*wr(6, 4))\/187 - (252*sqrt(30\/187)*wr(8, 4))\/247 + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			19,
			15,
			"((6*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			19,
			16,
			"((90*I)\/221)*sqrt(3\/11)*wr(5, 4) + ((210*I)\/4199)*sqrt(33)*wr(7, 4) + ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			19,
			17,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			19,
			18,
			"(-1\/143*I)*sqrt(3)*wr(1, 0) - ((7*I)\/429)*sqrt(7)*wr(3, 0) - (((200*I)\/663)*wr(5, 0))\/sqrt(11) - ((1960*I)\/46189)*sqrt(15)*wr(7, 0) - (((3150*I)\/2431)*wr(9, 0))\/sqrt(19) - (((15246*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			19,
			19,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			19,
			20,
			"((-50*I)\/221)*sqrt(15\/11)*wr(5, 4) - ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) + ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			19,
			21,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			20,
			0,
			"I*sqrt(10\/11)*wr(5, 4)"
		],
		[
			20,
			1,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			20,
			2,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			20,
			3,
			"((-7*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			20,
			4,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) - ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			20,
			5,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			20,
			6,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			20,
			7,
			"(-14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			20,
			8,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			20,
			9,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			20,
			10,
			"((14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			20,
			11,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			20,
			12,
			"((-14*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			20,
			13,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			20,
			14,
			"(I\/11)*sqrt(30)*wr(1, 0) - ((12*I)\/143)*sqrt(70)*wr(3, 0) + ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) - ((140*I)\/2431)*sqrt(6)*wr(7, 0) + ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			20,
			15,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			20,
			16,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			20,
			17,
			"(45*I)*sqrt(2\/46189)*wr(9, 8) + (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			20,
			18,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			20,
			19,
			"((50*I)\/221)*sqrt(15\/11)*wr(5, 4) + ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) - ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			20,
			20,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			20,
			21,
			"((9*I)\/143)*sqrt(3)*wr(1, 0) + (I\/143)*sqrt(7)*wr(3, 0) - (((190*I)\/221)*wr(5, 0))\/sqrt(11) + ((3150*I)\/46189)*sqrt(15)*wr(7, 0) - (((1185*I)\/2431)*wr(9, 0))\/sqrt(19) + (((363*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			21,
			0,
			"sqrt(2\/13)*wr(6, 4)"
		],
		[
			21,
			1,
			"I*sqrt(10\/11)*wr(5, 4)"
		],
		[
			21,
			2,
			"((7*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			21,
			3,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			21,
			4,
			"(8*sqrt(30)*wr(4, 4))\/143 + (7*sqrt(6\/13)*wr(6, 4))\/11 - (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			21,
			5,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) - ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			21,
			6,
			"(14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			21,
			7,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			21,
			8,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			21,
			9,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			21,
			10,
			"(560*wr(8, 8))\/(19*sqrt(2431)) + (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			21,
			11,
			"((14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			21,
			12,
			"(24*sqrt(2)*wr(4, 4))\/143 - (10*sqrt(10\/13)*wr(6, 4))\/187 - (490*sqrt(10\/187)*wr(8, 4))\/247 + (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			21,
			13,
			"((-14*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			21,
			14,
			"(15*sqrt(2)*wr(2, 0))\/143 - (12*sqrt(10)*wr(4, 0))\/143 + (42*sqrt(10\/13)*wr(6, 0))\/187 - (252*sqrt(10\/17)*wr(8, 0))\/2717 + (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			21,
			15,
			"(I\/11)*sqrt(30)*wr(1, 0) - ((12*I)\/143)*sqrt(70)*wr(3, 0) + ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) - ((140*I)\/2431)*sqrt(6)*wr(7, 0) + ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			21,
			16,
			"(-45*I)*sqrt(2\/46189)*wr(9, 8) - (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			21,
			17,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			21,
			18,
			"((-50*I)\/221)*sqrt(15\/11)*wr(5, 4) - ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) + ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			21,
			19,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			21,
			20,
			"((-9*I)\/143)*sqrt(3)*wr(1, 0) - (I\/143)*sqrt(7)*wr(3, 0) + (((190*I)\/221)*wr(5, 0))\/sqrt(11) - ((3150*I)\/46189)*sqrt(15)*wr(7, 0) + (((1185*I)\/2431)*wr(9, 0))\/sqrt(19) - (((363*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			21,
			21,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> CubicBox/MatrixElements/2C4v/G2M.json <==
{
	"shape":[
		20,
		20
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			0,
			1,
			"(-1\/5*I)*sqrt(3)*wr(1, 0) + (((3*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			0,
			2,
			"((-2*I)\/5)*sqrt(3)*wr(1, 0) + (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			0,
			3,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			0,
			5,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			0,
			6,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			0,
			7,
			"(I\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			0,
			8,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			0,
			9,
			"(-2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			0,
			10,
			"((2*I)\/3)*sqrt(5\/7)*wr(3, 0) - ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			0,
			11,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			0,
			12,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			0,
			13,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			0,
			14,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			0,
			15,
			"(-1\/13*I)*sqrt(15)*wr(5, 4) + (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			0,
			16,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			0,
			17,
			"((-3*I)\/13)*sqrt(35\/11)*wr(5, 0) + (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			0,
			18,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			0,
			19,
			"(((-9*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			1,
			0,
			"(I\/5)*sqrt(3)*wr(1, 0) - (((3*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			1,
			1,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			1,
			2,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (2*wr(4, 0))\/7"
		],
		[
			1,
			3,
			"((-2*I)\/5)*sqrt(3)*wr(1, 0) + (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			1,
			4,
			"-2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			1,
			6,
			"(-1\/3*I)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			1,
			7,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			1,
			8,
			"(2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			1,
			9,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			1,
			10,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			1,
			11,
			"((2*I)\/3)*sqrt(5\/7)*wr(3, 0) - ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			1,
			12,
			"(-2*sqrt(2\/3)*wr(4, 4))\/11 + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			1,
			13,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			1,
			14,
			"(I\/13)*sqrt(15)*wr(5, 4) - (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			1,
			15,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			1,
			16,
			"((3*I)\/13)*sqrt(35\/11)*wr(5, 0) - (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			1,
			17,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			1,
			18,
			"(((9*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			1,
			19,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			2,
			0,
			"((2*I)\/5)*sqrt(3)*wr(1, 0) - (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			2,
			1,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (2*wr(4, 0))\/7"
		],
		[
			2,
			2,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			2,
			3,
			"((-3*I)\/35)*sqrt(3)*wr(1, 0) - ((2*I)\/15)*sqrt(7)*wr(3, 0) + (((25*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			2,
			4,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			2,
			5,
			"(5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			2,
			6,
			"(-1\/7*I)*sqrt(30)*wr(1, 0) + ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			2,
			7,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (8*sqrt(10)*wr(4, 0))\/77 + (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			2,
			8,
			"((-2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			2,
			9,
			"(8*sqrt(3\/7)*wr(4, 4))\/11 + (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			2,
			10,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			2,
			11,
			"((3*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			2,
			12,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			2,
			13,
			"((-2*I)\/13)*sqrt(22\/3)*wr(5, 4) - ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			2,
			14,
			"((2*I)\/13)*sqrt(15)*wr(5, 4) - ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			2,
			15,
			"(-4*sqrt(15\/11)*wr(4, 4))\/13 + 2*sqrt(3\/143)*wr(6, 4) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			2,
			16,
			"((10*I)\/33)*sqrt(5)*wr(3, 0) - ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) - ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			2,
			17,
			"(6*sqrt(35)*wr(4, 0))\/143 + (2*sqrt(35\/13)*wr(6, 0))\/11 - (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			2,
			18,
			"((-2*I)\/13)*sqrt(11)*wr(5, 4) - (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			2,
			19,
			"(16*wr(4, 4))\/143 - (6*sqrt(5\/13)*wr(6, 4))\/11 - (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			3,
			0,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			3,
			1,
			"((2*I)\/5)*sqrt(3)*wr(1, 0) - (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			3,
			2,
			"((3*I)\/35)*sqrt(3)*wr(1, 0) + ((2*I)\/15)*sqrt(7)*wr(3, 0) - (((25*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			3,
			3,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			3,
			4,
			"(-5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			3,
			5,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			3,
			6,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			3,
			7,
			"(-1\/7*I)*sqrt(30)*wr(1, 0) + ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			3,
			8,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			3,
			9,
			"((-2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			3,
			10,
			"((-3*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			3,
			11,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			3,
			12,
			"((2*I)\/13)*sqrt(22\/3)*wr(5, 4) + ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			3,
			13,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			3,
			14,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			3,
			15,
			"((2*I)\/13)*sqrt(15)*wr(5, 4) - ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			3,
			16,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			3,
			17,
			"((10*I)\/33)*sqrt(5)*wr(3, 0) - ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) - ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			3,
			18,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			3,
			19,
			"((-2*I)\/13)*sqrt(11)*wr(5, 4) - (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			4,
			1,
			"-2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			4,
			2,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			4,
			3,
			"(5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			4,
			4,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			4,
			5,
			"(I\/7)*sqrt(3)*wr(1, 0) - (((2*I)\/3)*wr(3, 0))\/sqrt(7) + (((5*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			4,
			6,
			"(-2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			4,
			7,
			"(-4*sqrt(5\/7)*wr(4, 4))\/11 + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			4,
			8,
			"((-3*I)\/7)*sqrt(2)*wr(1, 0) + (2*I)*sqrt(2\/21)*wr(3, 0) - ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			4,
			9,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (10*sqrt(6)*wr(4, 0))\/77 + (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			4,
			10,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			4,
			11,
			"((2*I)\/13)*sqrt(70\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			4,
			12,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			4,
			13,
			"(((-5*I)\/11)*wr(3, 0))\/sqrt(3) + ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			4,
			15,
			"-4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			4,
			16,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			4,
			17,
			"(-2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			4,
			18,
			"((10*I)\/33)*sqrt(2)*wr(3, 0) - ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) + ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			4,
			19,
			"(-10*sqrt(14)*wr(4, 0))\/143 + (4*sqrt(14\/13)*wr(6, 0))\/11 - (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			5,
			0,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			5,
			2,
			"(-5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			5,
			3,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			5,
			4,
			"(-1\/7*I)*sqrt(3)*wr(1, 0) + (((2*I)\/3)*wr(3, 0))\/sqrt(7) - (((5*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			5,
			5,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			5,
			6,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			5,
			7,
			"(-2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			5,
			8,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			5,
			9,
			"((-3*I)\/7)*sqrt(2)*wr(1, 0) + (2*I)*sqrt(2\/21)*wr(3, 0) - ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			5,
			10,
			"((-2*I)\/13)*sqrt(70\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			5,
			11,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			5,
			12,
			"(((5*I)\/11)*wr(3, 0))\/sqrt(3) - ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			5,
			13,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			5,
			14,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			5,
			16,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			5,
			17,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			5,
			18,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			5,
			19,
			"((10*I)\/33)*sqrt(2)*wr(3, 0) - ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) + ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			6,
			0,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			6,
			1,
			"(I\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			6,
			2,
			"(I\/7)*sqrt(30)*wr(1, 0) - ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			6,
			3,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			6,
			4,
			"(2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			6,
			5,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			6,
			6,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			6,
			7,
			"((-1\/7*I)*wr(1, 0))\/sqrt(3) - (I\/11)*sqrt(7)*wr(3, 0) - (((85*I)\/91)*wr(5, 0))\/sqrt(11) + ((49*I)\/143)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			6,
			8,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			6,
			9,
			"((5*I)\/13)*sqrt(30\/77)*wr(5, 4) + ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			6,
			10,
			"(-I)*sqrt(2\/3)*wr(1, 0) - ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			6,
			11,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			6,
			12,
			"((-2*I)\/13)*sqrt(15\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			6,
			13,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			6,
			14,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			6,
			15,
			"((-2*I)\/13)*sqrt(6)*wr(5, 4) + ((25*I)\/221)*sqrt(6)*wr(7, 4) - ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			6,
			16,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			6,
			17,
			"((15*I)\/143)*sqrt(2)*wr(3, 0) + ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((38*I)\/2431)*sqrt(210)*wr(7, 0) - ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			6,
			18,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			6,
			19,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			7,
			0,
			"(-1\/3*I)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			7,
			1,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			7,
			2,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (8*sqrt(10)*wr(4, 0))\/77 + (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			7,
			3,
			"(I\/7)*sqrt(30)*wr(1, 0) - ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			7,
			4,
			"(-4*sqrt(5\/7)*wr(4, 4))\/11 + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			7,
			5,
			"(2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			7,
			6,
			"((I\/7)*wr(1, 0))\/sqrt(3) + (I\/11)*sqrt(7)*wr(3, 0) + (((85*I)\/91)*wr(5, 0))\/sqrt(11) - ((49*I)\/143)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			7,
			7,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			7,
			8,
			"((-5*I)\/13)*sqrt(30\/77)*wr(5, 4) - ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			7,
			9,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			7,
			10,
			"(3*sqrt(10)*wr(2, 0))\/77 + (180*sqrt(2)*wr(4, 0))\/1001 + (7*sqrt(2\/13)*wr(6, 0))\/11 - (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			7,
			11,
			"(-I)*sqrt(2\/3)*wr(1, 0) - ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			7,
			12,
			"(-12*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			7,
			13,
			"((-2*I)\/13)*sqrt(15\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			7,
			14,
			"((2*I)\/13)*sqrt(6)*wr(5, 4) - ((25*I)\/221)*sqrt(6)*wr(7, 4) + ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			7,
			15,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			7,
			16,
			"((-15*I)\/143)*sqrt(2)*wr(3, 0) - ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((38*I)\/2431)*sqrt(210)*wr(7, 0) + ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			7,
			17,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			7,
			18,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			7,
			19,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			8,
			0,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			8,
			1,
			"(-2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			8,
			2,
			"((2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			8,
			3,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			8,
			4,
			"((3*I)\/7)*sqrt(2)*wr(1, 0) - (2*I)*sqrt(2\/21)*wr(3, 0) + ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			8,
			5,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			8,
			6,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			8,
			7,
			"((5*I)\/13)*sqrt(30\/77)*wr(5, 4) + ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			8,
			8,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			8,
			9,
			"(((5*I)\/21)*wr(1, 0))\/sqrt(3) + (((5*I)\/11)*wr(3, 0))\/sqrt(7) - (((115*I)\/91)*wr(5, 0))\/sqrt(11) + ((49*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			8,
			10,
			"((-2*I)\/13)*sqrt(105\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			8,
			11,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			8,
			12,
			"(-1\/3*I)*sqrt(14\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(2)*wr(3, 0) + ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			8,
			13,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			8,
			14,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			8,
			15,
			"(-14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			8,
			16,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			8,
			17,
			"((10*I)\/13)*sqrt(5\/33)*wr(5, 4) + ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			8,
			18,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			8,
			19,
			"(((-50*I)\/143)*wr(3, 0))\/sqrt(3) - ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((174*I)\/2431)*sqrt(35)*wr(7, 0) - ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			9,
			0,
			"(2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			9,
			1,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			9,
			2,
			"(8*sqrt(3\/7)*wr(4, 4))\/11 + (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			9,
			3,
			"((2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			9,
			4,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (10*sqrt(6)*wr(4, 0))\/77 + (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			9,
			5,
			"((3*I)\/7)*sqrt(2)*wr(1, 0) - (2*I)*sqrt(2\/21)*wr(3, 0) + ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			9,
			6,
			"((-5*I)\/13)*sqrt(30\/77)*wr(5, 4) - ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			9,
			7,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			9,
			8,
			"(((-5*I)\/21)*wr(1, 0))\/sqrt(3) - (((5*I)\/11)*wr(3, 0))\/sqrt(7) + (((115*I)\/91)*wr(5, 0))\/sqrt(11) - ((49*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			9,
			9,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			9,
			10,
			"(24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 - (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			9,
			11,
			"((-2*I)\/13)*sqrt(105\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			9,
			12,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - (30*sqrt(2\/7)*wr(4, 0))\/143 + (sqrt(182)*wr(6, 0))\/33 - (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			9,
			13,
			"(-1\/3*I)*sqrt(14\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(2)*wr(3, 0) + ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			9,
			14,
			"(14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			9,
			15,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			9,
			16,
			"((-10*I)\/13)*sqrt(5\/33)*wr(5, 4) - ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			9,
			17,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			9,
			18,
			"(((50*I)\/143)*wr(3, 0))\/sqrt(3) + ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((174*I)\/2431)*sqrt(35)*wr(7, 0) + ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			9,
			19,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			10,
			0,
			"((-2*I)\/3)*sqrt(5\/7)*wr(3, 0) + ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			10,
			1,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			10,
			2,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			10,
			3,
			"((3*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			10,
			4,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			10,
			5,
			"((2*I)\/13)*sqrt(70\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			10,
			6,
			"I*sqrt(2\/3)*wr(1, 0) + ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			10,
			7,
			"(3*sqrt(10)*wr(2, 0))\/77 + (180*sqrt(2)*wr(4, 0))\/1001 + (7*sqrt(2\/13)*wr(6, 0))\/11 - (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			10,
			8,
			"((2*I)\/13)*sqrt(105\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			10,
			9,
			"(24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 - (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			10,
			10,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			10,
			11,
			"((-1\/11*I)*wr(1, 0))\/sqrt(3) - (((62*I)\/143)*wr(3, 0))\/sqrt(7) - (I\/13)*sqrt(11)*wr(5, 0) - ((392*I)\/2431)*sqrt(5\/3)*wr(7, 0) + (((5292*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			10,
			12,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			10,
			13,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) + ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) + ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			10,
			14,
			"((4*I)\/13)*sqrt(3)*wr(5, 4) - ((50*I)\/221)*sqrt(3)*wr(7, 4) + ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			10,
			15,
			"(-4*sqrt(3\/11)*wr(4, 4))\/13 + (20*sqrt(15\/143)*wr(6, 4))\/17 - (70*sqrt(15\/17)*wr(8, 4))\/247 + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			10,
			16,
			"((-2*I)\/11)*sqrt(21)*wr(1, 0) - ((42*I)\/143)*wr(3, 0) + ((4*I)\/187)*sqrt(105)*wr(7, 0) + ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			10,
			17,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (10*sqrt(7)*wr(4, 0))\/143 - (64*sqrt(7\/13)*wr(6, 0))\/187 - (756*sqrt(7\/17)*wr(8, 0))\/2717 + (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			10,
			18,
			"((-4*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			10,
			19,
			"(16*sqrt(5)*wr(4, 4))\/143 + (172*wr(6, 4))\/(187*sqrt(13)) + (1218*wr(8, 4))\/(247*sqrt(187)) + (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			11,
			0,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			11,
			1,
			"((-2*I)\/3)*sqrt(5\/7)*wr(3, 0) + ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			11,
			2,
			"((-3*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			11,
			3,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			11,
			4,
			"((-2*I)\/13)*sqrt(70\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			11,
			5,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			11,
			6,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			11,
			7,
			"I*sqrt(2\/3)*wr(1, 0) + ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			11,
			8,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			11,
			9,
			"((2*I)\/13)*sqrt(105\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			11,
			10,
			"((I\/11)*wr(1, 0))\/sqrt(3) + (((62*I)\/143)*wr(3, 0))\/sqrt(7) + (I\/13)*sqrt(11)*wr(5, 0) + ((392*I)\/2431)*sqrt(5\/3)*wr(7, 0) - (((5292*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			11,
			11,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			11,
			12,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) - ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) - ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			11,
			13,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			11,
			14,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			11,
			15,
			"((4*I)\/13)*sqrt(3)*wr(5, 4) - ((50*I)\/221)*sqrt(3)*wr(7, 4) + ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			11,
			16,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			11,
			17,
			"((-2*I)\/11)*sqrt(21)*wr(1, 0) - ((42*I)\/143)*wr(3, 0) + ((4*I)\/187)*sqrt(105)*wr(7, 0) + ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			11,
			18,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			11,
			19,
			"((-4*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			12,
			0,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			12,
			1,
			"(-2*sqrt(2\/3)*wr(4, 4))\/11 + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			12,
			2,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			12,
			3,
			"((-2*I)\/13)*sqrt(22\/3)*wr(5, 4) - ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			12,
			4,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			12,
			5,
			"(((-5*I)\/11)*wr(3, 0))\/sqrt(3) + ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			12,
			6,
			"((2*I)\/13)*sqrt(15\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			12,
			7,
			"(-12*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			12,
			8,
			"(I\/3)*sqrt(14\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(2)*wr(3, 0) - ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			12,
			9,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - (30*sqrt(2\/7)*wr(4, 0))\/143 + (sqrt(182)*wr(6, 0))\/33 - (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			12,
			10,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			12,
			11,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) + ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) + ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			12,
			12,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			12,
			13,
			"(((5*I)\/33)*wr(1, 0))\/sqrt(3) + ((10*I)\/143)*sqrt(7)*wr(3, 0) + ((I\/13)*wr(5, 0))\/sqrt(11) - ((2408*I)\/7293)*sqrt(5\/3)*wr(7, 0) + (((2268*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			12,
			14,
			"((28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			12,
			15,
			"(-140*wr(8, 8))\/(19*sqrt(221)) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			12,
			16,
			"((-4*I)\/13)*sqrt(70\/33)*wr(5, 4) - ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			12,
			17,
			"(-2*sqrt(210)*wr(4, 4))\/143 - (4*sqrt(14\/39)*wr(6, 4))\/187 + (98*sqrt(42\/187)*wr(8, 4))\/247 + (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			12,
			18,
			"((-6*I)\/11)*sqrt(2)*wr(1, 0) + ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) + ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			12,
			19,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + (10*sqrt(6)*wr(4, 0))\/143 - (28*sqrt(2\/39)*wr(6, 0))\/187 - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			13,
			0,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			13,
			1,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			13,
			2,
			"((2*I)\/13)*sqrt(22\/3)*wr(5, 4) + ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			13,
			3,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			13,
			4,
			"(((5*I)\/11)*wr(3, 0))\/sqrt(3) - ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			13,
			5,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			13,
			6,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			13,
			7,
			"((2*I)\/13)*sqrt(15\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			13,
			8,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			13,
			9,
			"(I\/3)*sqrt(14\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(2)*wr(3, 0) - ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			13,
			10,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) - ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) - ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			13,
			11,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			13,
			12,
			"(((-5*I)\/33)*wr(1, 0))\/sqrt(3) - ((10*I)\/143)*sqrt(7)*wr(3, 0) - ((I\/13)*wr(5, 0))\/sqrt(11) + ((2408*I)\/7293)*sqrt(5\/3)*wr(7, 0) - (((2268*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			13,
			13,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			13,
			14,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			13,
			15,
			"((28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			13,
			16,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			13,
			17,
			"((-4*I)\/13)*sqrt(70\/33)*wr(5, 4) - ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			13,
			18,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			13,
			19,
			"((-6*I)\/11)*sqrt(2)*wr(1, 0) + ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) + ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			14,
			0,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			14,
			1,
			"(-1\/13*I)*sqrt(15)*wr(5, 4) + (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			14,
			2,
			"((-2*I)\/13)*sqrt(15)*wr(5, 4) + ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			14,
			3,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			14,
			5,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			14,
			6,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			14,
			7,
			"((-2*I)\/13)*sqrt(6)*wr(5, 4) + ((25*I)\/221)*sqrt(6)*wr(7, 4) - ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			14,
			8,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			14,
			9,
			"(-14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			14,
			10,
			"((-4*I)\/13)*sqrt(3)*wr(5, 4) + ((50*I)\/221)*sqrt(3)*wr(7, 4) - ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			14,
			11,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			14,
			12,
			"((-28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			14,
			13,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			14,
			14,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			14,
			15,
			"(-1\/13*I)*sqrt(3)*wr(1, 0) + (I\/13)*sqrt(7)*wr(3, 0) - ((10*I)\/221)*sqrt(11)*wr(5, 0) + ((70*I)\/4199)*sqrt(15)*wr(7, 0) - (((15*I)\/221)*wr(9, 0))\/sqrt(19) + (((33*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			14,
			16,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			14,
			17,
			"((-10*I)\/221)*sqrt(21)*wr(5, 4) + ((350*I)\/4199)*sqrt(21)*wr(7, 4) - ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) + ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			14,
			18,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			14,
			19,
			"(-15*I)*sqrt(6\/4199)*wr(9, 8) + (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			15,
			0,
			"(I\/13)*sqrt(15)*wr(5, 4) - (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			15,
			1,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			15,
			2,
			"(-4*sqrt(15\/11)*wr(4, 4))\/13 + 2*sqrt(3\/143)*wr(6, 4) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			15,
			3,
			"((-2*I)\/13)*sqrt(15)*wr(5, 4) + ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			15,
			4,
			"-4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			15,
			6,
			"((2*I)\/13)*sqrt(6)*wr(5, 4) - ((25*I)\/221)*sqrt(6)*wr(7, 4) + ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			15,
			7,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			15,
			8,
			"(14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			15,
			9,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			15,
			10,
			"(-4*sqrt(3\/11)*wr(4, 4))\/13 + (20*sqrt(15\/143)*wr(6, 4))\/17 - (70*sqrt(15\/17)*wr(8, 4))\/247 + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			15,
			11,
			"((-4*I)\/13)*sqrt(3)*wr(5, 4) + ((50*I)\/221)*sqrt(3)*wr(7, 4) - ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			15,
			12,
			"(-140*wr(8, 8))\/(19*sqrt(221)) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			15,
			13,
			"((-28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			15,
			14,
			"(I\/13)*sqrt(3)*wr(1, 0) - (I\/13)*sqrt(7)*wr(3, 0) + ((10*I)\/221)*sqrt(11)*wr(5, 0) - ((70*I)\/4199)*sqrt(15)*wr(7, 0) + (((15*I)\/221)*wr(9, 0))\/sqrt(19) - (((33*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			15,
			15,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			15,
			16,
			"((10*I)\/221)*sqrt(21)*wr(5, 4) - ((350*I)\/4199)*sqrt(21)*wr(7, 4) + ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) - ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			15,
			17,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			15,
			18,
			"(15*I)*sqrt(6\/4199)*wr(9, 8) - (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			15,
			19,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			16,
			0,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			16,
			1,
			"((-3*I)\/13)*sqrt(35\/11)*wr(5, 0) + (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			16,
			2,
			"((-10*I)\/33)*sqrt(5)*wr(3, 0) + ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) + ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			16,
			3,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			16,
			4,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			16,
			5,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			16,
			6,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			16,
			7,
			"((15*I)\/143)*sqrt(2)*wr(3, 0) + ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((38*I)\/2431)*sqrt(210)*wr(7, 0) - ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			16,
			8,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			16,
			9,
			"((10*I)\/13)*sqrt(5\/33)*wr(5, 4) + ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			16,
			10,
			"((2*I)\/11)*sqrt(21)*wr(1, 0) + ((42*I)\/143)*wr(3, 0) - ((4*I)\/187)*sqrt(105)*wr(7, 0) - ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			16,
			11,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			16,
			12,
			"((4*I)\/13)*sqrt(70\/33)*wr(5, 4) + ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			16,
			13,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			16,
			14,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			16,
			15,
			"((-10*I)\/221)*sqrt(21)*wr(5, 4) + ((350*I)\/4199)*sqrt(21)*wr(7, 4) - ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) + ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			16,
			16,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			16,
			17,
			"((-3*I)\/143)*sqrt(3)*wr(1, 0) - ((19*I)\/429)*sqrt(7)*wr(3, 0) - ((40*I)\/663)*sqrt(11)*wr(5, 0) - ((168*I)\/2717)*sqrt(15)*wr(7, 0) - (((90*I)\/143)*wr(9, 0))\/sqrt(19) + (((10890*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			16,
			18,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			16,
			19,
			"((10*I)\/221)*sqrt(35\/11)*wr(5, 4) + ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) + ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) + ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			17,
			0,
			"((3*I)\/13)*sqrt(35\/11)*wr(5, 0) - (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			17,
			1,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			17,
			2,
			"(6*sqrt(35)*wr(4, 0))\/143 + (2*sqrt(35\/13)*wr(6, 0))\/11 - (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			17,
			3,
			"((-10*I)\/33)*sqrt(5)*wr(3, 0) + ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) + ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			17,
			4,
			"(-2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			17,
			5,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			17,
			6,
			"((-15*I)\/143)*sqrt(2)*wr(3, 0) - ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((38*I)\/2431)*sqrt(210)*wr(7, 0) + ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			17,
			7,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			17,
			8,
			"((-10*I)\/13)*sqrt(5\/33)*wr(5, 4) - ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			17,
			9,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			17,
			10,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (10*sqrt(7)*wr(4, 0))\/143 - (64*sqrt(7\/13)*wr(6, 0))\/187 - (756*sqrt(7\/17)*wr(8, 0))\/2717 + (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			17,
			11,
			"((2*I)\/11)*sqrt(21)*wr(1, 0) + ((42*I)\/143)*wr(3, 0) - ((4*I)\/187)*sqrt(105)*wr(7, 0) - ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			17,
			12,
			"(-2*sqrt(210)*wr(4, 4))\/143 - (4*sqrt(14\/39)*wr(6, 4))\/187 + (98*sqrt(42\/187)*wr(8, 4))\/247 + (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			17,
			13,
			"((4*I)\/13)*sqrt(70\/33)*wr(5, 4) + ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			17,
			14,
			"((10*I)\/221)*sqrt(21)*wr(5, 4) - ((350*I)\/4199)*sqrt(21)*wr(7, 4) + ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) - ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			17,
			15,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			17,
			16,
			"((3*I)\/143)*sqrt(3)*wr(1, 0) + ((19*I)\/429)*sqrt(7)*wr(3, 0) + ((40*I)\/663)*sqrt(11)*wr(5, 0) + ((168*I)\/2717)*sqrt(15)*wr(7, 0) + (((90*I)\/143)*wr(9, 0))\/sqrt(19) - (((10890*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			17,
			17,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			17,
			18,
			"((-10*I)\/221)*sqrt(35\/11)*wr(5, 4) - ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) - ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) - ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			17,
			19,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			18,
			0,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			18,
			1,
			"(((-9*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			18,
			2,
			"((2*I)\/13)*sqrt(11)*wr(5, 4) + (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			18,
			3,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			18,
			4,
			"((-10*I)\/33)*sqrt(2)*wr(3, 0) + ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) - ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			18,
			5,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			18,
			6,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			18,
			7,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			18,
			8,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			18,
			9,
			"(((-50*I)\/143)*wr(3, 0))\/sqrt(3) - ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((174*I)\/2431)*sqrt(35)*wr(7, 0) - ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			18,
			10,
			"((4*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			18,
			11,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			18,
			12,
			"((6*I)\/11)*sqrt(2)*wr(1, 0) - ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) - ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			18,
			13,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			18,
			14,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			18,
			15,
			"(-15*I)*sqrt(6\/4199)*wr(9, 8) + (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			18,
			16,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			18,
			17,
			"((10*I)\/221)*sqrt(35\/11)*wr(5, 4) + ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) + ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) + ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			18,
			18,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			18,
			19,
			"((5*I)\/143)*sqrt(3)*wr(1, 0) + ((25*I)\/429)*sqrt(7)*wr(3, 0) + (((290*I)\/663)*wr(5, 0))\/sqrt(11) - ((1162*I)\/46189)*sqrt(15)*wr(7, 0) - (((4545*I)\/2431)*wr(9, 0))\/sqrt(19) + (((5445*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			19,
			0,
			"(((9*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			19,
			1,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			19,
			2,
			"(16*wr(4, 4))\/143 - (6*sqrt(5\/13)*wr(6, 4))\/11 - (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			19,
			3,
			"((2*I)\/13)*sqrt(11)*wr(5, 4) + (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			19,
			4,
			"(-10*sqrt(14)*wr(4, 0))\/143 + (4*sqrt(14\/13)*wr(6, 0))\/11 - (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			19,
			5,
			"((-10*I)\/33)*sqrt(2)*wr(3, 0) + ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) - ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			19,
			6,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			19,
			7,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			19,
			8,
			"(((50*I)\/143)*wr(3, 0))\/sqrt(3) + ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((174*I)\/2431)*sqrt(35)*wr(7, 0) + ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			19,
			9,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			19,
			10,
			"(16*sqrt(5)*wr(4, 4))\/143 + (172*wr(6, 4))\/(187*sqrt(13)) + (1218*wr(8, 4))\/(247*sqrt(187)) + (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			19,
			11,
			"((4*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			19,
			12,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + (10*sqrt(6)*wr(4, 0))\/143 - (28*sqrt(2\/39)*wr(6, 0))\/187 - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			19,
			13,
			"((6*I)\/11)*sqrt(2)*wr(1, 0) - ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) - ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			19,
			14,
			"(15*I)*sqrt(6\/4199)*wr(9, 8) - (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			19,
			15,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			19,
			16,
			"((-10*I)\/221)*sqrt(35\/11)*wr(5, 4) - ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) - ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) - ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			19,
			17,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			19,
			18,
			"((-5*I)\/143)*sqrt(3)*wr(1, 0) - ((25*I)\/429)*sqrt(7)*wr(3, 0) - (((290*I)\/663)*wr(5, 0))\/sqrt(11) + ((1162*I)\/46189)*sqrt(15)*wr(7, 0) + (((4545*I)\/2431)*wr(9, 0))\/sqrt(19) - (((5445*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			19,
			19,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> CubicBox/MatrixElements/RestFrame/G1gM.json <==
{
	"shape":[
		4,
		4
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(-4*wr(4, 0))\/sqrt(21)"
		],
		[
			0,
			2,
			"2*sqrt(5\/21)*wr(4, 0)"
		],
		[
			0,
			3,
			"-4*sqrt(3\/13)*wr(6, 0)"
		],
		[
			1,
			0,
			"(-4*wr(4, 0))\/sqrt(21)"
		],
		[
			1,
			1,
			"wr(0, 0) + (6*wr(4, 0))\/11 + (100*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			1,
			2,
			"(-12*sqrt(5)*wr(4, 0))\/143 - (56*sqrt(5\/13)*wr(6, 0))\/33 - (224*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			1,
			3,
			"(300*wr(4, 0))\/(143*sqrt(7)) - (14*sqrt(7\/13)*wr(6, 0))\/11 + (112*sqrt(7\/17)*wr(8, 0))\/429"
		],
		[
			2,
			0,
			"2*sqrt(5\/21)*wr(4, 0)"
		],
		[
			2,
			1,
			"(-12*sqrt(5)*wr(4, 0))\/143 - (56*sqrt(5\/13)*wr(6, 0))\/33 - (224*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			2,
			2,
			"wr(0, 0) + (84*wr(4, 0))\/143 + (128*wr(6, 0))\/(33*sqrt(13)) + (112*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			2,
			3,
			"(-24*sqrt(5\/7)*wr(4, 0))\/143 + (56*sqrt(35\/13)*wr(6, 0))\/187 - (1568*sqrt(35\/17)*wr(8, 0))\/8151 - (6048*sqrt(3\/5)*wr(10, 0))\/4199"
		],
		[
			3,
			0,
			"-4*sqrt(3\/13)*wr(6, 0)"
		],
		[
			3,
			1,
			"(300*wr(4, 0))\/(143*sqrt(7)) - (14*sqrt(7\/13)*wr(6, 0))\/11 + (112*sqrt(7\/17)*wr(8, 0))\/429"
		],
		[
			3,
			2,
			"(-24*sqrt(5\/7)*wr(4, 0))\/143 + (56*sqrt(35\/13)*wr(6, 0))\/187 - (1568*sqrt(35\/17)*wr(8, 0))\/8151 - (6048*sqrt(3\/5)*wr(10, 0))\/4199"
		],
		[
			3,
			3,
			"wr(0, 0) - (84*wr(4, 0))\/143 - (80*wr(6, 0))\/(187*sqrt(13)) + (5880*wr(8, 0))\/(2717*sqrt(17)) - (336*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> CubicBox/MatrixElements/RestFrame/G1uM.json <==
{
	"shape":[
		4,
		4
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(4*wr(4, 0))\/sqrt(21)"
		],
		[
			0,
			2,
			"2*sqrt(5\/21)*wr(4, 0)"
		],
		[
			0,
			3,
			"4*sqrt(3\/13)*wr(6, 0)"
		],
		[
			1,
			0,
			"(4*wr(4, 0))\/sqrt(21)"
		],
		[
			1,
			1,
			"wr(0, 0) + (6*wr(4, 0))\/11 + (100*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			1,
			2,
			"(12*sqrt(5)*wr(4, 0))\/143 + (56*sqrt(5\/13)*wr(6, 0))\/33 + (224*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			1,
			3,
			"(300*wr(4, 0))\/(143*sqrt(7)) - (14*sqrt(7\/13)*wr(6, 0))\/11 + (112*sqrt(7\/17)*wr(8, 0))\/429"
		],
		[
			2,
			0,
			"2*sqrt(5\/21)*wr(4, 0)"
		],
		[
			2,
			1,
			"(12*sqrt(5)*wr(4, 0))\/143 + (56*sqrt(5\/13)*wr(6, 0))\/33 + (224*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			2,
			2,
			"wr(0, 0) + (84*wr(4, 0))\/143 + (128*wr(6, 0))\/(33*sqrt(13)) + (112*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			2,
			3,
			"(24*sqrt(5\/7)*wr(4, 0))\/143 - (56*sqrt(35\/13)*wr(6, 0))\/187 + (1568*sqrt(35\/17)*wr(8, 0))\/8151 + (6048*sqrt(3\/5)*wr(10, 0))\/4199"
		],
		[
			3,
			0,
			"4*sqrt(3\/13)*wr(6, 0)"
		],
		[
			3,
			1,
			"(300*wr(4, 0))\/(143*sqrt(7)) - (14*sqrt(7\/13)*wr(6, 0))\/11 + (112*sqrt(7\/17)*wr(8, 0))\/429"
		],
		[
			3,
			2,
			"(24*sqrt(5\/7)*wr(4, 0))\/143 - (56*sqrt(35\/13)*wr(6, 0))\/187 + (1568*sqrt(35\/17)*wr(8, 0))\/8151 + (6048*sqrt(3\/5)*wr(10, 0))\/4199"
		],
		[
			3,
			3,
			"wr(0, 0) - (84*wr(4, 0))\/143 - (80*wr(6, 0))\/(187*sqrt(13)) + (5880*wr(8, 0))\/(2717*sqrt(17)) - (336*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> CubicBox/MatrixElements/RestFrame/G2gM.json <==
{
	"shape":[
		5,
		5
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) - (4*wr(4, 0))\/7"
		],
		[
			0,
			1,
			"(-20*sqrt(3)*wr(4, 0))\/77 + (40*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			0,
			2,
			"(-40*wr(4, 0))\/(13*sqrt(77)) - 4*sqrt(7\/143)*wr(6, 0) + (32*sqrt(7\/187)*wr(8, 0))\/13"
		],
		[
			0,
			3,
			"(150*sqrt(10\/3311)*wr(4, 0))\/13 - 68*sqrt(14\/30745)*wr(6, 0) - (448*sqrt(14\/40205)*wr(8, 0))\/39"
		],
		[
			0,
			4,
			"(190*sqrt(3\/3913)*wr(4, 0))\/11 + (8*sqrt(21\/43)*wr(6, 0))\/11 - 32*sqrt(7\/28509)*wr(8, 0)"
		],
		[
			1,
			0,
			"(-20*sqrt(3)*wr(4, 0))\/77 + (40*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			1,
			1,
			"wr(0, 0) - (54*wr(4, 0))\/77 + (20*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			1,
			2,
			"(20*sqrt(3\/77)*wr(4, 0))\/13 + 2*sqrt(21\/143)*wr(6, 0) - (16*sqrt(21\/187)*wr(8, 0))\/13"
		],
		[
			1,
			3,
			"(16*sqrt(30\/3311)*wr(4, 0))\/13 - (30*sqrt(210\/6149)*wr(6, 0))\/17 - (784*sqrt(210\/8041)*wr(8, 0))\/247 + (1344*sqrt(22\/215)*wr(10, 0))\/323"
		],
		[
			1,
			4,
			"(-180*wr(4, 0))\/(11*sqrt(3913)) - (372*sqrt(7\/43)*wr(6, 0))\/187 + (192*sqrt(7\/9503)*wr(8, 0))\/19 + (1344*sqrt(3\/559)*wr(10, 0))\/323"
		],
		[
			2,
			0,
			"(-40*wr(4, 0))\/(13*sqrt(77)) - 4*sqrt(7\/143)*wr(6, 0) + (32*sqrt(7\/187)*wr(8, 0))\/13"
		],
		[
			2,
			1,
			"(20*sqrt(3\/77)*wr(4, 0))\/13 + 2*sqrt(21\/143)*wr(6, 0) - (16*sqrt(21\/187)*wr(8, 0))\/13"
		],
		[
			2,
			2,
			"wr(0, 0) + (4*wr(4, 0))\/13 - (80*wr(6, 0))\/(17*sqrt(13)) - (280*wr(8, 0))\/(247*sqrt(17)) - (432*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			2,
			3,
			"(-138*sqrt(10\/43)*wr(4, 0))\/221 - (280*sqrt(10\/559)*wr(6, 0))\/323 - (880*sqrt(10\/731)*wr(8, 0))\/741 + (115632*sqrt(42\/215)*wr(10, 0))\/96577 + (57189*wr(12, 0))\/(29716*sqrt(430)) - (429*sqrt(5005\/86)*wr(12, 4))\/29716 + (363*sqrt(429\/69445)*wr(12, 8))\/92 + (33*sqrt(91\/3194470)*wr(12, 12))\/4"
		],
		[
			2,
			4,
			"(-20*sqrt(3\/6149)*wr(4, 0))\/17 - (1960*sqrt(3\/473)*wr(6, 0))\/323 - (160*sqrt(17\/18447)*wr(8, 0))\/19 - (19008*sqrt(77\/559)*wr(10, 0))\/7429 + (726*sqrt(429\/43)*wr(12, 0))\/7429 + (10461*sqrt(21\/43)*wr(12, 4))\/14858 - (396*sqrt(2\/13889)*wr(12, 8))\/23 + (33*sqrt(231\/319447)*wr(12, 12))\/2"
		],
		[
			3,
			0,
			"(150*sqrt(10\/3311)*wr(4, 0))\/13 - 68*sqrt(14\/30745)*wr(6, 0) - (448*sqrt(14\/40205)*wr(8, 0))\/39"
		],
		[
			3,
			1,
			"(16*sqrt(30\/3311)*wr(4, 0))\/13 - (30*sqrt(210\/6149)*wr(6, 0))\/17 - (784*sqrt(210\/8041)*wr(8, 0))\/247 + (1344*sqrt(22\/215)*wr(10, 0))\/323"
		],
		[
			3,
			2,
			"(-138*sqrt(10\/43)*wr(4, 0))\/221 - (280*sqrt(10\/559)*wr(6, 0))\/323 - (880*sqrt(10\/731)*wr(8, 0))\/741 + (115632*sqrt(42\/215)*wr(10, 0))\/96577 + (57189*wr(12, 0))\/(29716*sqrt(430)) - (429*sqrt(5005\/86)*wr(12, 4))\/29716 + (363*sqrt(429\/69445)*wr(12, 8))\/92 + (33*sqrt(91\/3194470)*wr(12, 12))\/4"
		],
		[
			3,
			3,
			"wr(0, 0) - (1494*wr(4, 0))\/9503 + (53920*wr(6, 0))\/(13889*sqrt(13)) - (22280*wr(8, 0))\/(10621*sqrt(17)) - (267264*sqrt(21)*wr(10, 0))\/4152811 + (256223*wr(12, 0))\/12777880 - (56199*sqrt(1001)*wr(12, 4))\/12777880 + (1133*sqrt(429\/646)*wr(12, 8))\/3956 - (11*sqrt(91\/7429)*wr(12, 12))\/40"
		],
		[
			3,
			4,
			"(270*sqrt(30\/143)*wr(4, 0))\/731 + (6440*sqrt(30\/11)*wr(6, 0))\/13889 + (2920*sqrt(10\/7293)*wr(8, 0))\/817 - (42336*sqrt(154\/65)*wr(10, 0))\/319447 - (29821*sqrt(429\/10)*wr(12, 0))\/1277788 - (45837*sqrt(21\/10)*wr(12, 4))\/1277788 - (27687*wr(12, 8))\/(3956*sqrt(1615)) - (11*sqrt(231\/74290)*wr(12, 12))\/4"
		],
		[
			4,
			0,
			"(190*sqrt(3\/3913)*wr(4, 0))\/11 + (8*sqrt(21\/43)*wr(6, 0))\/11 - 32*sqrt(7\/28509)*wr(8, 0)"
		],
		[
			4,
			1,
			"(-180*wr(4, 0))\/(11*sqrt(3913)) - (372*sqrt(7\/43)*wr(6, 0))\/187 + (192*sqrt(7\/9503)*wr(8, 0))\/19 + (1344*sqrt(3\/559)*wr(10, 0))\/323"
		],
		[
			4,
			2,
			"(-20*sqrt(3\/6149)*wr(4, 0))\/17 - (1960*sqrt(3\/473)*wr(6, 0))\/323 - (160*sqrt(17\/18447)*wr(8, 0))\/19 - (19008*sqrt(77\/559)*wr(10, 0))\/7429 + (726*sqrt(429\/43)*wr(12, 0))\/7429 + (10461*sqrt(21\/43)*wr(12, 4))\/14858 - (396*sqrt(2\/13889)*wr(12, 8))\/23 + (33*sqrt(231\/319447)*wr(12, 12))\/2"
		],
		[
			4,
			3,
			"(270*sqrt(30\/143)*wr(4, 0))\/731 + (6440*sqrt(30\/11)*wr(6, 0))\/13889 + (2920*sqrt(10\/7293)*wr(8, 0))\/817 - (42336*sqrt(154\/65)*wr(10, 0))\/319447 - (29821*sqrt(429\/10)*wr(12, 0))\/1277788 - (45837*sqrt(21\/10)*wr(12, 4))\/1277788 - (27687*wr(12, 8))\/(3956*sqrt(1615)) - (11*sqrt(231\/74290)*wr(12, 12))\/4"
		],
		[
			4,
			4,
			"wr(0, 0) + (3348*wr(4, 0))\/8041 - (48800*sqrt(13)*wr(6, 0))\/152779 - (800*wr(8, 0))\/(817*sqrt(17)) - (51840*sqrt(21)*wr(10, 0))\/319447 - (16335*wr(12, 0))\/638894 + (660*sqrt(1001)*wr(12, 4))\/319447 - (165*sqrt(429\/646)*wr(12, 8))\/989"
		]
	]
}

==> CubicBox/MatrixElements/RestFrame/G2uM.json <==
{
	"shape":[
		5,
		5
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) - (4*wr(4, 0))\/7"
		],
		[
			0,
			1,
			"(20*sqrt(3)*wr(4, 0))\/77 - (40*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			0,
			2,
			"(40*wr(4, 0))\/(13*sqrt(77)) + 4*sqrt(7\/143)*wr(6, 0) - (32*sqrt(7\/187)*wr(8, 0))\/13"
		],
		[
			0,
			3,
			"(150*sqrt(10\/3311)*wr(4, 0))\/13 - 68*sqrt(14\/30745)*wr(6, 0) - (448*sqrt(14\/40205)*wr(8, 0))\/39"
		],
		[
			0,
			4,
			"(190*sqrt(3\/3913)*wr(4, 0))\/11 + (8*sqrt(21\/43)*wr(6, 0))\/11 - 32*sqrt(7\/28509)*wr(8, 0)"
		],
		[
			1,
			0,
			"(20*sqrt(3)*wr(4, 0))\/77 - (40*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			1,
			1,
			"wr(0, 0) - (54*wr(4, 0))\/77 + (20*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			1,
			2,
			"(20*sqrt(3\/77)*wr(4, 0))\/13 + 2*sqrt(21\/143)*wr(6, 0) - (16*sqrt(21\/187)*wr(8, 0))\/13"
		],
		[
			1,
			3,
			"(-16*sqrt(30\/3311)*wr(4, 0))\/13 + (30*sqrt(210\/6149)*wr(6, 0))\/17 + (784*sqrt(210\/8041)*wr(8, 0))\/247 - (1344*sqrt(22\/215)*wr(10, 0))\/323"
		],
		[
			1,
			4,
			"(180*wr(4, 0))\/(11*sqrt(3913)) + (372*sqrt(7\/43)*wr(6, 0))\/187 - (192*sqrt(7\/9503)*wr(8, 0))\/19 - (1344*sqrt(3\/559)*wr(10, 0))\/323"
		],
		[
			2,
			0,
			"(40*wr(4, 0))\/(13*sqrt(77)) + 4*sqrt(7\/143)*wr(6, 0) - (32*sqrt(7\/187)*wr(8, 0))\/13"
		],
		[
			2,
			1,
			"(20*sqrt(3\/77)*wr(4, 0))\/13 + 2*sqrt(21\/143)*wr(6, 0) - (16*sqrt(21\/187)*wr(8, 0))\/13"
		],
		[
			2,
			2,
			"wr(0, 0) + (4*wr(4, 0))\/13 - (80*wr(6, 0))\/(17*sqrt(13)) - (280*wr(8, 0))\/(247*sqrt(17)) - (432*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			2,
			3,
			"(138*sqrt(10\/43)*wr(4, 0))\/221 + (280*sqrt(10\/559)*wr(6, 0))\/323 + (880*sqrt(10\/731)*wr(8, 0))\/741 - (115632*sqrt(42\/215)*wr(10, 0))\/96577 - (57189*wr(12, 0))\/(29716*sqrt(430)) + (429*sqrt(5005\/86)*wr(12, 4))\/29716 - (363*sqrt(429\/69445)*wr(12, 8))\/92 - (33*sqrt(91\/3194470)*wr(12, 12))\/4"
		],
		[
			2,
			4,
			"(20*sqrt(3\/6149)*wr(4, 0))\/17 + (1960*sqrt(3\/473)*wr(6, 0))\/323 + (160*sqrt(17\/18447)*wr(8, 0))\/19 + (19008*sqrt(77\/559)*wr(10, 0))\/7429 - (726*sqrt(429\/43)*wr(12, 0))\/7429 - (10461*sqrt(21\/43)*wr(12, 4))\/14858 + (396*sqrt(2\/13889)*wr(12, 8))\/23 - (33*sqrt(231\/319447)*wr(12, 12))\/2"
		],
		[
			3,
			0,
			"(150*sqrt(10\/3311)*wr(4, 0))\/13 - 68*sqrt(14\/30745)*wr(6, 0) - (448*sqrt(14\/40205)*wr(8, 0))\/39"
		],
		[
			3,
			1,
			"(-16*sqrt(30\/3311)*wr(4, 0))\/13 + (30*sqrt(210\/6149)*wr(6, 0))\/17 + (784*sqrt(210\/8041)*wr(8, 0))\/247 - (1344*sqrt(22\/215)*wr(10, 0))\/323"
		],
		[
			3,
			2,
			"(138*sqrt(10\/43)*wr(4, 0))\/221 + (280*sqrt(10\/559)*wr(6, 0))\/323 + (880*sqrt(10\/731)*wr(8, 0))\/741 - (115632*sqrt(42\/215)*wr(10, 0))\/96577 - (57189*wr(12, 0))\/(29716*sqrt(430)) + (429*sqrt(5005\/86)*wr(12, 4))\/29716 - (363*sqrt(429\/69445)*wr(12, 8))\/92 - (33*sqrt(91\/3194470)*wr(12, 12))\/4"
		],
		[
			3,
			3,
			"wr(0, 0) - (1494*wr(4, 0))\/9503 + (53920*wr(6, 0))\/(13889*sqrt(13)) - (22280*wr(8, 0))\/(10621*sqrt(17)) - (267264*sqrt(21)*wr(10, 0))\/4152811 + (256223*wr(12, 0))\/12777880 - (56199*sqrt(1001)*wr(12, 4))\/12777880 + (1133*sqrt(429\/646)*wr(12, 8))\/3956 - (11*sqrt(91\/7429)*wr(12, 12))\/40"
		],
		[
			3,
			4,
			"(270*sqrt(30\/143)*wr(4, 0))\/731 + (6440*sqrt(30\/11)*wr(6, 0))\/13889 + (2920*sqrt(10\/7293)*wr(8, 0))\/817 - (42336*sqrt(154\/65)*wr(10, 0))\/319447 - (29821*sqrt(429\/10)*wr(12, 0))\/1277788 - (45837*sqrt(21\/10)*wr(12, 4))\/1277788 - (27687*wr(12, 8))\/(3956*sqrt(1615)) - (11*sqrt(231\/74290)*wr(12, 12))\/4"
		],
		[
			4,
			0,
			"(190*sqrt(3\/3913)*wr(4, 0))\/11 + (8*sqrt(21\/43)*wr(6, 0))\/11 - 32*sqrt(7\/28509)*wr(8, 0)"
		],
		[
			4,
			1,
			"(180*wr(4, 0))\/(11*sqrt(3913)) + (372*sqrt(7\/43)*wr(6, 0))\/187 - (192*sqrt(7\/9503)*wr(8, 0))\/19 - (1344*sqrt(3\/559)*wr(10, 0))\/323"
		],
		[
			4,
			2,
			"(20*sqrt(3\/6149)*wr(4, 0))\/17 + (1960*sqrt(3\/473)*wr(6, 0))\/323 + (160*sqrt(17\/18447)*wr(8, 0))\/19 + (19008*sqrt(77\/559)*wr(10, 0))\/7429 - (726*sqrt(429\/43)*wr(12, 0))\/7429 - (10461*sqrt(21\/43)*wr(12, 4))\/14858 + (396*sqrt(2\/13889)*wr(12, 8))\/23 - (33*sqrt(231\/319447)*wr(12, 12))\/2"
		],
		[
			4,
			3,
			"(270*sqrt(30\/143)*wr(4, 0))\/731 + (6440*sqrt(30\/11)*wr(6, 0))\/13889 + (2920*sqrt(10\/7293)*wr(8, 0))\/817 - (42336*sqrt(154\/65)*wr(10, 0))\/319447 - (29821*sqrt(429\/10)*wr(12, 0))\/1277788 - (45837*sqrt(21\/10)*wr(12, 4))\/1277788 - (27687*wr(12, 8))\/(3956*sqrt(1615)) - (11*sqrt(231\/74290)*wr(12, 12))\/4"
		],
		[
			4,
			4,
			"wr(0, 0) + (3348*wr(4, 0))\/8041 - (48800*sqrt(13)*wr(6, 0))\/152779 - (800*wr(8, 0))\/(817*sqrt(17)) - (51840*sqrt(21)*wr(10, 0))\/319447 - (16335*wr(12, 0))\/638894 + (660*sqrt(1001)*wr(12, 4))\/319447 - (165*sqrt(429\/646)*wr(12, 8))\/989"
		]
	]
}

==> CubicBox/MatrixElements/RestFrame/HgM.json <==
{
	"shape":[
		7,
		7
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			0,
			2,
			"(2*sqrt(10\/3)*wr(4, 0))\/7"
		],
		[
			0,
			3,
			"(2*sqrt(5\/21)*wr(4, 0))\/11 + (6*sqrt(105\/13)*wr(6, 0))\/11"
		],
		[
			0,
			4,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			0,
			5,
			"(2*sqrt(30\/259)*wr(4, 0))\/11 + (18*sqrt(210\/481)*wr(6, 0))\/11"
		],
		[
			0,
			6,
			"(90*sqrt(3\/259)*wr(4, 0))\/11 - (4*sqrt(21\/481)*wr(6, 0))\/11"
		],
		[
			1,
			0,
			"(2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			1,
			1,
			"wr(0, 0) + (2*wr(4, 0))\/7"
		],
		[
			1,
			2,
			"(12*sqrt(5)*wr(4, 0))\/77 + (20*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			1,
			3,
			"(6*sqrt(10\/7)*wr(4, 0))\/11 - (sqrt(70\/13)*wr(6, 0))\/11"
		],
		[
			1,
			4,
			"(2*sqrt(30)*wr(4, 0))\/77 + (7*sqrt(30\/13)*wr(6, 0))\/11"
		],
		[
			1,
			5,
			"(248*sqrt(5\/259)*wr(4, 0))\/143 - (28*sqrt(35\/481)*wr(6, 0))\/11 + (16*sqrt(35\/629)*wr(8, 0))\/13"
		],
		[
			1,
			6,
			"(30*sqrt(2\/259)*wr(4, 0))\/143 + (36*sqrt(14\/481)*wr(6, 0))\/11 + (64*sqrt(14\/629)*wr(8, 0))\/13"
		],
		[
			2,
			0,
			"(2*sqrt(10\/3)*wr(4, 0))\/7"
		],
		[
			2,
			1,
			"(12*sqrt(5)*wr(4, 0))\/77 + (20*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			2,
			2,
			"wr(0, 0) + (6*wr(4, 0))\/77 - (80*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			2,
			3,
			"(60*sqrt(2\/7)*wr(4, 0))\/143 - (2*sqrt(182)*wr(6, 0))\/33 + (56*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			2,
			4,
			"(-120*sqrt(6)*wr(4, 0))\/1001 - (14*sqrt(2\/39)*wr(6, 0))\/11 + (392*sqrt(2\/51)*wr(8, 0))\/143"
		],
		[
			2,
			5,
			"(1020*wr(4, 0))\/(143*sqrt(259)) + (14*sqrt(7\/481)*wr(6, 0))\/11 - (192*sqrt(7\/629)*wr(8, 0))\/143"
		],
		[
			2,
			6,
			"(150*sqrt(10\/259)*wr(4, 0))\/143 + (2*sqrt(910\/37)*wr(6, 0))\/11 + (368*sqrt(70\/629)*wr(8, 0))\/429"
		],
		[
			3,
			0,
			"(2*sqrt(5\/21)*wr(4, 0))\/11 + (6*sqrt(105\/13)*wr(6, 0))\/11"
		],
		[
			3,
			1,
			"(6*sqrt(10\/7)*wr(4, 0))\/11 - (sqrt(70\/13)*wr(6, 0))\/11"
		],
		[
			3,
			2,
			"(60*sqrt(2\/7)*wr(4, 0))\/143 - (2*sqrt(182)*wr(6, 0))\/33 + (56*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			3,
			3,
			"wr(0, 0) - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			3,
			4,
			"(75*sqrt(3\/7)*wr(4, 0))\/143 - (16*sqrt(7\/39)*wr(6, 0))\/11 + (28*sqrt(7\/51)*wr(8, 0))\/143"
		],
		[
			3,
			5,
			"(-120*sqrt(2\/37)*wr(4, 0))\/143 + (112*sqrt(2\/481)*wr(6, 0))\/187 + (23688*sqrt(2\/629)*wr(8, 0))\/2717 - (1080*sqrt(42\/37)*wr(10, 0))\/4199"
		],
		[
			3,
			6,
			"(30*sqrt(5\/37)*wr(4, 0))\/143 - (28*sqrt(5\/481)*wr(6, 0))\/187 + (15904*sqrt(5\/629)*wr(8, 0))\/8151 + (12672*sqrt(21\/185)*wr(10, 0))\/4199"
		],
		[
			4,
			0,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			4,
			1,
			"(2*sqrt(30)*wr(4, 0))\/77 + (7*sqrt(30\/13)*wr(6, 0))\/11"
		],
		[
			4,
			2,
			"(-120*sqrt(6)*wr(4, 0))\/1001 - (14*sqrt(2\/39)*wr(6, 0))\/11 + (392*sqrt(2\/51)*wr(8, 0))\/143"
		],
		[
			4,
			3,
			"(75*sqrt(3\/7)*wr(4, 0))\/143 - (16*sqrt(7\/39)*wr(6, 0))\/11 + (28*sqrt(7\/51)*wr(8, 0))\/143"
		],
		[
			4,
			4,
			"wr(0, 0) + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			4,
			5,
			"(-160*sqrt(6\/259)*wr(4, 0))\/143 + (344*sqrt(42\/481)*wr(6, 0))\/187 - (1624*sqrt(42\/629)*wr(8, 0))\/2717 + (16632*sqrt(2\/37)*wr(10, 0))\/4199"
		],
		[
			4,
			6,
			"(114*sqrt(15\/259)*wr(4, 0))\/143 + (284*sqrt(105\/481)*wr(6, 0))\/187 + (224*sqrt(595\/111)*wr(8, 0))\/2717 - (16128*wr(10, 0))\/(4199*sqrt(185))"
		],
		[
			5,
			0,
			"(2*sqrt(30\/259)*wr(4, 0))\/11 + (18*sqrt(210\/481)*wr(6, 0))\/11"
		],
		[
			5,
			1,
			"(248*sqrt(5\/259)*wr(4, 0))\/143 - (28*sqrt(35\/481)*wr(6, 0))\/11 + (16*sqrt(35\/629)*wr(8, 0))\/13"
		],
		[
			5,
			2,
			"(1020*wr(4, 0))\/(143*sqrt(259)) + (14*sqrt(7\/481)*wr(6, 0))\/11 - (192*sqrt(7\/629)*wr(8, 0))\/143"
		],
		[
			5,
			3,
			"(-120*sqrt(2\/37)*wr(4, 0))\/143 + (112*sqrt(2\/481)*wr(6, 0))\/187 + (23688*sqrt(2\/629)*wr(8, 0))\/2717 - (1080*sqrt(42\/37)*wr(10, 0))\/4199"
		],
		[
			5,
			4,
			"(-160*sqrt(6\/259)*wr(4, 0))\/143 + (344*sqrt(42\/481)*wr(6, 0))\/187 - (1624*sqrt(42\/629)*wr(8, 0))\/2717 + (16632*sqrt(2\/37)*wr(10, 0))\/4199"
		],
		[
			5,
			5,
			"wr(0, 0) - (1732*wr(4, 0))\/5291 - (2320*wr(6, 0))\/(6919*sqrt(13)) - (75320*wr(8, 0))\/(100529*sqrt(17)) + (15552*sqrt(21)*wr(10, 0))\/155363"
		],
		[
			5,
			6,
			"(420*sqrt(10)*wr(4, 0))\/5291 - (3780*sqrt(10\/13)*wr(6, 0))\/6919 + (28840*sqrt(10\/17)*wr(8, 0))\/100529 + (14256*sqrt(42\/5)*wr(10, 0))\/155363"
		],
		[
			6,
			0,
			"(90*sqrt(3\/259)*wr(4, 0))\/11 - (4*sqrt(21\/481)*wr(6, 0))\/11"
		],
		[
			6,
			1,
			"(30*sqrt(2\/259)*wr(4, 0))\/143 + (36*sqrt(14\/481)*wr(6, 0))\/11 + (64*sqrt(14\/629)*wr(8, 0))\/13"
		],
		[
			6,
			2,
			"(150*sqrt(10\/259)*wr(4, 0))\/143 + (2*sqrt(910\/37)*wr(6, 0))\/11 + (368*sqrt(70\/629)*wr(8, 0))\/429"
		],
		[
			6,
			3,
			"(30*sqrt(5\/37)*wr(4, 0))\/143 - (28*sqrt(5\/481)*wr(6, 0))\/187 + (15904*sqrt(5\/629)*wr(8, 0))\/8151 + (12672*sqrt(21\/185)*wr(10, 0))\/4199"
		],
		[
			6,
			4,
			"(114*sqrt(15\/259)*wr(4, 0))\/143 + (284*sqrt(105\/481)*wr(6, 0))\/187 + (224*sqrt(595\/111)*wr(8, 0))\/2717 - (16128*wr(10, 0))\/(4199*sqrt(185))"
		],
		[
			6,
			5,
			"(420*sqrt(10)*wr(4, 0))\/5291 - (3780*sqrt(10\/13)*wr(6, 0))\/6919 + (28840*sqrt(10\/17)*wr(8, 0))\/100529 + (14256*sqrt(42\/5)*wr(10, 0))\/155363"
		],
		[
			6,
			6,
			"wr(0, 0) + (2472*wr(4, 0))\/5291 + (20080*wr(6, 0))\/(6919*sqrt(13)) + (23520*wr(8, 0))\/(100529*sqrt(17)) - (1344*sqrt(21)*wr(10, 0))\/155363"
		]
	]
}

==> CubicBox/MatrixElements/RestFrame/HuM.json <==
{
	"shape":[
		7,
		7
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(-2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			0,
			2,
			"(2*sqrt(10\/3)*wr(4, 0))\/7"
		],
		[
			0,
			3,
			"(-2*sqrt(5\/21)*wr(4, 0))\/11 - (6*sqrt(105\/13)*wr(6, 0))\/11"
		],
		[
			0,
			4,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			0,
			5,
			"(2*sqrt(30\/259)*wr(4, 0))\/11 + (18*sqrt(210\/481)*wr(6, 0))\/11"
		],
		[
			0,
			6,
			"(90*sqrt(3\/259)*wr(4, 0))\/11 - (4*sqrt(21\/481)*wr(6, 0))\/11"
		],
		[
			1,
			0,
			"(-2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			1,
			1,
			"wr(0, 0) + (2*wr(4, 0))\/7"
		],
		[
			1,
			2,
			"(-12*sqrt(5)*wr(4, 0))\/77 - (20*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			1,
			3,
			"(6*sqrt(10\/7)*wr(4, 0))\/11 - (sqrt(70\/13)*wr(6, 0))\/11"
		],
		[
			1,
			4,
			"(2*sqrt(30)*wr(4, 0))\/77 + (7*sqrt(30\/13)*wr(6, 0))\/11"
		],
		[
			1,
			5,
			"(-248*sqrt(5\/259)*wr(4, 0))\/143 + (28*sqrt(35\/481)*wr(6, 0))\/11 - (16*sqrt(35\/629)*wr(8, 0))\/13"
		],
		[
			1,
			6,
			"(-30*sqrt(2\/259)*wr(4, 0))\/143 - (36*sqrt(14\/481)*wr(6, 0))\/11 - (64*sqrt(14\/629)*wr(8, 0))\/13"
		],
		[
			2,
			0,
			"(2*sqrt(10\/3)*wr(4, 0))\/7"
		],
		[
			2,
			1,
			"(-12*sqrt(5)*wr(4, 0))\/77 - (20*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			2,
			2,
			"wr(0, 0) + (6*wr(4, 0))\/77 - (80*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			2,
			3,
			"(-60*sqrt(2\/7)*wr(4, 0))\/143 + (2*sqrt(182)*wr(6, 0))\/33 - (56*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			2,
			4,
			"(120*sqrt(6)*wr(4, 0))\/1001 + (14*sqrt(2\/39)*wr(6, 0))\/11 - (392*sqrt(2\/51)*wr(8, 0))\/143"
		],
		[
			2,
			5,
			"(1020*wr(4, 0))\/(143*sqrt(259)) + (14*sqrt(7\/481)*wr(6, 0))\/11 - (192*sqrt(7\/629)*wr(8, 0))\/143"
		],
		[
			2,
			6,
			"(150*sqrt(10\/259)*wr(4, 0))\/143 + (2*sqrt(910\/37)*wr(6, 0))\/11 + (368*sqrt(70\/629)*wr(8, 0))\/429"
		],
		[
			3,
			0,
			"(-2*sqrt(5\/21)*wr(4, 0))\/11 - (6*sqrt(105\/13)*wr(6, 0))\/11"
		],
		[
			3,
			1,
			"(6*sqrt(10\/7)*wr(4, 0))\/11 - (sqrt(70\/13)*wr(6, 0))\/11"
		],
		[
			3,
			2,
			"(-60*sqrt(2\/7)*wr(4, 0))\/143 + (2*sqrt(182)*wr(6, 0))\/33 - (56*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			3,
			3,
			"wr(0, 0) - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			3,
			4,
			"(75*sqrt(3\/7)*wr(4, 0))\/143 - (16*sqrt(7\/39)*wr(6, 0))\/11 + (28*sqrt(7\/51)*wr(8, 0))\/143"
		],
		[
			3,
			5,
			"(120*sqrt(2\/37)*wr(4, 0))\/143 - (112*sqrt(2\/481)*wr(6, 0))\/187 - (23688*sqrt(2\/629)*wr(8, 0))\/2717 + (1080*sqrt(42\/37)*wr(10, 0))\/4199"
		],
		[
			3,
			6,
			"(-30*sqrt(5\/37)*wr(4, 0))\/143 + (28*sqrt(5\/481)*wr(6, 0))\/187 - (15904*sqrt(5\/629)*wr(8, 0))\/8151 - (12672*sqrt(21\/185)*wr(10, 0))\/4199"
		],
		[
			4,
			0,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			4,
			1,
			"(2*sqrt(30)*wr(4, 0))\/77 + (7*sqrt(30\/13)*wr(6, 0))\/11"
		],
		[
			4,
			2,
			"(120*sqrt(6)*wr(4, 0))\/1001 + (14*sqrt(2\/39)*wr(6, 0))\/11 - (392*sqrt(2\/51)*wr(8, 0))\/143"
		],
		[
			4,
			3,
			"(75*sqrt(3\/7)*wr(4, 0))\/143 - (16*sqrt(7\/39)*wr(6, 0))\/11 + (28*sqrt(7\/51)*wr(8, 0))\/143"
		],
		[
			4,
			4,
			"wr(0, 0) + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			4,
			5,
			"(160*sqrt(6\/259)*wr(4, 0))\/143 - (344*sqrt(42\/481)*wr(6, 0))\/187 + (1624*sqrt(42\/629)*wr(8, 0))\/2717 - (16632*sqrt(2\/37)*wr(10, 0))\/4199"
		],
		[
			4,
			6,
			"(-114*sqrt(15\/259)*wr(4, 0))\/143 - (284*sqrt(105\/481)*wr(6, 0))\/187 - (224*sqrt(595\/111)*wr(8, 0))\/2717 + (16128*wr(10, 0))\/(4199*sqrt(185))"
		],
		[
			5,
			0,
			"(2*sqrt(30\/259)*wr(4, 0))\/11 + (18*sqrt(210\/481)*wr(6, 0))\/11"
		],
		[
			5,
			1,
			"(-248*sqrt(5\/259)*wr(4, 0))\/143 + (28*sqrt(35\/481)*wr(6, 0))\/11 - (16*sqrt(35\/629)*wr(8, 0))\/13"
		],
		[
			5,
			2,
			"(1020*wr(4, 0))\/(143*sqrt(259)) + (14*sqrt(7\/481)*wr(6, 0))\/11 - (192*sqrt(7\/629)*wr(8, 0))\/143"
		],
		[
			5,
			3,
			"(120*sqrt(2\/37)*wr(4, 0))\/143 - (112*sqrt(2\/481)*wr(6, 0))\/187 - (23688*sqrt(2\/629)*wr(8, 0))\/2717 + (1080*sqrt(42\/37)*wr(10, 0))\/4199"
		],
		[
			5,
			4,
			"(160*sqrt(6\/259)*wr(4, 0))\/143 - (344*sqrt(42\/481)*wr(6, 0))\/187 + (1624*sqrt(42\/629)*wr(8, 0))\/2717 - (16632*sqrt(2\/37)*wr(10, 0))\/4199"
		],
		[
			5,
			5,
			"wr(0, 0) - (1732*wr(4, 0))\/5291 - (2320*wr(6, 0))\/(6919*sqrt(13)) - (75320*wr(8, 0))\/(100529*sqrt(17)) + (15552*sqrt(21)*wr(10, 0))\/155363"
		],
		[
			5,
			6,
			"(420*sqrt(10)*wr(4, 0))\/5291 - (3780*sqrt(10\/13)*wr(6, 0))\/6919 + (28840*sqrt(10\/17)*wr(8, 0))\/100529 + (14256*sqrt(42\/5)*wr(10, 0))\/155363"
		],
		[
			6,
			0,
			"(90*sqrt(3\/259)*wr(4, 0))\/11 - (4*sqrt(21\/481)*wr(6, 0))\/11"
		],
		[
			6,
			1,
			"(-30*sqrt(2\/259)*wr(4, 0))\/143 - (36*sqrt(14\/481)*wr(6, 0))\/11 - (64*sqrt(14\/629)*wr(8, 0))\/13"
		],
		[
			6,
			2,
			"(150*sqrt(10\/259)*wr(4, 0))\/143 + (2*sqrt(910\/37)*wr(6, 0))\/11 + (368*sqrt(70\/629)*wr(8, 0))\/429"
		],
		[
			6,
			3,
			"(-30*sqrt(5\/37)*wr(4, 0))\/143 + (28*sqrt(5\/481)*wr(6, 0))\/187 - (15904*sqrt(5\/629)*wr(8, 0))\/8151 - (12672*sqrt(21\/185)*wr(10, 0))\/4199"
		],
		[
			6,
			4,
			"(-114*sqrt(15\/259)*wr(4, 0))\/143 - (284*sqrt(105\/481)*wr(6, 0))\/187 - (224*sqrt(595\/111)*wr(8, 0))\/2717 + (16128*wr(10, 0))\/(4199*sqrt(185))"
		],
		[
			6,
			5,
			"(420*sqrt(10)*wr(4, 0))\/5291 - (3780*sqrt(10\/13)*wr(6, 0))\/6919 + (28840*sqrt(10\/17)*wr(8, 0))\/100529 + (14256*sqrt(42\/5)*wr(10, 0))\/155363"
		],
		[
			6,
			6,
			"wr(0, 0) + (2472*wr(4, 0))\/5291 + (20080*wr(6, 0))\/(6919*sqrt(13)) + (23520*wr(8, 0))\/(100529*sqrt(17)) - (1344*sqrt(21)*wr(10, 0))\/155363"
		]
	]
}

==> ElongatedBox/MatrixElements/2C2v/G1M.json <==
{
	"shape":[
		42,
		42
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(1 - I)*sqrt(2\/3)*wr(1, 1)"
		],
		[
			0,
			2,
			"((-1 + I)*wr(1, 1))\/sqrt(3)"
		],
		[
			0,
			3,
			"((2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			0,
			4,
			"(-1 - I)*wr(1, 1)"
		],
		[
			0,
			5,
			"sqrt(2\/5)*wr(2, 0) + I*sqrt(3\/5)*wr(2, 1)"
		],
		[
			0,
			6,
			"((-I)*wi(2, 2))\/sqrt(5)"
		],
		[
			0,
			7,
			"((-1\/2 + I\/2)*wi(3, 2))\/sqrt(7) + (1 + I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			0,
			8,
			"-(sqrt(3\/5)*wr(2, 0)) + I*sqrt(2\/5)*wr(2, 1)"
		],
		[
			0,
			9,
			"((-2 + 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			0,
			10,
			"I*wi(2, 2)"
		],
		[
			0,
			11,
			"(1\/2 - I\/2)*sqrt(5\/7)*wi(3, 2) - (1 + I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			0,
			12,
			"(-1 + I)*sqrt(3\/14)*wi(3, 2) - ((1 + I)*wr(3, 3))\/sqrt(7)"
		],
		[
			0,
			13,
			"(I\/3)*wr(4, 3) - (2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			0,
			14,
			"(1 - I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			0,
			15,
			"(-I)*sqrt(2\/3)*wi(4, 2)"
		],
		[
			0,
			16,
			"((1 - I)*wi(3, 2))\/sqrt(14) + (1 + I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			0,
			17,
			"(-2*wr(4, 0))\/3 - (I\/3)*sqrt(5)*wr(4, 1)"
		],
		[
			0,
			18,
			"(-1 + I)*wr(3, 3)"
		],
		[
			0,
			19,
			"(I\/3)*sqrt(2)*wi(4, 2)"
		],
		[
			0,
			20,
			"((2*I)\/3)*sqrt(2)*wr(4, 3) + wr(4, 4)\/3"
		],
		[
			0,
			21,
			"(1 - I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			0,
			22,
			"(I*wi(4, 2))\/sqrt(3)"
		],
		[
			0,
			23,
			"(1\/2 - I\/2)*sqrt(3\/11)*wi(5, 2) - (2 + 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			0,
			24,
			"(sqrt(5)*wr(4, 0))\/3 - ((2*I)\/3)*wr(4, 1)"
		],
		[
			0,
			25,
			"(1 - I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			0,
			26,
			"(-1\/3*I)*sqrt(7)*wi(4, 2)"
		],
		[
			0,
			27,
			"(-1\/2 + I\/2)*sqrt(7\/11)*wi(5, 2) + ((2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			0,
			28,
			"wr(4, 4)"
		],
		[
			0,
			29,
			"(-1 + I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			0,
			30,
			"((-1 + I)*wr(5, 5))\/sqrt(11)"
		],
		[
			0,
			31,
			"(2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			0,
			32,
			"(1 - I)*sqrt(2\/11)*wi(5, 2) + (1 + I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			0,
			33,
			"(-I)*sqrt(3\/13)*wr(6, 3) + sqrt(10\/13)*wr(6, 4)"
		],
		[
			0,
			34,
			"(-1 + I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			0,
			35,
			"(2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			0,
			36,
			"((-1 + I)*wi(5, 2))\/sqrt(11) - (1 + I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			0,
			37,
			"sqrt(6\/13)*wr(6, 0) + I*sqrt(7\/13)*wr(6, 1)"
		],
		[
			0,
			38,
			"((3 - 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			0,
			39,
			"((-2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			0,
			40,
			"(-1 - I)*wr(5, 5)"
		],
		[
			0,
			41,
			"sqrt(2\/13)*wr(6, 4) + I*sqrt(11\/13)*wr(6, 5)"
		],
		[
			1,
			0,
			"(1 + I)*sqrt(2\/3)*wr(1, 1)"
		],
		[
			1,
			1,
			"wr(0, 0)"
		],
		[
			1,
			2,
			"sqrt(2\/5)*wr(2, 0) - I*sqrt(3\/5)*wr(2, 1)"
		],
		[
			1,
			3,
			"((-1 - I)*wi(3, 2))\/sqrt(35) - (1 - I)*wr(1, 1)"
		],
		[
			1,
			4,
			"((-2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			1,
			5,
			"(-1 + I)*sqrt(3\/35)*wi(3, 2) - ((1 + I)*wr(1, 1))\/sqrt(3)"
		],
		[
			1,
			6,
			"((1\/2 + I\/2)*wi(3, 2))\/sqrt(35) - (1 - I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			1,
			7,
			"(-I)*wi(2, 2)"
		],
		[
			1,
			8,
			"(-1 + I)*sqrt(2\/35)*wi(3, 2) - ((2 + 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			1,
			9,
			"-(sqrt(3\/5)*wr(2, 0)) - I*sqrt(2\/5)*wr(2, 1)"
		],
		[
			1,
			10,
			"((-1\/2 - I\/2)*wi(3, 2))\/sqrt(7) + (1 - I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			1,
			11,
			"(I*wi(2, 2))\/sqrt(5)"
		],
		[
			1,
			12,
			"(-1\/3*I)*sqrt(2)*wi(4, 2)"
		],
		[
			1,
			13,
			"((1\/3 - I\/3)*wi(3, 2))\/sqrt(6) - ((1\/3 - I\/3)*wi(5, 2))\/sqrt(66) - (1 + I)*wr(3, 3)"
		],
		[
			1,
			14,
			"(-2*wr(4, 0))\/3 + (I\/3)*sqrt(5)*wr(4, 1)"
		],
		[
			1,
			15,
			"(1\/3 + I\/3)*sqrt(2\/7)*wi(3, 2) + (1\/3 + I\/3)*sqrt(7\/22)*wi(5, 2) + (1 - I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			1,
			16,
			"I*sqrt(2\/3)*wi(4, 2)"
		],
		[
			1,
			17,
			"(-1\/3 + I\/3)*sqrt(5\/42)*wi(3, 2) + (1\/3 - I\/3)*sqrt(35\/66)*wi(5, 2) + (1 + I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			1,
			18,
			"(-1\/3*I)*wr(4, 3) - (2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			1,
			19,
			"(-1\/3 - I\/3)*sqrt(2\/21)*wi(3, 2) - (1\/3 + I\/3)*sqrt(7\/66)*wi(5, 2) - ((1 - I)*wr(3, 3))\/sqrt(7)"
		],
		[
			1,
			20,
			"((2\/3 - (2*I)\/3)*wi(3, 2))\/sqrt(3) - ((2\/3 - (2*I)\/3)*wi(5, 2))\/sqrt(33) - (1 + I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			1,
			21,
			"((-2*I)\/11)*sqrt(2)*wr(4, 3) + wr(4, 4) + (I\/11)*sqrt(6\/13)*wr(6, 3) + I*sqrt(10\/143)*wr(6, 5)"
		],
		[
			1,
			22,
			"((-1\/3 - I\/3)*wi(3, 2))\/sqrt(7) - (1\/6 + I\/6)*sqrt(7\/11)*wi(5, 2) + ((2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			1,
			23,
			"(I\/3)*sqrt(7)*wi(4, 2)"
		],
		[
			1,
			24,
			"(-1\/3 + I\/3)*sqrt(2\/21)*wi(3, 2) + (1\/3 - I\/3)*sqrt(14\/33)*wi(5, 2) + (1 + I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			1,
			25,
			"(sqrt(5)*wr(4, 0))\/3 + ((2*I)\/3)*wr(4, 1)"
		],
		[
			1,
			26,
			"((1\/3 + I\/3)*wi(3, 2))\/sqrt(3) + ((7\/6 + (7*I)\/6)*wi(5, 2))\/sqrt(33) - (2 - 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			1,
			27,
			"((-I)*wi(4, 2))\/sqrt(3)"
		],
		[
			1,
			28,
			"(1 + I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			1,
			29,
			"((-4*I)\/33)*sqrt(2)*wr(4, 3) + wr(4, 4)\/3 - ((3*I)\/11)*sqrt(6\/13)*wr(6, 3) - (3*I)*sqrt(10\/143)*wr(6, 5)"
		],
		[
			1,
			30,
			"((-4*I)\/11)*sqrt(5)*wr(4, 3) + ((2*I)\/11)*sqrt(15\/13)*wr(6, 3) + sqrt(2\/13)*wr(6, 4) - (I*wr(6, 5))\/sqrt(143)"
		],
		[
			1,
			31,
			"((-1 - I)*wi(7, 6))\/sqrt(65) - (1 - I)*wr(5, 5)"
		],
		[
			1,
			32,
			"((2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			1,
			33,
			"(-3\/13 + (3*I)\/13)*sqrt(6\/11)*wi(5, 2) + (1\/13 - I\/13)*wi(7, 2) + ((3 + 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			1,
			34,
			"sqrt(6\/13)*wr(6, 0) - I*sqrt(7\/13)*wr(6, 1)"
		],
		[
			1,
			35,
			"((-8\/13 - (8*I)\/13)*wi(5, 2))\/sqrt(11) - (1\/13 + I\/13)*sqrt(6)*wi(7, 2) - (1 - I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			1,
			36,
			"(-2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			1,
			37,
			"(1\/13 - I\/13)*sqrt(35\/11)*wi(5, 2) - (1\/13 - I\/13)*sqrt(42\/5)*wi(7, 2) - (1 + I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			1,
			38,
			"((4*I)\/11)*wr(4, 3) + ((9*I)\/11)*sqrt(3\/13)*wr(6, 3) + sqrt(10\/13)*wr(6, 4) - (2*I)*sqrt(5\/143)*wr(6, 5)"
		],
		[
			1,
			39,
			"(4\/13 + (4*I)\/13)*sqrt(2\/11)*wi(5, 2) + (1\/13 + I\/13)*sqrt(3)*wi(7, 2) + (1 - I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			1,
			40,
			"(-2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			1,
			41,
			"(-1 + I)*sqrt(11\/65)*wi(7, 6) - ((1 + I)*wr(5, 5))\/sqrt(11)"
		],
		[
			2,
			0,
			"((-1 - I)*wr(1, 1))\/sqrt(3)"
		],
		[
			2,
			1,
			"sqrt(2\/5)*wr(2, 0) + I*sqrt(3\/5)*wr(2, 1)"
		],
		[
			2,
			2,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			2,
			3,
			"(-1 - I)*sqrt(2\/35)*wi(3, 2) + (1\/5 - I\/5)*sqrt(2)*wr(1, 1) - ((6\/5 - (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			2,
			4,
			"I*sqrt(2\/5)*wi(2, 2)"
		],
		[
			2,
			5,
			"(1 - I)*sqrt(3\/70)*wi(3, 2) - (2\/5 + (2*I)\/5)*sqrt(2\/3)*wr(1, 1) - (6\/5 + (6*I)\/5)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			2,
			6,
			"((1 + I)*wi(3, 2))\/sqrt(70) - (3\/5 - (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 - I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			2,
			7,
			"((2*I)\/7)*sqrt(2)*wi(2, 2) - (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			2,
			8,
			"((1 - I)*wi(3, 2))\/sqrt(35) - (3\/5 + (3*I)\/5)*wr(1, 1) - (1\/5 + I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			2,
			9,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (I\/7)*sqrt(5)*wr(2, 1) - (2*sqrt(6)*wr(4, 0))\/7 - (I\/7)*sqrt(30)*wr(4, 1)"
		],
		[
			2,
			10,
			"((-1 - I)*wi(3, 2))\/sqrt(14) - (1 - I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			2,
			11,
			"((4*I)\/7)*sqrt(2\/5)*wi(2, 2) + (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			2,
			12,
			"((-3*I)\/7)*sqrt(3)*wi(2, 2) - ((11*I)\/21)*wi(4, 2)"
		],
		[
			2,
			13,
			"((-1\/6 + I\/6)*wi(3, 2))\/sqrt(3) + ((1\/6 - I\/6)*wi(5, 2))\/sqrt(33) + (1\/3 + I\/3)*sqrt(2)*wr(3, 3) - (2\/3 + (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			2,
			14,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 + ((6*I)\/7)*sqrt(3\/5)*wr(2, 1) - (5*sqrt(2)*wr(4, 0))\/21 + (I\/21)*sqrt(10)*wr(4, 1)"
		],
		[
			2,
			15,
			"((2\/3 + (2*I)\/3)*wi(3, 2))\/sqrt(7) + (1\/3 + I\/3)*sqrt(7\/11)*wi(5, 2) + ((2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			2,
			16,
			"((3*I)\/7)*wi(2, 2) - ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			2,
			17,
			"(1\/6 - I\/6)*sqrt(5\/21)*wi(3, 2) - (1\/6 - I\/6)*sqrt(35\/33)*wi(5, 2) + (1 + I)*sqrt(2\/21)*wr(3, 1) + (2 + 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			2,
			18,
			"(-1\/3*I)*sqrt(2)*wr(4, 3) + (2*wr(4, 4))\/3"
		],
		[
			2,
			19,
			"((-2\/3 - (2*I)\/3)*wi(3, 2))\/sqrt(21) - (1\/3 + I\/3)*sqrt(7\/33)*wi(5, 2) - (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			2,
			20,
			"(-1\/3 + I\/3)*sqrt(2\/3)*wi(3, 2) + (1\/3 - I\/3)*sqrt(2\/33)*wi(5, 2) - (2\/3 + (2*I)\/3)*wr(3, 3) - ((5\/3 + (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			2,
			21,
			"((2*I)\/11)*wr(4, 3) - (4*sqrt(2)*wr(4, 4))\/11 - (I\/11)*sqrt(3\/13)*wr(6, 3) + (3*sqrt(10\/13)*wr(6, 4))\/11 + (2*I)*sqrt(5\/143)*wr(6, 5)"
		],
		[
			2,
			22,
			"(-1\/3 - I\/3)*sqrt(2\/7)*wi(3, 2) - (1\/3 + I\/3)*sqrt(7\/22)*wi(5, 2) + (1 - I)*sqrt(5\/7)*wr(3, 1) + (1 - I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			2,
			23,
			"(-1\/33*I)*sqrt(14)*wi(4, 2) + ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			2,
			24,
			"((1\/3 - I\/3)*wi(3, 2))\/sqrt(21) - (1\/3 - I\/3)*sqrt(7\/33)*wi(5, 2) + (1 + I)*sqrt(10\/21)*wr(3, 1) + ((1 + I)*wr(5, 1))\/sqrt(33)"
		],
		[
			2,
			25,
			"(2*sqrt(10)*wr(4, 0))\/33 + ((7*I)\/33)*sqrt(2)*wr(4, 1) + (9*sqrt(10\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(105\/13)*wr(6, 1)"
		],
		[
			2,
			26,
			"(1\/3 + I\/3)*sqrt(2\/3)*wi(3, 2) + ((7\/3 + (7*I)\/3)*wi(5, 2))\/sqrt(66) - (1\/3 - I\/3)*wr(3, 3) + ((2\/3 - (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			2,
			27,
			"((-5*I)\/11)*sqrt(2\/3)*wi(4, 2) - ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			2,
			28,
			"(-1 - I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			2,
			29,
			"((-8*I)\/33)*wr(4, 3) + (8*sqrt(2)*wr(4, 4))\/33 - ((6*I)\/11)*sqrt(3\/13)*wr(6, 3) + (9*sqrt(10\/13)*wr(6, 4))\/11 + (3*I)*sqrt(5\/143)*wr(6, 5)"
		],
		[
			2,
			30,
			"((2*I)\/11)*sqrt(10)*wr(4, 3) + (3*sqrt(5)*wr(4, 4))\/11 - (I\/11)*sqrt(30\/13)*wr(6, 3) + (19*wr(6, 4))\/(11*sqrt(13)) - I*sqrt(2\/143)*wr(6, 5)"
		],
		[
			2,
			31,
			"(-1 - I)*sqrt(2\/65)*wi(7, 6) + (5\/13 - (5*I)\/13)*sqrt(2)*wr(5, 5) - ((6\/13 - (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			2,
			32,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) + (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			2,
			33,
			"(3\/13 - (3*I)\/13)*sqrt(3\/11)*wi(5, 2) - ((1\/13 - I\/13)*wi(7, 2))\/sqrt(2) - (6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 3) + (6\/13 + (6*I)\/13)*wr(7, 3)"
		],
		[
			2,
			34,
			"(5*sqrt(3)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(15)*wr(4, 1) + (7*sqrt(3\/13)*wr(6, 0))\/11 - ((2*I)\/11)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			2,
			35,
			"(-8\/13 - (8*I)\/13)*sqrt(2\/11)*wi(5, 2) - (2\/13 + (2*I)\/13)*sqrt(3)*wi(7, 2) - (1\/13 - I\/13)*sqrt(14\/11)*wr(5, 1) - (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			2,
			36,
			"(-1\/11*I)*sqrt(42)*wi(4, 2) - (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			2,
			37,
			"(-1\/13 + I\/13)*sqrt(35\/22)*wi(5, 2) + (1\/13 - I\/13)*sqrt(21\/5)*wi(7, 2) - (4\/13 + (4*I)\/13)*sqrt(10\/11)*wr(5, 1) - (6\/13 + (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			2,
			38,
			"((4*I)\/11)*sqrt(2)*wr(4, 3) + (3*wr(4, 4))\/11 + ((9*I)\/11)*sqrt(6\/13)*wr(6, 3) - (5*sqrt(5\/13)*wr(6, 4))\/11 + I*sqrt(10\/143)*wr(6, 5)"
		],
		[
			2,
			39,
			"((8\/13 + (8*I)\/13)*wi(5, 2))\/sqrt(11) + (1\/13 + I\/13)*sqrt(6)*wi(7, 2) + (7\/13 - (7*I)\/13)*sqrt(6\/11)*wr(5, 3) + (6\/13 - (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			2,
			40,
			"I*sqrt(6\/13)*wi(6, 6)"
		],
		[
			2,
			41,
			"(1 - I)*sqrt(11\/130)*wi(7, 6) - (10\/13 + (10*I)\/13)*sqrt(2\/11)*wr(5, 5) - (6\/13 + (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			3,
			0,
			"((-2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			3,
			1,
			"((-1 + I)*wi(3, 2))\/sqrt(35) - (1 + I)*wr(1, 1)"
		],
		[
			3,
			2,
			"(-1 + I)*sqrt(2\/35)*wi(3, 2) + (1\/5 + I\/5)*sqrt(2)*wr(1, 1) - ((6\/5 + (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			3,
			3,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			3,
			4,
			"(-1 - I)*sqrt(3\/70)*wi(3, 2) + ((6 - 6*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			3,
			5,
			"I*sqrt(2\/5)*wi(2, 2)"
		],
		[
			3,
			6,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (I\/7)*sqrt(30)*wr(2, 1) - (2*wr(4, 0))\/7 + (I\/7)*sqrt(5)*wr(4, 1)"
		],
		[
			3,
			7,
			"((-1 - I)*wi(3, 2))\/sqrt(42) + ((1 + I)*wi(5, 2))\/sqrt(462) - (1 - I)*sqrt(6\/5)*wr(1, 1) + (1 - I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			3,
			8,
			"((-2*I)\/7)*sqrt(3\/5)*wi(2, 2) + ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			3,
			9,
			"((-2 + 2*I)*wi(3, 2))\/sqrt(105) + (1 - I)*sqrt(5\/231)*wi(5, 2) - (1\/5 + I\/5)*sqrt(3)*wr(1, 1) + (3\/5 + (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			3,
			10,
			"((-I)*wr(4, 3))\/sqrt(7) - 2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			3,
			11,
			"((-1 - I)*wi(3, 2))\/sqrt(210) - (1 + I)*sqrt(5\/462)*wi(5, 2) - ((3 - 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			3,
			12,
			"((1\/6 + I\/6)*wi(3, 2))\/sqrt(7) - ((1\/6 + I\/6)*wi(5, 2))\/sqrt(77) - (1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) + ((2\/3 - (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			3,
			13,
			"((-3*I)*wi(2, 2))\/sqrt(7) + (I*wi(4, 2))\/sqrt(21)"
		],
		[
			3,
			14,
			"((-4\/3 + (4*I)\/3)*wi(3, 2))\/sqrt(35) + (2\/3 - (2*I)\/3)*sqrt(5\/77)*wi(5, 2) - (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (2\/3 + (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			3,
			15,
			"(-3*sqrt(2)*wr(2, 0))\/7 - ((2*I)\/7)*sqrt(3)*wr(2, 1) + (sqrt(10)*wr(4, 0))\/7 + (I\/7)*sqrt(2)*wr(4, 1)"
		],
		[
			3,
			16,
			"((1\/2 + I\/2)*wi(3, 2))\/sqrt(21) + ((5\/2 + (5*I)\/2)*wi(5, 2))\/sqrt(231) + (1\/3 - I\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			3,
			17,
			"(((3*I)\/7)*wi(2, 2))\/sqrt(5) - (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			3,
			18,
			"(2 + 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			3,
			19,
			"((-5*I)\/11)*sqrt(2\/21)*wr(4, 3) + (2*wr(4, 4))\/sqrt(21) - ((2*I)\/11)*sqrt(14\/13)*wr(6, 3) - (2*I)*sqrt(70\/429)*wr(6, 5)"
		],
		[
			3,
			20,
			"((-2*I)\/11)*sqrt(14\/3)*wi(4, 2) + (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			3,
			21,
			"(1\/11 - I\/11)*sqrt(2)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(2\/11)*wi(5, 2) + (1\/143 - I\/143)*sqrt(3)*wi(7, 2) - ((2 + 2*I)*wr(3, 3))\/sqrt(3) + ((1 + I)*wr(5, 3))\/sqrt(33)"
		],
		[
			3,
			22,
			"(-2*sqrt(5)*wr(4, 0))\/11 + ((7*I)\/11)*wr(4, 1) + (6*sqrt(5\/13)*wr(6, 0))\/11 - (I\/11)*sqrt(210\/13)*wr(6, 1)"
		],
		[
			3,
			23,
			"(4\/33 + (4*I)\/33)*sqrt(2)*wi(3, 2) + (10\/39 + (10*I)\/39)*sqrt(2\/11)*wi(5, 2) - (6\/143 + (6*I)\/143)*sqrt(3)*wi(7, 2) + (1\/3 - I\/3)*sqrt(5)*wr(3, 1) - (1\/3 - I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			3,
			24,
			"((2*I)\/11)*sqrt(3)*wi(4, 2) - ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			3,
			25,
			"((-5\/33 + (5*I)\/33)*wi(3, 2))\/sqrt(7) + (10\/39 - (10*I)\/39)*sqrt(7\/11)*wi(5, 2) - (3\/143 - (3*I)\/143)*sqrt(42)*wi(7, 2) + (1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 + (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			3,
			26,
			"(((5*I)\/11)*wr(4, 3))\/sqrt(3) - (2*sqrt(2\/3)*wr(4, 4))\/11 + (((14*I)\/11)*wr(6, 3))\/sqrt(13) + (6*sqrt(30\/13)*wr(6, 4))\/11 - (4*I)*sqrt(5\/429)*wr(6, 5)"
		],
		[
			3,
			27,
			"(-2\/11 - (2*I)\/11)*sqrt(2\/21)*wi(3, 2) + (1\/13 + I\/13)*sqrt(14\/33)*wi(5, 2) + (6\/143 + (6*I)\/143)*sqrt(7)*wi(7, 2) - ((1\/3 - I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 - (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			3,
			28,
			"(-6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			3,
			29,
			"(-3 + 3*I)*sqrt(3\/143)*wi(7, 6) - (1 + I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			3,
			30,
			"(2\/11 - (2*I)\/11)*sqrt(5)*wi(3, 2) - (4\/13 - (4*I)\/13)*sqrt(5\/11)*wi(5, 2) + (1\/143 - I\/143)*sqrt(30)*wi(7, 2) - (3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 3) + (2\/13 + (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			3,
			31,
			"((-2*I)\/13)*sqrt(30\/11)*wr(4, 3) + sqrt(15\/11)*wr(4, 4) + (2*I)*sqrt(2\/715)*wr(6, 3) - sqrt(3\/143)*wr(6, 4) + ((2*I)\/5)*sqrt(6\/13)*wr(6, 5) - (((2*I)\/13)*wr(8, 3))\/sqrt(85) - ((2*I)\/5)*sqrt(3\/221)*wr(8, 5)"
		],
		[
			3,
			32,
			"((-2\/11 - (2*I)\/11)*wi(3, 2))\/sqrt(3) - ((5\/13 + (5*I)\/13)*wi(5, 2))\/sqrt(33) + ((9\/143 + (9*I)\/143)*wi(7, 2))\/sqrt(2) + (4\/13 - (4*I)\/13)*sqrt(21\/11)*wr(5, 1) - (2\/13 - (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			3,
			33,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) - ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			3,
			34,
			"(-1\/11 + I\/11)*sqrt(10\/21)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(70\/33)*wi(5, 2) - (18\/143 - (18*I)\/143)*sqrt(7\/5)*wi(7, 2) + (3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 1) - (2\/13 + (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			3,
			35,
			"(sqrt(35)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(7)*wr(4, 1) - (3*sqrt(35\/13)*wr(6, 0))\/11 - ((2*I)\/11)*sqrt(30\/13)*wr(6, 1)"
		],
		[
			3,
			36,
			"(1\/11 + I\/11)*sqrt(2\/3)*wi(3, 2) - ((7\/13 + (7*I)\/13)*wi(5, 2))\/sqrt(66) - (21\/143 + (21*I)\/143)*wi(7, 2) - ((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) + (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			3,
			37,
			"(-1\/11*I)*sqrt(10)*wi(4, 2) + ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			3,
			38,
			"(-1 + I)*sqrt(6\/143)*wi(7, 6) + (1\/13 + I\/13)*sqrt(30\/11)*wr(5, 5) - (2\/13 + (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			3,
			39,
			"((-8*I)\/143)*sqrt(2)*wr(4, 3) + wr(4, 4)\/11 + ((2*I)\/11)*sqrt(6\/13)*wr(6, 3) - (9*sqrt(5\/13)*wr(6, 4))\/11 - (6*I)*sqrt(2\/715)*wr(6, 5) + ((2*I)\/13)*sqrt(33\/17)*wr(8, 3) + (6*I)*sqrt(11\/1105)*wr(8, 5)"
		],
		[
			3,
			40,
			"(-1 - I)*sqrt(3\/130)*wi(7, 6) + (2 - 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			3,
			41,
			"(3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			4,
			0,
			"(-1 + I)*wr(1, 1)"
		],
		[
			4,
			1,
			"((2*I)*wi(2, 2))\/sqrt(5)"
		],
		[
			4,
			2,
			"(-I)*sqrt(2\/5)*wi(2, 2)"
		],
		[
			4,
			3,
			"(-1 + I)*sqrt(3\/70)*wi(3, 2) + ((6 + 6*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			4,
			4,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			4,
			5,
			"(1\/5 - I\/5)*sqrt(2)*wr(1, 1) - ((6\/5 - (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			4,
			6,
			"(-1 + I)*sqrt(6\/35)*wi(3, 2) - ((3 + 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			4,
			7,
			"(I*wr(4, 3))\/sqrt(7) - 2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			4,
			8,
			"(-1\/5 + I\/5)*sqrt(3)*wr(1, 1) + (3\/5 - (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			4,
			9,
			"((2*I)\/7)*sqrt(3\/5)*wi(2, 2) - ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			4,
			10,
			"(-1 - I)*sqrt(6\/5)*wr(1, 1) + (1 + I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			4,
			11,
			"(6*wr(2, 0))\/(7*sqrt(5)) + (I\/7)*sqrt(30)*wr(2, 1) - (2*wr(4, 0))\/7 - (I\/7)*sqrt(5)*wr(4, 1)"
		],
		[
			4,
			12,
			"I*sqrt(6\/7)*wr(4, 3) + (2*wr(4, 4))\/sqrt(21)"
		],
		[
			4,
			13,
			"(2 - 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			4,
			14,
			"(((-3*I)\/7)*wi(2, 2))\/sqrt(5) + (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			4,
			15,
			"((-1\/2 + I\/2)*wi(3, 2))\/sqrt(21) + (1\/2 - I\/2)*sqrt(7\/33)*wi(5, 2) + (1\/3 + I\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			4,
			16,
			"(-3*sqrt(2)*wr(2, 0))\/7 + ((2*I)\/7)*sqrt(3)*wr(2, 1) + (sqrt(10)*wr(4, 0))\/7 - (I\/7)*sqrt(2)*wr(4, 1)"
		],
		[
			4,
			17,
			"(-2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (2\/3 - (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			4,
			18,
			"((3*I)*wi(2, 2))\/sqrt(7) - (I*wi(4, 2))\/sqrt(21)"
		],
		[
			4,
			19,
			"(1\/6 - I\/6)*sqrt(7)*wi(3, 2) - (1\/6 - I\/6)*sqrt(7\/11)*wi(5, 2) - (1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) + ((2\/3 + (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			4,
			20,
			"(-1 + I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			4,
			21,
			"(6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			4,
			22,
			"((-1 + I)*wi(3, 2))\/sqrt(42) + (1 - I)*sqrt(7\/66)*wi(5, 2) - ((1\/3 + I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 + (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			4,
			23,
			"(I\/11)*sqrt(3)*wr(4, 3) - (2*sqrt(2\/3)*wr(4, 4))\/11 - (((18*I)\/11)*wr(6, 3))\/sqrt(13) + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			4,
			24,
			"(1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 - (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			4,
			25,
			"((-2*I)\/11)*sqrt(3)*wi(4, 2) + ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			4,
			26,
			"((1\/3 - I\/3)*wi(3, 2))\/sqrt(2) - ((1\/3 - I\/3)*wi(5, 2))\/sqrt(22) + (1\/3 + I\/3)*sqrt(5)*wr(3, 1) - (1\/3 + I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			4,
			27,
			"(-2*sqrt(5)*wr(4, 0))\/11 - ((7*I)\/11)*wr(4, 1) + (6*sqrt(5\/13)*wr(6, 0))\/11 + (I\/11)*sqrt(210\/13)*wr(6, 1)"
		],
		[
			4,
			28,
			"((-2 + 2*I)*wr(3, 3))\/sqrt(3) + ((1 - I)*wr(5, 3))\/sqrt(33)"
		],
		[
			4,
			29,
			"((2*I)\/11)*sqrt(14\/3)*wi(4, 2) - (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			4,
			30,
			"(-3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			4,
			31,
			"(-1 + I)*sqrt(3\/130)*wi(7, 6) + (2 + 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			4,
			32,
			"((2*I)\/11)*sqrt(2)*wr(4, 3) + wr(4, 4)\/11 - ((12*I)\/11)*sqrt(6\/13)*wr(6, 3) - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			4,
			33,
			"(1\/13 - I\/13)*sqrt(30\/11)*wr(5, 5) - (2\/13 - (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			4,
			34,
			"(I\/11)*sqrt(10)*wi(4, 2) - ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			4,
			35,
			"(5\/13 - (5*I)\/13)*sqrt(3\/22)*wi(5, 2) - (3\/13 - (3*I)\/13)*wi(7, 2) - ((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) + (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			4,
			36,
			"(sqrt(35)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(7)*wr(4, 1) - (3*sqrt(35\/13)*wr(6, 0))\/11 + ((2*I)\/11)*sqrt(30\/13)*wr(6, 1)"
		],
		[
			4,
			37,
			"(3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 1) - (2\/13 - (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			4,
			38,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) + ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			4,
			39,
			"(-9\/13 + (9*I)\/13)*sqrt(3\/11)*wi(5, 2) + ((3\/13 - (3*I)\/13)*wi(7, 2))\/sqrt(2) + (4\/13 + (4*I)\/13)*sqrt(21\/11)*wr(5, 1) - (2\/13 + (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			4,
			40,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			4,
			41,
			"(-3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 3) + (2\/13 - (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			5,
			0,
			"sqrt(2\/5)*wr(2, 0) - I*sqrt(3\/5)*wr(2, 1)"
		],
		[
			5,
			1,
			"(-1 - I)*sqrt(3\/35)*wi(3, 2) - ((1 - I)*wr(1, 1))\/sqrt(3)"
		],
		[
			5,
			2,
			"(1 + I)*sqrt(3\/70)*wi(3, 2) - (2\/5 - (2*I)\/5)*sqrt(2\/3)*wr(1, 1) - (6\/5 - (6*I)\/5)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			5,
			3,
			"(-I)*sqrt(2\/5)*wi(2, 2)"
		],
		[
			5,
			4,
			"(1\/5 + I\/5)*sqrt(2)*wr(1, 1) - ((6\/5 + (6*I)\/5)*wr(3, 1))\/sqrt(7)"
		],
		[
			5,
			5,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			5,
			6,
			"((-4*I)\/7)*sqrt(2\/5)*wi(2, 2) - (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			5,
			7,
			"((-1 + I)*wi(5, 2))\/sqrt(154) - (1 + I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			5,
			8,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) + (I\/7)*sqrt(5)*wr(2, 1) - (2*sqrt(6)*wr(4, 0))\/7 + (I\/7)*sqrt(30)*wr(4, 1)"
		],
		[
			5,
			9,
			"((1 + I)*wi(3, 2))\/sqrt(35) + (1 + I)*sqrt(5\/77)*wi(5, 2) - (3\/5 - (3*I)\/5)*wr(1, 1) - (1\/5 - I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			5,
			10,
			"((-2*I)\/7)*sqrt(2)*wi(2, 2) + (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			5,
			11,
			"(1 - I)*sqrt(5\/154)*wi(5, 2) - (3\/5 + (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 + I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			5,
			12,
			"(-1 + I)*sqrt(3\/77)*wi(5, 2) - (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			5,
			13,
			"(-1\/33*I)*sqrt(2)*wr(4, 3) + (2*wr(4, 4))\/3 + ((2*I)\/11)*sqrt(6\/13)*wr(6, 3) + (2*I)*sqrt(10\/143)*wr(6, 5)"
		],
		[
			5,
			14,
			"(-1\/2 - I\/2)*sqrt(3\/35)*wi(3, 2) - (1\/2 + I\/2)*sqrt(15\/77)*wi(5, 2) + (1 - I)*sqrt(2\/21)*wr(3, 1) + (2 - 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			5,
			15,
			"((-3*I)\/7)*wi(2, 2) + ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			5,
			16,
			"((1 - I)*wi(5, 2))\/sqrt(77) + ((2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			5,
			17,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - ((6*I)\/7)*sqrt(3\/5)*wr(2, 1) - (5*sqrt(2)*wr(4, 0))\/21 - (I\/21)*sqrt(10)*wr(4, 1)"
		],
		[
			5,
			18,
			"((-1\/2 - I\/2)*wi(3, 2))\/sqrt(3) + ((1\/2 + I\/2)*wi(5, 2))\/sqrt(33) + (1\/3 - I\/3)*sqrt(2)*wr(3, 3) - (2\/3 - (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			5,
			19,
			"((3*I)\/7)*sqrt(3)*wi(2, 2) + ((11*I)\/21)*wi(4, 2)"
		],
		[
			5,
			20,
			"((-4*I)\/33)*wr(4, 3) + (8*sqrt(2)*wr(4, 4))\/33 + ((8*I)\/11)*sqrt(3\/13)*wr(6, 3) + (9*sqrt(10\/13)*wr(6, 4))\/11 - I*sqrt(5\/143)*wr(6, 5)"
		],
		[
			5,
			21,
			"((-3 - 3*I)*wi(7, 6))\/sqrt(143) - (1 - I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			5,
			22,
			"((5*I)\/11)*sqrt(2\/3)*wi(4, 2) + ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			5,
			23,
			"(1\/11 - I\/11)*sqrt(3\/2)*wi(3, 2) + (1\/13 - I\/13)*sqrt(6\/11)*wi(5, 2) + (18\/143 - (18*I)\/143)*wi(7, 2) - (1\/3 + I\/3)*wr(3, 3) + ((2\/3 + (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			5,
			24,
			"(2*sqrt(10)*wr(4, 0))\/33 - ((7*I)\/33)*sqrt(2)*wr(4, 1) + (9*sqrt(10\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(105\/13)*wr(6, 1)"
		],
		[
			5,
			25,
			"(2\/11 + (2*I)\/11)*sqrt(3\/7)*wi(3, 2) - (1\/13 + I\/13)*sqrt(21\/11)*wi(5, 2) - (9\/143 + (9*I)\/143)*sqrt(14)*wi(7, 2) + (1 - I)*sqrt(10\/21)*wr(3, 1) + ((1 - I)*wr(5, 1))\/sqrt(33)"
		],
		[
			5,
			26,
			"(I\/33)*sqrt(14)*wi(4, 2) - ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			5,
			27,
			"(-1\/11 + I\/11)*sqrt(7\/2)*wi(3, 2) - (1\/13 - I\/13)*sqrt(14\/11)*wi(5, 2) - (6\/143 - (6*I)\/143)*sqrt(21)*wi(7, 2) + (1 + I)*sqrt(5\/7)*wr(3, 1) + (1 + I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			5,
			28,
			"((-6*I)\/11)*wr(4, 3) - (4*sqrt(2)*wr(4, 4))\/11 + ((3*I)\/11)*sqrt(3\/13)*wr(6, 3) + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			5,
			29,
			"(-2\/11 - (2*I)\/11)*sqrt(2\/3)*wi(3, 2) - (5\/13 + (5*I)\/13)*sqrt(2\/33)*wi(5, 2) + (9\/143 + (9*I)\/143)*wi(7, 2) - (2\/3 - (2*I)\/3)*wr(3, 3) - ((5\/3 - (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			5,
			30,
			"((3 + 3*I)*wi(7, 6))\/sqrt(1430) - (10\/13 - (10*I)\/13)*sqrt(2\/11)*wr(5, 5) - (6\/13 - (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			5,
			31,
			"(-I)*sqrt(6\/13)*wi(6, 6)"
		],
		[
			5,
			32,
			"(2\/11 - (2*I)\/11)*wi(3, 2) + ((4\/13 - (4*I)\/13)*wi(5, 2))\/sqrt(11) + (12\/143 - (12*I)\/143)*sqrt(6)*wi(7, 2) + (7\/13 + (7*I)\/13)*sqrt(6\/11)*wr(5, 3) + (6\/13 + (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			5,
			33,
			"((-18*I)\/143)*sqrt(2)*wr(4, 3) + (3*wr(4, 4))\/11 - (I\/11)*sqrt(6\/13)*wr(6, 3) - (5*sqrt(5\/13)*wr(6, 4))\/11 - (9*I)*sqrt(2\/715)*wr(6, 5) - ((2*I)\/13)*sqrt(33\/17)*wr(8, 3) - (6*I)*sqrt(11\/1105)*wr(8, 5)"
		],
		[
			5,
			34,
			"(-1\/11 - I\/11)*sqrt(10\/7)*wi(3, 2) + (1\/13 + I\/13)*sqrt(35\/22)*wi(5, 2) + (3\/143 + (3*I)\/143)*sqrt(105)*wi(7, 2) - (4\/13 - (4*I)\/13)*sqrt(10\/11)*wr(5, 1) - (6\/13 - (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			5,
			35,
			"(I\/11)*sqrt(42)*wi(4, 2) + (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			5,
			36,
			"(-1\/11 + I\/11)*sqrt(2)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(2\/11)*wi(5, 2) - (12\/143 - (12*I)\/143)*sqrt(3)*wi(7, 2) - (1\/13 + I\/13)*sqrt(14\/11)*wr(5, 1) - (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			5,
			37,
			"(5*sqrt(3)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(15)*wr(4, 1) + (7*sqrt(3\/13)*wr(6, 0))\/11 + ((2*I)\/11)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			5,
			38,
			"(2\/11 + (2*I)\/11)*sqrt(3)*wi(3, 2) + (5\/13 + (5*I)\/13)*sqrt(3\/11)*wi(5, 2) - ((27\/143 + (27*I)\/143)*wi(7, 2))\/sqrt(2) - (6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 3) + (6\/13 - (6*I)\/13)*wr(7, 3)"
		],
		[
			5,
			39,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) - (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			5,
			40,
			"(5\/13 + (5*I)\/13)*sqrt(2)*wr(5, 5) - ((6\/13 + (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			5,
			41,
			"((-12*I)\/143)*sqrt(10)*wr(4, 3) + (3*sqrt(5)*wr(4, 4))\/11 - ((7*I)\/11)*sqrt(6\/65)*wr(6, 3) + (19*wr(6, 4))\/(11*sqrt(13)) - (I\/5)*sqrt(22\/13)*wr(6, 5) + ((2*I)\/13)*sqrt(33\/85)*wr(8, 3) + ((6*I)\/5)*sqrt(11\/221)*wr(8, 5)"
		],
		[
			6,
			0,
			"(I*wi(2, 2))\/sqrt(5)"
		],
		[
			6,
			1,
			"((1\/2 - I\/2)*wi(3, 2))\/sqrt(35) - (1 + I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			6,
			2,
			"((1 - I)*wi(3, 2))\/sqrt(70) - (3\/5 + (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 + I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			6,
			3,
			"(6*wr(2, 0))\/(7*sqrt(5)) + (I\/7)*sqrt(30)*wr(2, 1) - (2*wr(4, 0))\/7 - (I\/7)*sqrt(5)*wr(4, 1)"
		],
		[
			6,
			4,
			"(-1 - I)*sqrt(6\/35)*wi(3, 2) - ((3 - 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			6,
			5,
			"((4*I)\/7)*sqrt(2\/5)*wi(2, 2) + (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			6,
			6,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			6,
			7,
			"(-1 - I)*sqrt(2\/21)*wi(3, 2) + (1 + I)*sqrt(2\/231)*wi(5, 2) + (1\/7 - I\/7)*sqrt(6\/5)*wr(1, 1) - ((4 - 4*I)*wr(3, 1))\/sqrt(105) + (5\/7 - (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			6,
			8,
			"((6*I)\/7)*sqrt(3\/5)*wi(2, 2) + (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			6,
			9,
			"((1 - I)*wi(3, 2))\/sqrt(105) - (1\/2 - I\/2)*sqrt(5\/231)*wi(5, 2) - (4\/35 + (4*I)\/35)*sqrt(3)*wr(1, 1) - (2\/5 + (2*I)\/5)*sqrt(2\/21)*wr(3, 1) + (10\/7 + (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			6,
			10,
			"((-2*I)*wr(4, 3))\/sqrt(7) + sqrt(2\/7)*wr(4, 4)"
		],
		[
			6,
			11,
			"(-1 - I)*sqrt(2\/105)*wi(3, 2) - (1 + I)*sqrt(10\/231)*wi(5, 2) - ((8\/3 - (8*I)\/3)*wr(3, 3))\/sqrt(35) - (10\/3 - (10*I)\/3)*sqrt(5\/77)*wr(5, 3)"
		],
		[
			6,
			12,
			"((1\/3 + I\/3)*wi(3, 2))\/sqrt(7) - ((1\/3 + I\/3)*wi(5, 2))\/sqrt(77) - (3\/7 - (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 - (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			6,
			13,
			"(((2*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			6,
			14,
			"((2\/3 - (2*I)\/3)*wi(3, 2))\/sqrt(35) - (1\/3 - I\/3)*sqrt(5\/77)*wi(5, 2) - (3\/7 + (3*I)\/7)*wr(1, 1) + (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 + (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			6,
			15,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (I*wr(2, 1))\/sqrt(3) - (8*sqrt(10)*wr(4, 0))\/77 - ((4*I)\/11)*sqrt(2)*wr(4, 1) + (5*sqrt(10\/13)*wr(6, 0))\/11 + ((5*I)\/11)*sqrt(35\/39)*wr(6, 1)"
		],
		[
			6,
			16,
			"((1 + I)*wi(3, 2))\/sqrt(21) + ((5 + 5*I)*wi(5, 2))\/sqrt(231) - (1 - I)*sqrt(2\/7)*wr(3, 3) - (1 - I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			6,
			17,
			"(((8*I)\/21)*wi(2, 2))\/sqrt(5) - ((2*I)\/77)*sqrt(15)*wi(4, 2) - ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			6,
			18,
			"(-1 - I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			6,
			19,
			"((-10*I)\/11)*sqrt(2\/21)*wr(4, 3) + (8*sqrt(3\/7)*wr(4, 4))\/11 - ((4*I)\/11)*sqrt(14\/13)*wr(6, 3) + (10*sqrt(35\/39)*wr(6, 4))\/11 + I*sqrt(70\/429)*wr(6, 5)"
		],
		[
			6,
			20,
			"((-5*I)\/3)*sqrt(2\/7)*wi(2, 2) - ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) + (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			6,
			21,
			"((-1\/11 + I\/11)*wi(3, 2))\/sqrt(2) + (1\/13 - I\/13)*sqrt(2\/11)*wi(5, 2) - (1\/286 - I\/286)*sqrt(3)*wi(7, 2) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 3) - (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 3) + (5\/143 + (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			6,
			22,
			"(-5*wr(2, 0))\/7 + ((5*I)\/7)*sqrt(2\/3)*wr(2, 1) + (2*sqrt(5)*wr(4, 0))\/77 - ((2*I)\/77)*wr(4, 1) + (7*sqrt(5\/13)*wr(6, 0))\/11 - (I\/11)*sqrt(70\/39)*wr(6, 1)"
		],
		[
			6,
			23,
			"(8\/33 + (8*I)\/33)*sqrt(2)*wi(3, 2) + (20\/39 + (20*I)\/39)*sqrt(2\/11)*wi(5, 2) - (12\/143 + (12*I)\/143)*sqrt(3)*wi(7, 2) + (2\/33 - (2*I)\/33)*sqrt(5)*wr(3, 1) + (14\/39 - (14*I)\/39)*sqrt(14\/11)*wr(5, 1) - (30\/143 - (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			6,
			24,
			"((5*I)\/21)*wi(2, 2) - ((2*I)\/7)*sqrt(3)*wi(4, 2) - (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			6,
			25,
			"((5\/66 - (5*I)\/66)*wi(3, 2))\/sqrt(7) - (5\/39 - (5*I)\/39)*sqrt(7\/11)*wi(5, 2) + (3\/143 - (3*I)\/143)*sqrt(21\/2)*wi(7, 2) + (1\/33 + I\/33)*sqrt(70)*wr(3, 1) + ((20\/39 + (20*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/143 + (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			6,
			26,
			"(((10*I)\/11)*wr(4, 3))\/sqrt(3) + (2*sqrt(6)*wr(4, 4))\/11 + (((28*I)\/11)*wr(6, 3))\/sqrt(13) + (sqrt(10\/39)*wr(6, 4))\/11 + (2*I)*sqrt(5\/429)*wr(6, 5)"
		],
		[
			6,
			27,
			"(-4\/11 - (4*I)\/11)*sqrt(2\/21)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(14\/33)*wi(5, 2) + (12\/143 + (12*I)\/143)*sqrt(7)*wi(7, 2) - ((4\/11 - (4*I)\/11)*wr(3, 3))\/sqrt(7) + (4\/13 - (4*I)\/13)*sqrt(7\/11)*wr(5, 3) + (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			6,
			28,
			"(3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			6,
			29,
			"(3\/2 - (3*I)\/2)*sqrt(3\/143)*wi(7, 6) - (16\/13 + (16*I)\/13)*sqrt(5\/33)*wr(5, 5) - (15\/13 + (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			6,
			30,
			"(-1\/11 + I\/11)*sqrt(5)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(5\/11)*wi(5, 2) - (1\/143 - I\/143)*sqrt(15\/2)*wi(7, 2) - (5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 + I)*sqrt(10\/33)*wr(5, 3) + (3\/11 + (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			6,
			31,
			"(I\/13)*sqrt(30\/11)*wr(4, 3) - (4*sqrt(15\/11)*wr(4, 4))\/13 - I*sqrt(2\/715)*wr(6, 3) + 2*sqrt(3\/143)*wr(6, 4) + ((4*I)\/5)*sqrt(6\/13)*wr(6, 5) + ((I\/13)*wr(8, 3))\/sqrt(85) - (2*sqrt(3\/17)*wr(8, 4))\/13 - ((4*I)\/5)*sqrt(3\/221)*wr(8, 5)"
		],
		[
			6,
			32,
			"((-4\/11 - (4*I)\/11)*wi(3, 2))\/sqrt(3) - ((10\/13 + (10*I)\/13)*wi(5, 2))\/sqrt(33) + (9\/143 + (9*I)\/143)*sqrt(2)*wi(7, 2) + (5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 - (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			6,
			33,
			"((2*I)\/143)*sqrt(21)*wi(4, 2) + ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) - ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			6,
			34,
			"(1\/11 - I\/11)*sqrt(5\/42)*wi(3, 2) - (1\/13 - I\/13)*sqrt(70\/33)*wi(5, 2) + (9\/143 - (9*I)\/143)*sqrt(7\/5)*wi(7, 2) + ((25\/11 + (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 + (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 + (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			6,
			35,
			"(6*sqrt(35)*wr(4, 0))\/143 + ((27*I)\/143)*sqrt(7)*wr(4, 1) + (2*sqrt(35\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(30\/13)*wr(6, 1) - (4*sqrt(35\/17)*wr(8, 0))\/13 - ((3*I)\/13)*sqrt(70\/17)*wr(8, 1)"
		],
		[
			6,
			36,
			"(2\/11 + (2*I)\/11)*sqrt(2\/3)*wi(3, 2) - (7\/13 + (7*I)\/13)*sqrt(2\/33)*wi(5, 2) - (42\/143 + (42*I)\/143)*wi(7, 2) - (5\/33 - (5*I)\/33)*wr(3, 3) + ((68\/39 - (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 - (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			6,
			37,
			"(-1\/13*I)*sqrt(10)*wi(4, 2) + ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			6,
			38,
			"(1 - I)*sqrt(3\/286)*wi(7, 6) - (3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			6,
			39,
			"((-16*I)\/143)*sqrt(2)*wr(4, 3) + (16*wr(4, 4))\/143 + ((4*I)\/11)*sqrt(6\/13)*wr(6, 3) - (6*sqrt(5\/13)*wr(6, 4))\/11 + (3*I)*sqrt(2\/715)*wr(6, 5) + ((4*I)\/13)*sqrt(33\/17)*wr(8, 3) - (6*sqrt(55\/17)*wr(8, 4))\/13 - (3*I)*sqrt(11\/1105)*wr(8, 5)"
		],
		[
			6,
			40,
			"(-1 - I)*sqrt(6\/65)*wi(7, 6) - (1 - I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			6,
			41,
			"(4*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			7,
			0,
			"((-1\/2 - I\/2)*wi(3, 2))\/sqrt(7) + (1 - I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			7,
			1,
			"I*wi(2, 2)"
		],
		[
			7,
			2,
			"((-2*I)\/7)*sqrt(2)*wi(2, 2) + (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			7,
			3,
			"((-1 + I)*wi(3, 2))\/sqrt(42) + ((1 - I)*wi(5, 2))\/sqrt(462) - (1 + I)*sqrt(6\/5)*wr(1, 1) + (1 + I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			7,
			4,
			"((-I)*wr(4, 3))\/sqrt(7) - 2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			7,
			5,
			"((-1 - I)*wi(5, 2))\/sqrt(154) - (1 - I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			7,
			6,
			"(-1 + I)*sqrt(2\/21)*wi(3, 2) + (1 - I)*sqrt(2\/231)*wi(5, 2) + (1\/7 + I\/7)*sqrt(6\/5)*wr(1, 1) - ((4 + 4*I)*wr(3, 1))\/sqrt(105) + (5\/7 + (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			7,
			7,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			7,
			8,
			"(1\/2 + I\/2)*sqrt(3\/77)*wi(5, 2) + (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (10\/3 - (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			7,
			9,
			"((2*I)\/7)*sqrt(3)*wi(2, 2) - ((3*I)\/7)*wi(4, 2)"
		],
		[
			7,
			10,
			"((10 + 10*I)*wr(5, 5))\/sqrt(77)"
		],
		[
			7,
			11,
			"(((-2*I)\/11)*wr(4, 3))\/sqrt(7) + sqrt(2\/7)*wr(4, 4) - ((10*I)\/11)*sqrt(3\/91)*wr(6, 3) - (10*I)*sqrt(5\/1001)*wr(6, 5)"
		],
		[
			7,
			12,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (I\/3)*sqrt(5)*wr(2, 1) - (10*sqrt(6)*wr(4, 0))\/77 + (I\/11)*sqrt(30)*wr(4, 1) + (5*sqrt(2\/39)*wr(6, 0))\/11 - ((5*I)\/33)*sqrt(7\/13)*wr(6, 1)"
		],
		[
			7,
			13,
			"(-2\/33 - (2*I)\/33)*sqrt(5)*wi(3, 2) + (4\/39 + (4*I)\/39)*sqrt(5\/11)*wi(5, 2) - (1\/143 + I\/143)*sqrt(10\/3)*wi(7, 2) - ((3 - 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 - I\/3)*sqrt(2)*wr(3, 1) - (1\/3 - I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			7,
			14,
			"((-2*I)\/21)*wi(2, 2) + ((20*I)\/77)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			7,
			15,
			"(-1\/11 + I\/11)*sqrt(15\/7)*wi(3, 2) + (5\/13 - (5*I)\/13)*sqrt(15\/77)*wi(5, 2) - (1\/143 - I\/143)*sqrt(70)*wi(7, 2) - (1\/7 + I\/7)*sqrt(3)*wr(1, 1) + (2 + 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 + (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			7,
			16,
			"(I\/11)*sqrt(10\/7)*wr(4, 3) - (4*sqrt(5\/7)*wr(4, 4))\/11 + ((5*I)\/11)*sqrt(30\/91)*wr(6, 3) + (10*sqrt(7\/13)*wr(6, 4))\/11 - (10*I)*sqrt(2\/1001)*wr(6, 5)"
		],
		[
			7,
			17,
			"(-1\/33 - I\/33)*sqrt(7)*wi(3, 2) - ((10\/39 + (10*I)\/39)*wi(5, 2))\/sqrt(77) + (5\/143 + (5*I)\/143)*sqrt(14\/3)*wi(7, 2) - (1 - I)*sqrt(2\/21)*wr(3, 3) + (5 - 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			7,
			18,
			"(-10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			7,
			19,
			"(-1 + I)*sqrt(70\/429)*wi(7, 6) - (5 + 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			7,
			20,
			"(1\/33 + I\/33)*sqrt(5\/2)*wi(3, 2) - (1\/39 + I\/39)*sqrt(10\/11)*wi(5, 2) + (1\/286 + I\/286)*sqrt(5\/3)*wi(7, 2) - (10\/33 - (10*I)\/33)*wr(3, 1) + (4\/39 - (4*I)\/39)*sqrt(70\/11)*wr(5, 1) - (3\/143 - (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			7,
			21,
			"(-I)*sqrt(10\/7)*wi(2, 2) + ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) - (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			7,
			22,
			"(-1\/11 + I\/11)*sqrt(30\/7)*wi(3, 2) + (5\/13 - (5*I)\/13)*sqrt(30\/77)*wi(5, 2) - (2\/143 - (2*I)\/143)*sqrt(35)*wi(7, 2) - ((10\/11 + (10*I)\/11)*wr(3, 1))\/sqrt(21) + (10\/13 + (10*I)\/13)*sqrt(10\/33)*wr(5, 1) - (2\/143 + (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			7,
			23,
			"-(sqrt(5\/21)*wr(2, 0)) - (I\/3)*sqrt(10\/7)*wr(2, 1) + (10*sqrt(3\/7)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(15\/7)*wr(4, 1) - (5*sqrt(7\/39)*wr(6, 0))\/11 - ((5*I)\/33)*sqrt(2\/13)*wr(6, 1)"
		],
		[
			7,
			24,
			"(1\/66 + I\/66)*sqrt(35)*wi(3, 2) + (5\/39 + (5*I)\/39)*sqrt(5\/77)*wi(5, 2) - (5\/143 + (5*I)\/143)*sqrt(35\/6)*wi(7, 2) + (1\/11 - I\/11)*sqrt(10\/21)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(70\/33)*wr(5, 3) + (6\/143 - (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			7,
			25,
			"(I\/21)*sqrt(5)*wi(2, 2) - ((10*I)\/77)*sqrt(15)*wi(4, 2) + ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			7,
			26,
			"(-2 + 2*I)*sqrt(5\/429)*wi(7, 6) + ((20\/13 + (20*I)\/13)*wr(5, 5))\/sqrt(33) - (6\/13 + (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			7,
			27,
			"((-2*I)\/13)*sqrt(5\/7)*wr(4, 3) + (2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11 - (2*I)*sqrt(7\/143)*wr(6, 5) + ((2*I)\/13)*sqrt(210\/187)*wr(8, 3) + (6*I)*sqrt(14\/2431)*wr(8, 5)"
		],
		[
			7,
			28,
			"(-1\/2 - I\/2)*sqrt(15\/143)*wi(7, 6) + (1 - I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			7,
			29,
			"((5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			7,
			30,
			"((-10*I)\/143)*sqrt(21)*wi(4, 2) + ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) - (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			7,
			31,
			"((5\/13 - (5*I)\/13)*wi(3, 2))\/sqrt(11) - (1\/13 - I\/13)*wi(5, 2) + (15\/221 - (15*I)\/221)*sqrt(3\/22)*wi(7, 2) - (1\/221 - I\/221)*sqrt(21\/38)*wi(9, 2) - (5 + 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 + (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			7,
			32,
			"(-10*sqrt(14)*wr(4, 0))\/143 + ((9*I)\/143)*sqrt(70)*wr(4, 1) + (4*sqrt(14\/13)*wr(6, 0))\/11 - ((12*I)\/11)*sqrt(3\/13)*wr(6, 1) - (2*sqrt(14\/17)*wr(8, 0))\/13 + ((3*I)\/13)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			7,
			33,
			"(10\/143 + (10*I)\/143)*sqrt(5)*wi(3, 2) + (1\/13 + I\/13)*sqrt(5\/11)*wi(5, 2) - (40\/2431 + (40*I)\/2431)*sqrt(30)*wi(7, 2) + (1\/221 + I\/221)*sqrt(1155\/38)*wi(9, 2) + (5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 - (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			7,
			34,
			"((15*I)\/143)*sqrt(2)*wi(4, 2) - ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) + ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			7,
			35,
			"(-5\/143 + (5*I)\/143)*sqrt(5\/6)*wi(3, 2) + (7\/13 - (7*I)\/13)*sqrt(5\/66)*wi(5, 2) - (189\/2431 - (189*I)\/2431)*sqrt(5)*wi(7, 2) + (3\/221 - (3*I)\/221)*sqrt(385\/19)*wi(9, 2) + ((5\/11 + (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 + (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 + (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			7,
			36,
			"(I\/13)*sqrt(5)*wr(4, 3) - (2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 - ((4*I)*wr(6, 5))\/sqrt(143) - ((7*I)\/13)*sqrt(30\/187)*wr(8, 3) - (6*sqrt(22\/17)*wr(8, 4))\/13 + (12*I)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			7,
			37,
			"(-5\/143 - (5*I)\/143)*sqrt(6\/7)*wi(3, 2) + (1\/13 + I\/13)*sqrt(21\/22)*wi(5, 2) + (36\/2431 + (36*I)\/2431)*sqrt(7)*wi(7, 2) - (21\/221 + (21*I)\/221)*sqrt(11\/19)*wi(9, 2) - ((5\/33 - (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 - (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 - (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			7,
			38,
			"(-2*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			7,
			39,
			"(-27\/17 + (27*I)\/17)*sqrt(5\/286)*wi(7, 6) + (3\/17 - (3*I)\/17)*sqrt(1155\/494)*wi(9, 6) - (5\/13 + (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 + (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			7,
			40,
			"(-I)*sqrt(21\/221)*wr(8, 7) - 4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			7,
			41,
			"(-4\/17 - (4*I)\/17)*sqrt(6\/143)*wi(7, 6) - (3\/17 + (3*I)\/17)*sqrt(77\/494)*wi(9, 6) - (1 - I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			8,
			0,
			"-(sqrt(3\/5)*wr(2, 0)) - I*sqrt(2\/5)*wr(2, 1)"
		],
		[
			8,
			1,
			"(-1 - I)*sqrt(2\/35)*wi(3, 2) - ((2 - 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			8,
			2,
			"((1 + I)*wi(3, 2))\/sqrt(35) - (3\/5 - (3*I)\/5)*wr(1, 1) - (1\/5 - I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			8,
			3,
			"((2*I)\/7)*sqrt(3\/5)*wi(2, 2) - ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			8,
			4,
			"(-1\/5 - I\/5)*sqrt(3)*wr(1, 1) + (3\/5 + (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			8,
			5,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (I\/7)*sqrt(5)*wr(2, 1) - (2*sqrt(6)*wr(4, 0))\/7 - (I\/7)*sqrt(30)*wr(4, 1)"
		],
		[
			8,
			6,
			"((-6*I)\/7)*sqrt(3\/5)*wi(2, 2) - (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			8,
			7,
			"(1\/2 - I\/2)*sqrt(3\/77)*wi(5, 2) + (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (10\/3 + (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			8,
			8,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			8,
			9,
			"(1 + I)*sqrt(2\/105)*wi(3, 2) + (1 + I)*sqrt(10\/231)*wi(5, 2) + (3\/35 - (3*I)\/35)*sqrt(6)*wr(1, 1) + ((8\/5 - (8*I)\/5)*wr(3, 1))\/sqrt(21) + (10\/7 - (10*I)\/7)*sqrt(10\/33)*wr(5, 1)"
		],
		[
			8,
			10,
			"((2*I)\/7)*sqrt(3)*wi(2, 2) - ((3*I)\/7)*wi(4, 2)"
		],
		[
			8,
			11,
			"(-1\/2 + I\/2)*sqrt(15\/77)*wi(5, 2) - (4\/35 + (4*I)\/35)*sqrt(3)*wr(1, 1) - (2\/5 + (2*I)\/5)*sqrt(2\/21)*wr(3, 1) + (10\/7 + (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			8,
			12,
			"((3 - 3*I)*wi(5, 2))\/sqrt(154) - (1 + I)*sqrt(3\/7)*wr(3, 3) - (2 + 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			8,
			13,
			"((I\/11)*wr(4, 3))\/sqrt(3) - (2*sqrt(6)*wr(4, 4))\/11 - (((6*I)\/11)*wr(6, 3))\/sqrt(13) + (10*sqrt(10\/39)*wr(6, 4))\/11 + (4*I)*sqrt(5\/429)*wr(6, 5)"
		],
		[
			8,
			14,
			"((-1 - I)*wi(3, 2))\/sqrt(70) - (1 + I)*sqrt(5\/154)*wi(5, 2) - (3\/7 - (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 - I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 - I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			8,
			15,
			"((2*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((17*I)\/77)*sqrt(2)*wi(4, 2) + ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			8,
			16,
			"(-1 + I)*sqrt(3\/154)*wi(5, 2) - (1\/7 + I\/7)*sqrt(30)*wr(1, 1) - (1 + I)*sqrt(5\/21)*wr(3, 1) - (1\/7 + I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			8,
			17,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (I\/3)*sqrt(2\/5)*wr(2, 1) + (10*sqrt(3)*wr(4, 0))\/77 + (I\/11)*sqrt(15)*wr(4, 1) + (50*wr(6, 0))\/(11*sqrt(39)) + ((25*I)\/33)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			8,
			18,
			"((-1\/3 - I\/3)*wi(3, 2))\/sqrt(2) + ((1\/3 + I\/3)*wi(5, 2))\/sqrt(22) - ((1 - I)*wr(3, 3))\/sqrt(3) + ((2 - 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			8,
			19,
			"((4*I)\/21)*sqrt(2)*wi(2, 2) + ((9*I)\/77)*sqrt(6)*wi(4, 2) - ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			8,
			20,
			"((2*I)\/11)*sqrt(2\/3)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 - ((12*I)\/11)*sqrt(2\/13)*wr(6, 3) + (sqrt(65\/3)*wr(6, 4))\/11 - I*sqrt(10\/429)*wr(6, 5)"
		],
		[
			8,
			21,
			"(-1 - I)*sqrt(6\/143)*wi(7, 6) + (4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 5) - (10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			8,
			22,
			"(((-5*I)\/7)*wi(2, 2))\/sqrt(3) + ((10*I)\/77)*wi(4, 2) + ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			8,
			23,
			"(-3\/22 + (3*I)\/22)*wi(3, 2) - ((3\/13 - (3*I)\/13)*wi(5, 2))\/sqrt(11) - (9\/143 - (9*I)\/143)*sqrt(6)*wi(7, 2) + (1\/11 + I\/11)*sqrt(6)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(6\/11)*wr(5, 3) + (60\/143 + (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			8,
			24,
			"(-10*wr(2, 0))\/(7*sqrt(3)) + ((10*I)\/21)*sqrt(2)*wr(2, 1) - (8*sqrt(15)*wr(4, 0))\/77 + ((8*I)\/77)*sqrt(3)*wr(4, 1) - (7*sqrt(5\/39)*wr(6, 0))\/11 + (I\/33)*sqrt(70\/13)*wr(6, 1)"
		],
		[
			8,
			25,
			"(2\/11 + (2*I)\/11)*sqrt(2\/7)*wi(3, 2) - (1\/13 + I\/13)*sqrt(14\/11)*wi(5, 2) - (6\/143 + (6*I)\/143)*sqrt(21)*wi(7, 2) - (8\/33 - (8*I)\/33)*sqrt(5\/7)*wr(3, 1) - (32\/39 - (32*I)\/39)*sqrt(2\/11)*wr(5, 1) - (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			8,
			26,
			"(((5*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			8,
			27,
			"(1\/22 - I\/22)*sqrt(21)*wi(3, 2) + (1\/13 - I\/13)*sqrt(21\/11)*wi(5, 2) + (9\/143 - (9*I)\/143)*sqrt(14)*wi(7, 2) + (1\/11 + I\/11)*sqrt(10\/21)*wr(3, 1) - ((4\/13 + (4*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/143 + (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			8,
			28,
			"((-2*I)\/11)*sqrt(6)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 + ((3*I)\/11)*sqrt(2\/13)*wr(6, 3) - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			8,
			29,
			"(-4\/33 - (4*I)\/33)*wi(3, 2) - ((10\/39 + (10*I)\/39)*wi(5, 2))\/sqrt(11) + (3\/143 + (3*I)\/143)*sqrt(6)*wi(7, 2) - (4\/11 - (4*I)\/11)*sqrt(2\/3)*wr(3, 3) - (20\/13 - (20*I)\/13)*sqrt(2\/33)*wr(5, 3) + (30\/143 - (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			8,
			30,
			"(1 + I)*sqrt(3\/715)*wi(7, 6) - (15\/13 - (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 - (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			8,
			31,
			"((2*I)*wi(6, 6))\/sqrt(13) - (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			8,
			32,
			"(-1\/11 + I\/11)*sqrt(6)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(6\/11)*wi(5, 2) - (36\/143 - (36*I)\/143)*wi(7, 2) - (10\/33 + (10*I)\/33)*wr(3, 3) + ((37\/39 + (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 + (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			8,
			33,
			"((18*I)\/143)*sqrt(3)*wr(4, 3) - (12*sqrt(6)*wr(4, 4))\/143 + (((3*I)\/11)*wr(6, 3))\/sqrt(13) - (sqrt(30\/13)*wr(6, 4))\/11 - (6*I)*sqrt(3\/715)*wr(6, 5) + ((3*I)\/13)*sqrt(22\/17)*wr(8, 3) - (2*sqrt(330\/17)*wr(8, 4))\/13 - (2*I)*sqrt(66\/1105)*wr(8, 5)"
		],
		[
			8,
			34,
			"(-2\/11 - (2*I)\/11)*sqrt(5\/21)*wi(3, 2) + (1\/13 + I\/13)*sqrt(35\/33)*wi(5, 2) + (3\/143 + (3*I)\/143)*sqrt(70)*wi(7, 2) + (25\/11 - (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 - (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 - (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			8,
			35,
			"((-14*I)\/143)*sqrt(7)*wi(4, 2) - ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) - ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			8,
			36,
			"(1\/11 - I\/11)*sqrt(3)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(3\/11)*wi(5, 2) + (18\/143 - (18*I)\/143)*sqrt(2)*wi(7, 2) + (5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 + I)*sqrt(7\/33)*wr(5, 1) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			8,
			37,
			"(-10*sqrt(2)*wr(4, 0))\/143 - ((9*I)\/143)*sqrt(10)*wr(4, 1) - (7*sqrt(2\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (28*sqrt(2\/17)*wr(8, 0))\/13 - (((42*I)\/13)*wr(8, 1))\/sqrt(17)"
		],
		[
			8,
			38,
			"(2\/11 + (2*I)\/11)*sqrt(2)*wi(3, 2) + (5\/13 + (5*I)\/13)*sqrt(2\/11)*wi(5, 2) - (9\/143 + (9*I)\/143)*sqrt(3)*wi(7, 2) - ((10\/11 - (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 - (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 - (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			8,
			39,
			"((-6*I)\/143)*sqrt(14)*wi(4, 2) - ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) + (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			8,
			40,
			"(-5\/13 - (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 + (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			8,
			41,
			"((-8*I)\/143)*sqrt(15)*wr(4, 3) + (8*sqrt(30)*wr(4, 4))\/143 - (((14*I)\/11)*wr(6, 3))\/sqrt(65) + (7*sqrt(6\/13)*wr(6, 4))\/11 + (I\/5)*sqrt(33\/13)*wr(6, 5) + ((2*I)\/13)*sqrt(22\/85)*wr(8, 3) - (2*sqrt(66\/17)*wr(8, 4))\/13 - ((3*I)\/5)*sqrt(66\/221)*wr(8, 5)"
		],
		[
			9,
			0,
			"((-2 - 2*I)*wr(3, 1))\/sqrt(7)"
		],
		[
			9,
			1,
			"-(sqrt(3\/5)*wr(2, 0)) + I*sqrt(2\/5)*wr(2, 1)"
		],
		[
			9,
			2,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) + (I\/7)*sqrt(5)*wr(2, 1) - (2*sqrt(6)*wr(4, 0))\/7 + (I\/7)*sqrt(30)*wr(4, 1)"
		],
		[
			9,
			3,
			"((-2 - 2*I)*wi(3, 2))\/sqrt(105) + (1 + I)*sqrt(5\/231)*wi(5, 2) - (1\/5 - I\/5)*sqrt(3)*wr(1, 1) + (3\/5 - (3*I)\/5)*sqrt(6\/7)*wr(3, 1)"
		],
		[
			9,
			4,
			"((-2*I)\/7)*sqrt(3\/5)*wi(2, 2) + ((2*I)\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			9,
			5,
			"((1 - I)*wi(3, 2))\/sqrt(35) + (1 - I)*sqrt(5\/77)*wi(5, 2) - (3\/5 + (3*I)\/5)*wr(1, 1) - (1\/5 + I\/5)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			9,
			6,
			"((1 + I)*wi(3, 2))\/sqrt(105) - (1\/2 + I\/2)*sqrt(5\/231)*wi(5, 2) - (4\/35 - (4*I)\/35)*sqrt(3)*wr(1, 1) - (2\/5 - (2*I)\/5)*sqrt(2\/21)*wr(3, 1) + (10\/7 - (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			9,
			7,
			"((-2*I)\/7)*sqrt(3)*wi(2, 2) + ((3*I)\/7)*wi(4, 2)"
		],
		[
			9,
			8,
			"(1 - I)*sqrt(2\/105)*wi(3, 2) + (1 - I)*sqrt(10\/231)*wi(5, 2) + (3\/35 + (3*I)\/35)*sqrt(6)*wr(1, 1) + ((8\/5 + (8*I)\/5)*wr(3, 1))\/sqrt(21) + (10\/7 + (10*I)\/7)*sqrt(10\/33)*wr(5, 1)"
		],
		[
			9,
			9,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			9,
			10,
			"((-1 - I)*wi(3, 2))\/sqrt(21) + ((5\/2 + (5*I)\/2)*wi(5, 2))\/sqrt(231) + (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (10\/3 - (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			9,
			11,
			"((6*I)\/7)*sqrt(3\/5)*wi(2, 2) + (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			9,
			12,
			"((-4*I)\/21)*sqrt(2)*wi(2, 2) - ((9*I)\/77)*sqrt(6)*wi(4, 2) + ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			9,
			13,
			"(-1\/33 + I\/33)*sqrt(2)*wi(3, 2) - (7\/39 - (7*I)\/39)*sqrt(2\/11)*wi(5, 2) + ((10\/143 - (10*I)\/143)*wi(7, 2))\/sqrt(3) - ((1 + I)*wr(3, 3))\/sqrt(3) + ((2 + 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			9,
			14,
			"(2*wr(2, 0))\/(7*sqrt(15)) - (I\/3)*sqrt(2\/5)*wr(2, 1) + (10*sqrt(3)*wr(4, 0))\/77 - (I\/11)*sqrt(15)*wr(4, 1) + (50*wr(6, 0))\/(11*sqrt(39)) - ((25*I)\/33)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			9,
			15,
			"(1\/11 + I\/11)*sqrt(3\/14)*wi(3, 2) - (1\/13 + I\/13)*sqrt(6\/77)*wi(5, 2) - (10\/143 + (10*I)\/143)*sqrt(7)*wi(7, 2) - (1\/7 - I\/7)*sqrt(30)*wr(1, 1) - (1 - I)*sqrt(5\/21)*wr(3, 1) - (1\/7 - I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			9,
			16,
			"((-2*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((17*I)\/77)*sqrt(2)*wi(4, 2) - ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			9,
			17,
			"(-4\/33 + (4*I)\/33)*sqrt(10\/7)*wi(3, 2) - (16\/39 - (16*I)\/39)*sqrt(10\/77)*wi(5, 2) - (10\/143 - (10*I)\/143)*sqrt(35\/3)*wi(7, 2) - (3\/7 + (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 + I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 + I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			9,
			18,
			"((-3*I)\/11)*sqrt(3)*wr(4, 3) - (2*sqrt(6)*wr(4, 4))\/11 + (((10*I)\/11)*wr(6, 3))\/sqrt(13) + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			9,
			19,
			"((-1\/11 - I\/11)*wi(3, 2))\/sqrt(14) + (1\/13 + I\/13)*sqrt(2\/77)*wi(5, 2) + (10\/143 + (10*I)\/143)*sqrt(7\/3)*wi(7, 2) - (1 - I)*sqrt(3\/7)*wr(3, 3) - (2 - 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			9,
			20,
			"(-4\/33 + (4*I)\/33)*wi(3, 2) - ((28\/39 - (28*I)\/39)*wi(5, 2))\/sqrt(11) + (20\/143 - (20*I)\/143)*sqrt(2\/3)*wi(7, 2) - (4\/11 + (4*I)\/11)*sqrt(2\/3)*wr(3, 3) - (20\/13 + (20*I)\/13)*sqrt(2\/33)*wr(5, 3) + (30\/143 + (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			9,
			21,
			"((2*I)\/143)*sqrt(6)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 + ((4*I)\/11)*sqrt(2\/13)*wr(6, 3) - (3*sqrt(15\/13)*wr(6, 4))\/11 + I*sqrt(30\/143)*wr(6, 5) - (((10*I)\/13)*wr(8, 3))\/sqrt(187) - (2*I)*sqrt(15\/2431)*wr(8, 5)"
		],
		[
			9,
			22,
			"(-1\/22 - I\/22)*sqrt(3\/7)*wi(3, 2) + (1\/13 + I\/13)*sqrt(3\/77)*wi(5, 2) + (5\/143 + (5*I)\/143)*sqrt(14)*wi(7, 2) + (1\/11 - I\/11)*sqrt(10\/21)*wr(3, 1) - ((4\/13 - (4*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/143 - (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			9,
			23,
			"(((-5*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			9,
			24,
			"(-8\/33 + (8*I)\/33)*sqrt(2\/7)*wi(3, 2) - (32\/39 - (32*I)\/39)*sqrt(2\/77)*wi(5, 2) - (20\/143 - (20*I)\/143)*sqrt(7\/3)*wi(7, 2) - (8\/33 + (8*I)\/33)*sqrt(5\/7)*wr(3, 1) - (32\/39 + (32*I)\/39)*sqrt(2\/11)*wr(5, 1) - (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			9,
			25,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - ((10*I)\/21)*sqrt(2)*wr(2, 1) - (8*sqrt(15)*wr(4, 0))\/77 - ((8*I)\/77)*sqrt(3)*wr(4, 1) - (7*sqrt(5\/39)*wr(6, 0))\/11 - (I\/33)*sqrt(70\/13)*wr(6, 1)"
		],
		[
			9,
			26,
			"(1\/22 + I\/22)*wi(3, 2) - ((1\/13 + I\/13)*wi(5, 2))\/sqrt(11) - (35\/143 + (35*I)\/143)*sqrt(2\/3)*wi(7, 2) + (1\/11 - I\/11)*sqrt(6)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(6\/11)*wr(5, 3) + (60\/143 - (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			9,
			27,
			"(((5*I)\/7)*wi(2, 2))\/sqrt(3) - ((10*I)\/77)*wi(4, 2) - ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			9,
			28,
			"(4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 5) - (10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			9,
			29,
			"((-6*I)\/143)*sqrt(6)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 - (I\/11)*sqrt(2\/13)*wr(6, 3) + (sqrt(65\/3)*wr(6, 4))\/11 + (((30*I)\/13)*wr(8, 3))\/sqrt(187) + (6*I)*sqrt(15\/2431)*wr(8, 5)"
		],
		[
			9,
			30,
			"((4*I)\/143)*sqrt(15)*wr(4, 3) + (8*sqrt(30)*wr(4, 4))\/143 + ((8*I)\/11)*sqrt(5\/13)*wr(6, 3) + (7*sqrt(6\/13)*wr(6, 4))\/11 - I*sqrt(3\/143)*wr(6, 5) - ((10*I)\/13)*sqrt(10\/187)*wr(8, 3) - (2*sqrt(66\/17)*wr(8, 4))\/13 + I*sqrt(6\/2431)*wr(8, 5)"
		],
		[
			9,
			31,
			"(-18\/17 - (18*I)\/17)*sqrt(3\/65)*wi(7, 6) + (3\/17 + (3*I)\/17)*sqrt(35\/247)*wi(9, 6) - (5\/13 - (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 - (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			9,
			32,
			"((6*I)\/143)*sqrt(14)*wi(4, 2) + ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) - (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			9,
			33,
			"(15\/143 - (15*I)\/143)*sqrt(2)*wi(3, 2) + (3\/13 - (3*I)\/13)*sqrt(2\/11)*wi(5, 2) + (111\/2431 - (111*I)\/2431)*sqrt(3)*wi(7, 2) - (5\/221 - (5*I)\/221)*sqrt(231\/19)*wi(9, 2) - ((10\/11 + (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 + (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 + (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			9,
			34,
			"(-10*sqrt(2)*wr(4, 0))\/143 + ((9*I)\/143)*sqrt(10)*wr(4, 1) - (7*sqrt(2\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (28*sqrt(2\/17)*wr(8, 0))\/13 + (((42*I)\/13)*wr(8, 1))\/sqrt(17)"
		],
		[
			9,
			35,
			"((40\/143 + (40*I)\/143)*wi(3, 2))\/sqrt(3) + ((4\/13 + (4*I)\/13)*wi(5, 2))\/sqrt(33) + (126\/2431 + (126*I)\/2431)*sqrt(2)*wi(7, 2) + (15\/221 + (15*I)\/221)*sqrt(154\/19)*wi(9, 2) + (5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 - I)*sqrt(7\/33)*wr(5, 1) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			9,
			36,
			"((14*I)\/143)*sqrt(7)*wi(4, 2) + ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) + ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			9,
			37,
			"(-5\/143 + (5*I)\/143)*sqrt(35\/3)*wi(3, 2) + (1\/13 - I\/13)*sqrt(35\/33)*wi(5, 2) + (177\/2431 - (177*I)\/2431)*sqrt(14\/5)*wi(7, 2) + (21\/221 - (21*I)\/221)*sqrt(110\/19)*wi(9, 2) + (25\/11 + (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 + (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 + (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			9,
			38,
			"((18*I)\/143)*sqrt(3)*wr(4, 3) - (12*sqrt(6)*wr(4, 4))\/143 + (((3*I)\/11)*wr(6, 3))\/sqrt(13) - (sqrt(30\/13)*wr(6, 4))\/11 - ((45*I)\/13)*sqrt(2\/187)*wr(8, 3) - (2*sqrt(330\/17)*wr(8, 4))\/13 + (2*I)*sqrt(30\/2431)*wr(8, 5)"
		],
		[
			9,
			39,
			"(-20\/143 - (20*I)\/143)*sqrt(2\/3)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(2\/33)*wi(5, 2) - (126\/2431 + (126*I)\/2431)*wi(7, 2) - (15\/221 + (15*I)\/221)*sqrt(77\/19)*wi(9, 2) - (10\/33 - (10*I)\/33)*wr(3, 3) + ((37\/39 - (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 - (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			9,
			40,
			"((-2*I)*wi(6, 6))\/sqrt(13) + (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			9,
			41,
			"(-1\/17 + I\/17)*sqrt(33\/65)*wi(7, 6) + (3\/17 - (3*I)\/17)*sqrt(385\/247)*wi(9, 6) - (15\/13 + (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 + (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			10,
			0,
			"(-I)*wi(2, 2)"
		],
		[
			10,
			1,
			"((-1\/2 + I\/2)*wi(3, 2))\/sqrt(7) + (1 + I)*sqrt(6\/7)*wr(3, 3)"
		],
		[
			10,
			2,
			"((-1 + I)*wi(3, 2))\/sqrt(14) - (1 + I)*sqrt(3\/7)*wr(3, 3)"
		],
		[
			10,
			3,
			"(I*wr(4, 3))\/sqrt(7) - 2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			10,
			4,
			"(-1 + I)*sqrt(6\/5)*wr(1, 1) + (1 - I)*sqrt(3\/35)*wr(3, 1)"
		],
		[
			10,
			5,
			"((2*I)\/7)*sqrt(2)*wi(2, 2) - (I\/7)*sqrt(6)*wi(4, 2)"
		],
		[
			10,
			6,
			"((2*I)*wr(4, 3))\/sqrt(7) + sqrt(2\/7)*wr(4, 4)"
		],
		[
			10,
			7,
			"((10 - 10*I)*wr(5, 5))\/sqrt(77)"
		],
		[
			10,
			8,
			"((-2*I)\/7)*sqrt(3)*wi(2, 2) + ((3*I)\/7)*wi(4, 2)"
		],
		[
			10,
			9,
			"((-1 + I)*wi(3, 2))\/sqrt(21) + ((5\/2 - (5*I)\/2)*wi(5, 2))\/sqrt(231) + (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (10\/3 + (10*I)\/3)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			10,
			10,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			10,
			11,
			"(1\/7 - I\/7)*sqrt(6\/5)*wr(1, 1) - ((4 - 4*I)*wr(3, 1))\/sqrt(105) + (5\/7 - (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			10,
			12,
			"(-5 + 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			10,
			13,
			"(10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			10,
			14,
			"((-2\/3 + (2*I)\/3)*wi(3, 2))\/sqrt(7) + ((5\/3 - (5*I)\/3)*wi(5, 2))\/sqrt(77) - (1 + I)*sqrt(2\/21)*wr(3, 3) + (5 + 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			10,
			15,
			"((3*I)\/11)*sqrt(10\/7)*wr(4, 3) - (4*sqrt(5\/7)*wr(4, 4))\/11 - (I\/11)*sqrt(210\/13)*wr(6, 3) + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			10,
			16,
			"(-1\/7 + I\/7)*sqrt(3)*wr(1, 1) + (2 - 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 - (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			10,
			17,
			"((2*I)\/21)*wi(2, 2) - ((20*I)\/77)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			10,
			18,
			"((-3 - 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 + I\/3)*sqrt(2)*wr(3, 1) - (1\/3 + I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			10,
			19,
			"(sqrt(10\/3)*wr(2, 0))\/7 + (I\/3)*sqrt(5)*wr(2, 1) - (10*sqrt(6)*wr(4, 0))\/77 - (I\/11)*sqrt(30)*wr(4, 1) + (5*sqrt(2\/39)*wr(6, 0))\/11 + ((5*I)\/33)*sqrt(7\/13)*wr(6, 1)"
		],
		[
			10,
			20,
			"((-5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			10,
			21,
			"(-1\/2 + I\/2)*sqrt(15\/143)*wi(7, 6) + (1 + I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			10,
			22,
			"((6*I)\/11)*sqrt(5\/7)*wr(4, 3) + (2*sqrt(10\/7)*wr(4, 4))\/11 - ((2*I)\/11)*sqrt(105\/13)*wr(6, 3) - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			10,
			23,
			"((20\/13 - (20*I)\/13)*wr(5, 5))\/sqrt(33) - (6\/13 - (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			10,
			24,
			"(-1\/21*I)*sqrt(5)*wi(2, 2) + ((10*I)\/77)*sqrt(15)*wi(4, 2) - ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			10,
			25,
			"(-5\/66 + (5*I)\/66)*sqrt(5\/7)*wi(3, 2) + (5\/39 - (5*I)\/39)*sqrt(35\/11)*wi(5, 2) - (3\/143 - (3*I)\/143)*sqrt(105\/2)*wi(7, 2) + (1\/11 + I\/11)*sqrt(10\/21)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(70\/33)*wr(5, 3) + (6\/143 + (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			10,
			26,
			"-(sqrt(5\/21)*wr(2, 0)) + (I\/3)*sqrt(10\/7)*wr(2, 1) + (10*sqrt(3\/7)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(15\/7)*wr(4, 1) - (5*sqrt(7\/39)*wr(6, 0))\/11 + ((5*I)\/33)*sqrt(2\/13)*wr(6, 1)"
		],
		[
			10,
			27,
			"((-10\/11 + (10*I)\/11)*wr(3, 1))\/sqrt(21) + (10\/13 - (10*I)\/13)*sqrt(10\/33)*wr(5, 1) - (2\/143 - (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			10,
			28,
			"I*sqrt(10\/7)*wi(2, 2) - ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) + (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			10,
			29,
			"(3\/11 - (3*I)\/11)*sqrt(5\/2)*wi(3, 2) - (3\/13 - (3*I)\/13)*sqrt(10\/11)*wi(5, 2) + (3\/286 - (3*I)\/286)*sqrt(15)*wi(7, 2) - (10\/33 + (10*I)\/33)*wr(3, 1) + (4\/39 + (4*I)\/39)*sqrt(70\/11)*wr(5, 1) - (3\/143 + (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			10,
			30,
			"(-5 + 5*I)*sqrt(3\/286)*wi(7, 6) - (1 + I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			10,
			31,
			"I*sqrt(21\/221)*wr(8, 7) - 4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			10,
			32,
			"(-5\/13 + (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 - (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			10,
			33,
			"(2*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			10,
			34,
			"((-5\/11 + (5*I)\/11)*wi(3, 2))\/sqrt(42) + (5\/13 - (5*I)\/13)*sqrt(14\/33)*wi(5, 2) - (9\/143 - (9*I)\/143)*sqrt(7)*wi(7, 2) - ((5\/33 + (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 + (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 + (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			10,
			35,
			"((5*I)\/143)*sqrt(5)*wr(4, 3) - (2*sqrt(10)*wr(4, 4))\/143 - ((4*I)\/11)*sqrt(15\/13)*wr(6, 3) + (12*sqrt(2\/13)*wr(6, 4))\/11 + (I\/13)*sqrt(330\/17)*wr(8, 3) - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			10,
			36,
			"((5\/11 - (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 - (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 - (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			10,
			37,
			"((-15*I)\/143)*sqrt(2)*wi(4, 2) + ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) - ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			10,
			38,
			"(1\/11 - I\/11)*sqrt(5)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(5\/11)*wi(5, 2) + (1\/143 - I\/143)*sqrt(15\/2)*wi(7, 2) + (5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 + (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			10,
			39,
			"(-10*sqrt(14)*wr(4, 0))\/143 - ((9*I)\/143)*sqrt(70)*wr(4, 1) + (4*sqrt(14\/13)*wr(6, 0))\/11 + ((12*I)\/11)*sqrt(3\/13)*wr(6, 1) - (2*sqrt(14\/17)*wr(8, 0))\/13 - ((3*I)\/13)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			10,
			40,
			"(-5 + 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 - (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			10,
			41,
			"((10*I)\/143)*sqrt(21)*wi(4, 2) - ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) + (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			11,
			0,
			"(1\/2 + I\/2)*sqrt(5\/7)*wi(3, 2) - (1 - I)*sqrt(2\/7)*wr(3, 1)"
		],
		[
			11,
			1,
			"((-I)*wi(2, 2))\/sqrt(5)"
		],
		[
			11,
			2,
			"((-4*I)\/7)*sqrt(2\/5)*wi(2, 2) - (I\/7)*sqrt(30)*wi(4, 2)"
		],
		[
			11,
			3,
			"((-1 + I)*wi(3, 2))\/sqrt(210) - (1 - I)*sqrt(5\/462)*wi(5, 2) - ((3 + 3*I)*wr(3, 3))\/sqrt(35)"
		],
		[
			11,
			4,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (I\/7)*sqrt(30)*wr(2, 1) - (2*wr(4, 0))\/7 + (I\/7)*sqrt(5)*wr(4, 1)"
		],
		[
			11,
			5,
			"(1 + I)*sqrt(5\/154)*wi(5, 2) - (3\/5 - (3*I)\/5)*sqrt(2)*wr(1, 1) - (1\/5 - I\/5)*sqrt(7)*wr(3, 1)"
		],
		[
			11,
			6,
			"(-1 + I)*sqrt(2\/105)*wi(3, 2) - (1 - I)*sqrt(10\/231)*wi(5, 2) - ((8\/3 + (8*I)\/3)*wr(3, 3))\/sqrt(35) - (10\/3 + (10*I)\/3)*sqrt(5\/77)*wr(5, 3)"
		],
		[
			11,
			7,
			"(((2*I)\/11)*wr(4, 3))\/sqrt(7) + sqrt(2\/7)*wr(4, 4) + ((10*I)\/11)*sqrt(3\/91)*wr(6, 3) + (10*I)*sqrt(5\/1001)*wr(6, 5)"
		],
		[
			11,
			8,
			"(-1\/2 - I\/2)*sqrt(15\/77)*wi(5, 2) - (4\/35 - (4*I)\/35)*sqrt(3)*wr(1, 1) - (2\/5 - (2*I)\/5)*sqrt(2\/21)*wr(3, 1) + (10\/7 - (10*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			11,
			9,
			"((-6*I)\/7)*sqrt(3\/5)*wi(2, 2) - (I\/7)*sqrt(5)*wi(4, 2)"
		],
		[
			11,
			10,
			"(1\/7 + I\/7)*sqrt(6\/5)*wr(1, 1) - ((4 + 4*I)*wr(3, 1))\/sqrt(105) + (5\/7 + (5*I)\/7)*sqrt(2\/33)*wr(5, 1)"
		],
		[
			11,
			11,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			11,
			12,
			"((2*I)\/11)*sqrt(6\/7)*wr(4, 3) + (8*sqrt(3\/7)*wr(4, 4))\/11 + ((30*I)\/11)*sqrt(2\/91)*wr(6, 3) + (10*sqrt(35\/39)*wr(6, 4))\/11 - (5*I)*sqrt(10\/3003)*wr(6, 5)"
		],
		[
			11,
			13,
			"(-5 - 5*I)*sqrt(2\/429)*wi(7, 6) - (1 - I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			11,
			14,
			"(((-8*I)\/21)*wi(2, 2))\/sqrt(5) + ((2*I)\/77)*sqrt(15)*wi(4, 2) + ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			11,
			15,
			"((4\/11 - (4*I)\/11)*wi(3, 2))\/sqrt(21) + ((16\/13 - (16*I)\/13)*wi(5, 2))\/sqrt(231) + (5\/143 - (5*I)\/143)*sqrt(14)*wi(7, 2) - (1 + I)*sqrt(2\/7)*wr(3, 3) - (1 + I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			11,
			16,
			"-1\/7*(sqrt(2)*wr(2, 0)) + (I*wr(2, 1))\/sqrt(3) - (8*sqrt(10)*wr(4, 0))\/77 + ((4*I)\/11)*sqrt(2)*wr(4, 1) + (5*sqrt(10\/13)*wr(6, 0))\/11 - ((5*I)\/11)*sqrt(35\/39)*wr(6, 1)"
		],
		[
			11,
			17,
			"(1\/33 + I\/33)*sqrt(35)*wi(3, 2) + (10\/39 + (10*I)\/39)*sqrt(5\/77)*wi(5, 2) - (5\/143 + (5*I)\/143)*sqrt(70\/3)*wi(7, 2) - (3\/7 - (3*I)\/7)*wr(1, 1) + (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 - (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			11,
			18,
			"(((-2*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			11,
			19,
			"(1\/33 - I\/33)*sqrt(7)*wi(3, 2) + (7\/39 - (7*I)\/39)*sqrt(7\/11)*wi(5, 2) - (5\/143 - (5*I)\/143)*sqrt(14\/3)*wi(7, 2) - (3\/7 + (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 + (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			11,
			20,
			"((5\/2 + (5*I)\/2)*wi(7, 6))\/sqrt(429) - (16\/13 - (16*I)\/13)*sqrt(5\/33)*wr(5, 5) - (15\/13 - (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			11,
			21,
			"(-3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			11,
			22,
			"(4\/11 - (4*I)\/11)*sqrt(2\/21)*wi(3, 2) + (16\/13 - (16*I)\/13)*sqrt(2\/231)*wi(5, 2) + (10\/143 - (10*I)\/143)*sqrt(7)*wi(7, 2) - ((4\/11 + (4*I)\/11)*wr(3, 3))\/sqrt(7) + (4\/13 + (4*I)\/13)*sqrt(7\/11)*wr(5, 3) + (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			11,
			23,
			"((-14*I)\/143)*sqrt(3)*wr(4, 3) + (2*sqrt(6)*wr(4, 4))\/11 - (((6*I)\/11)*wr(6, 3))\/sqrt(13) + (sqrt(10\/39)*wr(6, 4))\/11 - (4*I)*sqrt(5\/429)*wr(6, 5) - ((30*I)\/13)*sqrt(2\/187)*wr(8, 3) - (6*I)*sqrt(30\/2431)*wr(8, 5)"
		],
		[
			11,
			24,
			"(-5\/66 - (5*I)\/66)*sqrt(7)*wi(3, 2) - ((25\/39 + (25*I)\/39)*wi(5, 2))\/sqrt(77) + (25\/143 + (25*I)\/143)*sqrt(7\/6)*wi(7, 2) + (1\/33 - I\/33)*sqrt(70)*wr(3, 1) + ((20\/39 - (20*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/143 - (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			11,
			25,
			"((-5*I)\/21)*wi(2, 2) + ((2*I)\/7)*sqrt(3)*wi(4, 2) + (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			11,
			26,
			"(1\/33 - I\/33)*sqrt(2)*wi(3, 2) + (7\/39 - (7*I)\/39)*sqrt(2\/11)*wi(5, 2) - ((10\/143 - (10*I)\/143)*wi(7, 2))\/sqrt(3) + (2\/33 + (2*I)\/33)*sqrt(5)*wr(3, 1) + (14\/39 + (14*I)\/39)*sqrt(14\/11)*wr(5, 1) - (30\/143 + (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			11,
			27,
			"(-5*wr(2, 0))\/7 - ((5*I)\/7)*sqrt(2\/3)*wr(2, 1) + (2*sqrt(5)*wr(4, 0))\/77 + ((2*I)\/77)*wr(4, 1) + (7*sqrt(5\/13)*wr(6, 0))\/11 + (I\/11)*sqrt(70\/39)*wr(6, 1)"
		],
		[
			11,
			28,
			"((-5\/11 - (5*I)\/11)*wi(3, 2))\/sqrt(2) + (5\/13 + (5*I)\/13)*sqrt(2\/11)*wi(5, 2) - (5\/286 + (5*I)\/286)*sqrt(3)*wi(7, 2) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 3) - (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 3) + (5\/143 - (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			11,
			29,
			"((5*I)\/3)*sqrt(2\/7)*wi(2, 2) + ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) - (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			11,
			30,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			11,
			31,
			"(1\/17 - I\/17)*sqrt(3\/130)*wi(7, 6) - (3\/17 - (3*I)\/17)*sqrt(35\/494)*wi(9, 6) - (1 + I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			11,
			32,
			"((-28*I)\/143)*sqrt(2)*wr(4, 3) + (16*wr(4, 4))\/143 - ((4*I)\/11)*sqrt(6\/13)*wr(6, 3) - (6*sqrt(5\/13)*wr(6, 4))\/11 + I*sqrt(10\/143)*wr(6, 5) - ((40*I)\/13)*sqrt(3\/187)*wr(8, 3) - (6*sqrt(55\/17)*wr(8, 4))\/13 + (9*I)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			11,
			33,
			"(20\/17 + (20*I)\/17)*sqrt(6\/143)*wi(7, 6) + (15\/17 + (15*I)\/17)*sqrt(77\/494)*wi(9, 6) - (3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			11,
			34,
			"(I\/13)*sqrt(10)*wi(4, 2) - ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			11,
			35,
			"((25\/143 - (25*I)\/143)*wi(3, 2))\/sqrt(6) - ((5\/13 - (5*I)\/13)*wi(5, 2))\/sqrt(66) - (177\/2431 - (177*I)\/2431)*wi(7, 2) - (15\/221 - (15*I)\/221)*sqrt(77\/19)*wi(9, 2) - (5\/33 + (5*I)\/33)*wr(3, 3) + ((68\/39 + (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 + (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			11,
			36,
			"(6*sqrt(35)*wr(4, 0))\/143 - ((27*I)\/143)*sqrt(7)*wr(4, 1) + (2*sqrt(35\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(30\/13)*wr(6, 1) - (4*sqrt(35\/17)*wr(8, 0))\/13 + ((3*I)\/13)*sqrt(70\/17)*wr(8, 1)"
		],
		[
			11,
			37,
			"(5\/143 + (5*I)\/143)*sqrt(30\/7)*wi(3, 2) - (1\/13 + I\/13)*sqrt(105\/22)*wi(5, 2) - (36\/2431 + (36*I)\/2431)*sqrt(35)*wi(7, 2) + (21\/221 + (21*I)\/221)*sqrt(55\/19)*wi(9, 2) + ((25\/11 - (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 - (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 - (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			11,
			38,
			"((-2*I)\/143)*sqrt(21)*wi(4, 2) - ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) + ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			11,
			39,
			"(-15\/143 + (15*I)\/143)*sqrt(3)*wi(3, 2) - (3\/13 - (3*I)\/13)*sqrt(3\/11)*wi(5, 2) - ((333\/2431 - (333*I)\/2431)*wi(7, 2))\/sqrt(2) + (15\/221 - (15*I)\/221)*sqrt(77\/38)*wi(9, 2) + (5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 + (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			11,
			40,
			"((-5*I)\/13)*sqrt(30\/11)*wr(4, 3) - (4*sqrt(15\/11)*wr(4, 4))\/13 + I*sqrt(10\/143)*wr(6, 3) + 2*sqrt(3\/143)*wr(6, 4) - (I\/13)*sqrt(5\/17)*wr(8, 3) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			11,
			41,
			"(-10\/143 - (10*I)\/143)*sqrt(5)*wi(3, 2) - (1\/13 + I\/13)*sqrt(5\/11)*wi(5, 2) + (40\/2431 + (40*I)\/2431)*sqrt(30)*wi(7, 2) - (1\/221 + I\/221)*sqrt(1155\/38)*wi(9, 2) - (5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 - I)*sqrt(10\/33)*wr(5, 3) + (3\/11 - (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			12,
			0,
			"(-1 - I)*sqrt(3\/14)*wi(3, 2) - ((1 - I)*wr(3, 3))\/sqrt(7)"
		],
		[
			12,
			1,
			"(I\/3)*sqrt(2)*wi(4, 2)"
		],
		[
			12,
			2,
			"((3*I)\/7)*sqrt(3)*wi(2, 2) + ((11*I)\/21)*wi(4, 2)"
		],
		[
			12,
			3,
			"((1\/6 - I\/6)*wi(3, 2))\/sqrt(7) - ((1\/6 - I\/6)*wi(5, 2))\/sqrt(77) - (1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) + ((2\/3 + (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			12,
			4,
			"(-I)*sqrt(6\/7)*wr(4, 3) + (2*wr(4, 4))\/sqrt(21)"
		],
		[
			12,
			5,
			"(-1 - I)*sqrt(3\/77)*wi(5, 2) - (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			12,
			6,
			"((1\/3 - I\/3)*wi(3, 2))\/sqrt(7) - ((1\/3 - I\/3)*wi(5, 2))\/sqrt(77) - (3\/7 + (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 + (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			12,
			7,
			"(sqrt(10\/3)*wr(2, 0))\/7 + (I\/3)*sqrt(5)*wr(2, 1) - (10*sqrt(6)*wr(4, 0))\/77 - (I\/11)*sqrt(30)*wr(4, 1) + (5*sqrt(2\/39)*wr(6, 0))\/11 + ((5*I)\/33)*sqrt(7\/13)*wr(6, 1)"
		],
		[
			12,
			8,
			"((3 + 3*I)*wi(5, 2))\/sqrt(154) - (1 - I)*sqrt(3\/7)*wr(3, 3) - (2 - 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			12,
			9,
			"((4*I)\/21)*sqrt(2)*wi(2, 2) + ((9*I)\/77)*sqrt(6)*wi(4, 2) - ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			12,
			10,
			"(-5 - 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			12,
			11,
			"((-2*I)\/11)*sqrt(6\/7)*wr(4, 3) + (8*sqrt(3\/7)*wr(4, 4))\/11 - ((30*I)\/11)*sqrt(2\/91)*wr(6, 3) + (10*sqrt(35\/39)*wr(6, 4))\/11 + (5*I)*sqrt(10\/3003)*wr(6, 5)"
		],
		[
			12,
			12,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			12,
			13,
			"(-2\/11 - (2*I)\/11)*sqrt(10\/3)*wi(3, 2) + (4\/13 + (4*I)\/13)*sqrt(10\/33)*wi(5, 2) - (2\/143 + (2*I)\/143)*sqrt(5)*wi(7, 2) + (1\/3 - I\/3)*sqrt(2\/21)*wr(1, 1) - (2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(30\/77)*wr(5, 1) - (14\/429 - (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			12,
			14,
			"((5*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((3*I)\/77)*sqrt(2)*wi(4, 2) - ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			12,
			15,
			"(1\/11 - I\/11)*sqrt(5\/14)*wi(3, 2) - (5\/13 - (5*I)\/13)*sqrt(5\/154)*wi(5, 2) + (1\/143 - I\/143)*sqrt(35\/3)*wi(7, 2) - (2\/21 + (2*I)\/21)*sqrt(2)*wr(1, 1) + ((2\/11 + (2*I)\/11)*wr(3, 1))\/sqrt(7) + (40\/91 + (40*I)\/91)*sqrt(10\/11)*wr(5, 1) - (14\/429 + (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			12,
			16,
			"((2*I)\/11)*sqrt(15\/7)*wr(4, 3) + (3*sqrt(30\/7)*wr(4, 4))\/11 + ((30*I)\/11)*sqrt(5\/91)*wr(6, 3) + (5*sqrt(14\/39)*wr(6, 4))\/11 + ((10*I)*wr(6, 5))\/sqrt(3003)"
		],
		[
			12,
			17,
			"(-1\/11 - I\/11)*sqrt(14\/3)*wi(3, 2) - (10\/13 + (10*I)\/13)*sqrt(2\/231)*wi(5, 2) + (10\/143 + (10*I)\/143)*sqrt(7)*wi(7, 2) - ((8\/11 - (8*I)\/11)*wr(3, 3))\/sqrt(7) - ((10\/13 - (10*I)\/13)*wr(5, 3))\/sqrt(77) + (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			12,
			18,
			"((10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			12,
			19,
			"(1\/3 - I\/3)*sqrt(35\/143)*wi(7, 6) - ((60\/13 + (60*I)\/13)*wr(5, 5))\/sqrt(77) - (14\/39 + (14*I)\/39)*sqrt(70\/11)*wr(7, 5)"
		],
		[
			12,
			20,
			"(1\/11 + I\/11)*sqrt(5\/3)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(5\/33)*wi(5, 2) + (1\/143 + I\/143)*sqrt(5\/2)*wi(7, 2) - (2\/3 - (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(6)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 - (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			12,
			21,
			"((4*I)\/11)*sqrt(5\/21)*wi(2, 2) - ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			12,
			22,
			"(1\/11 - I\/11)*sqrt(5\/7)*wi(3, 2) - (5\/13 - (5*I)\/13)*sqrt(5\/77)*wi(5, 2) + (1\/143 - I\/143)*sqrt(70\/3)*wi(7, 2) - (1\/3 + I\/3)*wr(1, 1) + (1 + I)*sqrt(2\/7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 + (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			12,
			23,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - ((5*I)\/11)*sqrt(15\/7)*wr(2, 1) - (30*sqrt(2\/7)*wr(4, 0))\/143 - ((27*I)\/143)*sqrt(10\/7)*wr(4, 1) + (sqrt(182)*wr(6, 0))\/33 + (I\/11)*sqrt(39)*wr(6, 1) - (28*sqrt(14\/17)*wr(8, 0))\/143 - ((42*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			12,
			24,
			"(1\/11 + I\/11)*sqrt(35\/6)*wi(3, 2) + (5\/13 + (5*I)\/13)*sqrt(10\/231)*wi(5, 2) - (5\/143 + (5*I)\/143)*sqrt(35)*wi(7, 2) - (5\/11 - (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 - (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			12,
			25,
			"((4*I)\/77)*sqrt(10\/3)*wi(2, 2) - ((75*I)\/1001)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			12,
			26,
			"(1\/3 - I\/3)*sqrt(10\/143)*wi(7, 6) - (15\/13 + (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 + (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			12,
			27,
			"((-2*I)\/13)*sqrt(30\/7)*wr(4, 3) + (24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 + I*sqrt(14\/429)*wr(6, 5) + ((12*I)\/13)*sqrt(35\/187)*wr(8, 3) - (28*sqrt(21\/187)*wr(8, 4))\/13 - (2*I)*sqrt(21\/2431)*wr(8, 5)"
		],
		[
			12,
			28,
			"(-3 - 3*I)*sqrt(5\/286)*wi(7, 6) - (1 - I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			12,
			29,
			"(8*I)*sqrt(2\/429)*wi(6, 6) + (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			12,
			30,
			"((-5*I)\/11)*sqrt(14\/3)*wi(2, 2) - ((15*I)\/143)*sqrt(14)*wi(4, 2) + (((29*I)\/11)*wi(6, 2))\/sqrt(39) - (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			12,
			31,
			"((-5\/13 + (5*I)\/13)*wi(3, 2))\/sqrt(66) + ((1\/13 - I\/13)*wi(5, 2))\/sqrt(6) - ((15\/442 - (15*I)\/442)*wi(7, 2))\/sqrt(11) + (1\/442 - I\/442)*sqrt(7\/19)*wi(9, 2) + ((10\/13 + (10*I)\/13)*wr(3, 3))\/sqrt(11) - (4\/13 + (4*I)\/13)*wr(5, 3) + (75\/221 + (75*I)\/221)*sqrt(2\/11)*wr(7, 3) - (14\/221 + (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			12,
			32,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + ((2*I)\/33)*sqrt(70)*wr(2, 1) + (10*sqrt(21)*wr(4, 0))\/143 - ((2*I)\/143)*sqrt(105)*wr(4, 1) + (10*sqrt(7\/39)*wr(6, 0))\/11 - ((10*I)\/33)*sqrt(2\/13)*wr(6, 1) - (30*sqrt(21\/17)*wr(8, 0))\/143 + ((5*I)\/143)*sqrt(42\/17)*wr(8, 1)"
		],
		[
			12,
			33,
			"(10\/143 + (10*I)\/143)*sqrt(30)*wi(3, 2) + (1\/13 + I\/13)*sqrt(30\/11)*wi(5, 2) - (240\/2431 + (240*I)\/2431)*sqrt(5)*wi(7, 2) + (3\/221 + (3*I)\/221)*sqrt(385\/19)*wi(9, 2) + ((40\/143 - (40*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (162\/2431 - (162*I)\/2431)*sqrt(30)*wr(7, 1) + (14\/221 - (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			12,
			34,
			"((5*I)\/33)*wi(2, 2) - ((45*I)\/143)*sqrt(3)*wi(4, 2) - (I\/33)*sqrt(14\/13)*wi(6, 2) + ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			12,
			35,
			"(5\/858 - (5*I)\/858)*sqrt(5)*wi(3, 2) - (7\/78 - (7*I)\/78)*sqrt(5\/11)*wi(5, 2) + (63\/2431 - (63*I)\/2431)*sqrt(15\/2)*wi(7, 2) - (1\/221 - I\/221)*sqrt(1155\/38)*wi(9, 2) + (5\/39 + (5*I)\/39)*sqrt(2)*wr(3, 1) - (2\/39 + (2*I)\/39)*sqrt(35\/11)*wr(5, 1) - (42\/221 + (42*I)\/221)*sqrt(5)*wr(7, 1) + (28\/221 + (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			12,
			36,
			"(I\/13)*sqrt(30)*wr(4, 3) + (10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 + (2*I)*sqrt(2\/429)*wr(6, 5) - ((42*I)\/13)*sqrt(5\/187)*wr(8, 3) - (2*sqrt(51\/11)*wr(8, 4))\/13 - (4*I)*sqrt(3\/2431)*wr(8, 5)"
		],
		[
			12,
			37,
			"((-30\/143 - (30*I)\/143)*wi(3, 2))\/sqrt(7) + (3\/13 + (3*I)\/13)*sqrt(7\/11)*wi(5, 2) + (36\/2431 + (36*I)\/2431)*sqrt(42)*wi(7, 2) - (21\/221 + (21*I)\/221)*sqrt(66\/19)*wi(9, 2) - (10\/143 - (10*I)\/143)*sqrt(6\/7)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(42\/11)*wr(5, 3) + (120\/2431 - (120*I)\/2431)*sqrt(21)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			12,
			38,
			"(3*I)*sqrt(3\/143)*wi(6, 6) + I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			12,
			39,
			"(9\/34 - (9*I)\/34)*sqrt(15\/143)*wi(7, 6) - (3\/34 - (3*I)\/34)*sqrt(385\/247)*wi(9, 6) - ((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(33) + (27\/221 + (27*I)\/221)*sqrt(30\/11)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			12,
			40,
			"(-3*I)*sqrt(14\/221)*wr(8, 7) + 2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			12,
			41,
			"((-24\/17 - (24*I)\/17)*wi(7, 6))\/sqrt(143) - (3\/17 + (3*I)\/17)*sqrt(231\/247)*wi(9, 6) - (30\/17 - (30*I)\/17)*sqrt(14\/143)*wr(7, 7) - (28\/17 - (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			13,
			0,
			"(-1\/3*I)*wr(4, 3) - (2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			13,
			1,
			"((1\/3 + I\/3)*wi(3, 2))\/sqrt(6) - ((1\/3 + I\/3)*wi(5, 2))\/sqrt(66) - (1 - I)*wr(3, 3)"
		],
		[
			13,
			2,
			"((-1\/6 - I\/6)*wi(3, 2))\/sqrt(3) + ((1\/6 + I\/6)*wi(5, 2))\/sqrt(33) + (1\/3 - I\/3)*sqrt(2)*wr(3, 3) - (2\/3 - (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			13,
			3,
			"((3*I)*wi(2, 2))\/sqrt(7) - (I*wi(4, 2))\/sqrt(21)"
		],
		[
			13,
			4,
			"(2 + 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			13,
			5,
			"(I\/33)*sqrt(2)*wr(4, 3) + (2*wr(4, 4))\/3 - ((2*I)\/11)*sqrt(6\/13)*wr(6, 3) - (2*I)*sqrt(10\/143)*wr(6, 5)"
		],
		[
			13,
			6,
			"(((-2*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			13,
			7,
			"(-2\/33 + (2*I)\/33)*sqrt(5)*wi(3, 2) + (4\/39 - (4*I)\/39)*sqrt(5\/11)*wi(5, 2) - (1\/143 - I\/143)*sqrt(10\/3)*wi(7, 2) - ((3 + 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 + I\/3)*sqrt(2)*wr(3, 1) - (1\/3 + I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			13,
			8,
			"((-1\/11*I)*wr(4, 3))\/sqrt(3) - (2*sqrt(6)*wr(4, 4))\/11 + (((6*I)\/11)*wr(6, 3))\/sqrt(13) + (10*sqrt(10\/39)*wr(6, 4))\/11 - (4*I)*sqrt(5\/429)*wr(6, 5)"
		],
		[
			13,
			9,
			"(-1\/33 - I\/33)*sqrt(2)*wi(3, 2) - (7\/39 + (7*I)\/39)*sqrt(2\/11)*wi(5, 2) + ((10\/143 + (10*I)\/143)*wi(7, 2))\/sqrt(3) - ((1 - I)*wr(3, 3))\/sqrt(3) + ((2 - 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			13,
			10,
			"(-10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			13,
			11,
			"(-5 + 5*I)*sqrt(2\/429)*wi(7, 6) - (1 + I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			13,
			12,
			"(-2\/11 + (2*I)\/11)*sqrt(10\/3)*wi(3, 2) + (4\/13 - (4*I)\/13)*sqrt(10\/33)*wi(5, 2) - (2\/143 - (2*I)\/143)*sqrt(5)*wi(7, 2) + (1\/3 + I\/3)*sqrt(2\/21)*wr(1, 1) - (2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(30\/77)*wr(5, 1) - (14\/429 + (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			13,
			13,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			13,
			14,
			"((1\/11 + I\/11)*wi(3, 2))\/sqrt(6) + ((7\/13 + (7*I)\/13)*wi(5, 2))\/sqrt(66) - (5\/143 + (5*I)\/143)*wi(7, 2) + (2\/11 - (2*I)\/11)*wr(3, 3) - ((20\/13 - (20*I)\/13)*wr(5, 3))\/sqrt(11) + (70\/429 - (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			13,
			15,
			"(I\/3)*sqrt(10\/7)*wi(2, 2) - ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			13,
			16,
			"(-2 + 2*I)*sqrt(5\/429)*wi(7, 6) + (10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(5, 5) - (14\/13 + (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			13,
			17,
			"((-18*I)\/143)*wr(4, 3) + (3*sqrt(2)*wr(4, 4))\/11 - (((20*I)\/33)*wr(6, 3))\/sqrt(39) - (5*sqrt(10\/13)*wr(6, 4))\/11 - ((8*I)\/3)*sqrt(5\/143)*wr(6, 5) + ((70*I)\/39)*sqrt(2\/561)*wr(8, 3) + ((14*I)\/3)*sqrt(10\/2431)*wr(8, 5)"
		],
		[
			13,
			18,
			"(-1\/3 - I\/3)*sqrt(35\/143)*wi(7, 6) + (14\/3 - (14*I)\/3)*sqrt(10\/143)*wr(7, 7)"
		],
		[
			13,
			19,
			"((10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			13,
			20,
			"(2*sqrt(10)*wr(2, 0))\/33 - ((2*I)\/11)*sqrt(15)*wr(2, 1) - (30*sqrt(2)*wr(4, 0))\/143 + ((27*I)\/143)*sqrt(10)*wr(4, 1) + (14*sqrt(2\/13)*wr(6, 0))\/33 - ((2*I)\/11)*sqrt(21\/13)*wr(6, 1) - (14*sqrt(2\/17)*wr(8, 0))\/143 + (((21*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			13,
			21,
			"(-5\/143 - (5*I)\/143)*sqrt(35\/3)*wi(3, 2) + (1\/13 + I\/13)*sqrt(35\/33)*wi(5, 2) - (15\/2431 + (15*I)\/2431)*sqrt(35\/2)*wi(7, 2) + (7\/221 + (7*I)\/221)*sqrt(5\/418)*wi(9, 2) - ((2 - 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 - I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			13,
			22,
			"((-2*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			13,
			23,
			"(-4\/143 + (4*I)\/143)*sqrt(35\/3)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(35\/33)*wi(5, 2) - (28\/2431 - (28*I)\/2431)*sqrt(70)*wi(7, 2) + (21\/221 - (21*I)\/221)*sqrt(10\/209)*wi(9, 2) - ((1\/3 + I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (5\/13 + (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			13,
			24,
			"((9*I)\/143)*sqrt(5)*wr(4, 3) - (6*sqrt(10)*wr(4, 4))\/143 + ((10*I)\/33)*sqrt(5\/39)*wr(6, 3) + (14*sqrt(2\/13)*wr(6, 4))\/11 - (((16*I)\/3)*wr(6, 5))\/sqrt(143) - ((35*I)\/39)*sqrt(10\/561)*wr(8, 3) - (42*sqrt(2\/187)*wr(8, 4))\/13 + ((28*I)\/3)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			13,
			25,
			"(-1\/13 - I\/13)*sqrt(5\/6)*wi(3, 2) + (1\/13 + I\/13)*sqrt(5\/66)*wi(5, 2) + (7\/221 + (7*I)\/221)*sqrt(5)*wi(7, 2) - (21\/221 + (21*I)\/221)*sqrt(35\/209)*wi(9, 2) - (1\/11 - I\/11)*sqrt(5)*wr(3, 3) + (10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 - (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			13,
			26,
			"(-2*I)*sqrt(14\/429)*wi(6, 6) + (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			13,
			27,
			"(-28\/17 + (28*I)\/17)*sqrt(10\/429)*wi(7, 6) + (21\/17 - (21*I)\/17)*sqrt(70\/2717)*wi(9, 6) - (5\/13 + (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			13,
			28,
			"(-7*I)*sqrt(5\/2431)*wr(8, 7) - 28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			13,
			29,
			"(-5\/51 - (5*I)\/51)*sqrt(35\/286)*wi(7, 6) - (21\/17 + (21*I)\/17)*sqrt(15\/5434)*wi(9, 6) - (7\/3 - (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			13,
			30,
			"(5\/143 + (5*I)\/143)*sqrt(7\/6)*wi(3, 2) - (1\/13 + I\/13)*sqrt(7\/66)*wi(5, 2) + (15\/4862 + (15*I)\/4862)*sqrt(7)*wi(7, 2) - ((7\/442 + (7*I)\/442)*wi(9, 2))\/sqrt(209) - (10\/143 - (10*I)\/143)*sqrt(35\/3)*wr(3, 1) + (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 1) - (45\/2431 - (45*I)\/2431)*sqrt(42)*wr(7, 1) + (14\/221 - (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			13,
			31,
			"(-5*I)*sqrt(2\/33)*wi(2, 2) + ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) - I*sqrt(7\/429)*wi(6, 2) + (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			13,
			32,
			"(-8\/429 + (8*I)\/429)*sqrt(70)*wi(3, 2) + (4\/39 - (4*I)\/39)*sqrt(70\/11)*wi(5, 2) - (112\/2431 - (112*I)\/2431)*sqrt(35\/3)*wi(7, 2) + (28\/221 - (28*I)\/221)*sqrt(15\/209)*wi(9, 2) - (20\/429 + (20*I)\/429)*sqrt(7)*wr(3, 1) + (14\/39 + (14*I)\/39)*sqrt(10\/11)*wr(5, 1) - (84\/2431 + (84*I)\/2431)*sqrt(70)*wr(7, 1) + (14\/221 + (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			13,
			33,
			"(-2*sqrt(5)*wr(2, 0))\/11 - ((2*I)\/11)*sqrt(10\/3)*wr(2, 1) + (90*wr(4, 0))\/143 + ((18*I)\/143)*sqrt(5)*wr(4, 1) - (14*wr(6, 0))\/(11*sqrt(13)) - ((2*I)\/11)*sqrt(14\/39)*wr(6, 1) + (42*wr(8, 0))\/(143*sqrt(17)) + ((7*I)\/143)*sqrt(2\/17)*wr(8, 1)"
		],
		[
			13,
			34,
			"(5\/78 + (5*I)\/78)*wi(3, 2) - ((5\/78 + (5*I)\/78)*wi(5, 2))\/sqrt(11) - ((35\/221 + (35*I)\/221)*wi(7, 2))\/sqrt(6) + (35\/221 + (35*I)\/221)*sqrt(21\/418)*wi(9, 2) + (5\/143 - (5*I)\/143)*sqrt(2\/3)*wr(3, 3) - (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 3) + (630\/2431 - (630*I)\/2431)*sqrt(3)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			13,
			35,
			"(I\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			13,
			36,
			"(-8\/17 + (8*I)\/17)*sqrt(70\/429)*wi(7, 6) + (42\/17 - (42*I)\/17)*sqrt(10\/2717)*wi(9, 6) + (2\/13 + (2*I)\/13)*sqrt(14\/33)*wr(5, 5) - (36\/221 + (36*I)\/221)*sqrt(105\/11)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			13,
			37,
			"((-17*I)\/143)*sqrt(2\/3)*wr(4, 3) + (10*sqrt(3)*wr(4, 4))\/143 + ((42*I)\/187)*sqrt(2\/13)*wr(6, 3) - (14*sqrt(5\/39)*wr(6, 4))\/11 - ((28*I)\/17)*sqrt(10\/429)*wr(6, 5) + (((378*I)\/247)*wr(8, 3))\/sqrt(187) + (14*sqrt(15\/187)*wr(8, 4))\/13 + ((112*I)\/19)*sqrt(15\/2431)*wr(8, 5) - ((14*I)\/323)*sqrt(66\/13)*wr(10, 3) - ((14*I)\/323)*sqrt(330\/13)*wr(10, 5)"
		],
		[
			13,
			38,
			"(5\/34 + (5*I)\/34)*sqrt(35\/143)*wi(7, 6) + (63\/34 + (63*I)\/34)*sqrt(15\/2717)*wi(9, 6) + (21\/17 - (21*I)\/17)*sqrt(10\/143)*wr(7, 7) - (28\/17 - (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			13,
			39,
			"I*sqrt(7\/143)*wi(6, 6) - ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			13,
			40,
			"((84 + 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			13,
			41,
			"((-49*I)\/19)*sqrt(2\/2431)*wr(8, 7) + 14*sqrt(2\/2431)*wr(8, 8) - ((4*I)\/19)*sqrt(77\/221)*wr(10, 7) - (4*I)*sqrt(231\/4199)*wr(10, 9)"
		],
		[
			14,
			0,
			"(1 + I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			14,
			1,
			"(-2*wr(4, 0))\/3 - (I\/3)*sqrt(5)*wr(4, 1)"
		],
		[
			14,
			2,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - ((6*I)\/7)*sqrt(3\/5)*wr(2, 1) - (5*sqrt(2)*wr(4, 0))\/21 - (I\/21)*sqrt(10)*wr(4, 1)"
		],
		[
			14,
			3,
			"((-4\/3 - (4*I)\/3)*wi(3, 2))\/sqrt(35) + (2\/3 + (2*I)\/3)*sqrt(5\/77)*wi(5, 2) - (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (2\/3 - (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			14,
			4,
			"(((3*I)\/7)*wi(2, 2))\/sqrt(5) - (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			14,
			5,
			"(-1\/2 + I\/2)*sqrt(3\/35)*wi(3, 2) - (1\/2 - I\/2)*sqrt(15\/77)*wi(5, 2) + (1 + I)*sqrt(2\/21)*wr(3, 1) + (2 + 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			14,
			6,
			"((2\/3 + (2*I)\/3)*wi(3, 2))\/sqrt(35) - (1\/3 + I\/3)*sqrt(5\/77)*wi(5, 2) - (3\/7 - (3*I)\/7)*wr(1, 1) + (2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 - (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			14,
			7,
			"((2*I)\/21)*wi(2, 2) - ((20*I)\/77)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			14,
			8,
			"((-1 + I)*wi(3, 2))\/sqrt(70) - (1 - I)*sqrt(5\/154)*wi(5, 2) - (3\/7 + (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 + I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 + I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			14,
			9,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (I\/3)*sqrt(2\/5)*wr(2, 1) + (10*sqrt(3)*wr(4, 0))\/77 + (I\/11)*sqrt(15)*wr(4, 1) + (50*wr(6, 0))\/(11*sqrt(39)) + ((25*I)\/33)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			14,
			10,
			"((-2\/3 - (2*I)\/3)*wi(3, 2))\/sqrt(7) + ((5\/3 + (5*I)\/3)*wi(5, 2))\/sqrt(77) - (1 - I)*sqrt(2\/21)*wr(3, 3) + (5 - 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			14,
			11,
			"(((8*I)\/21)*wi(2, 2))\/sqrt(5) - ((2*I)\/77)*sqrt(15)*wi(4, 2) - ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			14,
			12,
			"((-5*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((3*I)\/77)*sqrt(2)*wi(4, 2) + ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			14,
			13,
			"((1\/11 - I\/11)*wi(3, 2))\/sqrt(6) + ((7\/13 - (7*I)\/13)*wi(5, 2))\/sqrt(66) - (5\/143 - (5*I)\/143)*wi(7, 2) + (2\/11 + (2*I)\/11)*wr(3, 3) - ((20\/13 + (20*I)\/13)*wr(5, 3))\/sqrt(11) + (70\/429 + (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			14,
			14,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			14,
			15,
			"(1\/11 + I\/11)*sqrt(2\/7)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(2\/77)*wi(5, 2) - (20\/143 + (20*I)\/143)*sqrt(7\/3)*wi(7, 2) + (1\/21 - I\/21)*sqrt(10)*wr(1, 1) + (2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(3, 1) + (5\/91 - (5*I)\/91)*sqrt(2\/11)*wr(5, 1) - (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			14,
			16,
			"((10*I)\/21)*sqrt(2)*wi(2, 2) + ((12*I)\/77)*sqrt(6)*wi(4, 2) + ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			14,
			17,
			"(2\/11 - (2*I)\/11)*sqrt(10\/21)*wi(3, 2) + (8\/13 - (8*I)\/13)*sqrt(10\/231)*wi(5, 2) + (5\/143 - (5*I)\/143)*sqrt(35)*wi(7, 2) - (4\/21 + (4*I)\/21)*sqrt(2\/3)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(3\/7)*wr(3, 1) - (20\/91 + (20*I)\/91)*sqrt(30\/11)*wr(5, 1) - (70\/429 + (70*I)\/429)*sqrt(70\/3)*wr(7, 1)"
		],
		[
			14,
			18,
			"((-6*I)\/11)*wr(4, 3) + (3*sqrt(2)*wr(4, 4))\/11 + (((20*I)\/11)*wr(6, 3))\/sqrt(39) - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			14,
			19,
			"(-1\/11 - I\/11)*sqrt(2\/21)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(2\/231)*wi(5, 2) + (20\/429 + (20*I)\/429)*sqrt(7)*wi(7, 2) - ((8\/11 - (8*I)\/11)*wr(3, 3))\/sqrt(7) - ((10\/13 - (10*I)\/13)*wr(5, 3))\/sqrt(77) + (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			14,
			20,
			"((2\/11 - (2*I)\/11)*wi(3, 2))\/sqrt(3) + ((14\/13 - (14*I)\/13)*wi(5, 2))\/sqrt(33) - (10\/143 - (10*I)\/143)*sqrt(2)*wi(7, 2) - (5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 + (145*I)\/429)*wr(7, 3)"
		],
		[
			14,
			21,
			"((-3*I)\/143)*sqrt(2)*wr(4, 3) - (36*wr(4, 4))\/143 - ((2*I)\/11)*sqrt(6\/13)*wr(6, 3) + (8*sqrt(5\/13)*wr(6, 4))\/11 + (2*I)*sqrt(10\/143)*wr(6, 5) + ((5*I)\/13)*sqrt(3\/187)*wr(8, 3) - (14*sqrt(5\/187)*wr(8, 4))\/13 - (4*I)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			14,
			22,
			"((-1\/11 - I\/11)*wi(3, 2))\/sqrt(7) + ((2\/13 + (2*I)\/13)*wi(5, 2))\/sqrt(77) + (10\/143 + (10*I)\/143)*sqrt(14\/3)*wi(7, 2) - (1\/3 - I\/3)*sqrt(5)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 - (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 - (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			14,
			23,
			"(((10*I)\/11)*wi(2, 2))\/sqrt(21) + (((96*I)\/143)*wi(4, 2))\/sqrt(7) + ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) - ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			14,
			24,
			"(4\/11 - (4*I)\/11)*sqrt(2\/21)*wi(3, 2) + (16\/13 - (16*I)\/13)*sqrt(2\/231)*wi(5, 2) + (10\/143 - (10*I)\/143)*sqrt(7)*wi(7, 2) - (1\/3 + I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 + I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 + (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			14,
			25,
			"(-10*wr(2, 0))\/231 - ((5*I)\/77)*sqrt(6)*wr(2, 1) - (54*sqrt(5)*wr(4, 0))\/1001 - ((243*I)\/1001)*wr(4, 1) - (14*sqrt(5\/13)*wr(6, 0))\/33 - (I\/11)*sqrt(210\/13)*wr(6, 1) - (196*sqrt(5\/17)*wr(8, 0))\/143 - ((147*I)\/143)*sqrt(10\/17)*wr(8, 1)"
		],
		[
			14,
			26,
			"((1\/11 + I\/11)*wi(3, 2))\/sqrt(3) - ((2\/13 + (2*I)\/13)*wi(5, 2))\/sqrt(33) - (70\/429 + (70*I)\/429)*sqrt(2)*wi(7, 2) - (5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 - I)*sqrt(2\/11)*wr(5, 3) - (10\/33 - (10*I)\/33)*wr(7, 3)"
		],
		[
			14,
			27,
			"((40*I)\/231)*wi(2, 2) + ((114*I)\/1001)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) + ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			14,
			28,
			"(-6\/13 - (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 + (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			14,
			29,
			"((-12*I)\/143)*sqrt(2)*wr(4, 3) + (48*wr(4, 4))\/143 - ((2*I)\/11)*sqrt(2\/39)*wr(6, 3) + (4*sqrt(5\/13)*wr(6, 4))\/11 + ((20*I)\/13)*sqrt(3\/187)*wr(8, 3) - (42*sqrt(5\/187)*wr(8, 4))\/13 - (9*I)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			14,
			30,
			"((-6*I)\/143)*sqrt(5)*wr(4, 3) + (30*sqrt(10)*wr(4, 4))\/143 - ((4*I)\/11)*sqrt(15\/13)*wr(6, 3) + (7*sqrt(2\/13)*wr(6, 4))\/11 - ((2*I)*wr(6, 5))\/sqrt(143) + ((5*I)\/13)*sqrt(30\/187)*wr(8, 3) - (37*sqrt(2\/187)*wr(8, 4))\/13 + (2*I)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			14,
			31,
			"((-36\/17 - (36*I)\/17)*wi(7, 6))\/sqrt(65) + (2\/17 + (2*I)\/17)*sqrt(105\/247)*wi(9, 6) + (4\/13 - (4*I)\/13)*wr(5, 5) - (30\/221 - (30*I)\/221)*sqrt(10)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			14,
			32,
			"((-5*I)\/33)*sqrt(14)*wi(2, 2) - ((5*I)\/143)*sqrt(42)*wi(4, 2) - (((37*I)\/33)*wi(6, 2))\/sqrt(13) - ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			14,
			33,
			"(-15\/143 + (15*I)\/143)*sqrt(3\/2)*wi(3, 2) - (3\/13 - (3*I)\/13)*sqrt(3\/22)*wi(5, 2) - (333\/4862 - (333*I)\/4862)*wi(7, 2) + (15\/442 - (15*I)\/442)*sqrt(77\/19)*wi(9, 2) + (30\/143 + (30*I)\/143)*wr(3, 3) + ((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) + (555\/2431 + (555*I)\/2431)*sqrt(2)*wr(7, 3) - (70\/221 + (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			14,
			34,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 + ((10*I)\/33)*sqrt(5)*wr(2, 1) - (25*sqrt(6)*wr(4, 0))\/143 + ((5*I)\/143)*sqrt(30)*wr(4, 1) - (14*sqrt(2\/39)*wr(6, 0))\/11 + ((4*I)\/33)*sqrt(7\/13)*wr(6, 1) - (42*sqrt(6\/17)*wr(8, 0))\/143 + ((14*I)\/143)*sqrt(3\/17)*wr(8, 1)"
		],
		[
			14,
			35,
			"(80\/429 + (80*I)\/429)*wi(3, 2) + ((8\/39 + (8*I)\/39)*wi(5, 2))\/sqrt(11) + (84\/2431 + (84*I)\/2431)*sqrt(6)*wi(7, 2) + (10\/221 + (10*I)\/221)*sqrt(462\/19)*wi(9, 2) - (10\/429 - (10*I)\/429)*sqrt(10)*wr(3, 1) - (2\/39 - (2*I)\/39)*sqrt(7\/11)*wr(5, 1) + (240\/2431 - (240*I)\/2431)*wr(7, 1) + (140\/221 - (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			14,
			36,
			"((5*I)\/33)*sqrt(7)*wi(2, 2) - ((5*I)\/143)*sqrt(21)*wi(4, 2) - (I\/33)*sqrt(26)*wi(6, 2) - ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			14,
			37,
			"(5\/286 - (5*I)\/286)*sqrt(35)*wi(3, 2) - (1\/26 - I\/26)*sqrt(35\/11)*wi(5, 2) - (177\/2431 - (177*I)\/2431)*sqrt(21\/10)*wi(7, 2) - (21\/221 - (21*I)\/221)*sqrt(165\/38)*wi(9, 2) + (125\/429 + (125*I)\/429)*sqrt(2\/7)*wr(3, 1) + (14\/39 + (14*I)\/39)*sqrt(5\/11)*wr(5, 1) + (150\/2431 + (150*I)\/2431)*sqrt(35)*wr(7, 1) + (196\/221 + (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			14,
			38,
			"((36*I)\/143)*wr(4, 3) + (60*sqrt(2)*wr(4, 4))\/143 + ((2*I)\/11)*sqrt(3\/13)*wr(6, 3) + (5*sqrt(10\/13)*wr(6, 4))\/11 - ((30*I)\/13)*sqrt(6\/187)*wr(8, 3) + (19*sqrt(10\/187)*wr(8, 4))\/13 - (3*I)*sqrt(10\/2431)*wr(8, 5)"
		],
		[
			14,
			39,
			"(-40\/429 - (40*I)\/429)*sqrt(2)*wi(3, 2) - (4\/39 + (4*I)\/39)*sqrt(2\/11)*wi(5, 2) - (84\/2431 + (84*I)\/2431)*sqrt(3)*wi(7, 2) - (10\/221 + (10*I)\/221)*sqrt(231\/19)*wi(9, 2) - ((40\/143 - (40*I)\/143)*wr(3, 3))\/sqrt(3) - ((8\/13 - (8*I)\/13)*wr(5, 3))\/sqrt(33) - (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) - (210\/221 - (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			14,
			40,
			"I*sqrt(3\/13)*wi(6, 6) - I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			14,
			41,
			"(3\/34 - (3*I)\/34)*sqrt(11\/65)*wi(7, 6) - (3\/34 - (3*I)\/34)*sqrt(1155\/247)*wi(9, 6) - ((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(11) - (75\/221 + (75*I)\/221)*sqrt(10\/11)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			15,
			0,
			"I*sqrt(2\/3)*wi(4, 2)"
		],
		[
			15,
			1,
			"(1\/3 - I\/3)*sqrt(2\/7)*wi(3, 2) + (1\/3 - I\/3)*sqrt(7\/22)*wi(5, 2) + (1 + I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			15,
			2,
			"((2\/3 - (2*I)\/3)*wi(3, 2))\/sqrt(7) + (1\/3 - I\/3)*sqrt(7\/11)*wi(5, 2) + ((2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			15,
			3,
			"(-3*sqrt(2)*wr(2, 0))\/7 + ((2*I)\/7)*sqrt(3)*wr(2, 1) + (sqrt(10)*wr(4, 0))\/7 - (I\/7)*sqrt(2)*wr(4, 1)"
		],
		[
			15,
			4,
			"((-1\/2 - I\/2)*wi(3, 2))\/sqrt(21) + (1\/2 + I\/2)*sqrt(7\/33)*wi(5, 2) + (1\/3 - I\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 - (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			15,
			5,
			"((3*I)\/7)*wi(2, 2) - ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			15,
			6,
			"-1\/7*(sqrt(2)*wr(2, 0)) + (I*wr(2, 1))\/sqrt(3) - (8*sqrt(10)*wr(4, 0))\/77 + ((4*I)\/11)*sqrt(2)*wr(4, 1) + (5*sqrt(10\/13)*wr(6, 0))\/11 - ((5*I)\/11)*sqrt(35\/39)*wr(6, 1)"
		],
		[
			15,
			7,
			"(-1\/11 - I\/11)*sqrt(15\/7)*wi(3, 2) + (5\/13 + (5*I)\/13)*sqrt(15\/77)*wi(5, 2) - (1\/143 + I\/143)*sqrt(70)*wi(7, 2) - (1\/7 - I\/7)*sqrt(3)*wr(1, 1) + (2 - 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 - (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			15,
			8,
			"((-2*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((17*I)\/77)*sqrt(2)*wi(4, 2) - ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			15,
			9,
			"(1\/11 - I\/11)*sqrt(3\/14)*wi(3, 2) - (1\/13 - I\/13)*sqrt(6\/77)*wi(5, 2) - (10\/143 - (10*I)\/143)*sqrt(7)*wi(7, 2) - (1\/7 + I\/7)*sqrt(30)*wr(1, 1) - (1 + I)*sqrt(5\/21)*wr(3, 1) - (1\/7 + I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			15,
			10,
			"((-3*I)\/11)*sqrt(10\/7)*wr(4, 3) - (4*sqrt(5\/7)*wr(4, 4))\/11 + (I\/11)*sqrt(210\/13)*wr(6, 3) + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			15,
			11,
			"((4\/11 + (4*I)\/11)*wi(3, 2))\/sqrt(21) + ((16\/13 + (16*I)\/13)*wi(5, 2))\/sqrt(231) + (5\/143 + (5*I)\/143)*sqrt(14)*wi(7, 2) - (1 - I)*sqrt(2\/7)*wr(3, 3) - (1 - I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			15,
			12,
			"(1\/11 + I\/11)*sqrt(5\/14)*wi(3, 2) - (5\/13 + (5*I)\/13)*sqrt(5\/154)*wi(5, 2) + (1\/143 + I\/143)*sqrt(35\/3)*wi(7, 2) - (2\/21 - (2*I)\/21)*sqrt(2)*wr(1, 1) + ((2\/11 - (2*I)\/11)*wr(3, 1))\/sqrt(7) + (40\/91 - (40*I)\/91)*sqrt(10\/11)*wr(5, 1) - (14\/429 - (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			15,
			13,
			"(-1\/3*I)*sqrt(10\/7)*wi(2, 2) + ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			15,
			14,
			"(1\/11 - I\/11)*sqrt(2\/7)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(2\/77)*wi(5, 2) - (20\/143 - (20*I)\/143)*sqrt(7\/3)*wi(7, 2) + (1\/21 + I\/21)*sqrt(10)*wr(1, 1) + (2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(3, 1) + (5\/91 + (5*I)\/91)*sqrt(2\/11)*wr(5, 1) - (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			15,
			15,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			15,
			16,
			"(-2\/11 - (2*I)\/11)*sqrt(10\/21)*wi(3, 2) - (8\/13 + (8*I)\/13)*sqrt(10\/231)*wi(5, 2) - (5\/143 + (5*I)\/143)*sqrt(35)*wi(7, 2) + (4\/11 - (4*I)\/11)*sqrt(5\/7)*wr(3, 3) + (20\/13 - (20*I)\/13)*sqrt(5\/77)*wr(5, 3) + (14\/143 - (14*I)\/143)*sqrt(70)*wr(7, 3)"
		],
		[
			15,
			17,
			"((10*I)\/21)*sqrt(2)*wi(2, 2) + ((12*I)\/77)*sqrt(6)*wi(4, 2) + ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			15,
			18,
			"(10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(5, 5) - (14\/13 + (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			15,
			19,
			"((6*I)\/143)*sqrt(15\/7)*wr(4, 3) + (3*sqrt(30\/7)*wr(4, 4))\/11 + ((2*I)\/33)*sqrt(35\/13)*wr(6, 3) + (5*sqrt(14\/39)*wr(6, 4))\/11 + (2*I)*sqrt(7\/429)*wr(6, 5) + ((14*I)\/39)*sqrt(70\/187)*wr(8, 3) + (14*I)*sqrt(14\/7293)*wr(8, 5)"
		],
		[
			15,
			20,
			"((-8*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			15,
			21,
			"(-4\/143 + (4*I)\/143)*sqrt(5)*wi(3, 2) - (1\/13 - I\/13)*sqrt(5\/11)*wi(5, 2) + (27\/2431 - (27*I)\/2431)*sqrt(30)*wi(7, 2) - (7\/221 - (7*I)\/221)*sqrt(105\/418)*wi(9, 2) - (1\/11 + I\/11)*sqrt(30)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 + (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			15,
			22,
			"(3*sqrt(10)*wr(2, 0))\/77 - ((9*I)\/77)*sqrt(15)*wr(2, 1) + (180*sqrt(2)*wr(4, 0))\/1001 - ((162*I)\/1001)*sqrt(10)*wr(4, 1) + (7*sqrt(2\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (196*sqrt(2\/17)*wr(8, 0))\/143 + (((294*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			15,
			23,
			"(-2\/143 - (2*I)\/143)*sqrt(5)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(5\/11)*wi(5, 2) - (163\/2431 + (163*I)\/2431)*sqrt(10\/3)*wi(7, 2) + (21\/221 + (21*I)\/221)*sqrt(210\/209)*wi(9, 2) - (1\/3 - I\/3)*sqrt(7)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 - I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 - (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			15,
			24,
			"((-10*I)\/231)*sqrt(10)*wi(2, 2) + ((3*I)\/1001)*sqrt(30)*wi(4, 2) + ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) + ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			15,
			25,
			"(-20\/143 + (20*I)\/143)*sqrt(10\/7)*wi(3, 2) - (1\/13 - I\/13)*sqrt(35\/22)*wi(5, 2) - (10\/2431 - (10*I)\/2431)*sqrt(35\/3)*wi(7, 2) + (147\/221 - (147*I)\/221)*sqrt(15\/209)*wi(9, 2) - (1\/3 + I\/3)*sqrt(2)*wr(1, 1) + (1\/11 + I\/11)*sqrt(7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 + (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			15,
			26,
			"((-3*I)\/143)*sqrt(30)*wr(4, 3) - (12*sqrt(15)*wr(4, 4))\/143 - ((7*I)\/33)*sqrt(10\/13)*wr(6, 3) - (2*sqrt(13\/3)*wr(6, 4))\/11 + (2*I)*sqrt(2\/429)*wr(6, 5) - ((98*I)\/39)*sqrt(5\/187)*wr(8, 3) - (84*sqrt(3\/187)*wr(8, 4))\/13 + ((28*I)*wr(8, 5))\/sqrt(7293)"
		],
		[
			15,
			27,
			"(-25\/143 - (25*I)\/143)*sqrt(5\/21)*wi(3, 2) - (1\/13 + I\/13)*sqrt(35\/33)*wi(5, 2) - (25\/2431 + (25*I)\/2431)*sqrt(70)*wi(7, 2) - (147\/221 + (147*I)\/221)*sqrt(10\/209)*wi(9, 2) - (5\/11 - (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 - (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			15,
			28,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) + (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			15,
			29,
			"(3\/17 - (3*I)\/17)*sqrt(30\/143)*wi(7, 6) + (63\/17 - (63*I)\/17)*sqrt(35\/5434)*wi(9, 6) - (10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 + I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			15,
			30,
			"(-20\/143 + (20*I)\/143)*sqrt(2)*wi(3, 2) - (5\/13 - (5*I)\/13)*sqrt(2\/11)*wi(5, 2) + (270\/2431 - (270*I)\/2431)*sqrt(3)*wi(7, 2) - (35\/221 - (35*I)\/221)*sqrt(21\/209)*wi(9, 2) - (20\/143 + (20*I)\/143)*sqrt(3)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (400\/2431 + (400*I)\/2431)*sqrt(6)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			15,
			31,
			"((2*I)\/13)*sqrt(3\/11)*wr(4, 3) + (10*sqrt(6\/11)*wr(4, 4))\/13 + (((24*I)\/17)*wr(6, 3))\/sqrt(143) - sqrt(30\/143)*wr(6, 4) + ((6*I)\/17)*sqrt(15\/13)*wr(6, 5) - ((69*I)\/247)*sqrt(2\/17)*wr(8, 3) + (sqrt(30\/17)*wr(8, 4))\/13 - ((12*I)\/19)*sqrt(30\/221)*wr(8, 5) + ((14*I)\/323)*sqrt(3\/13)*wr(10, 3) + ((14*I)\/323)*sqrt(15\/13)*wr(10, 5)"
		],
		[
			15,
			32,
			"(1\/143 + I\/143)*sqrt(15\/2)*wi(3, 2) + (1\/13 + I\/13)*sqrt(15\/22)*wi(5, 2) + (163\/4862 + (163*I)\/4862)*sqrt(5)*wi(7, 2) - (63\/442 + (63*I)\/442)*sqrt(35\/209)*wi(9, 2) - ((10\/143 - (10*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (163\/2431 - (163*I)\/2431)*sqrt(30)*wr(7, 1) + (42\/221 - (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			15,
			33,
			"(-1\/11*I)*sqrt(70)*wi(2, 2) - ((5*I)\/143)*sqrt(210)*wi(4, 2) - ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) + ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			15,
			34,
			"(-40\/143 + (40*I)\/143)*sqrt(3\/7)*wi(3, 2) - (1\/13 - I\/13)*sqrt(21\/11)*wi(5, 2) - (10\/2431 - (10*I)\/2431)*sqrt(14)*wi(7, 2) + (441\/221 - (441*I)\/221)*sqrt(2\/209)*wi(9, 2) - (40\/143 + (40*I)\/143)*sqrt(10\/21)*wr(3, 1) - ((14\/13 + (14*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/2431 + (20*I)\/2431)*sqrt(21)*wr(7, 1) + ((588\/221 + (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			15,
			35,
			"-1\/11*(sqrt(70)*wr(2, 0)) - ((2*I)\/11)*sqrt(35\/3)*wr(2, 1) - (5*sqrt(14)*wr(4, 0))\/143 - (I\/143)*sqrt(70)*wr(4, 1) + (2*sqrt(14\/13)*wr(6, 0))\/11 + (((4*I)\/11)*wr(6, 1))\/sqrt(39) + (54*sqrt(14\/17)*wr(8, 0))\/143 + ((18*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			15,
			36,
			"(25\/286 + (25*I)\/286)*sqrt(5\/3)*wi(3, 2) + (7\/26 + (7*I)\/26)*sqrt(5\/33)*wi(5, 2) + (175\/2431 + (175*I)\/2431)*sqrt(5\/2)*wi(7, 2) + (147\/221 + (147*I)\/221)*sqrt(35\/418)*wi(9, 2) + (5\/143 - (5*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (354\/2431 - (354*I)\/2431)*sqrt(5)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			15,
			37,
			"(((5*I)\/11)*wi(2, 2))\/sqrt(3) - ((5*I)\/11)*wi(4, 2) - ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) - ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			15,
			38,
			"(2\/17 - (2*I)\/17)*sqrt(15\/143)*wi(7, 6) + (21\/17 - (21*I)\/17)*sqrt(35\/2717)*wi(9, 6) + (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (4\/221 + (4*I)\/221)*sqrt(330)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			15,
			39,
			"((-12*I)\/143)*sqrt(5)*wr(4, 3) + (20*sqrt(10)*wr(4, 4))\/143 - ((2*I)\/187)*sqrt(195)*wr(6, 3) + (sqrt(2\/13)*wr(6, 4))\/11 - (((72*I)\/17)*wr(6, 5))\/sqrt(143) - ((96*I)\/247)*sqrt(30\/187)*wr(8, 3) - (3*sqrt(2\/187)*wr(8, 4))\/13 - ((243*I)\/19)*sqrt(2\/2431)*wr(8, 5) - ((42*I)\/323)*sqrt(55\/13)*wr(10, 3) - ((210*I)\/323)*sqrt(11\/13)*wr(10, 5)"
		],
		[
			15,
			40,
			"(-15\/34 - (15*I)\/34)*sqrt(3\/13)*wi(7, 6) + (21\/34 + (21*I)\/34)*sqrt(7\/247)*wi(9, 6) + (5\/17 - (5*I)\/17)*sqrt(42\/13)*wr(7, 7) - (28\/17 - (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			15,
			41,
			"(3*I)*sqrt(5\/143)*wi(6, 6) + (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			16,
			0,
			"((1 + I)*wi(3, 2))\/sqrt(14) + (1 - I)*sqrt(5\/7)*wr(3, 1)"
		],
		[
			16,
			1,
			"(-I)*sqrt(2\/3)*wi(4, 2)"
		],
		[
			16,
			2,
			"((-3*I)\/7)*wi(2, 2) + ((I\/7)*wi(4, 2))\/sqrt(3)"
		],
		[
			16,
			3,
			"((1\/2 - I\/2)*wi(3, 2))\/sqrt(21) + ((5\/2 - (5*I)\/2)*wi(5, 2))\/sqrt(231) + (1\/3 + I\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			16,
			4,
			"(-3*sqrt(2)*wr(2, 0))\/7 - ((2*I)\/7)*sqrt(3)*wr(2, 1) + (sqrt(10)*wr(4, 0))\/7 + (I\/7)*sqrt(2)*wr(4, 1)"
		],
		[
			16,
			5,
			"((1 + I)*wi(5, 2))\/sqrt(77) + ((2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			16,
			6,
			"((1 - I)*wi(3, 2))\/sqrt(21) + ((5 - 5*I)*wi(5, 2))\/sqrt(231) - (1 + I)*sqrt(2\/7)*wr(3, 3) - (1 + I)*sqrt(2\/77)*wr(5, 3)"
		],
		[
			16,
			7,
			"(-1\/11*I)*sqrt(10\/7)*wr(4, 3) - (4*sqrt(5\/7)*wr(4, 4))\/11 - ((5*I)\/11)*sqrt(30\/91)*wr(6, 3) + (10*sqrt(7\/13)*wr(6, 4))\/11 + (10*I)*sqrt(2\/1001)*wr(6, 5)"
		],
		[
			16,
			8,
			"(-1 - I)*sqrt(3\/154)*wi(5, 2) - (1\/7 - I\/7)*sqrt(30)*wr(1, 1) - (1 - I)*sqrt(5\/21)*wr(3, 1) - (1\/7 - I\/7)*sqrt(22\/3)*wr(5, 1)"
		],
		[
			16,
			9,
			"((2*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((17*I)\/77)*sqrt(2)*wi(4, 2) + ((20*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			16,
			10,
			"(-1\/7 - I\/7)*sqrt(3)*wr(1, 1) + (2 + 2*I)*sqrt(2\/21)*wr(3, 1) - (5\/7 + (5*I)\/7)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			16,
			11,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (I*wr(2, 1))\/sqrt(3) - (8*sqrt(10)*wr(4, 0))\/77 - ((4*I)\/11)*sqrt(2)*wr(4, 1) + (5*sqrt(10\/13)*wr(6, 0))\/11 + ((5*I)\/11)*sqrt(35\/39)*wr(6, 1)"
		],
		[
			16,
			12,
			"((-2*I)\/11)*sqrt(15\/7)*wr(4, 3) + (3*sqrt(30\/7)*wr(4, 4))\/11 - ((30*I)\/11)*sqrt(5\/91)*wr(6, 3) + (5*sqrt(14\/39)*wr(6, 4))\/11 - ((10*I)*wr(6, 5))\/sqrt(3003)"
		],
		[
			16,
			13,
			"(-2 - 2*I)*sqrt(5\/429)*wi(7, 6) + (10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(5, 5) - (14\/13 - (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			16,
			14,
			"((-10*I)\/21)*sqrt(2)*wi(2, 2) - ((12*I)\/77)*sqrt(6)*wi(4, 2) - ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			16,
			15,
			"(-2\/11 + (2*I)\/11)*sqrt(10\/21)*wi(3, 2) - (8\/13 - (8*I)\/13)*sqrt(10\/231)*wi(5, 2) - (5\/143 - (5*I)\/143)*sqrt(35)*wi(7, 2) + (4\/11 + (4*I)\/11)*sqrt(5\/7)*wr(3, 3) + (20\/13 + (20*I)\/13)*sqrt(5\/77)*wr(5, 3) + (14\/143 + (14*I)\/143)*sqrt(70)*wr(7, 3)"
		],
		[
			16,
			16,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			16,
			17,
			"(1\/33 + I\/33)*sqrt(14)*wi(3, 2) + (10\/39 + (10*I)\/39)*sqrt(2\/77)*wi(5, 2) - (10\/143 + (10*I)\/143)*sqrt(7\/3)*wi(7, 2) + (1\/21 - I\/21)*sqrt(10)*wr(1, 1) + (2\/11 - (2*I)\/11)*sqrt(5\/7)*wr(3, 1) + (5\/91 - (5*I)\/91)*sqrt(2\/11)*wr(5, 1) - (70\/429 - (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			16,
			18,
			"(I\/3)*sqrt(10\/7)*wi(2, 2) - ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			16,
			19,
			"(-1\/33 + I\/33)*sqrt(35\/2)*wi(3, 2) - (7\/39 - (7*I)\/39)*sqrt(35\/22)*wi(5, 2) + (5\/143 - (5*I)\/143)*sqrt(35\/3)*wi(7, 2) - (2\/21 + (2*I)\/21)*sqrt(2)*wr(1, 1) + ((2\/11 + (2*I)\/11)*wr(3, 1))\/sqrt(7) + (40\/91 + (40*I)\/91)*sqrt(10\/11)*wr(5, 1) - (14\/429 + (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			16,
			20,
			"(1 + I)*sqrt(5\/858)*wi(7, 6) - (10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 - I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			16,
			21,
			"(4*I)*sqrt(2\/143)*wi(6, 6) - (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			16,
			22,
			"(-4\/11 + (4*I)\/11)*sqrt(5\/21)*wi(3, 2) - (16\/13 - (16*I)\/13)*sqrt(5\/231)*wi(5, 2) - (5\/143 - (5*I)\/143)*sqrt(70)*wi(7, 2) - (5\/11 + (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 + (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			16,
			23,
			"((7*I)\/143)*sqrt(30)*wr(4, 3) - (12*sqrt(15)*wr(4, 4))\/143 + ((3*I)\/11)*sqrt(10\/13)*wr(6, 3) - (2*sqrt(13\/3)*wr(6, 4))\/11 - (4*I)*sqrt(2\/429)*wr(6, 5) + ((30*I)\/13)*sqrt(5\/187)*wr(8, 3) - (84*sqrt(3\/187)*wr(8, 4))\/13 - (12*I)*sqrt(3\/2431)*wr(8, 5)"
		],
		[
			16,
			24,
			"(-1\/33 - I\/33)*sqrt(35\/2)*wi(3, 2) - (5\/39 + (5*I)\/39)*sqrt(10\/77)*wi(5, 2) + (5\/143 + (5*I)\/143)*sqrt(35\/3)*wi(7, 2) - (1\/3 - I\/3)*sqrt(2)*wr(1, 1) + (1\/11 - I\/11)*sqrt(7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 - (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			16,
			25,
			"((10*I)\/231)*sqrt(10)*wi(2, 2) - ((3*I)\/1001)*sqrt(30)*wi(4, 2) - ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) - ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			16,
			26,
			"(-1\/33 + I\/33)*sqrt(5)*wi(3, 2) - (7\/39 - (7*I)\/39)*sqrt(5\/11)*wi(5, 2) + (5\/143 - (5*I)\/143)*sqrt(10\/3)*wi(7, 2) - (1\/3 + I\/3)*sqrt(7)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 + I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 + (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			16,
			27,
			"(3*sqrt(10)*wr(2, 0))\/77 + ((9*I)\/77)*sqrt(15)*wr(2, 1) + (180*sqrt(2)*wr(4, 0))\/1001 + ((162*I)\/1001)*sqrt(10)*wr(4, 1) + (7*sqrt(2\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (196*sqrt(2\/17)*wr(8, 0))\/143 - (((294*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			16,
			28,
			"(-1\/11 - I\/11)*sqrt(5)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(5\/11)*wi(5, 2) - (1\/143 + I\/143)*sqrt(15\/2)*wi(7, 2) - (1\/11 - I\/11)*sqrt(30)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 - (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			16,
			29,
			"((8*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			16,
			30,
			"(-3*I)*sqrt(5\/143)*wi(6, 6) - (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			16,
			31,
			"(-1\/34 + I\/34)*sqrt(3\/13)*wi(7, 6) + (15\/34 - (15*I)\/34)*sqrt(7\/247)*wi(9, 6) + (5\/17 + (5*I)\/17)*sqrt(42\/13)*wr(7, 7) - (28\/17 + (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			16,
			32,
			"((28*I)\/143)*sqrt(5)*wr(4, 3) + (20*sqrt(10)*wr(4, 4))\/143 + ((4*I)\/11)*sqrt(15\/13)*wr(6, 3) + (sqrt(2\/13)*wr(6, 4))\/11 + ((2*I)*wr(6, 5))\/sqrt(143) + ((20*I)\/13)*sqrt(30\/187)*wr(8, 3) - (3*sqrt(2\/187)*wr(8, 4))\/13 + (9*I)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			16,
			33,
			"(8\/17 + (8*I)\/17)*sqrt(15\/143)*wi(7, 6) + (3\/17 + (3*I)\/17)*sqrt(385\/247)*wi(9, 6) + (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (4\/221 - (4*I)\/221)*sqrt(330)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			16,
			34,
			"(((-5*I)\/11)*wi(2, 2))\/sqrt(3) + ((5*I)\/11)*wi(4, 2) + ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) + ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			16,
			35,
			"(-25\/286 + (25*I)\/286)*sqrt(5\/3)*wi(3, 2) + (5\/26 - (5*I)\/26)*sqrt(5\/33)*wi(5, 2) + (177\/2431 - (177*I)\/2431)*sqrt(5\/2)*wi(7, 2) + (15\/221 - (15*I)\/221)*sqrt(385\/38)*wi(9, 2) + (5\/143 + (5*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (354\/2431 + (354*I)\/2431)*sqrt(5)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			16,
			36,
			"-1\/11*(sqrt(70)*wr(2, 0)) + ((2*I)\/11)*sqrt(35\/3)*wr(2, 1) - (5*sqrt(14)*wr(4, 0))\/143 + (I\/143)*sqrt(70)*wr(4, 1) + (2*sqrt(14\/13)*wr(6, 0))\/11 - (((4*I)\/11)*wr(6, 1))\/sqrt(39) + (54*sqrt(14\/17)*wr(8, 0))\/143 - ((18*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			16,
			37,
			"(10\/143 + (10*I)\/143)*sqrt(3\/7)*wi(3, 2) - (1\/13 + I\/13)*sqrt(21\/11)*wi(5, 2) - (36\/2431 + (36*I)\/2431)*sqrt(14)*wi(7, 2) + (21\/221 + (21*I)\/221)*sqrt(22\/19)*wi(9, 2) - (40\/143 - (40*I)\/143)*sqrt(10\/21)*wr(3, 1) - ((14\/13 - (14*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/2431 - (20*I)\/2431)*sqrt(21)*wr(7, 1) + ((588\/221 - (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			16,
			38,
			"(I\/11)*sqrt(70)*wi(2, 2) + ((5*I)\/143)*sqrt(210)*wi(4, 2) + ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) - ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			16,
			39,
			"(15\/143 - (15*I)\/143)*sqrt(15\/2)*wi(3, 2) + (3\/13 - (3*I)\/13)*sqrt(15\/22)*wi(5, 2) + (333\/4862 - (333*I)\/4862)*sqrt(5)*wi(7, 2) - (15\/442 - (15*I)\/442)*sqrt(385\/19)*wi(9, 2) - ((10\/143 + (10*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (163\/2431 + (163*I)\/2431)*sqrt(30)*wr(7, 1) + (42\/221 + (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			16,
			40,
			"((-10*I)\/13)*sqrt(3\/11)*wr(4, 3) + (10*sqrt(6\/11)*wr(4, 4))\/13 + ((2*I)*wr(6, 3))\/sqrt(143) - sqrt(30\/143)*wr(6, 4) - (I\/13)*sqrt(2\/17)*wr(8, 3) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			16,
			41,
			"(-10\/143 - (10*I)\/143)*sqrt(2)*wi(3, 2) - (1\/13 + I\/13)*sqrt(2\/11)*wi(5, 2) + (80\/2431 + (80*I)\/2431)*sqrt(3)*wi(7, 2) - (1\/221 + I\/221)*sqrt(231\/19)*wi(9, 2) - (20\/143 - (20*I)\/143)*sqrt(3)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (400\/2431 - (400*I)\/2431)*sqrt(6)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			17,
			0,
			"(-2*wr(4, 0))\/3 + (I\/3)*sqrt(5)*wr(4, 1)"
		],
		[
			17,
			1,
			"(-1\/3 - I\/3)*sqrt(5\/42)*wi(3, 2) + (1\/3 + I\/3)*sqrt(35\/66)*wi(5, 2) + (1 - I)*sqrt(3\/7)*wr(3, 1)"
		],
		[
			17,
			2,
			"(1\/6 + I\/6)*sqrt(5\/21)*wi(3, 2) - (1\/6 + I\/6)*sqrt(35\/33)*wi(5, 2) + (1 - I)*sqrt(2\/21)*wr(3, 1) + (2 - 2*I)*sqrt(5\/33)*wr(5, 1)"
		],
		[
			17,
			3,
			"(((-3*I)\/7)*wi(2, 2))\/sqrt(5) + (I\/7)*sqrt(15)*wi(4, 2)"
		],
		[
			17,
			4,
			"(-2\/3 - (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (2\/3 + (2*I)\/3)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			17,
			5,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 + ((6*I)\/7)*sqrt(3\/5)*wr(2, 1) - (5*sqrt(2)*wr(4, 0))\/21 + (I\/21)*sqrt(10)*wr(4, 1)"
		],
		[
			17,
			6,
			"(((-8*I)\/21)*wi(2, 2))\/sqrt(5) + ((2*I)\/77)*sqrt(15)*wi(4, 2) + ((10*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			17,
			7,
			"(-1\/33 + I\/33)*sqrt(7)*wi(3, 2) - ((10\/39 - (10*I)\/39)*wi(5, 2))\/sqrt(77) + (5\/143 - (5*I)\/143)*sqrt(14\/3)*wi(7, 2) - (1 + I)*sqrt(2\/21)*wr(3, 3) + (5 + 5*I)*sqrt(2\/231)*wr(5, 3)"
		],
		[
			17,
			8,
			"(2*wr(2, 0))\/(7*sqrt(15)) - (I\/3)*sqrt(2\/5)*wr(2, 1) + (10*sqrt(3)*wr(4, 0))\/77 - (I\/11)*sqrt(15)*wr(4, 1) + (50*wr(6, 0))\/(11*sqrt(39)) - ((25*I)\/33)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			17,
			9,
			"(-4\/33 - (4*I)\/33)*sqrt(10\/7)*wi(3, 2) - (16\/39 + (16*I)\/39)*sqrt(10\/77)*wi(5, 2) - (10\/143 + (10*I)\/143)*sqrt(35\/3)*wi(7, 2) - (3\/7 - (3*I)\/7)*sqrt(2)*wr(1, 1) - ((1\/3 - I\/3)*wr(3, 1))\/sqrt(7) - (1\/21 - I\/21)*sqrt(10\/11)*wr(5, 1)"
		],
		[
			17,
			10,
			"((-2*I)\/21)*wi(2, 2) + ((20*I)\/77)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			17,
			11,
			"(1\/33 - I\/33)*sqrt(35)*wi(3, 2) + (10\/39 - (10*I)\/39)*sqrt(5\/77)*wi(5, 2) - (5\/143 - (5*I)\/143)*sqrt(70\/3)*wi(7, 2) - (3\/7 + (3*I)\/7)*wr(1, 1) + (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 1) + (13\/21 + (13*I)\/21)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			17,
			12,
			"(-1\/11 + I\/11)*sqrt(14\/3)*wi(3, 2) - (10\/13 - (10*I)\/13)*sqrt(2\/231)*wi(5, 2) + (10\/143 - (10*I)\/143)*sqrt(7)*wi(7, 2) - ((8\/11 + (8*I)\/11)*wr(3, 3))\/sqrt(7) - ((10\/13 + (10*I)\/13)*wr(5, 3))\/sqrt(77) + (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			17,
			13,
			"((18*I)\/143)*wr(4, 3) + (3*sqrt(2)*wr(4, 4))\/11 + (((20*I)\/33)*wr(6, 3))\/sqrt(39) - (5*sqrt(10\/13)*wr(6, 4))\/11 + ((8*I)\/3)*sqrt(5\/143)*wr(6, 5) - ((70*I)\/39)*sqrt(2\/561)*wr(8, 3) - ((14*I)\/3)*sqrt(10\/2431)*wr(8, 5)"
		],
		[
			17,
			14,
			"(2\/11 + (2*I)\/11)*sqrt(10\/21)*wi(3, 2) + (8\/13 + (8*I)\/13)*sqrt(10\/231)*wi(5, 2) + (5\/143 + (5*I)\/143)*sqrt(35)*wi(7, 2) - (4\/21 - (4*I)\/21)*sqrt(2\/3)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(3\/7)*wr(3, 1) - (20\/91 - (20*I)\/91)*sqrt(30\/11)*wr(5, 1) - (70\/429 - (70*I)\/429)*sqrt(70\/3)*wr(7, 1)"
		],
		[
			17,
			15,
			"((-10*I)\/21)*sqrt(2)*wi(2, 2) - ((12*I)\/77)*sqrt(6)*wi(4, 2) - ((10*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			17,
			16,
			"(1\/33 - I\/33)*sqrt(14)*wi(3, 2) + (10\/39 - (10*I)\/39)*sqrt(2\/77)*wi(5, 2) - (10\/143 - (10*I)\/143)*sqrt(7\/3)*wi(7, 2) + (1\/21 + I\/21)*sqrt(10)*wr(1, 1) + (2\/11 + (2*I)\/11)*sqrt(5\/7)*wr(3, 1) + (5\/91 + (5*I)\/91)*sqrt(2\/11)*wr(5, 1) - (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 1)"
		],
		[
			17,
			17,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			17,
			18,
			"((-5\/11 - (5*I)\/11)*wi(3, 2))\/sqrt(6) + ((25\/13 + (25*I)\/13)*wi(5, 2))\/sqrt(66) - (35\/429 + (35*I)\/429)*wi(7, 2) + (2\/11 - (2*I)\/11)*wr(3, 3) - ((20\/13 - (20*I)\/13)*wr(5, 3))\/sqrt(11) + (70\/429 - (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			17,
			19,
			"((5*I)\/7)*sqrt(2\/3)*wi(2, 2) - ((3*I)\/77)*sqrt(2)*wi(4, 2) - ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			17,
			20,
			"((36*I)\/143)*sqrt(2)*wr(4, 3) + (48*wr(4, 4))\/143 + ((40*I)\/33)*sqrt(2\/39)*wr(6, 3) + (4*sqrt(5\/13)*wr(6, 4))\/11 - ((2*I)\/3)*sqrt(10\/143)*wr(6, 5) - (((280*I)\/39)*wr(8, 3))\/sqrt(561) - (42*sqrt(5\/187)*wr(8, 4))\/13 + ((7*I)\/3)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			17,
			21,
			"((-75\/17 - (75*I)\/17)*wi(7, 6))\/sqrt(286) + (35\/17 + (35*I)\/17)*sqrt(21\/5434)*wi(9, 6) - (6\/13 - (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 - (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			17,
			22,
			"((-40*I)\/231)*wi(2, 2) - ((114*I)\/1001)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) - ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			17,
			23,
			"((10\/143 - (10*I)\/143)*wi(3, 2))\/sqrt(3) + ((1\/13 - I\/13)*wi(5, 2))\/sqrt(33) - (40\/2431 - (40*I)\/2431)*sqrt(2)*wi(7, 2) - (105\/221 - (105*I)\/221)*sqrt(14\/209)*wi(9, 2) - (5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 + I)*sqrt(2\/11)*wr(5, 3) - (10\/33 + (10*I)\/33)*wr(7, 3)"
		],
		[
			17,
			24,
			"(-10*wr(2, 0))\/231 + ((5*I)\/77)*sqrt(6)*wr(2, 1) - (54*sqrt(5)*wr(4, 0))\/1001 + ((243*I)\/1001)*wr(4, 1) - (14*sqrt(5\/13)*wr(6, 0))\/33 + (I\/11)*sqrt(210\/13)*wr(6, 1) - (196*sqrt(5\/17)*wr(8, 0))\/143 + ((147*I)\/143)*sqrt(10\/17)*wr(8, 1)"
		],
		[
			17,
			25,
			"((125\/143 + (125*I)\/143)*wi(3, 2))\/sqrt(42) + (5\/13 + (5*I)\/13)*sqrt(7\/66)*wi(5, 2) + (125\/2431 + (125*I)\/2431)*sqrt(7)*wi(7, 2) + ((735\/221 + (735*I)\/221)*wi(9, 2))\/sqrt(209) - (1\/3 - I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 - I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 - (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			17,
			26,
			"(((-10*I)\/11)*wi(2, 2))\/sqrt(21) - (((96*I)\/143)*wi(4, 2))\/sqrt(7) - ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) + ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			17,
			27,
			"(-10\/429 + (10*I)\/429)*sqrt(7)*wi(3, 2) - (1\/39 - I\/39)*sqrt(7\/11)*wi(5, 2) + (40\/2431 - (40*I)\/2431)*sqrt(14\/3)*wi(7, 2) + (245\/221 - (245*I)\/221)*sqrt(6\/209)*wi(9, 2) - (1\/3 + I\/3)*sqrt(5)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 + (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 + (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			17,
			28,
			"((-45*I)\/143)*sqrt(2)*wr(4, 3) - (36*wr(4, 4))\/143 + ((20*I)\/11)*sqrt(2\/39)*wr(6, 3) + (8*sqrt(5\/13)*wr(6, 4))\/11 - (((35*I)\/13)*wr(8, 3))\/sqrt(561) - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			17,
			29,
			"((5\/143 + (5*I)\/143)*wi(3, 2))\/sqrt(3) + ((5\/13 + (5*I)\/13)*wi(5, 2))\/sqrt(33) + ((815\/7293 + (815*I)\/7293)*wi(7, 2))\/sqrt(2) - (105\/221 + (105*I)\/221)*sqrt(7\/418)*wi(9, 2) - (5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 - (145*I)\/429)*wr(7, 3)"
		],
		[
			17,
			30,
			"(15\/34 + (15*I)\/34)*sqrt(5\/143)*wi(7, 6) - (7\/34 + (7*I)\/34)*sqrt(105\/2717)*wi(9, 6) - ((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(11) - (75\/221 - (75*I)\/221)*sqrt(10\/11)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			17,
			31,
			"(-I)*sqrt(3\/13)*wi(6, 6) + I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			17,
			32,
			"(20\/429 - (20*I)\/429)*sqrt(2)*wi(3, 2) + (2\/39 - (2*I)\/39)*sqrt(2\/11)*wi(5, 2) - ((160\/2431 - (160*I)\/2431)*wi(7, 2))\/sqrt(3) - (140\/221 - (140*I)\/221)*sqrt(21\/209)*wi(9, 2) - ((40\/143 + (40*I)\/143)*wr(3, 3))\/sqrt(3) - ((8\/13 + (8*I)\/13)*wr(5, 3))\/sqrt(33) - (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) - (210\/221 + (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			17,
			33,
			"((-20*I)\/143)*wr(4, 3) + (60*sqrt(2)*wr(4, 4))\/143 - ((36*I)\/187)*sqrt(3\/13)*wr(6, 3) + (5*sqrt(10\/13)*wr(6, 4))\/11 - ((10*I)\/17)*sqrt(5\/143)*wr(6, 5) - ((30*I)\/247)*sqrt(6\/187)*wr(8, 3) + (19*sqrt(10\/187)*wr(8, 4))\/13 + ((5*I)\/19)*sqrt(10\/2431)*wr(8, 5) + ((70*I)\/323)*sqrt(11\/13)*wr(10, 3) + ((70*I)\/323)*sqrt(55\/13)*wr(10, 5)"
		],
		[
			17,
			34,
			"(-125\/858 - (125*I)\/858)*sqrt(5\/7)*wi(3, 2) - (5\/78 + (5*I)\/78)*sqrt(35\/11)*wi(5, 2) - (125\/2431 + (125*I)\/2431)*sqrt(35\/6)*wi(7, 2) - (245\/221 + (245*I)\/221)*sqrt(15\/418)*wi(9, 2) + (125\/429 - (125*I)\/429)*sqrt(2\/7)*wr(3, 1) + (14\/39 - (14*I)\/39)*sqrt(5\/11)*wr(5, 1) + (150\/2431 - (150*I)\/2431)*sqrt(35)*wr(7, 1) + (196\/221 - (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			17,
			35,
			"((-5*I)\/33)*sqrt(7)*wi(2, 2) + ((5*I)\/143)*sqrt(21)*wi(4, 2) + (I\/33)*sqrt(26)*wi(6, 2) + ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			17,
			36,
			"(-20\/429 + (20*I)\/429)*wi(3, 2) - ((2\/39 - (2*I)\/39)*wi(5, 2))\/sqrt(11) + (80\/2431 - (80*I)\/2431)*sqrt(2\/3)*wi(7, 2) + (70\/221 - (70*I)\/221)*sqrt(42\/209)*wi(9, 2) - (10\/429 + (10*I)\/429)*sqrt(10)*wr(3, 1) - (2\/39 + (2*I)\/39)*sqrt(7\/11)*wr(5, 1) + (240\/2431 + (240*I)\/2431)*wr(7, 1) + (140\/221 + (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			17,
			37,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - ((10*I)\/33)*sqrt(5)*wr(2, 1) - (25*sqrt(6)*wr(4, 0))\/143 - ((5*I)\/143)*sqrt(30)*wr(4, 1) - (14*sqrt(2\/39)*wr(6, 0))\/11 - ((4*I)\/33)*sqrt(7\/13)*wr(6, 1) - (42*sqrt(6\/17)*wr(8, 0))\/143 - ((14*I)\/143)*sqrt(3\/17)*wr(8, 1)"
		],
		[
			17,
			38,
			"(-5\/143 - (5*I)\/143)*sqrt(3\/2)*wi(3, 2) - (5\/13 + (5*I)\/13)*sqrt(3\/22)*wi(5, 2) - (815\/4862 + (815*I)\/4862)*wi(7, 2) + (315\/442 + (315*I)\/442)*sqrt(7\/209)*wi(9, 2) + (30\/143 - (30*I)\/143)*wr(3, 3) + ((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) + (555\/2431 - (555*I)\/2431)*sqrt(2)*wr(7, 3) - (70\/221 - (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			17,
			39,
			"((5*I)\/33)*sqrt(14)*wi(2, 2) + ((5*I)\/143)*sqrt(42)*wi(4, 2) + (((37*I)\/33)*wi(6, 2))\/sqrt(13) + ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			17,
			40,
			"(4\/13 + (4*I)\/13)*wr(5, 5) - (30\/221 + (30*I)\/221)*sqrt(10)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			17,
			41,
			"((-2*I)\/143)*sqrt(5)*wr(4, 3) + (30*sqrt(10)*wr(4, 4))\/143 + ((14*I)\/187)*sqrt(15\/13)*wr(6, 3) + (7*sqrt(2\/13)*wr(6, 4))\/11 + ((4*I)\/17)*sqrt(11\/13)*wr(6, 5) + ((101*I)\/247)*sqrt(30\/187)*wr(8, 3) - (37*sqrt(2\/187)*wr(8, 4))\/13 + ((22*I)\/19)*sqrt(22\/221)*wr(8, 5) - ((14*I)\/323)*sqrt(55\/13)*wr(10, 3) - ((70*I)\/323)*sqrt(11\/13)*wr(10, 5)"
		],
		[
			18,
			0,
			"(-1 - I)*wr(3, 3)"
		],
		[
			18,
			1,
			"(I\/3)*wr(4, 3) - (2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			18,
			2,
			"(I\/3)*sqrt(2)*wr(4, 3) + (2*wr(4, 4))\/3"
		],
		[
			18,
			3,
			"(2 - 2*I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			18,
			4,
			"((-3*I)*wi(2, 2))\/sqrt(7) + (I*wi(4, 2))\/sqrt(21)"
		],
		[
			18,
			5,
			"((-1\/2 + I\/2)*wi(3, 2))\/sqrt(3) + ((1\/2 - I\/2)*wi(5, 2))\/sqrt(33) + (1\/3 + I\/3)*sqrt(2)*wr(3, 3) - (2\/3 + (2*I)\/3)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			18,
			6,
			"(-1 + I)*sqrt(10\/33)*wr(5, 5)"
		],
		[
			18,
			7,
			"(10*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			18,
			8,
			"((-1\/3 + I\/3)*wi(3, 2))\/sqrt(2) + ((1\/3 - I\/3)*wi(5, 2))\/sqrt(22) - ((1 + I)*wr(3, 3))\/sqrt(3) + ((2 + 2*I)*wr(5, 3))\/sqrt(33)"
		],
		[
			18,
			9,
			"((3*I)\/11)*sqrt(3)*wr(4, 3) - (2*sqrt(6)*wr(4, 4))\/11 - (((10*I)\/11)*wr(6, 3))\/sqrt(13) + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			18,
			10,
			"((-3 + 3*I)*wr(1, 1))\/sqrt(7) + (1\/3 - I\/3)*sqrt(2)*wr(3, 1) - (1\/3 - I\/3)*sqrt(5\/77)*wr(5, 1)"
		],
		[
			18,
			11,
			"(((2*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((10*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			18,
			12,
			"((-10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			18,
			13,
			"(-1\/3 + I\/3)*sqrt(35\/143)*wi(7, 6) + (14\/3 + (14*I)\/3)*sqrt(10\/143)*wr(7, 7)"
		],
		[
			18,
			14,
			"((6*I)\/11)*wr(4, 3) + (3*sqrt(2)*wr(4, 4))\/11 - (((20*I)\/11)*wr(6, 3))\/sqrt(39) - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			18,
			15,
			"(10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(5, 5) - (14\/13 - (14*I)\/13)*sqrt(10\/33)*wr(7, 5)"
		],
		[
			18,
			16,
			"(-1\/3*I)*sqrt(10\/7)*wi(2, 2) + ((3*I)\/11)*sqrt(30\/7)*wi(4, 2) - ((10*I)\/33)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			18,
			17,
			"((-5\/11 + (5*I)\/11)*wi(3, 2))\/sqrt(6) + ((25\/13 - (25*I)\/13)*wi(5, 2))\/sqrt(66) - (35\/429 - (35*I)\/429)*wi(7, 2) + (2\/11 + (2*I)\/11)*wr(3, 3) - ((20\/13 + (20*I)\/13)*wr(5, 3))\/sqrt(11) + (70\/429 + (70*I)\/429)*sqrt(2)*wr(7, 3)"
		],
		[
			18,
			18,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			18,
			19,
			"(1\/3 - I\/3)*sqrt(2\/21)*wr(1, 1) - (2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(30\/77)*wr(5, 1) - (14\/429 - (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			18,
			20,
			"(-2\/3 + (2*I)\/3)*sqrt(70\/143)*wi(7, 6) - (7\/3 + (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			18,
			21,
			"(7*I)*sqrt(5\/2431)*wr(8, 7) - 28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			18,
			22,
			"(-5\/13 + (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			18,
			23,
			"(2*I)*sqrt(14\/429)*wi(6, 6) - (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			18,
			24,
			"(-1\/11 + I\/11)*sqrt(10\/3)*wi(3, 2) + (5\/13 - (5*I)\/13)*sqrt(10\/33)*wi(5, 2) - (14\/429 - (14*I)\/429)*sqrt(5)*wi(7, 2) - (1\/11 + I\/11)*sqrt(5)*wr(3, 3) + (10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 + (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			18,
			25,
			"((15*I)\/143)*sqrt(5)*wr(4, 3) - (6*sqrt(10)*wr(4, 4))\/143 - ((14*I)\/11)*sqrt(5\/39)*wr(6, 3) + (14*sqrt(2\/13)*wr(6, 4))\/11 + ((7*I)\/13)*sqrt(30\/187)*wr(8, 3) - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			18,
			26,
			"((-1\/3 + I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (5\/13 - (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			18,
			27,
			"((2*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			18,
			28,
			"((-2 - 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 + I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			18,
			29,
			"(2*sqrt(10)*wr(2, 0))\/33 + ((2*I)\/11)*sqrt(15)*wr(2, 1) - (30*sqrt(2)*wr(4, 0))\/143 - ((27*I)\/143)*sqrt(10)*wr(4, 1) + (14*sqrt(2\/13)*wr(6, 0))\/33 + ((2*I)\/11)*sqrt(21\/13)*wr(6, 1) - (14*sqrt(2\/17)*wr(8, 0))\/143 - (((21*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			18,
			30,
			"(35*I)*sqrt(2\/2431)*wr(8, 7) + 14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			18,
			31,
			"((84 - 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			18,
			32,
			"(-I)*sqrt(7\/143)*wi(6, 6) + ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			18,
			33,
			"(-9\/34 + (9*I)\/34)*sqrt(35\/143)*wi(7, 6) + (7\/34 - (7*I)\/34)*sqrt(165\/247)*wi(9, 6) + (21\/17 + (21*I)\/17)*sqrt(10\/143)*wr(7, 7) - (28\/17 + (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			18,
			34,
			"((15*I)\/143)*sqrt(6)*wr(4, 3) + (10*sqrt(3)*wr(4, 4))\/143 - ((14*I)\/11)*sqrt(2\/13)*wr(6, 3) - (14*sqrt(5\/39)*wr(6, 4))\/11 + (((42*I)\/13)*wr(8, 3))\/sqrt(187) + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			18,
			35,
			"(2\/13 - (2*I)\/13)*sqrt(14\/33)*wr(5, 5) - (36\/221 - (36*I)\/221)*sqrt(105\/11)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			18,
			36,
			"(-1\/33*I)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			18,
			37,
			"(-35\/858 + (35*I)\/858)*wi(3, 2) + ((49\/78 - (49*I)\/78)*wi(5, 2))\/sqrt(11) - (441\/2431 - (441*I)\/2431)*sqrt(3\/2)*wi(7, 2) + (7\/221 - (7*I)\/221)*sqrt(231\/38)*wi(9, 2) + (5\/143 + (5*I)\/143)*sqrt(2\/3)*wr(3, 3) - (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 3) + (630\/2431 + (630*I)\/2431)*sqrt(3)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			18,
			38,
			"(-2*sqrt(5)*wr(2, 0))\/11 + ((2*I)\/11)*sqrt(10\/3)*wr(2, 1) + (90*wr(4, 0))\/143 - ((18*I)\/143)*sqrt(5)*wr(4, 1) - (14*wr(6, 0))\/(11*sqrt(13)) + ((2*I)\/11)*sqrt(14\/39)*wr(6, 1) + (42*wr(8, 0))\/(143*sqrt(17)) - ((7*I)\/143)*sqrt(2\/17)*wr(8, 1)"
		],
		[
			18,
			39,
			"(-20\/429 + (20*I)\/429)*sqrt(7)*wr(3, 1) + (14\/39 - (14*I)\/39)*sqrt(10\/11)*wr(5, 1) - (84\/2431 - (84*I)\/2431)*sqrt(70)*wr(7, 1) + (14\/221 - (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			18,
			40,
			"(5*I)*sqrt(2\/33)*wi(2, 2) - ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) + I*sqrt(7\/429)*wi(6, 2) - (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			18,
			41,
			"(5\/13 - (5*I)\/13)*sqrt(7\/6)*wi(3, 2) - (1\/13 - I\/13)*sqrt(77\/6)*wi(5, 2) + (15\/442 - (15*I)\/442)*sqrt(7)*wi(7, 2) - (7\/442 - (7*I)\/442)*sqrt(11\/19)*wi(9, 2) - (10\/143 + (10*I)\/143)*sqrt(35\/3)*wr(3, 1) + (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 1) - (45\/2431 + (45*I)\/2431)*sqrt(42)*wr(7, 1) + (14\/221 + (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			19,
			0,
			"(-1\/3*I)*sqrt(2)*wi(4, 2)"
		],
		[
			19,
			1,
			"(-1\/3 + I\/3)*sqrt(2\/21)*wi(3, 2) - (1\/3 - I\/3)*sqrt(7\/66)*wi(5, 2) - ((1 + I)*wr(3, 3))\/sqrt(7)"
		],
		[
			19,
			2,
			"((-2\/3 + (2*I)\/3)*wi(3, 2))\/sqrt(21) - (1\/3 - I\/3)*sqrt(7\/33)*wi(5, 2) - (2\/3 + (2*I)\/3)*sqrt(2\/7)*wr(3, 3) - (2\/3 + (2*I)\/3)*sqrt(14\/11)*wr(5, 3)"
		],
		[
			19,
			3,
			"((5*I)\/11)*sqrt(2\/21)*wr(4, 3) + (2*wr(4, 4))\/sqrt(21) + ((2*I)\/11)*sqrt(14\/13)*wr(6, 3) + (2*I)*sqrt(70\/429)*wr(6, 5)"
		],
		[
			19,
			4,
			"(1\/6 + I\/6)*sqrt(7)*wi(3, 2) - (1\/6 + I\/6)*sqrt(7\/11)*wi(5, 2) - (1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) + ((2\/3 - (2*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			19,
			5,
			"((-3*I)\/7)*sqrt(3)*wi(2, 2) - ((11*I)\/21)*wi(4, 2)"
		],
		[
			19,
			6,
			"((10*I)\/11)*sqrt(2\/21)*wr(4, 3) + (8*sqrt(3\/7)*wr(4, 4))\/11 + ((4*I)\/11)*sqrt(14\/13)*wr(6, 3) + (10*sqrt(35\/39)*wr(6, 4))\/11 - I*sqrt(70\/429)*wr(6, 5)"
		],
		[
			19,
			7,
			"(-1 - I)*sqrt(70\/429)*wi(7, 6) - (5 - 5*I)*sqrt(2\/231)*wr(5, 5)"
		],
		[
			19,
			8,
			"((-4*I)\/21)*sqrt(2)*wi(2, 2) - ((9*I)\/77)*sqrt(6)*wi(4, 2) + ((20*I)\/33)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			19,
			9,
			"((-1\/11 + I\/11)*wi(3, 2))\/sqrt(14) + (1\/13 - I\/13)*sqrt(2\/77)*wi(5, 2) + (10\/143 - (10*I)\/143)*sqrt(7\/3)*wi(7, 2) - (1 + I)*sqrt(3\/7)*wr(3, 3) - (2 + 2*I)*sqrt(3\/77)*wr(5, 3)"
		],
		[
			19,
			10,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (I\/3)*sqrt(5)*wr(2, 1) - (10*sqrt(6)*wr(4, 0))\/77 + (I\/11)*sqrt(30)*wr(4, 1) + (5*sqrt(2\/39)*wr(6, 0))\/11 - ((5*I)\/33)*sqrt(7\/13)*wr(6, 1)"
		],
		[
			19,
			11,
			"(1\/33 + I\/33)*sqrt(7)*wi(3, 2) + (7\/39 + (7*I)\/39)*sqrt(7\/11)*wi(5, 2) - (5\/143 + (5*I)\/143)*sqrt(14\/3)*wi(7, 2) - (3\/7 - (3*I)\/7)*sqrt(5)*wr(1, 1) - (1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) + ((23\/21 - (23*I)\/21)*wr(5, 1))\/sqrt(11)"
		],
		[
			19,
			12,
			"(1\/3 + I\/3)*sqrt(35\/143)*wi(7, 6) - ((60\/13 - (60*I)\/13)*wr(5, 5))\/sqrt(77) - (14\/39 - (14*I)\/39)*sqrt(70\/11)*wr(7, 5)"
		],
		[
			19,
			13,
			"((-10*I)*wi(6, 6))\/sqrt(429)"
		],
		[
			19,
			14,
			"(-1\/11 + I\/11)*sqrt(2\/21)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(2\/231)*wi(5, 2) + (20\/429 - (20*I)\/429)*sqrt(7)*wi(7, 2) - ((8\/11 + (8*I)\/11)*wr(3, 3))\/sqrt(7) - ((10\/13 + (10*I)\/13)*wr(5, 3))\/sqrt(77) + (70\/429 + (70*I)\/429)*sqrt(14)*wr(7, 3)"
		],
		[
			19,
			15,
			"((-6*I)\/143)*sqrt(15\/7)*wr(4, 3) + (3*sqrt(30\/7)*wr(4, 4))\/11 - ((2*I)\/33)*sqrt(35\/13)*wr(6, 3) + (5*sqrt(14\/39)*wr(6, 4))\/11 - (2*I)*sqrt(7\/429)*wr(6, 5) - ((14*I)\/39)*sqrt(70\/187)*wr(8, 3) - (14*I)*sqrt(14\/7293)*wr(8, 5)"
		],
		[
			19,
			16,
			"(-1\/33 - I\/33)*sqrt(35\/2)*wi(3, 2) - (7\/39 + (7*I)\/39)*sqrt(35\/22)*wi(5, 2) + (5\/143 + (5*I)\/143)*sqrt(35\/3)*wi(7, 2) - (2\/21 - (2*I)\/21)*sqrt(2)*wr(1, 1) + ((2\/11 - (2*I)\/11)*wr(3, 1))\/sqrt(7) + (40\/91 - (40*I)\/91)*sqrt(10\/11)*wr(5, 1) - (14\/429 - (14*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			19,
			17,
			"((-5*I)\/7)*sqrt(2\/3)*wi(2, 2) + ((3*I)\/77)*sqrt(2)*wi(4, 2) + ((10*I)\/11)*sqrt(7\/39)*wi(6, 2)"
		],
		[
			19,
			18,
			"(1\/3 + I\/3)*sqrt(2\/21)*wr(1, 1) - (2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(30\/77)*wr(5, 1) - (14\/429 + (14*I)\/429)*sqrt(10\/3)*wr(7, 1)"
		],
		[
			19,
			19,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			19,
			20,
			"(-8*I)*sqrt(2\/429)*wi(6, 6) - (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			19,
			21,
			"(-1\/17 + I\/17)*sqrt(10\/143)*wi(7, 6) - (7\/17 - (7*I)\/17)*sqrt(105\/5434)*wi(9, 6) - (1 + I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			19,
			22,
			"((-6*I)\/143)*sqrt(30\/7)*wr(4, 3) + (24*sqrt(15\/7)*wr(4, 4))\/143 - ((2*I)\/33)*sqrt(70\/13)*wr(6, 3) - (2*sqrt(7\/39)*wr(6, 4))\/11 + I*sqrt(14\/429)*wr(6, 5) - ((28*I)\/39)*sqrt(35\/187)*wr(8, 3) - (28*sqrt(21\/187)*wr(8, 4))\/13 + (14*I)*sqrt(7\/7293)*wr(8, 5)"
		],
		[
			19,
			23,
			"(35\/51 + (35*I)\/51)*sqrt(10\/143)*wi(7, 6) + (21\/17 + (21*I)\/17)*sqrt(210\/2717)*wi(9, 6) - (15\/13 - (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 - (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			19,
			24,
			"((-4*I)\/77)*sqrt(10\/3)*wi(2, 2) + ((75*I)\/1001)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			19,
			25,
			"(20\/143 - (20*I)\/143)*sqrt(10\/21)*wi(3, 2) + (1\/13 - I\/13)*sqrt(35\/66)*wi(5, 2) + (10\/7293 - (10*I)\/7293)*sqrt(35)*wi(7, 2) - (147\/221 - (147*I)\/221)*sqrt(5\/209)*wi(9, 2) - (5\/11 + (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 + (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			19,
			26,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 + ((5*I)\/11)*sqrt(15\/7)*wr(2, 1) - (30*sqrt(2\/7)*wr(4, 0))\/143 + ((27*I)\/143)*sqrt(10\/7)*wr(4, 1) + (sqrt(182)*wr(6, 0))\/33 - (I\/11)*sqrt(39)*wr(6, 1) - (28*sqrt(14\/17)*wr(8, 0))\/143 + ((42*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			19,
			27,
			"(1\/39 + I\/39)*sqrt(35)*wi(3, 2) - (1\/39 + I\/39)*sqrt(35\/11)*wi(5, 2) - (7\/221 + (7*I)\/221)*sqrt(70\/3)*wi(7, 2) + (49\/221 + (49*I)\/221)*sqrt(30\/209)*wi(9, 2) - (1\/3 - I\/3)*wr(1, 1) + (1 - I)*sqrt(2\/7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 - (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			19,
			28,
			"((-4*I)\/11)*sqrt(5\/21)*wi(2, 2) + ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			19,
			29,
			"(4\/143 - (4*I)\/143)*sqrt(15)*wi(3, 2) + (1\/13 - I\/13)*sqrt(15\/11)*wi(5, 2) - (81\/2431 - (81*I)\/2431)*sqrt(10)*wi(7, 2) + (21\/221 - (21*I)\/221)*sqrt(35\/418)*wi(9, 2) - (2\/3 + (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(6)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 + (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			19,
			30,
			"((-10\/17 + (10*I)\/17)*wi(7, 6))\/sqrt(143) - (35\/17 - (35*I)\/17)*sqrt(21\/2717)*wi(9, 6) - (30\/17 + (30*I)\/17)*sqrt(14\/143)*wr(7, 7) - (28\/17 + (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			19,
			31,
			"(I\/19)*sqrt(14\/221)*wr(8, 7) + 2*sqrt(14\/221)*wr(8, 8) + (((28*I)\/19)*wr(10, 7))\/sqrt(221) + (28*I)*sqrt(3\/4199)*wr(10, 9)"
		],
		[
			19,
			32,
			"(-35\/34 - (35*I)\/34)*sqrt(5\/429)*wi(7, 6) - (63\/34 + (63*I)\/34)*sqrt(35\/2717)*wi(9, 6) - ((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(33) + (27\/221 - (27*I)\/221)*sqrt(30\/11)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			19,
			33,
			"(-3*I)*sqrt(3\/143)*wi(6, 6) - I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			19,
			34,
			"((40\/143 - (40*I)\/143)*wi(3, 2))\/sqrt(7) + (1\/13 - I\/13)*sqrt(7\/11)*wi(5, 2) + (10\/2431 - (10*I)\/2431)*sqrt(14\/3)*wi(7, 2) - (147\/221 - (147*I)\/221)*sqrt(6\/209)*wi(9, 2) - (10\/143 + (10*I)\/143)*sqrt(6\/7)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(42\/11)*wr(5, 3) + (120\/2431 + (120*I)\/2431)*sqrt(21)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			19,
			35,
			"(-1\/11*I)*sqrt(10\/3)*wr(4, 3) + (10*sqrt(15)*wr(4, 4))\/143 - ((8*I)\/187)*sqrt(10\/13)*wr(6, 3) - (2*sqrt(13\/3)*wr(6, 4))\/11 - ((98*I)\/17)*sqrt(2\/429)*wr(6, 5) + ((6*I)\/19)*sqrt(5\/187)*wr(8, 3) - (2*sqrt(51\/11)*wr(8, 4))\/13 - ((28*I)\/19)*sqrt(3\/2431)*wr(8, 5) + ((14*I)\/323)*sqrt(330\/13)*wr(10, 3) + ((70*I)\/323)*sqrt(66\/13)*wr(10, 5)"
		],
		[
			19,
			36,
			"(-7\/78 - (7*I)\/78)*sqrt(5)*wi(3, 2) + (7\/78 + (7*I)\/78)*sqrt(5\/11)*wi(5, 2) + (49\/221 + (49*I)\/221)*sqrt(5\/6)*wi(7, 2) - (49\/221 + (49*I)\/221)*sqrt(105\/418)*wi(9, 2) + (5\/39 - (5*I)\/39)*sqrt(2)*wr(3, 1) - (2\/39 - (2*I)\/39)*sqrt(35\/11)*wr(5, 1) - (42\/221 - (42*I)\/221)*sqrt(5)*wr(7, 1) + (28\/221 - (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			19,
			37,
			"((-5*I)\/33)*wi(2, 2) + ((45*I)\/143)*sqrt(3)*wi(4, 2) + (I\/33)*sqrt(14\/13)*wi(6, 2) - ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			19,
			38,
			"(4\/143 - (4*I)\/143)*sqrt(10\/3)*wi(3, 2) + (1\/13 - I\/13)*sqrt(10\/33)*wi(5, 2) - (54\/2431 - (54*I)\/2431)*sqrt(5)*wi(7, 2) + (7\/221 - (7*I)\/221)*sqrt(35\/209)*wi(9, 2) + ((40\/143 + (40*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (162\/2431 + (162*I)\/2431)*sqrt(30)*wr(7, 1) + (14\/221 + (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			19,
			39,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 - ((2*I)\/33)*sqrt(70)*wr(2, 1) + (10*sqrt(21)*wr(4, 0))\/143 + ((2*I)\/143)*sqrt(105)*wr(4, 1) + (10*sqrt(7\/39)*wr(6, 0))\/11 + ((10*I)\/33)*sqrt(2\/13)*wr(6, 1) - (30*sqrt(21\/17)*wr(8, 0))\/143 - ((5*I)\/143)*sqrt(42\/17)*wr(8, 1)"
		],
		[
			19,
			40,
			"((-35\/13 - (35*I)\/13)*wi(3, 2))\/sqrt(66) + ((7\/13 + (7*I)\/13)*wi(5, 2))\/sqrt(6) - ((105\/442 + (105*I)\/442)*wi(7, 2))\/sqrt(11) + (7\/442 + (7*I)\/442)*sqrt(7\/19)*wi(9, 2) + ((10\/13 - (10*I)\/13)*wr(3, 3))\/sqrt(11) - (4\/13 - (4*I)\/13)*wr(5, 3) + (75\/221 - (75*I)\/221)*sqrt(2\/11)*wr(7, 3) - (14\/221 - (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			19,
			41,
			"((5*I)\/11)*sqrt(14\/3)*wi(2, 2) + ((15*I)\/143)*sqrt(14)*wi(4, 2) - (((29*I)\/11)*wi(6, 2))\/sqrt(39) + (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			20,
			0,
			"((-2*I)\/3)*sqrt(2)*wr(4, 3) + wr(4, 4)\/3"
		],
		[
			20,
			1,
			"((2\/3 + (2*I)\/3)*wi(3, 2))\/sqrt(3) - ((2\/3 + (2*I)\/3)*wi(5, 2))\/sqrt(33) - (1 - I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			20,
			2,
			"(-1\/3 - I\/3)*sqrt(2\/3)*wi(3, 2) + (1\/3 + I\/3)*sqrt(2\/33)*wi(5, 2) - (2\/3 - (2*I)\/3)*wr(3, 3) - ((5\/3 - (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			20,
			3,
			"((2*I)\/11)*sqrt(14\/3)*wi(4, 2) - (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			20,
			4,
			"(-1 - I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			20,
			5,
			"((4*I)\/33)*wr(4, 3) + (8*sqrt(2)*wr(4, 4))\/33 - ((8*I)\/11)*sqrt(3\/13)*wr(6, 3) + (9*sqrt(10\/13)*wr(6, 4))\/11 + I*sqrt(5\/143)*wr(6, 5)"
		],
		[
			20,
			6,
			"((5*I)\/3)*sqrt(2\/7)*wi(2, 2) + ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) - (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			20,
			7,
			"(1\/33 - I\/33)*sqrt(5\/2)*wi(3, 2) - (1\/39 - I\/39)*sqrt(10\/11)*wi(5, 2) + (1\/286 - I\/286)*sqrt(5\/3)*wi(7, 2) - (10\/33 + (10*I)\/33)*wr(3, 1) + (4\/39 + (4*I)\/39)*sqrt(70\/11)*wr(5, 1) - (3\/143 + (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			20,
			8,
			"((-2*I)\/11)*sqrt(2\/3)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 + ((12*I)\/11)*sqrt(2\/13)*wr(6, 3) + (sqrt(65\/3)*wr(6, 4))\/11 + I*sqrt(10\/429)*wr(6, 5)"
		],
		[
			20,
			9,
			"(-4\/33 - (4*I)\/33)*wi(3, 2) - ((28\/39 + (28*I)\/39)*wi(5, 2))\/sqrt(11) + (20\/143 + (20*I)\/143)*sqrt(2\/3)*wi(7, 2) - (4\/11 - (4*I)\/11)*sqrt(2\/3)*wr(3, 3) - (20\/13 - (20*I)\/13)*sqrt(2\/33)*wr(5, 3) + (30\/143 - (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			20,
			10,
			"((5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			20,
			11,
			"((5\/2 - (5*I)\/2)*wi(7, 6))\/sqrt(429) - (16\/13 + (16*I)\/13)*sqrt(5\/33)*wr(5, 5) - (15\/13 + (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			20,
			12,
			"(1\/11 - I\/11)*sqrt(5\/3)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(5\/33)*wi(5, 2) + (1\/143 - I\/143)*sqrt(5\/2)*wi(7, 2) - (2\/3 + (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(6)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 + (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			20,
			13,
			"(2*sqrt(10)*wr(2, 0))\/33 + ((2*I)\/11)*sqrt(15)*wr(2, 1) - (30*sqrt(2)*wr(4, 0))\/143 - ((27*I)\/143)*sqrt(10)*wr(4, 1) + (14*sqrt(2\/13)*wr(6, 0))\/33 + ((2*I)\/11)*sqrt(21\/13)*wr(6, 1) - (14*sqrt(2\/17)*wr(8, 0))\/143 - (((21*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			20,
			14,
			"((2\/11 + (2*I)\/11)*wi(3, 2))\/sqrt(3) + ((14\/13 + (14*I)\/13)*wi(5, 2))\/sqrt(33) - (10\/143 + (10*I)\/143)*sqrt(2)*wi(7, 2) - (5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 - (145*I)\/429)*wr(7, 3)"
		],
		[
			20,
			15,
			"((8*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			20,
			16,
			"(1 - I)*sqrt(5\/858)*wi(7, 6) - (10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 + I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			20,
			17,
			"((-36*I)\/143)*sqrt(2)*wr(4, 3) + (48*wr(4, 4))\/143 - ((40*I)\/33)*sqrt(2\/39)*wr(6, 3) + (4*sqrt(5\/13)*wr(6, 4))\/11 + ((2*I)\/3)*sqrt(10\/143)*wr(6, 5) + (((280*I)\/39)*wr(8, 3))\/sqrt(561) - (42*sqrt(5\/187)*wr(8, 4))\/13 - ((7*I)\/3)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			20,
			18,
			"(-2\/3 - (2*I)\/3)*sqrt(70\/143)*wi(7, 6) - (7\/3 - (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			20,
			19,
			"(8*I)*sqrt(2\/429)*wi(6, 6) + (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			20,
			20,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			20,
			21,
			"(-10\/143 - (10*I)\/143)*sqrt(70\/3)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(70\/33)*wi(5, 2) - (30\/2431 + (30*I)\/2431)*sqrt(35)*wi(7, 2) + (14\/221 + (14*I)\/221)*sqrt(5\/209)*wi(9, 2) + (1\/11 - I\/11)*sqrt(2\/3)*wr(1, 1) - (8\/143 - (8*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (56\/2431 - (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) + (63\/2431 - (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			20,
			22,
			"((2*I)\/33)*sqrt(70)*wi(2, 2) - ((3*I)\/143)*sqrt(210)*wi(4, 2) - ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) + ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			20,
			23,
			"(1\/143 - I\/143)*sqrt(70\/3)*wi(3, 2) - (1\/13 - I\/13)*sqrt(35\/66)*wi(5, 2) + (14\/2431 - (14*I)\/2431)*sqrt(35)*wi(7, 2) - (21\/442 - (21*I)\/442)*sqrt(5\/209)*wi(9, 2) - (4\/33 + (4*I)\/33)*sqrt(2\/3)*wr(1, 1) + (4\/143 + (4*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (532\/7293 + (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) + (378\/2431 + (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			20,
			24,
			"((18*I)\/143)*sqrt(10)*wr(4, 3) + (30*sqrt(5)*wr(4, 4))\/143 + ((20*I)\/33)*sqrt(10\/39)*wr(6, 3) - (4*wr(6, 4))\/(11*sqrt(13)) + ((4*I)\/3)*sqrt(2\/143)*wr(6, 5) - ((140*I)\/39)*sqrt(5\/561)*wr(8, 3) - (63*wr(8, 4))\/(13*sqrt(187)) - (((14*I)\/3)*wr(8, 5))\/sqrt(2431)"
		],
		[
			20,
			25,
			"(-2\/13 - (2*I)\/13)*sqrt(5\/3)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(5\/33)*wi(5, 2) + (14\/221 + (14*I)\/221)*sqrt(10)*wi(7, 2) - (42\/221 + (42*I)\/221)*sqrt(70\/209)*wi(9, 2) - (8\/143 - (8*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (1400\/7293 - (1400*I)\/7293)*sqrt(5)*wr(7, 3) - (189\/221 - (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			20,
			26,
			"(4*I)*sqrt(7\/429)*wi(6, 6) + (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			20,
			27,
			"(14\/17 - (14*I)\/17)*sqrt(5\/429)*wi(7, 6) - (21\/34 - (21*I)\/34)*sqrt(35\/2717)*wi(9, 6) - (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (28\/221 + (28*I)\/221)*sqrt(10\/33)*wr(7, 5) + (126\/17 + (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			20,
			28,
			"(-14*I)*sqrt(10\/2431)*wr(8, 7) + 7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			20,
			29,
			"(-10\/51 - (10*I)\/51)*sqrt(35\/143)*wi(7, 6) - (42\/17 + (42*I)\/17)*sqrt(15\/2717)*wi(9, 6) - (112\/51 - (112*I)\/51)*sqrt(10\/143)*wr(7, 7) - (378\/17 - (378*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			20,
			30,
			"(10\/143 + (10*I)\/143)*sqrt(7\/3)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(7\/33)*wi(5, 2) + (15\/2431 + (15*I)\/2431)*sqrt(14)*wi(7, 2) - (7\/221 + (7*I)\/221)*sqrt(2\/209)*wi(9, 2) - (3\/11 - (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 - (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 - (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 - (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			20,
			31,
			"(((10*I)\/13)*wi(2, 2))\/sqrt(33) - (((12*I)\/13)*wi(4, 2))\/sqrt(11) + ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) - ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) + ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			20,
			32,
			"(4\/429 - (4*I)\/429)*sqrt(35)*wi(3, 2) - (2\/39 - (2*I)\/39)*sqrt(35\/11)*wi(5, 2) + (28\/2431 - (28*I)\/2431)*sqrt(70\/3)*wi(7, 2) - (7\/221 - (7*I)\/221)*sqrt(30\/209)*wi(9, 2) - (3\/11 + (3*I)\/11)*wr(1, 1) + (68\/429 + (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 + (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 + (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			20,
			33,
			"(-7*sqrt(10)*wr(2, 0))\/143 - ((7*I)\/13)*sqrt(5\/3)*wr(2, 1) + (14*sqrt(2\/13)*wr(6, 0))\/17 + ((22*I)\/17)*sqrt(7\/39)*wr(6, 1) - (168*sqrt(2\/17)*wr(8, 0))\/209 - (((28*I)\/19)*wr(8, 1))\/sqrt(17) + (45*sqrt(42)*wr(10, 0))\/4199 + ((9*I)\/4199)*sqrt(1155)*wr(10, 1)"
		],
		[
			20,
			34,
			"(5\/39 + (5*I)\/39)*sqrt(2)*wi(3, 2) - (5\/39 + (5*I)\/39)*sqrt(2\/11)*wi(5, 2) - ((70\/221 + (70*I)\/221)*wi(7, 2))\/sqrt(3) + (70\/221 + (70*I)\/221)*sqrt(21\/209)*wi(9, 2) - ((70\/143 - (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 - (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 - (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			20,
			35,
			"((8*I)\/429)*sqrt(10)*wi(2, 2) - ((6*I)\/143)*sqrt(30)*wi(4, 2) - ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) + ((28*I)\/2717)*sqrt(1785)*wi(8, 2) - ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			20,
			36,
			"(4\/17 - (4*I)\/17)*sqrt(35\/429)*wi(7, 6) - (21\/17 - (21*I)\/17)*sqrt(5\/2717)*wi(9, 6) - (10\/13 + (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 + (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 + (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			20,
			37,
			"(((-68*I)\/143)*wr(4, 3))\/sqrt(3) + (8*sqrt(6)*wr(4, 4))\/143 + (((168*I)\/187)*wr(6, 3))\/sqrt(13) - (98*sqrt(10\/39)*wr(6, 4))\/187 + ((14*I)\/17)*sqrt(5\/429)*wr(6, 5) + ((756*I)\/247)*sqrt(2\/187)*wr(8, 3) - (224*sqrt(30\/187)*wr(8, 4))\/247 - ((28*I)\/19)*sqrt(30\/2431)*wr(8, 5) - ((56*I)\/323)*sqrt(33\/13)*wr(10, 3) + (63*sqrt(66\/13)*wr(10, 4))\/323 + ((7*I)\/323)*sqrt(165\/13)*wr(10, 5)"
		],
		[
			20,
			38,
			"(5\/17 + (5*I)\/17)*sqrt(70\/143)*wi(7, 6) + (63\/17 + (63*I)\/17)*sqrt(30\/2717)*wi(9, 6) - (42\/17 - (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 - (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			20,
			39,
			"((16*I)\/17)*sqrt(14\/143)*wi(6, 6) - ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			20,
			40,
			"(-21 - 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			20,
			41,
			"(((-196*I)\/19)*wr(8, 7))\/sqrt(2431) + (560*wr(8, 8))\/(19*sqrt(2431)) - ((8*I)\/19)*sqrt(154\/221)*wr(10, 7) + (18*sqrt(231\/221)*wr(10, 8))\/19 + I*sqrt(462\/4199)*wr(10, 9)"
		],
		[
			21,
			0,
			"(1 + I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			21,
			1,
			"((2*I)\/11)*sqrt(2)*wr(4, 3) + wr(4, 4) - (I\/11)*sqrt(6\/13)*wr(6, 3) - I*sqrt(10\/143)*wr(6, 5)"
		],
		[
			21,
			2,
			"((-2*I)\/11)*wr(4, 3) - (4*sqrt(2)*wr(4, 4))\/11 + (I\/11)*sqrt(3\/13)*wr(6, 3) + (3*sqrt(10\/13)*wr(6, 4))\/11 - (2*I)*sqrt(5\/143)*wr(6, 5)"
		],
		[
			21,
			3,
			"(1\/11 + I\/11)*sqrt(2)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(2\/11)*wi(5, 2) + (1\/143 + I\/143)*sqrt(3)*wi(7, 2) - ((2 - 2*I)*wr(3, 3))\/sqrt(3) + ((1 - I)*wr(5, 3))\/sqrt(33)"
		],
		[
			21,
			4,
			"(-6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			21,
			5,
			"((-3 + 3*I)*wi(7, 6))\/sqrt(143) - (1 + I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			21,
			6,
			"((-1\/11 - I\/11)*wi(3, 2))\/sqrt(2) + (1\/13 + I\/13)*sqrt(2\/11)*wi(5, 2) - (1\/286 + I\/286)*sqrt(3)*wi(7, 2) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(3, 3) - (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 3) + (5\/143 - (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			21,
			7,
			"I*sqrt(10\/7)*wi(2, 2) - ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) + (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			21,
			8,
			"(-1 + I)*sqrt(6\/143)*wi(7, 6) + (4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 5) - (10\/13 + (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			21,
			9,
			"((-2*I)\/143)*sqrt(6)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 - ((4*I)\/11)*sqrt(2\/13)*wr(6, 3) - (3*sqrt(15\/13)*wr(6, 4))\/11 - I*sqrt(30\/143)*wr(6, 5) + (((10*I)\/13)*wr(8, 3))\/sqrt(187) + (2*I)*sqrt(15\/2431)*wr(8, 5)"
		],
		[
			21,
			10,
			"(-1\/2 - I\/2)*sqrt(15\/143)*wi(7, 6) + (1 - I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			21,
			11,
			"(3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			21,
			12,
			"((-4*I)\/11)*sqrt(5\/21)*wi(2, 2) + ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			21,
			13,
			"(-5\/143 + (5*I)\/143)*sqrt(35\/3)*wi(3, 2) + (1\/13 - I\/13)*sqrt(35\/33)*wi(5, 2) - (15\/2431 - (15*I)\/2431)*sqrt(35\/2)*wi(7, 2) + (7\/221 - (7*I)\/221)*sqrt(5\/418)*wi(9, 2) - ((2 + 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 + I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			21,
			14,
			"((3*I)\/143)*sqrt(2)*wr(4, 3) - (36*wr(4, 4))\/143 + ((2*I)\/11)*sqrt(6\/13)*wr(6, 3) + (8*sqrt(5\/13)*wr(6, 4))\/11 - (2*I)*sqrt(10\/143)*wr(6, 5) - ((5*I)\/13)*sqrt(3\/187)*wr(8, 3) - (14*sqrt(5\/187)*wr(8, 4))\/13 + (4*I)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			21,
			15,
			"(-4\/143 - (4*I)\/143)*sqrt(5)*wi(3, 2) - (1\/13 + I\/13)*sqrt(5\/11)*wi(5, 2) + (27\/2431 + (27*I)\/2431)*sqrt(30)*wi(7, 2) - (7\/221 + (7*I)\/221)*sqrt(105\/418)*wi(9, 2) - (1\/11 - I\/11)*sqrt(30)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 - (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			21,
			16,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) + (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			21,
			17,
			"((-75\/17 + (75*I)\/17)*wi(7, 6))\/sqrt(286) + (35\/17 - (35*I)\/17)*sqrt(21\/5434)*wi(9, 6) - (6\/13 + (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 + (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			21,
			18,
			"(-7*I)*sqrt(5\/2431)*wr(8, 7) - 28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			21,
			19,
			"(-1\/17 - I\/17)*sqrt(10\/143)*wi(7, 6) - (7\/17 + (7*I)\/17)*sqrt(105\/5434)*wi(9, 6) - (1 - I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			21,
			20,
			"(-10\/143 + (10*I)\/143)*sqrt(70\/3)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(70\/33)*wi(5, 2) - (30\/2431 - (30*I)\/2431)*sqrt(35)*wi(7, 2) + (14\/221 - (14*I)\/221)*sqrt(5\/209)*wi(9, 2) + (1\/11 + I\/11)*sqrt(2\/3)*wr(1, 1) - (8\/143 + (8*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (56\/2431 + (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) + (63\/2431 + (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			21,
			21,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			21,
			22,
			"(2\/143 + (2*I)\/143)*sqrt(10)*wi(3, 2) + (1\/13 + I\/13)*sqrt(5\/22)*wi(5, 2) - (27\/2431 + (27*I)\/2431)*sqrt(15)*wi(7, 2) + (7\/442 + (7*I)\/442)*sqrt(105\/209)*wi(9, 2) + (4\/143 - (4*I)\/143)*sqrt(15)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(15\/11)*wr(5, 3) + (140\/2431 - (140*I)\/2431)*sqrt(30)*wr(7, 3) - (126\/221 - (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			21,
			23,
			"((2*I)\/11)*sqrt(10\/3)*wi(2, 2) - ((27*I)\/143)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			21,
			24,
			"(-15\/17 + (15*I)\/17)*sqrt(10\/143)*wi(7, 6) + (7\/17 - (7*I)\/17)*sqrt(210\/2717)*wi(9, 6) + (6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 5) - (168\/221 + (168*I)\/221)*sqrt(5\/11)*wr(7, 5) + (63\/17 + (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			21,
			25,
			"((-6*I)\/143)*sqrt(10)*wr(4, 3) + (18*sqrt(5)*wr(4, 4))\/143 - ((2*I)\/187)*sqrt(30\/13)*wr(6, 3) - (20*wr(6, 4))\/(11*sqrt(13)) - ((50*I)\/17)*sqrt(2\/143)*wr(6, 5) + ((112*I)\/247)*sqrt(15\/187)*wr(8, 3) + (35*wr(8, 4))\/(13*sqrt(187)) + (((350*I)\/19)*wr(8, 5))\/sqrt(2431) - ((63*I)\/323)*sqrt(10\/143)*wr(10, 3) - ((315*I)\/323)*sqrt(2\/143)*wr(10, 5)"
		],
		[
			21,
			26,
			"(1\/17 + I\/17)*sqrt(35\/143)*wi(7, 6) + (49\/34 + (49*I)\/34)*sqrt(15\/2717)*wi(9, 6) + (28\/17 - (28*I)\/17)*sqrt(10\/143)*wr(7, 7) - (252\/17 - (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			21,
			27,
			"((4*I)*wi(6, 6))\/sqrt(143) - (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			21,
			28,
			"(126 + 126*I)*sqrt(5\/46189)*wr(9, 9)"
		],
		[
			21,
			29,
			"((-14*I)\/19)*sqrt(10\/2431)*wr(8, 7) + 7*sqrt(10\/2431)*wr(8, 8) - ((18*I)\/19)*sqrt(35\/2431)*wr(10, 7) - (18*I)*sqrt(105\/46189)*wr(10, 9)"
		],
		[
			21,
			30,
			"(15*sqrt(2)*wr(2, 0))\/143 - ((5*I)\/13)*sqrt(3)*wr(2, 1) - (12*sqrt(10)*wr(4, 0))\/143 + ((6*I)\/13)*sqrt(2)*wr(4, 1) + (42*sqrt(10\/13)*wr(6, 0))\/187 - ((2*I)\/17)*sqrt(105\/13)*wr(6, 1) - (252*sqrt(10\/17)*wr(8, 0))\/2717 + ((42*I)\/247)*sqrt(5\/17)*wr(8, 1) + (3*sqrt(210)*wr(10, 0))\/4199 - ((3*I)\/4199)*sqrt(231)*wr(10, 1)"
		],
		[
			21,
			31,
			"(-1\/13 - I\/13)*sqrt(21\/11)*wi(3, 2) + (4\/221 + (4*I)\/221)*sqrt(21)*wi(5, 2) - (135\/4199 + (135*I)\/4199)*sqrt(14\/11)*wi(7, 2) + (6\/221 + (6*I)\/221)*sqrt(2\/19)*wi(9, 2) - (3\/323 + (3*I)\/323)*sqrt(3\/299)*wi(11, 2) - (1 - I)*sqrt(15\/11)*wr(1, 1) + (2\/13 - (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 - (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 - (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			21,
			32,
			"((-2*I)\/143)*sqrt(5)*wi(2, 2) + ((8*I)\/143)*sqrt(15)*wi(4, 2) - ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			21,
			33,
			"(-1\/143 + I\/143)*sqrt(105)*wi(3, 2) + (10\/221 - (10*I)\/221)*sqrt(105\/11)*wi(5, 2) - (630\/46189 - (630*I)\/46189)*sqrt(70)*wi(7, 2) + (45\/221 - (45*I)\/221)*sqrt(10\/209)*wi(9, 2) - (3\/323 - (3*I)\/323)*sqrt(165\/299)*wi(11, 2) - (1\/11 + I\/11)*sqrt(3)*wr(1, 1) + (12\/143 + (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 + (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 + (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 + (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			21,
			34,
			"((10*I)\/143)*sqrt(3)*wr(4, 3) - (4*sqrt(6)*wr(4, 4))\/143 + (((10*I)\/187)*wr(6, 3))\/sqrt(13) + (42*sqrt(30\/13)*wr(6, 4))\/187 - ((20*I)\/17)*sqrt(15\/143)*wr(6, 5) - ((280*I)\/247)*sqrt(2\/187)*wr(8, 3) - (252*sqrt(30\/187)*wr(8, 4))\/247 + ((70*I)\/19)*sqrt(30\/2431)*wr(8, 5) + ((105*I)\/323)*sqrt(3\/143)*wr(10, 3) + (21*sqrt(66\/13)*wr(10, 4))\/323 - ((126*I)\/323)*sqrt(15\/143)*wr(10, 5)"
		],
		[
			21,
			35,
			"(-1\/143 - I\/143)*sqrt(70)*wi(3, 2) + (4\/221 + (4*I)\/221)*sqrt(70\/11)*wi(5, 2) + (196\/46189 + (196*I)\/46189)*sqrt(105)*wi(7, 2) - (48\/221 + (48*I)\/221)*sqrt(15\/209)*wi(9, 2) + (9\/323 + (9*I)\/323)*sqrt(110\/299)*wi(11, 2) - (2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 - (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 - (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			21,
			36,
			"((-12*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((504*I)\/19)*wi(8, 6))\/sqrt(2431) - ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			21,
			37,
			"(-350\/323 + (350*I)\/323)*sqrt(3\/143)*wi(7, 6) + (75\/17 - (75*I)\/17)*sqrt(7\/2717)*wi(9, 6) - (6\/19 - (6*I)\/19)*sqrt(385\/5083)*wi(11, 6) - (2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 + (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 + (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			21,
			38,
			"((42*I)\/19)*sqrt(5\/2431)*wr(8, 7) - (168*sqrt(5\/2431)*wr(8, 8))\/19 + ((27*I)\/19)*sqrt(70\/2431)*wr(10, 7) + (6*sqrt(1155\/221)*wr(10, 8))\/19 - (6*I)*sqrt(210\/46189)*wr(10, 9)"
		],
		[
			21,
			39,
			"(-1\/323 - I\/323)*sqrt(2730\/11)*wi(7, 6) - (6\/17 + (6*I)\/17)*sqrt(10\/2717)*wi(9, 6) + (15\/19 + (15*I)\/19)*sqrt(22\/5083)*wi(11, 6) - (14\/17 - (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 - (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			21,
			40,
			"(-6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			21,
			41,
			"(-3 + 3*I)*sqrt(2310\/96577)*wi(11, 10) - (63 + 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			22,
			0,
			"((-I)*wi(4, 2))\/sqrt(3)"
		],
		[
			22,
			1,
			"((-1\/3 + I\/3)*wi(3, 2))\/sqrt(7) - (1\/6 - I\/6)*sqrt(7\/11)*wi(5, 2) + ((2 + 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			22,
			2,
			"(-1\/3 + I\/3)*sqrt(2\/7)*wi(3, 2) - (1\/3 - I\/3)*sqrt(7\/22)*wi(5, 2) + (1 + I)*sqrt(5\/7)*wr(3, 1) + (1 + I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			22,
			3,
			"(-2*sqrt(5)*wr(4, 0))\/11 - ((7*I)\/11)*wr(4, 1) + (6*sqrt(5\/13)*wr(6, 0))\/11 + (I\/11)*sqrt(210\/13)*wr(6, 1)"
		],
		[
			22,
			4,
			"((-1 - I)*wi(3, 2))\/sqrt(42) + (1 + I)*sqrt(7\/66)*wi(5, 2) - ((1\/3 - I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 - (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			22,
			5,
			"((-5*I)\/11)*sqrt(2\/3)*wi(4, 2) - ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			22,
			6,
			"(-5*wr(2, 0))\/7 - ((5*I)\/7)*sqrt(2\/3)*wr(2, 1) + (2*sqrt(5)*wr(4, 0))\/77 + ((2*I)\/77)*wr(4, 1) + (7*sqrt(5\/13)*wr(6, 0))\/11 + (I\/11)*sqrt(70\/39)*wr(6, 1)"
		],
		[
			22,
			7,
			"(-1\/11 - I\/11)*sqrt(30\/7)*wi(3, 2) + (5\/13 + (5*I)\/13)*sqrt(30\/77)*wi(5, 2) - (2\/143 + (2*I)\/143)*sqrt(35)*wi(7, 2) - ((10\/11 - (10*I)\/11)*wr(3, 1))\/sqrt(21) + (10\/13 - (10*I)\/13)*sqrt(10\/33)*wr(5, 1) - (2\/143 - (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			22,
			8,
			"(((5*I)\/7)*wi(2, 2))\/sqrt(3) - ((10*I)\/77)*wi(4, 2) - ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			22,
			9,
			"(-1\/22 + I\/22)*sqrt(3\/7)*wi(3, 2) + (1\/13 - I\/13)*sqrt(3\/77)*wi(5, 2) + (5\/143 - (5*I)\/143)*sqrt(14)*wi(7, 2) + (1\/11 + I\/11)*sqrt(10\/21)*wr(3, 1) - ((4\/13 + (4*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/143 + (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			22,
			10,
			"((-6*I)\/11)*sqrt(5\/7)*wr(4, 3) + (2*sqrt(10\/7)*wr(4, 4))\/11 + ((2*I)\/11)*sqrt(105\/13)*wr(6, 3) - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			22,
			11,
			"(4\/11 + (4*I)\/11)*sqrt(2\/21)*wi(3, 2) + (16\/13 + (16*I)\/13)*sqrt(2\/231)*wi(5, 2) + (10\/143 + (10*I)\/143)*sqrt(7)*wi(7, 2) - ((4\/11 - (4*I)\/11)*wr(3, 3))\/sqrt(7) + (4\/13 - (4*I)\/13)*sqrt(7\/11)*wr(5, 3) + (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			22,
			12,
			"(1\/11 + I\/11)*sqrt(5\/7)*wi(3, 2) - (5\/13 + (5*I)\/13)*sqrt(5\/77)*wi(5, 2) + (1\/143 + I\/143)*sqrt(70\/3)*wi(7, 2) - (1\/3 - I\/3)*wr(1, 1) + (1 - I)*sqrt(2\/7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 - (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			22,
			13,
			"((2*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			22,
			14,
			"((-1\/11 + I\/11)*wi(3, 2))\/sqrt(7) + ((2\/13 - (2*I)\/13)*wi(5, 2))\/sqrt(77) + (10\/143 - (10*I)\/143)*sqrt(14\/3)*wi(7, 2) - (1\/3 + I\/3)*sqrt(5)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 + (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 + (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			22,
			15,
			"(3*sqrt(10)*wr(2, 0))\/77 + ((9*I)\/77)*sqrt(15)*wr(2, 1) + (180*sqrt(2)*wr(4, 0))\/1001 + ((162*I)\/1001)*sqrt(10)*wr(4, 1) + (7*sqrt(2\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (196*sqrt(2\/17)*wr(8, 0))\/143 - (((294*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			22,
			16,
			"(-4\/11 - (4*I)\/11)*sqrt(5\/21)*wi(3, 2) - (16\/13 + (16*I)\/13)*sqrt(5\/231)*wi(5, 2) - (5\/143 + (5*I)\/143)*sqrt(70)*wi(7, 2) - (5\/11 - (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 - (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			22,
			17,
			"((40*I)\/231)*wi(2, 2) + ((114*I)\/1001)*sqrt(3)*wi(4, 2) + ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) + ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			22,
			18,
			"(-5\/13 - (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			22,
			19,
			"((6*I)\/143)*sqrt(30\/7)*wr(4, 3) + (24*sqrt(15\/7)*wr(4, 4))\/143 + ((2*I)\/33)*sqrt(70\/13)*wr(6, 3) - (2*sqrt(7\/39)*wr(6, 4))\/11 - I*sqrt(14\/429)*wr(6, 5) + ((28*I)\/39)*sqrt(35\/187)*wr(8, 3) - (28*sqrt(21\/187)*wr(8, 4))\/13 - (14*I)*sqrt(7\/7293)*wr(8, 5)"
		],
		[
			22,
			20,
			"((-2*I)\/33)*sqrt(70)*wi(2, 2) + ((3*I)\/143)*sqrt(210)*wi(4, 2) + ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) - ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			22,
			21,
			"(2\/143 - (2*I)\/143)*sqrt(10)*wi(3, 2) + (1\/13 - I\/13)*sqrt(5\/22)*wi(5, 2) - (27\/2431 - (27*I)\/2431)*sqrt(15)*wi(7, 2) + (7\/442 - (7*I)\/442)*sqrt(105\/209)*wi(9, 2) + (4\/143 + (4*I)\/143)*sqrt(15)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(15\/11)*wr(5, 3) + (140\/2431 + (140*I)\/2431)*sqrt(30)*wr(7, 3) - (126\/221 + (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			22,
			22,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			22,
			23,
			"(-2\/143 - (2*I)\/143)*sqrt(10)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(10\/11)*wi(5, 2) - (326\/2431 + (326*I)\/2431)*sqrt(5\/3)*wi(7, 2) + (42\/221 + (42*I)\/221)*sqrt(105\/209)*wi(9, 2) + (1\/33 - I\/33)*sqrt(14)*wr(1, 1) + (4\/143 - (4*I)\/143)*wr(3, 1) - (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 1) - (896\/7293 - (896*I)\/7293)*sqrt(10)*wr(7, 1) + (252\/2431 - (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			22,
			24,
			"((10*I)\/33)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			22,
			25,
			"(20\/143 - (20*I)\/143)*sqrt(5\/7)*wi(3, 2) + (1\/26 - I\/26)*sqrt(35\/11)*wi(5, 2) + (5\/2431 - (5*I)\/2431)*sqrt(70\/3)*wi(7, 2) - (147\/221 - (147*I)\/221)*sqrt(15\/418)*wi(9, 2) - (4\/33 + (4*I)\/33)*wr(1, 1) - (38\/143 + (38*I)\/143)*sqrt(2\/7)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(5\/11)*wr(5, 1) + (56\/7293 + (56*I)\/7293)*sqrt(35)*wr(7, 1) + (1764\/2431 + (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			22,
			26,
			"((-6*I)\/143)*sqrt(15)*wr(4, 3) + (15*sqrt(30)*wr(4, 4))\/143 - ((14*I)\/33)*sqrt(5\/13)*wr(6, 3) + (16*sqrt(2\/39)*wr(6, 4))\/11 - ((2*I)*wr(6, 5))\/sqrt(429) - ((98*I)\/39)*sqrt(10\/187)*wr(8, 3) + (14*sqrt(6\/187)*wr(8, 4))\/13 - (14*I)*sqrt(2\/7293)*wr(8, 5)"
		],
		[
			22,
			27,
			"(-25\/143 - (25*I)\/143)*sqrt(10\/21)*wi(3, 2) - (1\/13 + I\/13)*sqrt(70\/33)*wi(5, 2) - (50\/2431 + (50*I)\/2431)*sqrt(35)*wi(7, 2) - (294\/221 + (294*I)\/221)*sqrt(5\/209)*wi(9, 2) - (40\/143 - (40*I)\/143)*sqrt(5\/7)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(35\/11)*wr(5, 3) - (112\/2431 - (112*I)\/2431)*sqrt(70)*wr(7, 3) - (252\/221 - (252*I)\/221)*sqrt(105\/209)*wr(9, 3)"
		],
		[
			22,
			28,
			"((4*I)*wi(6, 6))\/sqrt(143) - (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			22,
			29,
			"(-3\/17 + (3*I)\/17)*sqrt(15\/143)*wi(7, 6) - (63\/34 - (63*I)\/34)*sqrt(35\/2717)*wi(9, 6) - (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (28\/221 + (28*I)\/221)*sqrt(10\/33)*wr(7, 5) + (126\/17 + (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			22,
			30,
			"(20\/143 - (20*I)\/143)*wi(3, 2) + ((5\/13 - (5*I)\/13)*wi(5, 2))\/sqrt(11) - (135\/2431 - (135*I)\/2431)*sqrt(6)*wi(7, 2) + (35\/221 - (35*I)\/221)*sqrt(21\/418)*wi(9, 2) - (35\/143 + (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 + (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 + (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			22,
			31,
			"(-1\/13*I)*sqrt(6\/11)*wr(4, 3) - (4*sqrt(3\/11)*wr(4, 4))\/13 - ((12*I)\/17)*sqrt(2\/143)*wr(6, 3) + (20*sqrt(15\/143)*wr(6, 4))\/17 + ((6*I)\/17)*sqrt(30\/13)*wr(6, 5) + (((69*I)\/247)*wr(8, 3))\/sqrt(17) - (70*sqrt(15\/17)*wr(8, 4))\/247 - ((24*I)\/19)*sqrt(15\/221)*wr(8, 5) - ((7*I)\/323)*sqrt(6\/13)*wr(10, 3) + (42*sqrt(3\/13)*wr(10, 4))\/323 + ((14*I)\/323)*sqrt(30\/13)*wr(10, 5)"
		],
		[
			22,
			32,
			"(1\/143 + I\/143)*sqrt(15)*wi(3, 2) + (1\/13 + I\/13)*sqrt(15\/11)*wi(5, 2) + (163\/2431 + (163*I)\/2431)*sqrt(5\/2)*wi(7, 2) - (63\/221 + (63*I)\/221)*sqrt(35\/418)*wi(9, 2) - (2\/11 - (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 - (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 - I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 - (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			22,
			33,
			"((4*I)\/143)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) - ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			22,
			34,
			"(20\/143 - (20*I)\/143)*sqrt(6\/7)*wi(3, 2) + (1\/13 - I\/13)*sqrt(21\/22)*wi(5, 2) + (10\/2431 - (10*I)\/2431)*sqrt(7)*wi(7, 2) - ((441\/221 - (441*I)\/221)*wi(9, 2))\/sqrt(209) - (1\/11 + I\/11)*sqrt(30)*wr(1, 1) + (7\/143 + (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 + (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 + (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 + (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			22,
			35,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (I\/13)*sqrt(70\/3)*wr(2, 1) - (10*sqrt(7)*wr(4, 0))\/143 - (I\/13)*sqrt(35)*wr(4, 1) - (64*sqrt(7\/13)*wr(6, 0))\/187 - ((32*I)\/17)*sqrt(2\/39)*wr(6, 1) - (756*sqrt(7\/17)*wr(8, 0))\/2717 - ((63*I)\/247)*sqrt(14\/17)*wr(8, 1) + (1260*sqrt(3)*wr(10, 0))\/4199 + ((126*I)\/4199)*sqrt(330)*wr(10, 1)"
		],
		[
			22,
			36,
			"(25\/143 + (25*I)\/143)*sqrt(5\/6)*wi(3, 2) + (7\/13 + (7*I)\/13)*sqrt(5\/66)*wi(5, 2) + (175\/2431 + (175*I)\/2431)*sqrt(5)*wi(7, 2) + (147\/221 + (147*I)\/221)*sqrt(35\/209)*wi(9, 2) - (35\/143 - (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 - (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			22,
			37,
			"((20*I)\/143)*sqrt(2\/3)*wi(2, 2) + (I\/143)*sqrt(2)*wi(4, 2) - ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) - ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			22,
			38,
			"(-1\/17 + I\/17)*sqrt(30\/143)*wi(7, 6) - (21\/17 - (21*I)\/17)*sqrt(35\/5434)*wi(9, 6) - (10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 + (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			22,
			39,
			"((-12*I)\/143)*sqrt(10)*wr(4, 3) + (16*sqrt(5)*wr(4, 4))\/143 - ((2*I)\/187)*sqrt(390)*wr(6, 3) + (172*wr(6, 4))\/(187*sqrt(13)) + ((36*I)\/17)*sqrt(2\/143)*wr(6, 5) - ((192*I)\/247)*sqrt(15\/187)*wr(8, 3) + (1218*wr(8, 4))\/(247*sqrt(187)) + (((243*I)\/19)*wr(8, 5))\/sqrt(2431) - ((42*I)\/323)*sqrt(110\/13)*wr(10, 3) + (126*sqrt(55\/13)*wr(10, 4))\/323 + ((105*I)\/323)*sqrt(22\/13)*wr(10, 5)"
		],
		[
			22,
			40,
			"(-15\/17 - (15*I)\/17)*sqrt(3\/26)*wi(7, 6) + (21\/17 + (21*I)\/17)*sqrt(7\/494)*wi(9, 6) - (5\/17 - (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 - (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			22,
			41,
			"((24*I)\/17)*sqrt(10\/143)*wi(6, 6) + ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) - ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			23,
			0,
			"(1\/2 + I\/2)*sqrt(3\/11)*wi(5, 2) - (2 - 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			23,
			1,
			"(-1\/3*I)*sqrt(7)*wi(4, 2)"
		],
		[
			23,
			2,
			"(I\/33)*sqrt(14)*wi(4, 2) - ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			23,
			3,
			"(4\/33 - (4*I)\/33)*sqrt(2)*wi(3, 2) + (10\/39 - (10*I)\/39)*sqrt(2\/11)*wi(5, 2) - (6\/143 - (6*I)\/143)*sqrt(3)*wi(7, 2) + (1\/3 + I\/3)*sqrt(5)*wr(3, 1) - (1\/3 + I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			23,
			4,
			"(-1\/11*I)*sqrt(3)*wr(4, 3) - (2*sqrt(2\/3)*wr(4, 4))\/11 + (((18*I)\/11)*wr(6, 3))\/sqrt(13) + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			23,
			5,
			"(1\/11 + I\/11)*sqrt(3\/2)*wi(3, 2) + (1\/13 + I\/13)*sqrt(6\/11)*wi(5, 2) + (18\/143 + (18*I)\/143)*wi(7, 2) - (1\/3 - I\/3)*wr(3, 3) + ((2\/3 - (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			23,
			6,
			"(8\/33 - (8*I)\/33)*sqrt(2)*wi(3, 2) + (20\/39 - (20*I)\/39)*sqrt(2\/11)*wi(5, 2) - (12\/143 - (12*I)\/143)*sqrt(3)*wi(7, 2) + (2\/33 + (2*I)\/33)*sqrt(5)*wr(3, 1) + (14\/39 + (14*I)\/39)*sqrt(14\/11)*wr(5, 1) - (30\/143 + (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			23,
			7,
			"-(sqrt(5\/21)*wr(2, 0)) + (I\/3)*sqrt(10\/7)*wr(2, 1) + (10*sqrt(3\/7)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(15\/7)*wr(4, 1) - (5*sqrt(7\/39)*wr(6, 0))\/11 + ((5*I)\/33)*sqrt(2\/13)*wr(6, 1)"
		],
		[
			23,
			8,
			"(-3\/22 - (3*I)\/22)*wi(3, 2) - ((3\/13 + (3*I)\/13)*wi(5, 2))\/sqrt(11) - (9\/143 + (9*I)\/143)*sqrt(6)*wi(7, 2) + (1\/11 - I\/11)*sqrt(6)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(6\/11)*wr(5, 3) + (60\/143 - (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			23,
			9,
			"(((5*I)\/3)*wi(2, 2))\/sqrt(7) + ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) + ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			23,
			10,
			"((20\/13 + (20*I)\/13)*wr(5, 5))\/sqrt(33) - (6\/13 + (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			23,
			11,
			"((14*I)\/143)*sqrt(3)*wr(4, 3) + (2*sqrt(6)*wr(4, 4))\/11 + (((6*I)\/11)*wr(6, 3))\/sqrt(13) + (sqrt(10\/39)*wr(6, 4))\/11 + (4*I)*sqrt(5\/429)*wr(6, 5) + ((30*I)\/13)*sqrt(2\/187)*wr(8, 3) + (6*I)*sqrt(30\/2431)*wr(8, 5)"
		],
		[
			23,
			12,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 + ((5*I)\/11)*sqrt(15\/7)*wr(2, 1) - (30*sqrt(2\/7)*wr(4, 0))\/143 + ((27*I)\/143)*sqrt(10\/7)*wr(4, 1) + (sqrt(182)*wr(6, 0))\/33 - (I\/11)*sqrt(39)*wr(6, 1) - (28*sqrt(14\/17)*wr(8, 0))\/143 + ((42*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			23,
			13,
			"(-4\/143 - (4*I)\/143)*sqrt(35\/3)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(35\/33)*wi(5, 2) - (28\/2431 + (28*I)\/2431)*sqrt(70)*wi(7, 2) + (21\/221 + (21*I)\/221)*sqrt(10\/209)*wi(9, 2) - ((1\/3 - I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (5\/13 - (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 - (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			23,
			14,
			"(((-10*I)\/11)*wi(2, 2))\/sqrt(21) - (((96*I)\/143)*wi(4, 2))\/sqrt(7) - ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) + ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			23,
			15,
			"(-2\/143 + (2*I)\/143)*sqrt(5)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(5\/11)*wi(5, 2) - (163\/2431 - (163*I)\/2431)*sqrt(10\/3)*wi(7, 2) + (21\/221 - (21*I)\/221)*sqrt(210\/209)*wi(9, 2) - (1\/3 + I\/3)*sqrt(7)*wr(1, 1) - (4\/11 + (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 + I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 + (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			23,
			16,
			"((-7*I)\/143)*sqrt(30)*wr(4, 3) - (12*sqrt(15)*wr(4, 4))\/143 - ((3*I)\/11)*sqrt(10\/13)*wr(6, 3) - (2*sqrt(13\/3)*wr(6, 4))\/11 + (4*I)*sqrt(2\/429)*wr(6, 5) - ((30*I)\/13)*sqrt(5\/187)*wr(8, 3) - (84*sqrt(3\/187)*wr(8, 4))\/13 + (12*I)*sqrt(3\/2431)*wr(8, 5)"
		],
		[
			23,
			17,
			"((10\/143 + (10*I)\/143)*wi(3, 2))\/sqrt(3) + ((1\/13 + I\/13)*wi(5, 2))\/sqrt(33) - (40\/2431 + (40*I)\/2431)*sqrt(2)*wi(7, 2) - (105\/221 + (105*I)\/221)*sqrt(14\/209)*wi(9, 2) - (5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 - I)*sqrt(2\/11)*wr(5, 3) - (10\/33 - (10*I)\/33)*wr(7, 3)"
		],
		[
			23,
			18,
			"(-2*I)*sqrt(14\/429)*wi(6, 6) + (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			23,
			19,
			"(35\/51 - (35*I)\/51)*sqrt(10\/143)*wi(7, 6) + (21\/17 - (21*I)\/17)*sqrt(210\/2717)*wi(9, 6) - (15\/13 + (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 + (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			23,
			20,
			"(1\/143 + I\/143)*sqrt(70\/3)*wi(3, 2) - (1\/13 + I\/13)*sqrt(35\/66)*wi(5, 2) + (14\/2431 + (14*I)\/2431)*sqrt(35)*wi(7, 2) - (21\/442 + (21*I)\/442)*sqrt(5\/209)*wi(9, 2) - (4\/33 - (4*I)\/33)*sqrt(2\/3)*wr(1, 1) + (4\/143 - (4*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (532\/7293 - (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) + (378\/2431 - (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			23,
			21,
			"((-2*I)\/11)*sqrt(10\/3)*wi(2, 2) + ((27*I)\/143)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			23,
			22,
			"(-2\/143 + (2*I)\/143)*sqrt(10)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(10\/11)*wi(5, 2) - (326\/2431 - (326*I)\/2431)*sqrt(5\/3)*wi(7, 2) + (42\/221 - (42*I)\/221)*sqrt(105\/209)*wi(9, 2) + (1\/33 + I\/33)*sqrt(14)*wr(1, 1) + (4\/143 + (4*I)\/143)*wr(3, 1) - (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 1) - (896\/7293 + (896*I)\/7293)*sqrt(10)*wr(7, 1) + (252\/2431 + (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			23,
			23,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			23,
			24,
			"(-5\/143 - (5*I)\/143)*sqrt(5\/3)*wi(3, 2) - (1\/26 + I\/26)*sqrt(5\/33)*wi(5, 2) + (20\/2431 + (20*I)\/2431)*sqrt(10)*wi(7, 2) + (105\/221 + (105*I)\/221)*sqrt(35\/418)*wi(9, 2) + (10\/143 - (10*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (56\/7293 - (56*I)\/7293)*sqrt(5)*wr(7, 3) - (378\/221 - (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			23,
			25,
			"((2*I)\/11)*sqrt(35\/3)*wi(2, 2) + ((3*I)\/143)*sqrt(35)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			23,
			26,
			"(10\/51 - (10*I)\/51)*sqrt(35\/143)*wi(7, 6) + (42\/17 - (42*I)\/17)*sqrt(15\/2717)*wi(9, 6) + (6\/13 + (6*I)\/13)*sqrt(7\/11)*wr(5, 5) + (112\/663 + (112*I)\/663)*sqrt(70\/11)*wr(7, 5) + ((756\/17 + (756*I)\/17)*wr(9, 5))\/sqrt(2717)"
		],
		[
			23,
			27,
			"((-2*I)\/143)*sqrt(15)*wr(4, 3) + (15*sqrt(30)*wr(4, 4))\/143 - ((24*I)\/187)*sqrt(5\/13)*wr(6, 3) + (16*sqrt(2\/39)*wr(6, 4))\/11 - (((56*I)\/17)*wr(6, 5))\/sqrt(429) - ((126*I)\/247)*sqrt(10\/187)*wr(8, 3) + (14*sqrt(6\/187)*wr(8, 4))\/13 - ((98*I)\/19)*sqrt(6\/2431)*wr(8, 5) - ((252*I)\/323)*sqrt(15\/143)*wr(10, 3) - ((1260*I)\/323)*sqrt(3\/143)*wr(10, 5)"
		],
		[
			23,
			28,
			"(-6\/17 - (6*I)\/17)*sqrt(35\/143)*wi(7, 6) + (63\/34 + (63*I)\/34)*sqrt(15\/2717)*wi(9, 6) + (28\/17 - (28*I)\/17)*sqrt(10\/143)*wr(7, 7) - (252\/17 - (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			23,
			29,
			"(4*I)*sqrt(7\/429)*wi(6, 6) + (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			23,
			30,
			"(((-40*I)\/143)*wi(2, 2))\/sqrt(3) + ((6*I)\/143)*wi(4, 2) + ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) - ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) + ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			23,
			31,
			"(-2\/13 + (2*I)\/13)*sqrt(7\/33)*wi(3, 2) - (4\/221 - (4*I)\/221)*sqrt(7\/3)*wi(5, 2) + (240\/4199 - (240*I)\/4199)*sqrt(14\/11)*wi(7, 2) - (22\/221 - (22*I)\/221)*sqrt(2\/19)*wi(9, 2) + (18\/323 - (18*I)\/323)*sqrt(3\/299)*wi(11, 2) - (5\/13 + (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 + (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 + (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			23,
			32,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 - ((10*I)\/39)*sqrt(5)*wr(2, 1) + (10*sqrt(6)*wr(4, 0))\/143 - (I\/13)*sqrt(30)*wr(4, 1) - (28*sqrt(2\/39)*wr(6, 0))\/187 + ((4*I)\/51)*sqrt(7\/13)*wr(6, 1) - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + ((329*I)\/247)*sqrt(3\/17)*wr(8, 1) + (270*sqrt(14)*wr(10, 0))\/4199 - ((54*I)\/4199)*sqrt(385)*wr(10, 1)"
		],
		[
			23,
			33,
			"(-1\/143 - I\/143)*sqrt(105)*wi(3, 2) - (8\/221 + (8*I)\/221)*sqrt(105\/11)*wi(5, 2) - (435\/46189 + (435*I)\/46189)*sqrt(35\/2)*wi(7, 2) + (123\/221 + (123*I)\/221)*sqrt(10\/209)*wi(9, 2) - (18\/323 + (18*I)\/323)*sqrt(165\/299)*wi(11, 2) - (6\/11 - (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 - (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 - (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 - (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			23,
			34,
			"((-10*I)\/429)*sqrt(14)*wi(2, 2) + ((3*I)\/143)*sqrt(42)*wi(4, 2) + (((560*I)\/561)*wi(6, 2))\/sqrt(13) + ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			23,
			35,
			"(-8\/429 + (8*I)\/429)*sqrt(70)*wi(3, 2) - (4\/663 - (4*I)\/663)*sqrt(70\/11)*wi(5, 2) + (420\/46189 - (420*I)\/46189)*sqrt(105)*wi(7, 2) + (106\/221 - (106*I)\/221)*sqrt(15\/209)*wi(9, 2) - (54\/323 - (54*I)\/323)*sqrt(110\/299)*wi(11, 2) - (3\/11 + (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 + (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 + (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 + (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 + (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			23,
			36,
			"(I\/143)*sqrt(105)*wr(4, 3) - (2*sqrt(210)*wr(4, 4))\/143 + ((12*I)\/187)*sqrt(35\/13)*wr(6, 3) - (4*sqrt(14\/39)*wr(6, 4))\/187 - ((16*I)\/17)*sqrt(7\/429)*wr(6, 5) + ((63*I)\/247)*sqrt(70\/187)*wr(8, 3) + (98*sqrt(42\/187)*wr(8, 4))\/247 - ((28*I)\/19)*sqrt(42\/2431)*wr(8, 5) + ((126*I)\/323)*sqrt(105\/143)*wr(10, 3) + (18*sqrt(2310\/13)*wr(10, 4))\/323 - ((360*I)\/323)*sqrt(21\/143)*wr(10, 5)"
		],
		[
			23,
			37,
			"((-21\/143 - (21*I)\/143)*wi(3, 2))\/sqrt(2) - (36\/221 + (36*I)\/221)*sqrt(2\/11)*wi(5, 2) - (945\/46189 + (945*I)\/46189)*sqrt(3)*wi(7, 2) + (6\/221 + (6*I)\/221)*sqrt(21\/209)*wi(9, 2) + (54\/323 + (54*I)\/323)*sqrt(154\/299)*wi(11, 2) - (35\/143 - (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 - (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 - (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			23,
			38,
			"((-12*I)\/17)*sqrt(42\/143)*wi(6, 6) - ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) - ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			23,
			39,
			"(-36\/323 + (36*I)\/323)*sqrt(210\/143)*wi(7, 6) - (48\/17 - (48*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (90\/19 - (90*I)\/19)*sqrt(22\/5083)*wi(11, 6) - (10\/13 + (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			23,
			40,
			"(((-105*I)\/19)*wr(8, 7))\/sqrt(221) - (140*wr(8, 8))\/(19*sqrt(221)) + ((18*I)\/19)*sqrt(14\/221)*wr(10, 7) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			23,
			41,
			"(15\/323 + (15*I)\/323)*sqrt(7\/286)*wi(7, 6) + (9\/17 + (9*I)\/17)*sqrt(6\/2717)*wi(9, 6) + (6\/19 + (6*I)\/19)*sqrt(330\/5083)*wi(11, 6) - ((105\/17 - (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 - (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			24,
			0,
			"(sqrt(5)*wr(4, 0))\/3 + ((2*I)\/3)*wr(4, 1)"
		],
		[
			24,
			1,
			"(-1\/3 - I\/3)*sqrt(2\/21)*wi(3, 2) + (1\/3 + I\/3)*sqrt(14\/33)*wi(5, 2) + (1 - I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			24,
			2,
			"((1\/3 + I\/3)*wi(3, 2))\/sqrt(21) - (1\/3 + I\/3)*sqrt(7\/33)*wi(5, 2) + (1 - I)*sqrt(10\/21)*wr(3, 1) + ((1 - I)*wr(5, 1))\/sqrt(33)"
		],
		[
			24,
			3,
			"((-2*I)\/11)*sqrt(3)*wi(4, 2) + ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			24,
			4,
			"(1\/3 + I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 + (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			24,
			5,
			"(2*sqrt(10)*wr(4, 0))\/33 + ((7*I)\/33)*sqrt(2)*wr(4, 1) + (9*sqrt(10\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(105\/13)*wr(6, 1)"
		],
		[
			24,
			6,
			"((-5*I)\/21)*wi(2, 2) + ((2*I)\/7)*sqrt(3)*wi(4, 2) + (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			24,
			7,
			"(1\/66 - I\/66)*sqrt(35)*wi(3, 2) + (5\/39 - (5*I)\/39)*sqrt(5\/77)*wi(5, 2) - (5\/143 - (5*I)\/143)*sqrt(35\/6)*wi(7, 2) + (1\/11 + I\/11)*sqrt(10\/21)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(70\/33)*wr(5, 3) + (6\/143 + (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			24,
			8,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - ((10*I)\/21)*sqrt(2)*wr(2, 1) - (8*sqrt(15)*wr(4, 0))\/77 - ((8*I)\/77)*sqrt(3)*wr(4, 1) - (7*sqrt(5\/39)*wr(6, 0))\/11 - (I\/33)*sqrt(70\/13)*wr(6, 1)"
		],
		[
			24,
			9,
			"(-8\/33 - (8*I)\/33)*sqrt(2\/7)*wi(3, 2) - (32\/39 + (32*I)\/39)*sqrt(2\/77)*wi(5, 2) - (20\/143 + (20*I)\/143)*sqrt(7\/3)*wi(7, 2) - (8\/33 - (8*I)\/33)*sqrt(5\/7)*wr(3, 1) - (32\/39 - (32*I)\/39)*sqrt(2\/11)*wr(5, 1) - (30\/143 - (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			24,
			10,
			"(I\/21)*sqrt(5)*wi(2, 2) - ((10*I)\/77)*sqrt(15)*wi(4, 2) + ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			24,
			11,
			"(-5\/66 + (5*I)\/66)*sqrt(7)*wi(3, 2) - ((25\/39 - (25*I)\/39)*wi(5, 2))\/sqrt(77) + (25\/143 - (25*I)\/143)*sqrt(7\/6)*wi(7, 2) + (1\/33 + I\/33)*sqrt(70)*wr(3, 1) + ((20\/39 + (20*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/143 + (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			24,
			12,
			"(1\/11 - I\/11)*sqrt(35\/6)*wi(3, 2) + (5\/13 - (5*I)\/13)*sqrt(10\/231)*wi(5, 2) - (5\/143 - (5*I)\/143)*sqrt(35)*wi(7, 2) - (5\/11 + (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 + (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			24,
			13,
			"((-9*I)\/143)*sqrt(5)*wr(4, 3) - (6*sqrt(10)*wr(4, 4))\/143 - ((10*I)\/33)*sqrt(5\/39)*wr(6, 3) + (14*sqrt(2\/13)*wr(6, 4))\/11 + (((16*I)\/3)*wr(6, 5))\/sqrt(143) + ((35*I)\/39)*sqrt(10\/561)*wr(8, 3) - (42*sqrt(2\/187)*wr(8, 4))\/13 - ((28*I)\/3)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			24,
			14,
			"(4\/11 + (4*I)\/11)*sqrt(2\/21)*wi(3, 2) + (16\/13 + (16*I)\/13)*sqrt(2\/231)*wi(5, 2) + (10\/143 + (10*I)\/143)*sqrt(7)*wi(7, 2) - (1\/3 - I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 - I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 - (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			24,
			15,
			"((10*I)\/231)*sqrt(10)*wi(2, 2) - ((3*I)\/1001)*sqrt(30)*wi(4, 2) - ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) - ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			24,
			16,
			"(-1\/33 + I\/33)*sqrt(35\/2)*wi(3, 2) - (5\/39 - (5*I)\/39)*sqrt(10\/77)*wi(5, 2) + (5\/143 - (5*I)\/143)*sqrt(35\/3)*wi(7, 2) - (1\/3 + I\/3)*sqrt(2)*wr(1, 1) + (1\/11 + I\/11)*sqrt(7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 + (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			24,
			17,
			"(-10*wr(2, 0))\/231 - ((5*I)\/77)*sqrt(6)*wr(2, 1) - (54*sqrt(5)*wr(4, 0))\/1001 - ((243*I)\/1001)*wr(4, 1) - (14*sqrt(5\/13)*wr(6, 0))\/33 - (I\/11)*sqrt(210\/13)*wr(6, 1) - (196*sqrt(5\/17)*wr(8, 0))\/143 - ((147*I)\/143)*sqrt(10\/17)*wr(8, 1)"
		],
		[
			24,
			18,
			"(-1\/11 - I\/11)*sqrt(10\/3)*wi(3, 2) + (5\/13 + (5*I)\/13)*sqrt(10\/33)*wi(5, 2) - (14\/429 + (14*I)\/429)*sqrt(5)*wi(7, 2) - (1\/11 - I\/11)*sqrt(5)*wr(3, 3) + (10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 - (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			24,
			19,
			"((4*I)\/77)*sqrt(10\/3)*wi(2, 2) - ((75*I)\/1001)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			24,
			20,
			"((-18*I)\/143)*sqrt(10)*wr(4, 3) + (30*sqrt(5)*wr(4, 4))\/143 - ((20*I)\/33)*sqrt(10\/39)*wr(6, 3) - (4*wr(6, 4))\/(11*sqrt(13)) - ((4*I)\/3)*sqrt(2\/143)*wr(6, 5) + ((140*I)\/39)*sqrt(5\/561)*wr(8, 3) - (63*wr(8, 4))\/(13*sqrt(187)) + (((14*I)\/3)*wr(8, 5))\/sqrt(2431)"
		],
		[
			24,
			21,
			"(-15\/17 - (15*I)\/17)*sqrt(10\/143)*wi(7, 6) + (7\/17 + (7*I)\/17)*sqrt(210\/2717)*wi(9, 6) + (6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 5) - (168\/221 - (168*I)\/221)*sqrt(5\/11)*wr(7, 5) + (63\/17 - (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			24,
			22,
			"((-10*I)\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			24,
			23,
			"(-5\/143 + (5*I)\/143)*sqrt(5\/3)*wi(3, 2) - (1\/26 - I\/26)*sqrt(5\/33)*wi(5, 2) + (20\/2431 - (20*I)\/2431)*sqrt(10)*wi(7, 2) + (105\/221 - (105*I)\/221)*sqrt(35\/418)*wi(9, 2) + (10\/143 + (10*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (56\/7293 + (56*I)\/7293)*sqrt(5)*wr(7, 3) - (378\/221 + (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			24,
			24,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			24,
			25,
			"(25\/143 + (25*I)\/143)*sqrt(10\/21)*wi(3, 2) + (1\/13 + I\/13)*sqrt(70\/33)*wi(5, 2) + (50\/2431 + (50*I)\/2431)*sqrt(35)*wi(7, 2) + (294\/221 + (294*I)\/221)*sqrt(5\/209)*wi(9, 2) + (5\/33 - (5*I)\/33)*sqrt(2\/3)*wr(1, 1) + (40\/143 - (40*I)\/143)*sqrt(3\/7)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (560\/7293 - (560*I)\/7293)*sqrt(70\/3)*wr(7, 1) + (2646\/2431 - (2646*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			24,
			26,
			"((2*I)\/11)*sqrt(35\/3)*wi(2, 2) + ((3*I)\/143)*sqrt(35)*wi(4, 2) - ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			24,
			27,
			"(5\/429 - (5*I)\/429)*sqrt(35)*wi(3, 2) + (1\/78 - I\/78)*sqrt(35\/11)*wi(5, 2) - (20\/2431 - (20*I)\/2431)*sqrt(70\/3)*wi(7, 2) - (245\/221 - (245*I)\/221)*sqrt(15\/418)*wi(9, 2) - (4\/33 + (4*I)\/33)*wr(1, 1) - (38\/143 + (38*I)\/143)*sqrt(2\/7)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(5\/11)*wr(5, 1) + (56\/7293 + (56*I)\/7293)*sqrt(35)*wr(7, 1) + (1764\/2431 + (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			24,
			28,
			"((-18*I)\/143)*sqrt(10)*wr(4, 3) + (18*sqrt(5)*wr(4, 4))\/143 + ((8*I)\/11)*sqrt(10\/39)*wr(6, 3) - (20*wr(6, 4))\/(11*sqrt(13)) - ((14*I)\/13)*sqrt(5\/561)*wr(8, 3) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			24,
			29,
			"(2\/143 + (2*I)\/143)*sqrt(5\/3)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(5\/33)*wi(5, 2) + (163\/7293 + (163*I)\/7293)*sqrt(10)*wi(7, 2) - (21\/221 + (21*I)\/221)*sqrt(70\/209)*wi(9, 2) - (8\/143 - (8*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (1400\/7293 - (1400*I)\/7293)*sqrt(5)*wr(7, 3) - (189\/221 - (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			24,
			30,
			"((15\/17 + (15*I)\/17)*wi(7, 6))\/sqrt(143) - (7\/17 + (7*I)\/17)*sqrt(21\/2717)*wi(9, 6) - (10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 - (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			24,
			31,
			"((4*I)\/17)*sqrt(15\/13)*wi(6, 6) - ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) + (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			24,
			32,
			"(-10\/429 + (10*I)\/429)*sqrt(10)*wi(3, 2) - (1\/39 - I\/39)*sqrt(10\/11)*wi(5, 2) + (80\/2431 - (80*I)\/2431)*sqrt(5\/3)*wi(7, 2) + (70\/221 - (70*I)\/221)*sqrt(105\/209)*wi(9, 2) - (70\/143 + (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 + (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 + (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			24,
			33,
			"((10*I)\/143)*sqrt(5)*wr(4, 3) - (12*sqrt(10)*wr(4, 4))\/143 + ((18*I)\/187)*sqrt(15\/13)*wr(6, 3) - (118*sqrt(2\/13)*wr(6, 4))\/187 - (((20*I)\/17)*wr(6, 5))\/sqrt(143) + ((15*I)\/247)*sqrt(30\/187)*wr(8, 3) - (322*sqrt(2\/187)*wr(8, 4))\/247 + ((10*I)\/19)*sqrt(2\/2431)*wr(8, 5) - ((35*I)\/323)*sqrt(55\/13)*wr(10, 3) + (63*sqrt(110\/13)*wr(10, 4))\/323 + ((140*I)\/323)*sqrt(11\/13)*wr(10, 5)"
		],
		[
			24,
			34,
			"((-125\/429 - (125*I)\/429)*wi(3, 2))\/sqrt(7) - (5\/39 + (5*I)\/39)*sqrt(7\/11)*wi(5, 2) - (125\/2431 + (125*I)\/2431)*sqrt(14\/3)*wi(7, 2) - (245\/221 + (245*I)\/221)*sqrt(6\/209)*wi(9, 2) - (3\/11 - (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 - (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 - (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 - (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 - (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			24,
			35,
			"((10*I)\/429)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) + ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			24,
			36,
			"(10\/429 - (10*I)\/429)*sqrt(5)*wi(3, 2) + (1\/39 - I\/39)*sqrt(5\/11)*wi(5, 2) - (40\/2431 - (40*I)\/2431)*sqrt(10\/3)*wi(7, 2) - (35\/221 - (35*I)\/221)*sqrt(210\/209)*wi(9, 2) - (3\/11 + (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 + (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 + (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 + (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 + (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			24,
			37,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + ((5*I)\/39)*wr(2, 1) + (2*sqrt(30)*wr(4, 0))\/143 + (I\/13)*sqrt(6)*wr(4, 1) + (56*sqrt(10\/39)*wr(6, 0))\/187 + ((8*I)\/51)*sqrt(35\/13)*wr(6, 1) + (588*sqrt(30\/17)*wr(8, 0))\/2717 + ((98*I)\/247)*sqrt(15\/17)*wr(8, 1) + (378*sqrt(70)*wr(10, 0))\/4199 + ((378*I)\/4199)*sqrt(77)*wr(10, 1)"
		],
		[
			24,
			38,
			"(-1\/143 - I\/143)*sqrt(30)*wi(3, 2) - (1\/13 + I\/13)*sqrt(30\/11)*wi(5, 2) - (163\/2431 + (163*I)\/2431)*sqrt(5)*wi(7, 2) + (63\/221 + (63*I)\/221)*sqrt(35\/209)*wi(9, 2) - (42\/143 - (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 - (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 - (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 - (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			24,
			39,
			"((8*I)\/429)*sqrt(70)*wi(2, 2) + ((2*I)\/143)*sqrt(210)*wi(4, 2) + ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) + ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) - ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			24,
			40,
			"(-2\/13 - (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 + (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 + (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			24,
			41,
			"((-4*I)\/143)*wr(4, 3) + (24*sqrt(2)*wr(4, 4))\/143 + ((28*I)\/187)*sqrt(3\/13)*wr(6, 3) - (10*sqrt(10\/13)*wr(6, 4))\/187 - ((2*I)\/17)*sqrt(55\/13)*wr(6, 5) + ((202*I)\/247)*sqrt(6\/187)*wr(8, 3) - (490*sqrt(10\/187)*wr(8, 4))\/247 - ((11*I)\/19)*sqrt(110\/221)*wr(8, 5) - ((28*I)\/323)*sqrt(11\/13)*wr(10, 3) + (63*sqrt(22\/13)*wr(10, 4))\/323 + ((35*I)\/323)*sqrt(55\/13)*wr(10, 5)"
		],
		[
			25,
			0,
			"(1 + I)*sqrt(6\/11)*wr(5, 1)"
		],
		[
			25,
			1,
			"(sqrt(5)*wr(4, 0))\/3 - ((2*I)\/3)*wr(4, 1)"
		],
		[
			25,
			2,
			"(2*sqrt(10)*wr(4, 0))\/33 - ((7*I)\/33)*sqrt(2)*wr(4, 1) + (9*sqrt(10\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(105\/13)*wr(6, 1)"
		],
		[
			25,
			3,
			"((-5\/33 - (5*I)\/33)*wi(3, 2))\/sqrt(7) + (10\/39 + (10*I)\/39)*sqrt(7\/11)*wi(5, 2) - (3\/143 + (3*I)\/143)*sqrt(42)*wi(7, 2) + (1\/3 - I\/3)*sqrt(10\/7)*wr(3, 1) - ((5\/3 - (5*I)\/3)*wr(5, 1))\/sqrt(11)"
		],
		[
			25,
			4,
			"((2*I)\/11)*sqrt(3)*wi(4, 2) - ((6*I)\/11)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			25,
			5,
			"(2\/11 - (2*I)\/11)*sqrt(3\/7)*wi(3, 2) - (1\/13 - I\/13)*sqrt(21\/11)*wi(5, 2) - (9\/143 - (9*I)\/143)*sqrt(14)*wi(7, 2) + (1 + I)*sqrt(10\/21)*wr(3, 1) + ((1 + I)*wr(5, 1))\/sqrt(33)"
		],
		[
			25,
			6,
			"((5\/66 + (5*I)\/66)*wi(3, 2))\/sqrt(7) - (5\/39 + (5*I)\/39)*sqrt(7\/11)*wi(5, 2) + (3\/143 + (3*I)\/143)*sqrt(21\/2)*wi(7, 2) + (1\/33 - I\/33)*sqrt(70)*wr(3, 1) + ((20\/39 - (20*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/143 - (30*I)\/143)*sqrt(7)*wr(7, 1)"
		],
		[
			25,
			7,
			"(-1\/21*I)*sqrt(5)*wi(2, 2) + ((10*I)\/77)*sqrt(15)*wi(4, 2) - ((5*I)\/33)*sqrt(70\/13)*wi(6, 2)"
		],
		[
			25,
			8,
			"(2\/11 - (2*I)\/11)*sqrt(2\/7)*wi(3, 2) - (1\/13 - I\/13)*sqrt(14\/11)*wi(5, 2) - (6\/143 - (6*I)\/143)*sqrt(21)*wi(7, 2) - (8\/33 + (8*I)\/33)*sqrt(5\/7)*wr(3, 1) - (32\/39 + (32*I)\/39)*sqrt(2\/11)*wr(5, 1) - (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 1)"
		],
		[
			25,
			9,
			"(-10*wr(2, 0))\/(7*sqrt(3)) + ((10*I)\/21)*sqrt(2)*wr(2, 1) - (8*sqrt(15)*wr(4, 0))\/77 + ((8*I)\/77)*sqrt(3)*wr(4, 1) - (7*sqrt(5\/39)*wr(6, 0))\/11 + (I\/33)*sqrt(70\/13)*wr(6, 1)"
		],
		[
			25,
			10,
			"(-5\/66 - (5*I)\/66)*sqrt(5\/7)*wi(3, 2) + (5\/39 + (5*I)\/39)*sqrt(35\/11)*wi(5, 2) - (3\/143 + (3*I)\/143)*sqrt(105\/2)*wi(7, 2) + (1\/11 - I\/11)*sqrt(10\/21)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(70\/33)*wr(5, 3) + (6\/143 - (6*I)\/143)*sqrt(105)*wr(7, 3)"
		],
		[
			25,
			11,
			"((5*I)\/21)*wi(2, 2) - ((2*I)\/7)*sqrt(3)*wi(4, 2) - (I\/3)*sqrt(14\/13)*wi(6, 2)"
		],
		[
			25,
			12,
			"((-4*I)\/77)*sqrt(10\/3)*wi(2, 2) + ((75*I)\/1001)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((42*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			25,
			13,
			"(-1\/13 + I\/13)*sqrt(5\/6)*wi(3, 2) + (1\/13 - I\/13)*sqrt(5\/66)*wi(5, 2) + (7\/221 - (7*I)\/221)*sqrt(5)*wi(7, 2) - (21\/221 - (21*I)\/221)*sqrt(35\/209)*wi(9, 2) - (1\/11 + I\/11)*sqrt(5)*wr(3, 3) + (10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 3) - (35\/429 + (35*I)\/429)*sqrt(10)*wr(7, 3)"
		],
		[
			25,
			14,
			"(-10*wr(2, 0))\/231 + ((5*I)\/77)*sqrt(6)*wr(2, 1) - (54*sqrt(5)*wr(4, 0))\/1001 + ((243*I)\/1001)*wr(4, 1) - (14*sqrt(5\/13)*wr(6, 0))\/33 + (I\/11)*sqrt(210\/13)*wr(6, 1) - (196*sqrt(5\/17)*wr(8, 0))\/143 + ((147*I)\/143)*sqrt(10\/17)*wr(8, 1)"
		],
		[
			25,
			15,
			"(-20\/143 - (20*I)\/143)*sqrt(10\/7)*wi(3, 2) - (1\/13 + I\/13)*sqrt(35\/22)*wi(5, 2) - (10\/2431 + (10*I)\/2431)*sqrt(35\/3)*wi(7, 2) + (147\/221 + (147*I)\/221)*sqrt(15\/209)*wi(9, 2) - (1\/3 - I\/3)*sqrt(2)*wr(1, 1) + (1\/11 - I\/11)*sqrt(7)*wr(3, 1) + (5\/13 - (5*I)\/13)*sqrt(10\/11)*wr(5, 1) + (17\/429 - (17*I)\/429)*sqrt(70)*wr(7, 1)"
		],
		[
			25,
			16,
			"((-10*I)\/231)*sqrt(10)*wi(2, 2) + ((3*I)\/1001)*sqrt(30)*wi(4, 2) + ((4*I)\/33)*sqrt(35\/13)*wi(6, 2) + ((42*I)\/143)*sqrt(105\/17)*wi(8, 2)"
		],
		[
			25,
			17,
			"((125\/143 - (125*I)\/143)*wi(3, 2))\/sqrt(42) + (5\/13 - (5*I)\/13)*sqrt(7\/66)*wi(5, 2) + (125\/2431 - (125*I)\/2431)*sqrt(7)*wi(7, 2) + ((735\/221 - (735*I)\/221)*wi(9, 2))\/sqrt(209) - (1\/3 + I\/3)*sqrt(10\/3)*wr(1, 1) - (1\/11 + I\/11)*sqrt(15\/7)*wr(3, 1) - (1\/13 + I\/13)*sqrt(6\/11)*wr(5, 1) - (5\/429 + (5*I)\/429)*sqrt(14\/3)*wr(7, 1)"
		],
		[
			25,
			18,
			"((-15*I)\/143)*sqrt(5)*wr(4, 3) - (6*sqrt(10)*wr(4, 4))\/143 + ((14*I)\/11)*sqrt(5\/39)*wr(6, 3) + (14*sqrt(2\/13)*wr(6, 4))\/11 - ((7*I)\/13)*sqrt(30\/187)*wr(8, 3) - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			25,
			19,
			"(20\/143 + (20*I)\/143)*sqrt(10\/21)*wi(3, 2) + (1\/13 + I\/13)*sqrt(35\/66)*wi(5, 2) + (10\/7293 + (10*I)\/7293)*sqrt(35)*wi(7, 2) - (147\/221 + (147*I)\/221)*sqrt(5\/209)*wi(9, 2) - (5\/11 - (5*I)\/11)*sqrt(5\/7)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(35\/11)*wr(5, 3) + (19\/429 - (19*I)\/429)*sqrt(70)*wr(7, 3)"
		],
		[
			25,
			20,
			"(-2\/13 + (2*I)\/13)*sqrt(5\/3)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(5\/33)*wi(5, 2) + (14\/221 - (14*I)\/221)*sqrt(10)*wi(7, 2) - (42\/221 - (42*I)\/221)*sqrt(70\/209)*wi(9, 2) - (8\/143 + (8*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (1400\/7293 + (1400*I)\/7293)*sqrt(5)*wr(7, 3) - (189\/221 + (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			25,
			21,
			"((6*I)\/143)*sqrt(10)*wr(4, 3) + (18*sqrt(5)*wr(4, 4))\/143 + ((2*I)\/187)*sqrt(30\/13)*wr(6, 3) - (20*wr(6, 4))\/(11*sqrt(13)) + ((50*I)\/17)*sqrt(2\/143)*wr(6, 5) - ((112*I)\/247)*sqrt(15\/187)*wr(8, 3) + (35*wr(8, 4))\/(13*sqrt(187)) - (((350*I)\/19)*wr(8, 5))\/sqrt(2431) + ((63*I)\/323)*sqrt(10\/143)*wr(10, 3) + ((315*I)\/323)*sqrt(2\/143)*wr(10, 5)"
		],
		[
			25,
			22,
			"(20\/143 + (20*I)\/143)*sqrt(5\/7)*wi(3, 2) + (1\/26 + I\/26)*sqrt(35\/11)*wi(5, 2) + (5\/2431 + (5*I)\/2431)*sqrt(70\/3)*wi(7, 2) - (147\/221 + (147*I)\/221)*sqrt(15\/418)*wi(9, 2) - (4\/33 - (4*I)\/33)*wr(1, 1) - (38\/143 - (38*I)\/143)*sqrt(2\/7)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(5\/11)*wr(5, 1) + (56\/7293 - (56*I)\/7293)*sqrt(35)*wr(7, 1) + (1764\/2431 - (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			25,
			23,
			"((-2*I)\/11)*sqrt(35\/3)*wi(2, 2) - ((3*I)\/143)*sqrt(35)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			25,
			24,
			"(25\/143 - (25*I)\/143)*sqrt(10\/21)*wi(3, 2) + (1\/13 - I\/13)*sqrt(70\/33)*wi(5, 2) + (50\/2431 - (50*I)\/2431)*sqrt(35)*wi(7, 2) + (294\/221 - (294*I)\/221)*sqrt(5\/209)*wi(9, 2) + (5\/33 + (5*I)\/33)*sqrt(2\/3)*wr(1, 1) + (40\/143 + (40*I)\/143)*sqrt(3\/7)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) + (560\/7293 + (560*I)\/7293)*sqrt(70\/3)*wr(7, 1) + (2646\/2431 + (2646*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			25,
			25,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			25,
			26,
			"(-20\/143 - (20*I)\/143)*sqrt(5\/3)*wi(3, 2) - (7\/26 + (7*I)\/26)*sqrt(5\/33)*wi(5, 2) - (35\/7293 + (35*I)\/7293)*sqrt(10)*wi(7, 2) + (147\/221 + (147*I)\/221)*sqrt(35\/418)*wi(9, 2) + (10\/143 - (10*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (56\/7293 - (56*I)\/7293)*sqrt(5)*wr(7, 3) - (378\/221 - (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			25,
			27,
			"((10*I)\/33)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			25,
			28,
			"(6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 5) - (168\/221 + (168*I)\/221)*sqrt(5\/11)*wr(7, 5) + (63\/17 + (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			25,
			29,
			"((6*I)\/143)*sqrt(10)*wr(4, 3) + (30*sqrt(5)*wr(4, 4))\/143 + ((50*I)\/187)*sqrt(10\/39)*wr(6, 3) - (4*wr(6, 4))\/(11*sqrt(13)) + ((54*I)\/17)*sqrt(2\/143)*wr(6, 5) + ((70*I)\/247)*sqrt(15\/187)*wr(8, 3) - (63*wr(8, 4))\/(13*sqrt(187)) + (((252*I)\/19)*wr(8, 5))\/sqrt(2431) - ((189*I)\/323)*sqrt(10\/143)*wr(10, 3) - ((945*I)\/323)*sqrt(2\/143)*wr(10, 5)"
		],
		[
			25,
			30,
			"((60*I)\/143)*wr(4, 3) + (24*sqrt(2)*wr(4, 4))\/143 + ((20*I)\/187)*sqrt(3\/13)*wr(6, 3) - (10*sqrt(10\/13)*wr(6, 4))\/187 - ((10*I)\/17)*sqrt(5\/143)*wr(6, 5) - ((560*I)\/247)*sqrt(6\/187)*wr(8, 3) - (490*sqrt(10\/187)*wr(8, 4))\/247 + ((35*I)\/19)*sqrt(10\/2431)*wr(8, 5) + (((630*I)\/323)*wr(10, 3))\/sqrt(143) + (63*sqrt(22\/13)*wr(10, 4))\/323 - ((63*I)\/323)*sqrt(5\/143)*wr(10, 5)"
		],
		[
			25,
			31,
			"((-225\/323 - (225*I)\/323)*wi(7, 6))\/sqrt(13) + (10\/17 + (10*I)\/17)*sqrt(21\/247)*wi(9, 6) - (6\/19 + (6*I)\/19)*sqrt(105\/5083)*wi(11, 6) - (2\/13 - (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 - (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 - (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			25,
			32,
			"((-8*I)\/429)*sqrt(70)*wi(2, 2) - ((2*I)\/143)*sqrt(210)*wi(4, 2) - ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) - ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) + ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			25,
			33,
			"(-6\/221 + (6*I)\/221)*sqrt(30\/11)*wi(5, 2) - (144\/4199 - (144*I)\/4199)*sqrt(5)*wi(7, 2) - (3\/17 - (3*I)\/17)*sqrt(35\/209)*wi(9, 2) + (9\/323 - (9*I)\/323)*sqrt(2310\/299)*wi(11, 2) - (42\/143 + (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 + (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 + (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 + (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			25,
			34,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 - ((5*I)\/39)*wr(2, 1) + (2*sqrt(30)*wr(4, 0))\/143 - (I\/13)*sqrt(6)*wr(4, 1) + (56*sqrt(10\/39)*wr(6, 0))\/187 - ((8*I)\/51)*sqrt(35\/13)*wr(6, 1) + (588*sqrt(30\/17)*wr(8, 0))\/2717 - ((98*I)\/247)*sqrt(15\/17)*wr(8, 1) + (378*sqrt(70)*wr(10, 0))\/4199 - ((378*I)\/4199)*sqrt(77)*wr(10, 1)"
		],
		[
			25,
			35,
			"(14\/429 + (14*I)\/429)*sqrt(5)*wi(3, 2) + (40\/663 + (40*I)\/663)*sqrt(5\/11)*wi(5, 2) + (45\/46189 + (45*I)\/46189)*sqrt(30)*wi(7, 2) - (10\/221 + (10*I)\/221)*sqrt(210\/209)*wi(9, 2) - (54\/323 + (54*I)\/323)*sqrt(385\/299)*wi(11, 2) - (3\/11 - (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 - (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 - (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 - (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 - (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			25,
			36,
			"((-10*I)\/429)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) - ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			25,
			37,
			"(-7\/143 + (7*I)\/143)*sqrt(7)*wi(3, 2) - (32\/221 - (32*I)\/221)*sqrt(7\/11)*wi(5, 2) - (810\/46189 - (810*I)\/46189)*sqrt(42)*wi(7, 2) - (168\/221 - (168*I)\/221)*sqrt(6\/209)*wi(9, 2) - (378\/323 - (378*I)\/323)*sqrt(11\/299)*wi(11, 2) - (3\/11 + (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 + (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 + (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 + (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 + (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			25,
			38,
			"((-18*I)\/143)*sqrt(5)*wr(4, 3) - (12*sqrt(10)*wr(4, 4))\/143 - ((50*I)\/187)*sqrt(15\/13)*wr(6, 3) - (118*sqrt(2\/13)*wr(6, 4))\/187 + (((36*I)\/17)*wr(6, 5))\/sqrt(143) - ((105*I)\/247)*sqrt(30\/187)*wr(8, 3) - (322*sqrt(2\/187)*wr(8, 4))\/247 + ((84*I)\/19)*sqrt(2\/2431)*wr(8, 5) + ((567*I)\/323)*sqrt(5\/143)*wr(10, 3) + (63*sqrt(110\/13)*wr(10, 4))\/323 - (((630*I)\/323)*wr(10, 5))\/sqrt(143)"
		],
		[
			25,
			39,
			"(-7\/429 - (7*I)\/429)*sqrt(10)*wi(3, 2) - (20\/663 + (20*I)\/663)*sqrt(10\/11)*wi(5, 2) - (45\/46189 + (45*I)\/46189)*sqrt(15)*wi(7, 2) + (10\/221 + (10*I)\/221)*sqrt(105\/209)*wi(9, 2) + (27\/323 + (27*I)\/323)*sqrt(770\/299)*wi(11, 2) - (70\/143 - (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 - (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 - (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			25,
			40,
			"((-4*I)\/17)*sqrt(15\/13)*wi(6, 6) + ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) - (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			25,
			41,
			"(60\/323 - (60*I)\/323)*sqrt(11\/13)*wi(7, 6) + (3\/17 - (3*I)\/17)*sqrt(231\/247)*wi(9, 6) - (6\/19 - (6*I)\/19)*sqrt(1155\/5083)*wi(11, 6) - (10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 + (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			26,
			0,
			"(I\/3)*sqrt(7)*wi(4, 2)"
		],
		[
			26,
			1,
			"((1\/3 - I\/3)*wi(3, 2))\/sqrt(3) + ((7\/6 - (7*I)\/6)*wi(5, 2))\/sqrt(33) - (2 + 2*I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			26,
			2,
			"(1\/3 - I\/3)*sqrt(2\/3)*wi(3, 2) + ((7\/3 - (7*I)\/3)*wi(5, 2))\/sqrt(66) - (1\/3 + I\/3)*wr(3, 3) + ((2\/3 + (2*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			26,
			3,
			"(((-5*I)\/11)*wr(4, 3))\/sqrt(3) - (2*sqrt(2\/3)*wr(4, 4))\/11 - (((14*I)\/11)*wr(6, 3))\/sqrt(13) + (6*sqrt(30\/13)*wr(6, 4))\/11 + (4*I)*sqrt(5\/429)*wr(6, 5)"
		],
		[
			26,
			4,
			"((1\/3 + I\/3)*wi(3, 2))\/sqrt(2) - ((1\/3 + I\/3)*wi(5, 2))\/sqrt(22) + (1\/3 - I\/3)*sqrt(5)*wr(3, 1) - (1\/3 - I\/3)*sqrt(14\/11)*wr(5, 1)"
		],
		[
			26,
			5,
			"(-1\/33*I)*sqrt(14)*wi(4, 2) + ((12*I)\/11)*sqrt(3\/13)*wi(6, 2)"
		],
		[
			26,
			6,
			"(((-10*I)\/11)*wr(4, 3))\/sqrt(3) + (2*sqrt(6)*wr(4, 4))\/11 - (((28*I)\/11)*wr(6, 3))\/sqrt(13) + (sqrt(10\/39)*wr(6, 4))\/11 - (2*I)*sqrt(5\/429)*wr(6, 5)"
		],
		[
			26,
			7,
			"(-2 - 2*I)*sqrt(5\/429)*wi(7, 6) + ((20\/13 - (20*I)\/13)*wr(5, 5))\/sqrt(33) - (6\/13 - (6*I)\/13)*sqrt(30\/11)*wr(7, 5)"
		],
		[
			26,
			8,
			"(((-5*I)\/3)*wi(2, 2))\/sqrt(7) - ((6*I)\/11)*sqrt(3\/7)*wi(4, 2) - ((34*I)\/33)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			26,
			9,
			"(1\/22 - I\/22)*wi(3, 2) - ((1\/13 - I\/13)*wi(5, 2))\/sqrt(11) - (35\/143 - (35*I)\/143)*sqrt(2\/3)*wi(7, 2) + (1\/11 + I\/11)*sqrt(6)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(6\/11)*wr(5, 3) + (60\/143 + (60*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			26,
			10,
			"-(sqrt(5\/21)*wr(2, 0)) - (I\/3)*sqrt(10\/7)*wr(2, 1) + (10*sqrt(3\/7)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(15\/7)*wr(4, 1) - (5*sqrt(7\/39)*wr(6, 0))\/11 - ((5*I)\/33)*sqrt(2\/13)*wr(6, 1)"
		],
		[
			26,
			11,
			"(1\/33 + I\/33)*sqrt(2)*wi(3, 2) + (7\/39 + (7*I)\/39)*sqrt(2\/11)*wi(5, 2) - ((10\/143 + (10*I)\/143)*wi(7, 2))\/sqrt(3) + (2\/33 - (2*I)\/33)*sqrt(5)*wr(3, 1) + (14\/39 - (14*I)\/39)*sqrt(14\/11)*wr(5, 1) - (30\/143 - (30*I)\/143)*sqrt(2)*wr(7, 1)"
		],
		[
			26,
			12,
			"(1\/3 + I\/3)*sqrt(10\/143)*wi(7, 6) - (15\/13 - (15*I)\/13)*sqrt(2\/11)*wr(5, 5) - (10\/39 - (10*I)\/39)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			26,
			13,
			"(2*I)*sqrt(14\/429)*wi(6, 6) - (14*I)*sqrt(6\/2431)*wi(8, 6)"
		],
		[
			26,
			14,
			"((1\/11 - I\/11)*wi(3, 2))\/sqrt(3) - ((2\/13 - (2*I)\/13)*wi(5, 2))\/sqrt(33) - (70\/429 - (70*I)\/429)*sqrt(2)*wi(7, 2) - (5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (1 + I)*sqrt(2\/11)*wr(5, 3) - (10\/33 + (10*I)\/33)*wr(7, 3)"
		],
		[
			26,
			15,
			"((3*I)\/143)*sqrt(30)*wr(4, 3) - (12*sqrt(15)*wr(4, 4))\/143 + ((7*I)\/33)*sqrt(10\/13)*wr(6, 3) - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*I)*sqrt(2\/429)*wr(6, 5) + ((98*I)\/39)*sqrt(5\/187)*wr(8, 3) - (84*sqrt(3\/187)*wr(8, 4))\/13 - ((28*I)*wr(8, 5))\/sqrt(7293)"
		],
		[
			26,
			16,
			"(-1\/33 - I\/33)*sqrt(5)*wi(3, 2) - (7\/39 + (7*I)\/39)*sqrt(5\/11)*wi(5, 2) + (5\/143 + (5*I)\/143)*sqrt(10\/3)*wi(7, 2) - (1\/3 - I\/3)*sqrt(7)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(2)*wr(3, 1) - (1\/13 - I\/13)*sqrt(35\/11)*wr(5, 1) + (62\/429 - (62*I)\/429)*sqrt(5)*wr(7, 1)"
		],
		[
			26,
			17,
			"(((10*I)\/11)*wi(2, 2))\/sqrt(21) + (((96*I)\/143)*wi(4, 2))\/sqrt(7) + ((10*I)\/11)*sqrt(2\/39)*wi(6, 2) - ((210*I)\/143)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			26,
			18,
			"((-1\/3 - I\/3)*wr(1, 1))\/sqrt(3) + (1\/11 + I\/11)*sqrt(42)*wr(3, 1) - (5\/13 + (5*I)\/13)*sqrt(15\/11)*wr(5, 1) + (14\/429 + (14*I)\/429)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			26,
			19,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - ((5*I)\/11)*sqrt(15\/7)*wr(2, 1) - (30*sqrt(2\/7)*wr(4, 0))\/143 - ((27*I)\/143)*sqrt(10\/7)*wr(4, 1) + (sqrt(182)*wr(6, 0))\/33 + (I\/11)*sqrt(39)*wr(6, 1) - (28*sqrt(14\/17)*wr(8, 0))\/143 - ((42*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			26,
			20,
			"(-4*I)*sqrt(7\/429)*wi(6, 6) - (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			26,
			21,
			"(1\/17 - I\/17)*sqrt(35\/143)*wi(7, 6) + (49\/34 - (49*I)\/34)*sqrt(15\/2717)*wi(9, 6) + (28\/17 + (28*I)\/17)*sqrt(10\/143)*wr(7, 7) - (252\/17 + (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			26,
			22,
			"((6*I)\/143)*sqrt(15)*wr(4, 3) + (15*sqrt(30)*wr(4, 4))\/143 + ((14*I)\/33)*sqrt(5\/13)*wr(6, 3) + (16*sqrt(2\/39)*wr(6, 4))\/11 + ((2*I)*wr(6, 5))\/sqrt(429) + ((98*I)\/39)*sqrt(10\/187)*wr(8, 3) + (14*sqrt(6\/187)*wr(8, 4))\/13 + (14*I)*sqrt(2\/7293)*wr(8, 5)"
		],
		[
			26,
			23,
			"(10\/51 + (10*I)\/51)*sqrt(35\/143)*wi(7, 6) + (42\/17 + (42*I)\/17)*sqrt(15\/2717)*wi(9, 6) + (6\/13 - (6*I)\/13)*sqrt(7\/11)*wr(5, 5) + (112\/663 - (112*I)\/663)*sqrt(70\/11)*wr(7, 5) + ((756\/17 - (756*I)\/17)*wr(9, 5))\/sqrt(2717)"
		],
		[
			26,
			24,
			"((-2*I)\/11)*sqrt(35\/3)*wi(2, 2) - ((3*I)\/143)*sqrt(35)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) + ((63*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			26,
			25,
			"(-20\/143 + (20*I)\/143)*sqrt(5\/3)*wi(3, 2) - (7\/26 - (7*I)\/26)*sqrt(5\/33)*wi(5, 2) - (35\/7293 - (35*I)\/7293)*sqrt(10)*wi(7, 2) + (147\/221 - (147*I)\/221)*sqrt(35\/418)*wi(9, 2) + (10\/143 + (10*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (56\/7293 + (56*I)\/7293)*sqrt(5)*wr(7, 3) - (378\/221 + (378*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			26,
			26,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			26,
			27,
			"(1\/39 + I\/39)*sqrt(10)*wi(3, 2) - (1\/39 + I\/39)*sqrt(10\/11)*wi(5, 2) - (14\/221 + (14*I)\/221)*sqrt(5\/3)*wi(7, 2) + (14\/221 + (14*I)\/221)*sqrt(105\/209)*wi(9, 2) + (1\/33 - I\/33)*sqrt(14)*wr(1, 1) + (4\/143 - (4*I)\/143)*wr(3, 1) - (1\/13 - I\/13)*sqrt(70\/11)*wr(5, 1) - (896\/7293 - (896*I)\/7293)*sqrt(10)*wr(7, 1) + (252\/2431 - (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			26,
			28,
			"((2*I)\/11)*sqrt(10\/3)*wi(2, 2) - ((27*I)\/143)*sqrt(10)*wi(4, 2) + ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			26,
			29,
			"(-2\/143 + (2*I)\/143)*sqrt(210)*wi(3, 2) - (1\/13 - I\/13)*sqrt(105\/22)*wi(5, 2) + (81\/2431 - (81*I)\/2431)*sqrt(35)*wi(7, 2) - (147\/442 - (147*I)\/442)*sqrt(5\/209)*wi(9, 2) - (4\/33 + (4*I)\/33)*sqrt(2\/3)*wr(1, 1) + (4\/143 + (4*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (532\/7293 + (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) + (378\/2431 + (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			26,
			30,
			"(5\/17 - (5*I)\/17)*sqrt(14\/143)*wi(7, 6) + (245\/17 - (245*I)\/17)*sqrt(3\/5434)*wi(9, 6) - ((105\/17 + (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 + (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			26,
			31,
			"(((-7*I)\/19)*wr(8, 7))\/sqrt(221) - (140*wr(8, 8))\/(19*sqrt(221)) - ((14*I)\/19)*sqrt(14\/221)*wr(10, 7) + (36*sqrt(21\/221)*wr(10, 8))\/19 + (4*I)*sqrt(42\/4199)*wr(10, 9)"
		],
		[
			26,
			32,
			"(-5\/17 - (5*I)\/17)*sqrt(35\/858)*wi(7, 6) - (63\/17 + (63*I)\/17)*sqrt(5\/5434)*wi(9, 6) - (10\/13 - (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			26,
			33,
			"((12*I)\/17)*sqrt(42\/143)*wi(6, 6) + ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) + ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			26,
			34,
			"(-20\/143 + (20*I)\/143)*sqrt(2)*wi(3, 2) - ((7\/13 - (7*I)\/13)*wi(5, 2))\/sqrt(22) - ((70\/2431 - (70*I)\/2431)*wi(7, 2))\/sqrt(3) + (147\/221 - (147*I)\/221)*sqrt(21\/209)*wi(9, 2) - (35\/143 + (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 + (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 + (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			26,
			35,
			"(I\/11)*sqrt(35\/3)*wr(4, 3) - (2*sqrt(210)*wr(4, 4))\/143 + ((8*I)\/187)*sqrt(35\/13)*wr(6, 3) - (4*sqrt(14\/39)*wr(6, 4))\/187 - ((28*I)\/17)*sqrt(7\/429)*wr(6, 5) - ((3*I)\/19)*sqrt(70\/187)*wr(8, 3) + (98*sqrt(42\/187)*wr(8, 4))\/247 - ((4*I)\/19)*sqrt(42\/2431)*wr(8, 5) - ((14*I)\/323)*sqrt(1155\/13)*wr(10, 3) + (18*sqrt(2310\/13)*wr(10, 4))\/323 + ((20*I)\/323)*sqrt(231\/13)*wr(10, 5)"
		],
		[
			26,
			36,
			"(-1\/39 - I\/39)*sqrt(35\/2)*wi(3, 2) + (1\/39 + I\/39)*sqrt(35\/22)*wi(5, 2) + (7\/221 + (7*I)\/221)*sqrt(35\/3)*wi(7, 2) - (49\/221 + (49*I)\/221)*sqrt(15\/209)*wi(9, 2) - (3\/11 - (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 - (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 - (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 - (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 - (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			26,
			37,
			"((10*I)\/429)*sqrt(14)*wi(2, 2) - ((3*I)\/143)*sqrt(42)*wi(4, 2) - (((560*I)\/561)*wi(6, 2))\/sqrt(13) - ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			26,
			38,
			"(-4\/143 + (4*I)\/143)*sqrt(35\/3)*wi(3, 2) - (1\/13 - I\/13)*sqrt(35\/33)*wi(5, 2) + (27\/2431 - (27*I)\/2431)*sqrt(70)*wi(7, 2) - (49\/221 - (49*I)\/221)*sqrt(5\/418)*wi(9, 2) - (6\/11 + (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 + (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 + (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 + (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			26,
			39,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + ((10*I)\/39)*sqrt(5)*wr(2, 1) + (10*sqrt(6)*wr(4, 0))\/143 + (I\/13)*sqrt(30)*wr(4, 1) - (28*sqrt(2\/39)*wr(6, 0))\/187 - ((4*I)\/51)*sqrt(7\/13)*wr(6, 1) - (1974*sqrt(6\/17)*wr(8, 0))\/2717 - ((329*I)\/247)*sqrt(3\/17)*wr(8, 1) + (270*sqrt(14)*wr(10, 0))\/4199 + ((54*I)\/4199)*sqrt(385)*wr(10, 1)"
		],
		[
			26,
			40,
			"(-5\/13 - (5*I)\/13)*sqrt(7\/33)*wi(3, 2) + (1\/13 + I\/13)*sqrt(7\/3)*wi(5, 2) - (15\/221 + (15*I)\/221)*sqrt(7\/22)*wi(7, 2) + ((7\/221 + (7*I)\/221)*wi(9, 2))\/sqrt(38) - (5\/13 - (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 - (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 - (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			26,
			41,
			"(((40*I)\/143)*wi(2, 2))\/sqrt(3) - ((6*I)\/143)*wi(4, 2) - ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) + ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) - ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			27,
			0,
			"(-1\/2 - I\/2)*sqrt(7\/11)*wi(5, 2) + ((2 - 2*I)*wr(5, 1))\/sqrt(11)"
		],
		[
			27,
			1,
			"(I*wi(4, 2))\/sqrt(3)"
		],
		[
			27,
			2,
			"((5*I)\/11)*sqrt(2\/3)*wi(4, 2) + ((12*I)\/11)*sqrt(7\/13)*wi(6, 2)"
		],
		[
			27,
			3,
			"(-2\/11 + (2*I)\/11)*sqrt(2\/21)*wi(3, 2) + (1\/13 - I\/13)*sqrt(14\/33)*wi(5, 2) + (6\/143 - (6*I)\/143)*sqrt(7)*wi(7, 2) - ((1\/3 + I\/3)*wr(3, 3))\/sqrt(7) + (2\/3 + (2*I)\/3)*sqrt(7\/11)*wr(5, 3)"
		],
		[
			27,
			4,
			"(-2*sqrt(5)*wr(4, 0))\/11 + ((7*I)\/11)*wr(4, 1) + (6*sqrt(5\/13)*wr(6, 0))\/11 - (I\/11)*sqrt(210\/13)*wr(6, 1)"
		],
		[
			27,
			5,
			"(-1\/11 - I\/11)*sqrt(7\/2)*wi(3, 2) - (1\/13 + I\/13)*sqrt(14\/11)*wi(5, 2) - (6\/143 + (6*I)\/143)*sqrt(21)*wi(7, 2) + (1 - I)*sqrt(5\/7)*wr(3, 1) + (1 - I)*sqrt(2\/11)*wr(5, 1)"
		],
		[
			27,
			6,
			"(-4\/11 + (4*I)\/11)*sqrt(2\/21)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(14\/33)*wi(5, 2) + (12\/143 - (12*I)\/143)*sqrt(7)*wi(7, 2) - ((4\/11 + (4*I)\/11)*wr(3, 3))\/sqrt(7) + (4\/13 + (4*I)\/13)*sqrt(7\/11)*wr(5, 3) + (30\/143 + (30*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			27,
			7,
			"((2*I)\/13)*sqrt(5\/7)*wr(4, 3) + (2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11 + (2*I)*sqrt(7\/143)*wr(6, 5) - ((2*I)\/13)*sqrt(210\/187)*wr(8, 3) - (6*I)*sqrt(14\/2431)*wr(8, 5)"
		],
		[
			27,
			8,
			"(1\/22 + I\/22)*sqrt(21)*wi(3, 2) + (1\/13 + I\/13)*sqrt(21\/11)*wi(5, 2) + (9\/143 + (9*I)\/143)*sqrt(14)*wi(7, 2) + (1\/11 - I\/11)*sqrt(10\/21)*wr(3, 1) - ((4\/13 - (4*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/143 - (20*I)\/143)*sqrt(21)*wr(7, 1)"
		],
		[
			27,
			9,
			"(((-5*I)\/7)*wi(2, 2))\/sqrt(3) + ((10*I)\/77)*wi(4, 2) + ((2*I)\/11)*sqrt(14\/39)*wi(6, 2)"
		],
		[
			27,
			10,
			"((-10\/11 - (10*I)\/11)*wr(3, 1))\/sqrt(21) + (10\/13 + (10*I)\/13)*sqrt(10\/33)*wr(5, 1) - (2\/143 + (2*I)\/143)*sqrt(210)*wr(7, 1)"
		],
		[
			27,
			11,
			"(-5*wr(2, 0))\/7 + ((5*I)\/7)*sqrt(2\/3)*wr(2, 1) + (2*sqrt(5)*wr(4, 0))\/77 - ((2*I)\/77)*wr(4, 1) + (7*sqrt(5\/13)*wr(6, 0))\/11 - (I\/11)*sqrt(70\/39)*wr(6, 1)"
		],
		[
			27,
			12,
			"((2*I)\/13)*sqrt(30\/7)*wr(4, 3) + (24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 - I*sqrt(14\/429)*wr(6, 5) - ((12*I)\/13)*sqrt(35\/187)*wr(8, 3) - (28*sqrt(21\/187)*wr(8, 4))\/13 + (2*I)*sqrt(21\/2431)*wr(8, 5)"
		],
		[
			27,
			13,
			"(-28\/17 - (28*I)\/17)*sqrt(10\/429)*wi(7, 6) + (21\/17 + (21*I)\/17)*sqrt(70\/2717)*wi(9, 6) - (5\/13 - (5*I)\/13)*sqrt(6\/11)*wr(5, 5) + (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(7, 5)"
		],
		[
			27,
			14,
			"((-40*I)\/231)*wi(2, 2) - ((114*I)\/1001)*sqrt(3)*wi(4, 2) - ((10*I)\/33)*sqrt(14\/13)*wi(6, 2) - ((70*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			27,
			15,
			"(-25\/143 + (25*I)\/143)*sqrt(5\/21)*wi(3, 2) - (1\/13 - I\/13)*sqrt(35\/33)*wi(5, 2) - (25\/2431 - (25*I)\/2431)*sqrt(70)*wi(7, 2) - (147\/221 - (147*I)\/221)*sqrt(10\/209)*wi(9, 2) - (5\/11 + (5*I)\/11)*sqrt(10\/7)*wr(3, 3) - (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 3) - (2\/143 + (2*I)\/143)*sqrt(35)*wr(7, 3)"
		],
		[
			27,
			16,
			"(3*sqrt(10)*wr(2, 0))\/77 - ((9*I)\/77)*sqrt(15)*wr(2, 1) + (180*sqrt(2)*wr(4, 0))\/1001 - ((162*I)\/1001)*sqrt(10)*wr(4, 1) + (7*sqrt(2\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (196*sqrt(2\/17)*wr(8, 0))\/143 + (((294*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			27,
			17,
			"(-10\/429 - (10*I)\/429)*sqrt(7)*wi(3, 2) - (1\/39 + I\/39)*sqrt(7\/11)*wi(5, 2) + (40\/2431 + (40*I)\/2431)*sqrt(14\/3)*wi(7, 2) + (245\/221 + (245*I)\/221)*sqrt(6\/209)*wi(9, 2) - (1\/3 - I\/3)*sqrt(5)*wr(1, 1) - (4\/11 - (4*I)\/11)*sqrt(10\/7)*wr(3, 1) - ((17\/13 - (17*I)\/13)*wr(5, 1))\/sqrt(11) - (50\/429 - (50*I)\/429)*sqrt(7)*wr(7, 1)"
		],
		[
			27,
			18,
			"((-2*I)\/33)*sqrt(5\/7)*wi(2, 2) + ((30*I)\/143)*sqrt(15\/7)*wi(4, 2) - ((14*I)\/33)*sqrt(10\/13)*wi(6, 2) + ((14*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			27,
			19,
			"(1\/39 - I\/39)*sqrt(35)*wi(3, 2) - (1\/39 - I\/39)*sqrt(35\/11)*wi(5, 2) - (7\/221 - (7*I)\/221)*sqrt(70\/3)*wi(7, 2) + (49\/221 - (49*I)\/221)*sqrt(30\/209)*wi(9, 2) - (1\/3 + I\/3)*wr(1, 1) + (1 + I)*sqrt(2\/7)*wr(3, 1) + (5\/13 + (5*I)\/13)*sqrt(5\/11)*wr(5, 1) - (2\/39 + (2*I)\/39)*sqrt(35)*wr(7, 1)"
		],
		[
			27,
			20,
			"(14\/17 + (14*I)\/17)*sqrt(5\/429)*wi(7, 6) - (21\/34 + (21*I)\/34)*sqrt(35\/2717)*wi(9, 6) - (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (28\/221 - (28*I)\/221)*sqrt(10\/33)*wr(7, 5) + (126\/17 - (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			27,
			21,
			"((-4*I)*wi(6, 6))\/sqrt(143) + (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			27,
			22,
			"(-25\/143 + (25*I)\/143)*sqrt(10\/21)*wi(3, 2) - (1\/13 - I\/13)*sqrt(70\/33)*wi(5, 2) - (50\/2431 - (50*I)\/2431)*sqrt(35)*wi(7, 2) - (294\/221 - (294*I)\/221)*sqrt(5\/209)*wi(9, 2) - (40\/143 + (40*I)\/143)*sqrt(5\/7)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(35\/11)*wr(5, 3) - (112\/2431 + (112*I)\/2431)*sqrt(70)*wr(7, 3) - (252\/221 + (252*I)\/221)*sqrt(105\/209)*wr(9, 3)"
		],
		[
			27,
			23,
			"((2*I)\/143)*sqrt(15)*wr(4, 3) + (15*sqrt(30)*wr(4, 4))\/143 + ((24*I)\/187)*sqrt(5\/13)*wr(6, 3) + (16*sqrt(2\/39)*wr(6, 4))\/11 + (((56*I)\/17)*wr(6, 5))\/sqrt(429) + ((126*I)\/247)*sqrt(10\/187)*wr(8, 3) + (14*sqrt(6\/187)*wr(8, 4))\/13 + ((98*I)\/19)*sqrt(6\/2431)*wr(8, 5) + ((252*I)\/323)*sqrt(15\/143)*wr(10, 3) + ((1260*I)\/323)*sqrt(3\/143)*wr(10, 5)"
		],
		[
			27,
			24,
			"(5\/429 + (5*I)\/429)*sqrt(35)*wi(3, 2) + (1\/78 + I\/78)*sqrt(35\/11)*wi(5, 2) - (20\/2431 + (20*I)\/2431)*sqrt(70\/3)*wi(7, 2) - (245\/221 + (245*I)\/221)*sqrt(15\/418)*wi(9, 2) - (4\/33 - (4*I)\/33)*wr(1, 1) - (38\/143 - (38*I)\/143)*sqrt(2\/7)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(5\/11)*wr(5, 1) + (56\/7293 - (56*I)\/7293)*sqrt(35)*wr(7, 1) + (1764\/2431 - (1764*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			27,
			25,
			"((-10*I)\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((4*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			27,
			26,
			"(1\/39 - I\/39)*sqrt(10)*wi(3, 2) - (1\/39 - I\/39)*sqrt(10\/11)*wi(5, 2) - (14\/221 - (14*I)\/221)*sqrt(5\/3)*wi(7, 2) + (14\/221 - (14*I)\/221)*sqrt(105\/209)*wi(9, 2) + (1\/33 + I\/33)*sqrt(14)*wr(1, 1) + (4\/143 + (4*I)\/143)*wr(3, 1) - (1\/13 + I\/13)*sqrt(70\/11)*wr(5, 1) - (896\/7293 + (896*I)\/7293)*sqrt(10)*wr(7, 1) + (252\/2431 + (252*I)\/2431)*sqrt(210\/19)*wr(9, 1)"
		],
		[
			27,
			27,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			27,
			28,
			"(-7\/143 - (7*I)\/143)*sqrt(10)*wi(3, 2) + (7\/13 + (7*I)\/13)*sqrt(5\/22)*wi(5, 2) - (98\/2431 + (98*I)\/2431)*sqrt(15)*wi(7, 2) + (21\/442 + (21*I)\/442)*sqrt(105\/209)*wi(9, 2) + (4\/143 - (4*I)\/143)*sqrt(15)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(15\/11)*wr(5, 3) + (140\/2431 - (140*I)\/2431)*sqrt(30)*wr(7, 3) - (126\/221 - (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			27,
			29,
			"((2*I)\/33)*sqrt(70)*wi(2, 2) - ((3*I)\/143)*sqrt(210)*wi(4, 2) - ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) + ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			27,
			30,
			"((-24*I)\/17)*sqrt(10\/143)*wi(6, 6) - ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) + ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			27,
			31,
			"(-20\/323 + (20*I)\/323)*sqrt(6\/13)*wi(7, 6) - (3\/17 - (3*I)\/17)*sqrt(14\/247)*wi(9, 6) + (6\/19 - (6*I)\/19)*sqrt(70\/5083)*wi(11, 6) - (5\/17 + (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 + (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			27,
			32,
			"((4*I)\/143)*sqrt(10)*wr(4, 3) + (16*sqrt(5)*wr(4, 4))\/143 + ((16*I)\/187)*sqrt(30\/13)*wr(6, 3) + (172*wr(6, 4))\/(187*sqrt(13)) - ((14*I)\/17)*sqrt(2\/143)*wr(6, 5) + ((168*I)\/247)*sqrt(15\/187)*wr(8, 3) + (1218*wr(8, 4))\/(247*sqrt(187)) - (((147*I)\/19)*wr(8, 5))\/sqrt(2431) + ((504*I)\/323)*sqrt(10\/143)*wr(10, 3) + (126*sqrt(55\/13)*wr(10, 4))\/323 - ((945*I)\/323)*sqrt(2\/143)*wr(10, 5)"
		],
		[
			27,
			33,
			"(-35\/323 - (35*I)\/323)*sqrt(15\/286)*wi(7, 6) - (9\/17 + (9*I)\/17)*sqrt(70\/2717)*wi(9, 6) - (30\/19 + (30*I)\/19)*sqrt(154\/5083)*wi(11, 6) - (10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 - (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			27,
			34,
			"((-20*I)\/143)*sqrt(2\/3)*wi(2, 2) - (I\/143)*sqrt(2)*wi(4, 2) + ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) + ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			27,
			35,
			"(7\/143 - (7*I)\/143)*sqrt(10\/3)*wi(3, 2) + (32\/221 - (32*I)\/221)*sqrt(10\/33)*wi(5, 2) + (1620\/46189 - (1620*I)\/46189)*sqrt(5)*wi(7, 2) + (48\/221 - (48*I)\/221)*sqrt(35\/209)*wi(9, 2) + (18\/323 - (18*I)\/323)*sqrt(2310\/299)*wi(11, 2) - (35\/143 + (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 + (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			27,
			36,
			"(-2*sqrt(35)*wr(2, 0))\/143 + (I\/13)*sqrt(70\/3)*wr(2, 1) - (10*sqrt(7)*wr(4, 0))\/143 + (I\/13)*sqrt(35)*wr(4, 1) - (64*sqrt(7\/13)*wr(6, 0))\/187 + ((32*I)\/17)*sqrt(2\/39)*wr(6, 1) - (756*sqrt(7\/17)*wr(8, 0))\/2717 + ((63*I)\/247)*sqrt(14\/17)*wr(8, 1) + (1260*sqrt(3)*wr(10, 0))\/4199 - ((126*I)\/4199)*sqrt(330)*wr(10, 1)"
		],
		[
			27,
			37,
			"(7\/143 + (7*I)\/143)*sqrt(21\/2)*wi(3, 2) + (12\/221 + (12*I)\/221)*sqrt(42\/11)*wi(5, 2) + (945\/46189 + (945*I)\/46189)*sqrt(7)*wi(7, 2) - ((42\/221 + (42*I)\/221)*wi(9, 2))\/sqrt(209) - (126\/323 + (126*I)\/323)*sqrt(66\/299)*wi(11, 2) - (1\/11 - I\/11)*sqrt(30)*wr(1, 1) + (7\/143 - (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 - (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 - (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 - (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			27,
			38,
			"((-4*I)\/143)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) + ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			27,
			39,
			"(12\/221 - (12*I)\/221)*sqrt(15\/11)*wi(5, 2) + (144\/4199 - (144*I)\/4199)*sqrt(10)*wi(7, 2) + (3\/17 - (3*I)\/17)*sqrt(70\/209)*wi(9, 2) - (18\/323 - (18*I)\/323)*sqrt(1155\/299)*wi(11, 2) - (2\/11 + (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 + (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 + I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 + (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			27,
			40,
			"((-7*I)\/13)*sqrt(6\/11)*wr(4, 3) - (4*sqrt(3\/11)*wr(4, 4))\/13 + ((70*I)\/17)*sqrt(2\/143)*wr(6, 3) + (20*sqrt(15\/143)*wr(6, 4))\/17 - (((245*I)\/247)*wr(8, 3))\/sqrt(17) - (70*sqrt(15\/17)*wr(8, 4))\/247 + ((21*I)\/323)*sqrt(6\/13)*wr(10, 3) + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			27,
			41,
			"(7\/143 + (7*I)\/143)*wi(3, 2) + ((56\/221 + (56*I)\/221)*wi(5, 2))\/sqrt(11) + (1015\/46189 + (1015*I)\/46189)*sqrt(3\/2)*wi(7, 2) - (41\/221 + (41*I)\/221)*sqrt(42\/209)*wi(9, 2) + (18\/323 + (18*I)\/323)*sqrt(77\/299)*wi(11, 2) - (35\/143 - (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 - (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 - (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			28,
			0,
			"wr(4, 4)"
		],
		[
			28,
			1,
			"(1 - I)*sqrt(10\/11)*wr(5, 5)"
		],
		[
			28,
			2,
			"(-1 + I)*sqrt(5\/11)*wr(5, 5)"
		],
		[
			28,
			3,
			"(6*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			28,
			4,
			"((-2 - 2*I)*wr(3, 3))\/sqrt(3) + ((1 + I)*wr(5, 3))\/sqrt(33)"
		],
		[
			28,
			5,
			"((6*I)\/11)*wr(4, 3) - (4*sqrt(2)*wr(4, 4))\/11 - ((3*I)\/11)*sqrt(3\/13)*wr(6, 3) + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			28,
			6,
			"(-3*I)*sqrt(5\/143)*wi(6, 6)"
		],
		[
			28,
			7,
			"(-1\/2 + I\/2)*sqrt(15\/143)*wi(7, 6) + (1 + I)*sqrt(210\/143)*wr(7, 7)"
		],
		[
			28,
			8,
			"((2*I)\/11)*sqrt(6)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 - ((3*I)\/11)*sqrt(2\/13)*wr(6, 3) - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			28,
			9,
			"(4\/13 - (4*I)\/13)*sqrt(30\/11)*wr(5, 5) - (10\/13 - (10*I)\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			28,
			10,
			"(-I)*sqrt(10\/7)*wi(2, 2) + ((2*I)\/11)*sqrt(30\/7)*wi(4, 2) - (I\/11)*sqrt(5\/13)*wi(6, 2)"
		],
		[
			28,
			11,
			"((-5\/11 + (5*I)\/11)*wi(3, 2))\/sqrt(2) + (5\/13 - (5*I)\/13)*sqrt(2\/11)*wi(5, 2) - (5\/286 - (5*I)\/286)*sqrt(3)*wi(7, 2) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(3, 3) - (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 3) + (5\/143 + (5*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			28,
			12,
			"(-3 + 3*I)*sqrt(5\/286)*wi(7, 6) - (1 + I)*sqrt(35\/143)*wr(7, 7)"
		],
		[
			28,
			13,
			"(7*I)*sqrt(5\/2431)*wr(8, 7) - 28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			28,
			14,
			"(-6\/13 + (6*I)\/13)*sqrt(10\/11)*wr(5, 5) + ((15\/13 - (15*I)\/13)*wr(7, 5))\/sqrt(11)"
		],
		[
			28,
			15,
			"(4*I)*sqrt(2\/143)*wi(6, 6) - (7*I)*sqrt(14\/2431)*wi(8, 6)"
		],
		[
			28,
			16,
			"(-1\/11 + I\/11)*sqrt(5)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(5\/11)*wi(5, 2) - (1\/143 - I\/143)*sqrt(15\/2)*wi(7, 2) - (1\/11 + I\/11)*sqrt(30)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(30\/11)*wr(5, 3) - (5\/143 + (5*I)\/143)*sqrt(15)*wr(7, 3)"
		],
		[
			28,
			17,
			"((45*I)\/143)*sqrt(2)*wr(4, 3) - (36*wr(4, 4))\/143 - ((20*I)\/11)*sqrt(2\/39)*wr(6, 3) + (8*sqrt(5\/13)*wr(6, 4))\/11 + (((35*I)\/13)*wr(8, 3))\/sqrt(561) - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			28,
			18,
			"((-2 + 2*I)*wr(1, 1))\/sqrt(3) + (1\/11 - I\/11)*sqrt(42)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 1) + (1\/143 - I\/143)*sqrt(35\/3)*wr(7, 1)"
		],
		[
			28,
			19,
			"((4*I)\/11)*sqrt(5\/21)*wi(2, 2) - ((54*I)\/143)*sqrt(5\/7)*wi(4, 2) + ((4*I)\/11)*sqrt(10\/39)*wi(6, 2) - ((7*I)\/143)*sqrt(10\/17)*wi(8, 2)"
		],
		[
			28,
			20,
			"(14*I)*sqrt(10\/2431)*wr(8, 7) + 7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			28,
			21,
			"(126 - 126*I)*sqrt(5\/46189)*wr(9, 9)"
		],
		[
			28,
			22,
			"((-4*I)*wi(6, 6))\/sqrt(143) + (7*I)*sqrt(7\/2431)*wi(8, 6)"
		],
		[
			28,
			23,
			"(-6\/17 + (6*I)\/17)*sqrt(35\/143)*wi(7, 6) + (63\/34 - (63*I)\/34)*sqrt(15\/2717)*wi(9, 6) + (28\/17 + (28*I)\/17)*sqrt(10\/143)*wr(7, 7) - (252\/17 + (252*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			28,
			24,
			"((18*I)\/143)*sqrt(10)*wr(4, 3) + (18*sqrt(5)*wr(4, 4))\/143 - ((8*I)\/11)*sqrt(10\/39)*wr(6, 3) - (20*wr(6, 4))\/(11*sqrt(13)) + ((14*I)\/13)*sqrt(5\/561)*wr(8, 3) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			28,
			25,
			"(6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 5) - (168\/221 - (168*I)\/221)*sqrt(5\/11)*wr(7, 5) + (63\/17 - (63*I)\/17)*sqrt(14\/2717)*wr(9, 5)"
		],
		[
			28,
			26,
			"((-2*I)\/11)*sqrt(10\/3)*wi(2, 2) + ((27*I)\/143)*sqrt(10)*wi(4, 2) - ((4*I)\/11)*sqrt(35\/39)*wi(6, 2) + ((7*I)\/143)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			28,
			27,
			"(-7\/143 + (7*I)\/143)*sqrt(10)*wi(3, 2) + (7\/13 - (7*I)\/13)*sqrt(5\/22)*wi(5, 2) - (98\/2431 - (98*I)\/2431)*sqrt(15)*wi(7, 2) + (21\/442 - (21*I)\/442)*sqrt(105\/209)*wi(9, 2) + (4\/143 + (4*I)\/143)*sqrt(15)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(15\/11)*wr(5, 3) + (140\/2431 + (140*I)\/2431)*sqrt(30)*wr(7, 3) - (126\/221 + (126*I)\/221)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			28,
			28,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			28,
			29,
			"(1\/11 - I\/11)*sqrt(2\/3)*wr(1, 1) - (8\/143 - (8*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (56\/2431 - (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) + (63\/2431 - (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			28,
			30,
			"(-63 + 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			28,
			31,
			"(6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			28,
			32,
			"(-4\/17 + (4*I)\/17)*sqrt(210\/143)*wi(7, 6) + (63\/17 - (63*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (14\/17 + (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 + (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			28,
			33,
			"((126*I)\/19)*sqrt(5\/2431)*wr(8, 7) - (168*sqrt(5\/2431)*wr(8, 8))\/19 - ((3*I)\/19)*sqrt(770\/221)*wr(10, 7) + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			28,
			34,
			"(-2\/13 + (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 - (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 - (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			28,
			35,
			"((12*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((504*I)\/19)*wi(8, 6))\/sqrt(2431) + ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			28,
			36,
			"(-2\/143 + (2*I)\/143)*sqrt(70)*wi(3, 2) + (1\/13 - I\/13)*sqrt(70\/11)*wi(5, 2) - (28\/2431 - (28*I)\/2431)*sqrt(105)*wi(7, 2) + (21\/221 - (21*I)\/221)*sqrt(15\/209)*wi(9, 2) - (2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 + (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 + (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			28,
			37,
			"((14*I)\/143)*sqrt(3)*wr(4, 3) - (4*sqrt(6)*wr(4, 4))\/143 - (((294*I)\/187)*wr(6, 3))\/sqrt(13) + (42*sqrt(30\/13)*wr(6, 4))\/187 + ((882*I)\/247)*sqrt(2\/187)*wr(8, 3) - (252*sqrt(30\/187)*wr(8, 4))\/247 - ((21*I)\/323)*sqrt(33\/13)*wr(10, 3) + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			28,
			38,
			"(-1\/11 + I\/11)*sqrt(3)*wr(1, 1) + (12\/143 - (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 - (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 - (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 - (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			28,
			39,
			"((2*I)\/143)*sqrt(5)*wi(2, 2) - ((8*I)\/143)*sqrt(15)*wi(4, 2) + ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			28,
			40,
			"(-1 - I)*sqrt(15\/11)*wr(1, 1) + (2\/13 + (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 + (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 + (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			28,
			41,
			"(15*sqrt(2)*wr(2, 0))\/143 + ((5*I)\/13)*sqrt(3)*wr(2, 1) - (12*sqrt(10)*wr(4, 0))\/143 - ((6*I)\/13)*sqrt(2)*wr(4, 1) + (42*sqrt(10\/13)*wr(6, 0))\/187 + ((2*I)\/17)*sqrt(105\/13)*wr(6, 1) - (252*sqrt(10\/17)*wr(8, 0))\/2717 - ((42*I)\/247)*sqrt(5\/17)*wr(8, 1) + (3*sqrt(210)*wr(10, 0))\/4199 + ((3*I)\/4199)*sqrt(231)*wr(10, 1)"
		],
		[
			29,
			0,
			"(-1 - I)*sqrt(2\/11)*wr(5, 3)"
		],
		[
			29,
			1,
			"((4*I)\/33)*sqrt(2)*wr(4, 3) + wr(4, 4)\/3 + ((3*I)\/11)*sqrt(6\/13)*wr(6, 3) + (3*I)*sqrt(10\/143)*wr(6, 5)"
		],
		[
			29,
			2,
			"((8*I)\/33)*wr(4, 3) + (8*sqrt(2)*wr(4, 4))\/33 + ((6*I)\/11)*sqrt(3\/13)*wr(6, 3) + (9*sqrt(10\/13)*wr(6, 4))\/11 - (3*I)*sqrt(5\/143)*wr(6, 5)"
		],
		[
			29,
			3,
			"(-3 - 3*I)*sqrt(3\/143)*wi(7, 6) - (1 - I)*sqrt(5\/33)*wr(5, 5)"
		],
		[
			29,
			4,
			"((-2*I)\/11)*sqrt(14\/3)*wi(4, 2) + (((6*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			29,
			5,
			"(-2\/11 + (2*I)\/11)*sqrt(2\/3)*wi(3, 2) - (5\/13 - (5*I)\/13)*sqrt(2\/33)*wi(5, 2) + (9\/143 - (9*I)\/143)*wi(7, 2) - (2\/3 + (2*I)\/3)*wr(3, 3) - ((5\/3 + (5*I)\/3)*wr(5, 3))\/sqrt(11)"
		],
		[
			29,
			6,
			"(3\/2 + (3*I)\/2)*sqrt(3\/143)*wi(7, 6) - (16\/13 - (16*I)\/13)*sqrt(5\/33)*wr(5, 5) - (15\/13 - (15*I)\/13)*sqrt(6\/11)*wr(7, 5)"
		],
		[
			29,
			7,
			"((-5*I)*wi(6, 6))\/sqrt(143)"
		],
		[
			29,
			8,
			"(-4\/33 + (4*I)\/33)*wi(3, 2) - ((10\/39 - (10*I)\/39)*wi(5, 2))\/sqrt(11) + (3\/143 - (3*I)\/143)*sqrt(6)*wi(7, 2) - (4\/11 + (4*I)\/11)*sqrt(2\/3)*wr(3, 3) - (20\/13 + (20*I)\/13)*sqrt(2\/33)*wr(5, 3) + (30\/143 + (30*I)\/143)*sqrt(3)*wr(7, 3)"
		],
		[
			29,
			9,
			"((6*I)\/143)*sqrt(6)*wr(4, 3) + (4*sqrt(3)*wr(4, 4))\/11 + (I\/11)*sqrt(2\/13)*wr(6, 3) + (sqrt(65\/3)*wr(6, 4))\/11 - (((30*I)\/13)*wr(8, 3))\/sqrt(187) - (6*I)*sqrt(15\/2431)*wr(8, 5)"
		],
		[
			29,
			10,
			"(3\/11 + (3*I)\/11)*sqrt(5\/2)*wi(3, 2) - (3\/13 + (3*I)\/13)*sqrt(10\/11)*wi(5, 2) + (3\/286 + (3*I)\/286)*sqrt(15)*wi(7, 2) - (10\/33 - (10*I)\/33)*wr(3, 1) + (4\/39 - (4*I)\/39)*sqrt(70\/11)*wr(5, 1) - (3\/143 - (3*I)\/143)*sqrt(10)*wr(7, 1)"
		],
		[
			29,
			11,
			"((-5*I)\/3)*sqrt(2\/7)*wi(2, 2) - ((6*I)\/11)*sqrt(6\/7)*wi(4, 2) + (((31*I)\/33)*wi(6, 2))\/sqrt(13)"
		],
		[
			29,
			12,
			"(-8*I)*sqrt(2\/429)*wi(6, 6) - (7*I)*sqrt(42\/2431)*wi(8, 6)"
		],
		[
			29,
			13,
			"(-5\/51 + (5*I)\/51)*sqrt(35\/286)*wi(7, 6) - (21\/17 - (21*I)\/17)*sqrt(15\/5434)*wi(9, 6) - (7\/3 + (7*I)\/3)*sqrt(5\/143)*wr(7, 7)"
		],
		[
			29,
			14,
			"((12*I)\/143)*sqrt(2)*wr(4, 3) + (48*wr(4, 4))\/143 + ((2*I)\/11)*sqrt(2\/39)*wr(6, 3) + (4*sqrt(5\/13)*wr(6, 4))\/11 - ((20*I)\/13)*sqrt(3\/187)*wr(8, 3) - (42*sqrt(5\/187)*wr(8, 4))\/13 + (9*I)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			29,
			15,
			"(3\/17 + (3*I)\/17)*sqrt(30\/143)*wi(7, 6) + (63\/17 + (63*I)\/17)*sqrt(35\/5434)*wi(9, 6) - (10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (1\/13 - I\/13)*sqrt(55\/3)*wr(7, 5)"
		],
		[
			29,
			16,
			"((-8*I)\/33)*sqrt(5\/7)*wi(2, 2) - ((6*I)\/143)*sqrt(15\/7)*wi(4, 2) + ((16*I)\/33)*sqrt(10\/13)*wi(6, 2) - ((21*I)\/143)*sqrt(30\/17)*wi(8, 2)"
		],
		[
			29,
			17,
			"((5\/143 - (5*I)\/143)*wi(3, 2))\/sqrt(3) + ((5\/13 - (5*I)\/13)*wi(5, 2))\/sqrt(33) + ((815\/7293 - (815*I)\/7293)*wi(7, 2))\/sqrt(2) - (105\/221 - (105*I)\/221)*sqrt(7\/418)*wi(9, 2) - (5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(2\/11)*wr(5, 3) + (145\/429 + (145*I)\/429)*wr(7, 3)"
		],
		[
			29,
			18,
			"(2*sqrt(10)*wr(2, 0))\/33 - ((2*I)\/11)*sqrt(15)*wr(2, 1) - (30*sqrt(2)*wr(4, 0))\/143 + ((27*I)\/143)*sqrt(10)*wr(4, 1) + (14*sqrt(2\/13)*wr(6, 0))\/33 - ((2*I)\/11)*sqrt(21\/13)*wr(6, 1) - (14*sqrt(2\/17)*wr(8, 0))\/143 + (((21*I)\/143)*wr(8, 1))\/sqrt(17)"
		],
		[
			29,
			19,
			"(4\/143 + (4*I)\/143)*sqrt(15)*wi(3, 2) + (1\/13 + I\/13)*sqrt(15\/11)*wi(5, 2) - (81\/2431 + (81*I)\/2431)*sqrt(10)*wi(7, 2) + (21\/221 + (21*I)\/221)*sqrt(35\/418)*wi(9, 2) - (2\/3 - (2*I)\/3)*sqrt(7\/3)*wr(1, 1) - (1\/11 - I\/11)*sqrt(6)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 1) - (47\/429 - (47*I)\/429)*sqrt(5\/3)*wr(7, 1)"
		],
		[
			29,
			20,
			"(-10\/51 + (10*I)\/51)*sqrt(35\/143)*wi(7, 6) - (42\/17 - (42*I)\/17)*sqrt(15\/2717)*wi(9, 6) - (112\/51 + (112*I)\/51)*sqrt(10\/143)*wr(7, 7) - (378\/17 + (378*I)\/17)*sqrt(5\/2717)*wr(9, 7)"
		],
		[
			29,
			21,
			"((14*I)\/19)*sqrt(10\/2431)*wr(8, 7) + 7*sqrt(10\/2431)*wr(8, 8) + ((18*I)\/19)*sqrt(35\/2431)*wr(10, 7) + (18*I)*sqrt(105\/46189)*wr(10, 9)"
		],
		[
			29,
			22,
			"(-3\/17 - (3*I)\/17)*sqrt(15\/143)*wi(7, 6) - (63\/34 + (63*I)\/34)*sqrt(35\/2717)*wi(9, 6) - (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) - (28\/221 - (28*I)\/221)*sqrt(10\/33)*wr(7, 5) + (126\/17 - (126*I)\/17)*sqrt(21\/2717)*wr(9, 5)"
		],
		[
			29,
			23,
			"(-4*I)*sqrt(7\/429)*wi(6, 6) - (7*I)*sqrt(3\/2431)*wi(8, 6)"
		],
		[
			29,
			24,
			"(2\/143 - (2*I)\/143)*sqrt(5\/3)*wi(3, 2) + (2\/13 - (2*I)\/13)*sqrt(5\/33)*wi(5, 2) + (163\/7293 - (163*I)\/7293)*sqrt(10)*wi(7, 2) - (21\/221 - (21*I)\/221)*sqrt(70\/209)*wi(9, 2) - (8\/143 + (8*I)\/143)*sqrt(10)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) + (1400\/7293 + (1400*I)\/7293)*sqrt(5)*wr(7, 3) - (189\/221 + (189*I)\/221)*sqrt(30\/209)*wr(9, 3)"
		],
		[
			29,
			25,
			"((-6*I)\/143)*sqrt(10)*wr(4, 3) + (30*sqrt(5)*wr(4, 4))\/143 - ((50*I)\/187)*sqrt(10\/39)*wr(6, 3) - (4*wr(6, 4))\/(11*sqrt(13)) - ((54*I)\/17)*sqrt(2\/143)*wr(6, 5) - ((70*I)\/247)*sqrt(15\/187)*wr(8, 3) - (63*wr(8, 4))\/(13*sqrt(187)) - (((252*I)\/19)*wr(8, 5))\/sqrt(2431) + ((189*I)\/323)*sqrt(10\/143)*wr(10, 3) + ((945*I)\/323)*sqrt(2\/143)*wr(10, 5)"
		],
		[
			29,
			26,
			"(-2\/143 - (2*I)\/143)*sqrt(210)*wi(3, 2) - (1\/13 + I\/13)*sqrt(105\/22)*wi(5, 2) + (81\/2431 + (81*I)\/2431)*sqrt(35)*wi(7, 2) - (147\/442 + (147*I)\/442)*sqrt(5\/209)*wi(9, 2) - (4\/33 - (4*I)\/33)*sqrt(2\/3)*wr(1, 1) + (4\/143 - (4*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 - (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (532\/7293 - (532*I)\/7293)*sqrt(70\/3)*wr(7, 1) + (378\/2431 - (378*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			29,
			27,
			"((-2*I)\/33)*sqrt(70)*wi(2, 2) + ((3*I)\/143)*sqrt(210)*wi(4, 2) + ((20*I)\/33)*sqrt(5\/13)*wi(6, 2) - ((35*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			29,
			28,
			"(1\/11 + I\/11)*sqrt(2\/3)*wr(1, 1) - (8\/143 + (8*I)\/143)*sqrt(21)*wr(3, 1) + (2\/13 + (2*I)\/13)*sqrt(30\/11)*wr(5, 1) - (56\/2431 + (56*I)\/2431)*sqrt(70\/3)*wr(7, 1) + (63\/2431 + (63*I)\/2431)*sqrt(10\/19)*wr(9, 1)"
		],
		[
			29,
			29,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			29,
			30,
			"(((140*I)\/19)*wr(8, 7))\/sqrt(2431) + (560*wr(8, 8))\/(19*sqrt(2431)) + ((90*I)\/19)*sqrt(14\/2431)*wr(10, 7) + (18*sqrt(231\/221)*wr(10, 8))\/19 - (9*I)*sqrt(42\/46189)*wr(10, 9)"
		],
		[
			29,
			31,
			"(-9 - 9*I)*sqrt(210\/96577)*wi(11, 10) - (21 - 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			29,
			32,
			"((-16*I)\/17)*sqrt(14\/143)*wi(6, 6) + ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			29,
			33,
			"(18\/323 - (18*I)\/323)*sqrt(70\/143)*wi(7, 6) + (8\/17 - (8*I)\/17)*sqrt(30\/2717)*wi(9, 6) + (15\/19 - (15*I)\/19)*sqrt(66\/5083)*wi(11, 6) - (42\/17 + (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 + (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			29,
			34,
			"((-12*I)\/143)*sqrt(3)*wr(4, 3) + (8*sqrt(6)*wr(4, 4))\/143 - (((100*I)\/187)*wr(6, 3))\/sqrt(13) - (98*sqrt(10\/39)*wr(6, 4))\/187 + ((18*I)\/17)*sqrt(15\/143)*wr(6, 5) - ((210*I)\/247)*sqrt(2\/187)*wr(8, 3) - (224*sqrt(30\/187)*wr(8, 4))\/247 + ((42*I)\/19)*sqrt(30\/2431)*wr(8, 5) + ((378*I)\/323)*sqrt(3\/143)*wr(10, 3) + (63*sqrt(66\/13)*wr(10, 4))\/323 - ((315*I)\/323)*sqrt(15\/143)*wr(10, 5)"
		],
		[
			29,
			35,
			"(6\/323 + (6*I)\/323)*sqrt(1365\/11)*wi(7, 6) + (36\/17 + (36*I)\/17)*sqrt(5\/2717)*wi(9, 6) - (90\/19 + (90*I)\/19)*sqrt(11\/5083)*wi(11, 6) - (10\/13 - (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 - (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 - (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			29,
			36,
			"((-8*I)\/429)*sqrt(10)*wi(2, 2) + ((6*I)\/143)*sqrt(30)*wi(4, 2) + ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) - ((28*I)\/2717)*sqrt(1785)*wi(8, 2) + ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			29,
			37,
			"(28\/429 - (28*I)\/429)*sqrt(2)*wi(3, 2) + (14\/663 - (14*I)\/663)*sqrt(2\/11)*wi(5, 2) - (1470\/46189 - (1470*I)\/46189)*sqrt(3)*wi(7, 2) - (53\/221 - (53*I)\/221)*sqrt(21\/209)*wi(9, 2) + (27\/323 - (27*I)\/323)*sqrt(154\/299)*wi(11, 2) - ((70\/143 + (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 + (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 + (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			29,
			38,
			"(-7*sqrt(10)*wr(2, 0))\/143 + ((7*I)\/13)*sqrt(5\/3)*wr(2, 1) + (14*sqrt(2\/13)*wr(6, 0))\/17 - ((22*I)\/17)*sqrt(7\/39)*wr(6, 1) - (168*sqrt(2\/17)*wr(8, 0))\/209 + (((28*I)\/19)*wr(8, 1))\/sqrt(17) + (45*sqrt(42)*wr(10, 0))\/4199 - ((9*I)\/4199)*sqrt(1155)*wr(10, 1)"
		],
		[
			29,
			39,
			"(3\/143 + (3*I)\/143)*sqrt(35)*wi(3, 2) - (12\/221 + (12*I)\/221)*sqrt(35\/11)*wi(5, 2) - (294\/46189 + (294*I)\/46189)*sqrt(210)*wi(7, 2) + (72\/221 + (72*I)\/221)*sqrt(30\/209)*wi(9, 2) - (27\/323 + (27*I)\/323)*sqrt(55\/299)*wi(11, 2) - (3\/11 - (3*I)\/11)*wr(1, 1) + (68\/429 - (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 - (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 - (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			29,
			40,
			"(((-10*I)\/13)*wi(2, 2))\/sqrt(33) + (((12*I)\/13)*wi(4, 2))\/sqrt(11) - ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) + ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) - ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			29,
			41,
			"(1\/13 - I\/13)*sqrt(7\/3)*wi(3, 2) + (2\/221 - (2*I)\/221)*sqrt(77\/3)*wi(5, 2) - (120\/4199 - (120*I)\/4199)*sqrt(14)*wi(7, 2) + (11\/221 - (11*I)\/221)*sqrt(22\/19)*wi(9, 2) - (9\/323 - (9*I)\/323)*sqrt(33\/299)*wi(11, 2) - (3\/11 + (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 + (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 + (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 + (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			30,
			0,
			"((-1 - I)*wr(5, 5))\/sqrt(11)"
		],
		[
			30,
			1,
			"((4*I)\/11)*sqrt(5)*wr(4, 3) - ((2*I)\/11)*sqrt(15\/13)*wr(6, 3) + sqrt(2\/13)*wr(6, 4) + (I*wr(6, 5))\/sqrt(143)"
		],
		[
			30,
			2,
			"((-2*I)\/11)*sqrt(10)*wr(4, 3) + (3*sqrt(5)*wr(4, 4))\/11 + (I\/11)*sqrt(30\/13)*wr(6, 3) + (19*wr(6, 4))\/(11*sqrt(13)) + I*sqrt(2\/143)*wr(6, 5)"
		],
		[
			30,
			3,
			"(2\/11 + (2*I)\/11)*sqrt(5)*wi(3, 2) - (4\/13 + (4*I)\/13)*sqrt(5\/11)*wi(5, 2) + (1\/143 + I\/143)*sqrt(30)*wi(7, 2) - (3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 3) + (2\/13 - (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			30,
			4,
			"(3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			30,
			5,
			"((3 - 3*I)*wi(7, 6))\/sqrt(1430) - (10\/13 + (10*I)\/13)*sqrt(2\/11)*wr(5, 5) - (6\/13 + (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			30,
			6,
			"(-1\/11 - I\/11)*sqrt(5)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(5\/11)*wi(5, 2) - (1\/143 + I\/143)*sqrt(15\/2)*wi(7, 2) - (5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 - I)*sqrt(10\/33)*wr(5, 3) + (3\/11 - (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			30,
			7,
			"((10*I)\/143)*sqrt(21)*wi(4, 2) - ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) + (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			30,
			8,
			"(1 - I)*sqrt(3\/715)*wi(7, 6) - (15\/13 + (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 + (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			30,
			9,
			"((-4*I)\/143)*sqrt(15)*wr(4, 3) + (8*sqrt(30)*wr(4, 4))\/143 - ((8*I)\/11)*sqrt(5\/13)*wr(6, 3) + (7*sqrt(6\/13)*wr(6, 4))\/11 + I*sqrt(3\/143)*wr(6, 5) + ((10*I)\/13)*sqrt(10\/187)*wr(8, 3) - (2*sqrt(66\/17)*wr(8, 4))\/13 - I*sqrt(6\/2431)*wr(8, 5)"
		],
		[
			30,
			10,
			"(-5 - 5*I)*sqrt(3\/286)*wi(7, 6) - (1 - I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			30,
			11,
			"(4*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			30,
			12,
			"((5*I)\/11)*sqrt(14\/3)*wi(2, 2) + ((15*I)\/143)*sqrt(14)*wi(4, 2) - (((29*I)\/11)*wi(6, 2))\/sqrt(39) + (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			30,
			13,
			"(5\/143 - (5*I)\/143)*sqrt(7\/6)*wi(3, 2) - (1\/13 - I\/13)*sqrt(7\/66)*wi(5, 2) + (15\/4862 - (15*I)\/4862)*sqrt(7)*wi(7, 2) - ((7\/442 - (7*I)\/442)*wi(9, 2))\/sqrt(209) - (10\/143 + (10*I)\/143)*sqrt(35\/3)*wr(3, 1) + (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 1) - (45\/2431 + (45*I)\/2431)*sqrt(42)*wr(7, 1) + (14\/221 + (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			30,
			14,
			"((6*I)\/143)*sqrt(5)*wr(4, 3) + (30*sqrt(10)*wr(4, 4))\/143 + ((4*I)\/11)*sqrt(15\/13)*wr(6, 3) + (7*sqrt(2\/13)*wr(6, 4))\/11 + ((2*I)*wr(6, 5))\/sqrt(143) - ((5*I)\/13)*sqrt(30\/187)*wr(8, 3) - (37*sqrt(2\/187)*wr(8, 4))\/13 - (2*I)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			30,
			15,
			"(-20\/143 - (20*I)\/143)*sqrt(2)*wi(3, 2) - (5\/13 + (5*I)\/13)*sqrt(2\/11)*wi(5, 2) + (270\/2431 + (270*I)\/2431)*sqrt(3)*wi(7, 2) - (35\/221 + (35*I)\/221)*sqrt(21\/209)*wi(9, 2) - (20\/143 - (20*I)\/143)*sqrt(3)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (400\/2431 - (400*I)\/2431)*sqrt(6)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			30,
			16,
			"(3*I)*sqrt(5\/143)*wi(6, 6) + (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			30,
			17,
			"(15\/34 - (15*I)\/34)*sqrt(5\/143)*wi(7, 6) - (7\/34 - (7*I)\/34)*sqrt(105\/2717)*wi(9, 6) - ((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(11) - (75\/221 + (75*I)\/221)*sqrt(10\/11)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			30,
			18,
			"(-35*I)*sqrt(2\/2431)*wr(8, 7) + 14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			30,
			19,
			"((-10\/17 - (10*I)\/17)*wi(7, 6))\/sqrt(143) - (35\/17 + (35*I)\/17)*sqrt(21\/2717)*wi(9, 6) - (30\/17 - (30*I)\/17)*sqrt(14\/143)*wr(7, 7) - (28\/17 - (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			30,
			20,
			"(10\/143 - (10*I)\/143)*sqrt(7\/3)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(7\/33)*wi(5, 2) + (15\/2431 - (15*I)\/2431)*sqrt(14)*wi(7, 2) - (7\/221 - (7*I)\/221)*sqrt(2\/209)*wi(9, 2) - (3\/11 + (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 + (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 + (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 + (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			30,
			21,
			"(15*sqrt(2)*wr(2, 0))\/143 + ((5*I)\/13)*sqrt(3)*wr(2, 1) - (12*sqrt(10)*wr(4, 0))\/143 - ((6*I)\/13)*sqrt(2)*wr(4, 1) + (42*sqrt(10\/13)*wr(6, 0))\/187 + ((2*I)\/17)*sqrt(105\/13)*wr(6, 1) - (252*sqrt(10\/17)*wr(8, 0))\/2717 - ((42*I)\/247)*sqrt(5\/17)*wr(8, 1) + (3*sqrt(210)*wr(10, 0))\/4199 + ((3*I)\/4199)*sqrt(231)*wr(10, 1)"
		],
		[
			30,
			22,
			"(20\/143 + (20*I)\/143)*wi(3, 2) + ((5\/13 + (5*I)\/13)*wi(5, 2))\/sqrt(11) - (135\/2431 + (135*I)\/2431)*sqrt(6)*wi(7, 2) + (35\/221 + (35*I)\/221)*sqrt(21\/418)*wi(9, 2) - (35\/143 - (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 - (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 - (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			30,
			23,
			"(((40*I)\/143)*wi(2, 2))\/sqrt(3) - ((6*I)\/143)*wi(4, 2) - ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) + ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) - ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			30,
			24,
			"((15\/17 - (15*I)\/17)*wi(7, 6))\/sqrt(143) - (7\/17 - (7*I)\/17)*sqrt(21\/2717)*wi(9, 6) - (10\/13 + (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 + (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			30,
			25,
			"((-60*I)\/143)*wr(4, 3) + (24*sqrt(2)*wr(4, 4))\/143 - ((20*I)\/187)*sqrt(3\/13)*wr(6, 3) - (10*sqrt(10\/13)*wr(6, 4))\/187 + ((10*I)\/17)*sqrt(5\/143)*wr(6, 5) + ((560*I)\/247)*sqrt(6\/187)*wr(8, 3) - (490*sqrt(10\/187)*wr(8, 4))\/247 - ((35*I)\/19)*sqrt(10\/2431)*wr(8, 5) - (((630*I)\/323)*wr(10, 3))\/sqrt(143) + (63*sqrt(22\/13)*wr(10, 4))\/323 + ((63*I)\/323)*sqrt(5\/143)*wr(10, 5)"
		],
		[
			30,
			26,
			"(5\/17 + (5*I)\/17)*sqrt(14\/143)*wi(7, 6) + (245\/17 + (245*I)\/17)*sqrt(3\/5434)*wi(9, 6) - ((105\/17 - (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 - (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			30,
			27,
			"((24*I)\/17)*sqrt(10\/143)*wi(6, 6) + ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) - ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			30,
			28,
			"(-63 - 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			30,
			29,
			"(((-140*I)\/19)*wr(8, 7))\/sqrt(2431) + (560*wr(8, 8))\/(19*sqrt(2431)) - ((90*I)\/19)*sqrt(14\/2431)*wr(10, 7) + (18*sqrt(231\/221)*wr(10, 8))\/19 + (9*I)*sqrt(42\/46189)*wr(10, 9)"
		],
		[
			30,
			30,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			30,
			31,
			"(-1\/13 - I\/13)*sqrt(210\/11)*wi(3, 2) + (4\/221 + (4*I)\/221)*sqrt(210)*wi(5, 2) - (270\/4199 + (270*I)\/4199)*sqrt(35\/11)*wi(7, 2) + (12\/221 + (12*I)\/221)*sqrt(5\/19)*wi(9, 2) - (3\/323 + (3*I)\/323)*sqrt(30\/299)*wi(11, 2) + (1\/13 - I\/13)*sqrt(6\/11)*wr(1, 1) - (2\/13 - (2*I)\/13)*sqrt(21\/11)*wr(3, 1) + (10\/221 - (10*I)\/221)*sqrt(30)*wr(5, 1) - (140\/4199 - (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) + (45\/221 - (45*I)\/221)*sqrt(10\/209)*wr(9, 1) - (66\/4199 - (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			30,
			32,
			"((45*I)\/143)*sqrt(2)*wi(2, 2) - ((2*I)\/11)*sqrt(6)*wi(4, 2) - ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) + ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) - ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			30,
			33,
			"(1\/143 - I\/143)*sqrt(21\/2)*wi(3, 2) - (5\/221 - (5*I)\/221)*sqrt(42\/11)*wi(5, 2) + (630\/46189 - (630*I)\/46189)*sqrt(7)*wi(7, 2) - ((45\/221 - (45*I)\/221)*wi(9, 2))\/sqrt(209) + (3\/323 - (3*I)\/323)*sqrt(33\/598)*wi(11, 2) - (2\/143 + (2*I)\/143)*sqrt(30)*wr(1, 1) + (2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 1) + (40\/221 + (40*I)\/221)*sqrt(6\/11)*wr(5, 1) - (140\/2717 + (140*I)\/2717)*sqrt(42)*wr(7, 1) + (90\/143 + (90*I)\/143)*sqrt(2\/19)*wr(9, 1) - (66\/4199 + (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			30,
			34,
			"((10*I)\/143)*sqrt(30)*wr(4, 3) + (14*sqrt(15)*wr(4, 4))\/143 + ((10*I)\/187)*sqrt(10\/13)*wr(6, 3) - (10*sqrt(39)*wr(6, 4))\/187 + ((10*I)\/17)*sqrt(6\/143)*wr(6, 5) - ((560*I)\/247)*sqrt(5\/187)*wr(8, 3) - (35*sqrt(51\/11)*wr(8, 4))\/247 - ((70*I)\/19)*sqrt(3\/2431)*wr(8, 5) + ((105*I)\/323)*sqrt(30\/143)*wr(10, 3) + (21*sqrt(165\/13)*wr(10, 4))\/323 + ((63*I)\/323)*sqrt(6\/143)*wr(10, 5)"
		],
		[
			30,
			35,
			"(-10\/143 - (10*I)\/143)*sqrt(7)*wi(3, 2) + (40\/221 + (40*I)\/221)*sqrt(7\/11)*wi(5, 2) + (980\/46189 + (980*I)\/46189)*sqrt(42)*wi(7, 2) - (240\/221 + (240*I)\/221)*sqrt(6\/209)*wi(9, 2) + (90\/323 + (90*I)\/323)*sqrt(11\/299)*wi(11, 2) - (8\/143 - (8*I)\/143)*sqrt(14\/3)*wr(3, 3) + (70\/221 - (70*I)\/221)*sqrt(14\/33)*wr(5, 3) + (2100\/46189 - (2100*I)\/46189)*sqrt(21)*wr(7, 3) - (345\/221 - (345*I)\/221)*sqrt(14\/209)*wr(9, 3) + (66\/323 - (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			30,
			36,
			"((10*I)\/17)*sqrt(70\/143)*wi(6, 6) - ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			30,
			37,
			"(35\/323 - (35*I)\/323)*sqrt(30\/143)*wi(7, 6) - (15\/17 - (15*I)\/17)*sqrt(35\/5434)*wi(9, 6) + (3\/19 - (3*I)\/19)*sqrt(154\/5083)*wi(11, 6) - (60\/221 + (60*I)\/221)*sqrt(6\/11)*wr(5, 5) + (700\/4199 + (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) + (60\/17 + (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) - (132\/323 + (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			30,
			38,
			"((210*I)\/19)*sqrt(2\/2431)*wr(8, 7) + (315*sqrt(2\/2431)*wr(8, 8))\/19 + ((270*I)\/19)*sqrt(7\/2431)*wr(10, 7) + (3*sqrt(462\/221)*wr(10, 8))\/19 + (6*I)*sqrt(21\/46189)*wr(10, 9)"
		],
		[
			30,
			39,
			"(-10\/323 - (10*I)\/323)*sqrt(273\/11)*wi(7, 6) - ((60\/17 + (60*I)\/17)*wi(9, 6))\/sqrt(2717) + (30\/19 + (30*I)\/19)*sqrt(55\/5083)*wi(11, 6) - (560\/323 - (560*I)\/323)*sqrt(6\/143)*wr(7, 7) - (30\/17 - (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) + (198\/19 - (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			30,
			40,
			"(6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			30,
			41,
			"(3 - 3*I)*sqrt(231\/96577)*wi(11, 10) - (60 + 60*I)*sqrt(5\/46189)*wr(9, 9) - (66 + 66*I)*sqrt(22\/96577)*wr(11, 9)"
		],
		[
			31,
			0,
			"(-2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			31,
			1,
			"((-1 + I)*wi(7, 6))\/sqrt(65) - (1 + I)*wr(5, 5)"
		],
		[
			31,
			2,
			"(-1 + I)*sqrt(2\/65)*wi(7, 6) + (5\/13 + (5*I)\/13)*sqrt(2)*wr(5, 5) - ((6\/13 + (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			31,
			3,
			"((2*I)\/13)*sqrt(30\/11)*wr(4, 3) + sqrt(15\/11)*wr(4, 4) - (2*I)*sqrt(2\/715)*wr(6, 3) - sqrt(3\/143)*wr(6, 4) - ((2*I)\/5)*sqrt(6\/13)*wr(6, 5) + (((2*I)\/13)*wr(8, 3))\/sqrt(85) + ((2*I)\/5)*sqrt(3\/221)*wr(8, 5)"
		],
		[
			31,
			4,
			"(-1 - I)*sqrt(3\/130)*wi(7, 6) + (2 - 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			31,
			5,
			"I*sqrt(6\/13)*wi(6, 6)"
		],
		[
			31,
			6,
			"(-1\/13*I)*sqrt(30\/11)*wr(4, 3) - (4*sqrt(15\/11)*wr(4, 4))\/13 + I*sqrt(2\/715)*wr(6, 3) + 2*sqrt(3\/143)*wr(6, 4) - ((4*I)\/5)*sqrt(6\/13)*wr(6, 5) - ((I\/13)*wr(8, 3))\/sqrt(85) - (2*sqrt(3\/17)*wr(8, 4))\/13 + ((4*I)\/5)*sqrt(3\/221)*wr(8, 5)"
		],
		[
			31,
			7,
			"((5\/13 + (5*I)\/13)*wi(3, 2))\/sqrt(11) - (1\/13 + I\/13)*wi(5, 2) + (15\/221 + (15*I)\/221)*sqrt(3\/22)*wi(7, 2) - (1\/221 + I\/221)*sqrt(21\/38)*wi(9, 2) - (5 - 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 - (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			31,
			8,
			"((-2*I)*wi(6, 6))\/sqrt(13) + (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			31,
			9,
			"(-18\/17 + (18*I)\/17)*sqrt(3\/65)*wi(7, 6) + (3\/17 - (3*I)\/17)*sqrt(35\/247)*wi(9, 6) - (5\/13 + (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 + (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			31,
			10,
			"(-I)*sqrt(21\/221)*wr(8, 7) - 4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			31,
			11,
			"(1\/17 + I\/17)*sqrt(3\/130)*wi(7, 6) - (3\/17 + (3*I)\/17)*sqrt(35\/494)*wi(9, 6) - (1 - I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			31,
			12,
			"((-5\/13 - (5*I)\/13)*wi(3, 2))\/sqrt(66) + ((1\/13 + I\/13)*wi(5, 2))\/sqrt(6) - ((15\/442 + (15*I)\/442)*wi(7, 2))\/sqrt(11) + (1\/442 + I\/442)*sqrt(7\/19)*wi(9, 2) + ((10\/13 - (10*I)\/13)*wr(3, 3))\/sqrt(11) - (4\/13 - (4*I)\/13)*wr(5, 3) + (75\/221 - (75*I)\/221)*sqrt(2\/11)*wr(7, 3) - (14\/221 - (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			31,
			13,
			"(5*I)*sqrt(2\/33)*wi(2, 2) - ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) + I*sqrt(7\/429)*wi(6, 2) - (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			31,
			14,
			"((-36\/17 + (36*I)\/17)*wi(7, 6))\/sqrt(65) + (2\/17 - (2*I)\/17)*sqrt(105\/247)*wi(9, 6) + (4\/13 + (4*I)\/13)*wr(5, 5) - (30\/221 + (30*I)\/221)*sqrt(10)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			31,
			15,
			"((-2*I)\/13)*sqrt(3\/11)*wr(4, 3) + (10*sqrt(6\/11)*wr(4, 4))\/13 - (((24*I)\/17)*wr(6, 3))\/sqrt(143) - sqrt(30\/143)*wr(6, 4) - ((6*I)\/17)*sqrt(15\/13)*wr(6, 5) + ((69*I)\/247)*sqrt(2\/17)*wr(8, 3) + (sqrt(30\/17)*wr(8, 4))\/13 + ((12*I)\/19)*sqrt(30\/221)*wr(8, 5) - ((14*I)\/323)*sqrt(3\/13)*wr(10, 3) - ((14*I)\/323)*sqrt(15\/13)*wr(10, 5)"
		],
		[
			31,
			16,
			"(-1\/34 - I\/34)*sqrt(3\/13)*wi(7, 6) + (15\/34 + (15*I)\/34)*sqrt(7\/247)*wi(9, 6) + (5\/17 - (5*I)\/17)*sqrt(42\/13)*wr(7, 7) - (28\/17 - (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			31,
			17,
			"I*sqrt(3\/13)*wi(6, 6) - I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			31,
			18,
			"((84 + 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			31,
			19,
			"(-1\/19*I)*sqrt(14\/221)*wr(8, 7) + 2*sqrt(14\/221)*wr(8, 8) - (((28*I)\/19)*wr(10, 7))\/sqrt(221) - (28*I)*sqrt(3\/4199)*wr(10, 9)"
		],
		[
			31,
			20,
			"(((-10*I)\/13)*wi(2, 2))\/sqrt(33) + (((12*I)\/13)*wi(4, 2))\/sqrt(11) - ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) + ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) - ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			31,
			21,
			"(-1\/13 + I\/13)*sqrt(21\/11)*wi(3, 2) + (4\/221 - (4*I)\/221)*sqrt(21)*wi(5, 2) - (135\/4199 - (135*I)\/4199)*sqrt(14\/11)*wi(7, 2) + (6\/221 - (6*I)\/221)*sqrt(2\/19)*wi(9, 2) - (3\/323 - (3*I)\/323)*sqrt(3\/299)*wi(11, 2) - (1 + I)*sqrt(15\/11)*wr(1, 1) + (2\/13 + (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 + (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 + (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 + (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			31,
			22,
			"(I\/13)*sqrt(6\/11)*wr(4, 3) - (4*sqrt(3\/11)*wr(4, 4))\/13 + ((12*I)\/17)*sqrt(2\/143)*wr(6, 3) + (20*sqrt(15\/143)*wr(6, 4))\/17 - ((6*I)\/17)*sqrt(30\/13)*wr(6, 5) - (((69*I)\/247)*wr(8, 3))\/sqrt(17) - (70*sqrt(15\/17)*wr(8, 4))\/247 + ((24*I)\/19)*sqrt(15\/221)*wr(8, 5) + ((7*I)\/323)*sqrt(6\/13)*wr(10, 3) + (42*sqrt(3\/13)*wr(10, 4))\/323 - ((14*I)\/323)*sqrt(30\/13)*wr(10, 5)"
		],
		[
			31,
			23,
			"(-2\/13 - (2*I)\/13)*sqrt(7\/33)*wi(3, 2) - (4\/221 + (4*I)\/221)*sqrt(7\/3)*wi(5, 2) + (240\/4199 + (240*I)\/4199)*sqrt(14\/11)*wi(7, 2) - (22\/221 + (22*I)\/221)*sqrt(2\/19)*wi(9, 2) + (18\/323 + (18*I)\/323)*sqrt(3\/299)*wi(11, 2) - (5\/13 - (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 - (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 - (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			31,
			24,
			"((-4*I)\/17)*sqrt(15\/13)*wi(6, 6) + ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) - (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			31,
			25,
			"((-225\/323 + (225*I)\/323)*wi(7, 6))\/sqrt(13) + (10\/17 - (10*I)\/17)*sqrt(21\/247)*wi(9, 6) - (6\/19 - (6*I)\/19)*sqrt(105\/5083)*wi(11, 6) - (2\/13 + (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 + (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 + (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			31,
			26,
			"(((7*I)\/19)*wr(8, 7))\/sqrt(221) - (140*wr(8, 8))\/(19*sqrt(221)) + ((14*I)\/19)*sqrt(14\/221)*wr(10, 7) + (36*sqrt(21\/221)*wr(10, 8))\/19 - (4*I)*sqrt(42\/4199)*wr(10, 9)"
		],
		[
			31,
			27,
			"(-20\/323 - (20*I)\/323)*sqrt(6\/13)*wi(7, 6) - (3\/17 + (3*I)\/17)*sqrt(14\/247)*wi(9, 6) + (6\/19 + (6*I)\/19)*sqrt(70\/5083)*wi(11, 6) - (5\/17 - (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 - (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			31,
			28,
			"(-6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			31,
			29,
			"(-9 + 9*I)*sqrt(210\/96577)*wi(11, 10) - (21 + 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			31,
			30,
			"(-1\/13 + I\/13)*sqrt(210\/11)*wi(3, 2) + (4\/221 - (4*I)\/221)*sqrt(210)*wi(5, 2) - (270\/4199 - (270*I)\/4199)*sqrt(35\/11)*wi(7, 2) + (12\/221 - (12*I)\/221)*sqrt(5\/19)*wi(9, 2) - (3\/323 - (3*I)\/323)*sqrt(30\/299)*wi(11, 2) + (1\/13 + I\/13)*sqrt(6\/11)*wr(1, 1) - (2\/13 + (2*I)\/13)*sqrt(21\/11)*wr(3, 1) + (10\/221 + (10*I)\/221)*sqrt(30)*wr(5, 1) - (140\/4199 + (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) + (45\/221 + (45*I)\/221)*sqrt(10\/209)*wr(9, 1) - (66\/4199 + (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			31,
			31,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			31,
			32,
			"(1\/13 + I\/13)*sqrt(7\/22)*wi(3, 2) + (1\/221 + I\/221)*sqrt(14)*wi(5, 2) - (120\/4199 + (120*I)\/4199)*sqrt(21\/11)*wi(7, 2) + (11\/221 + (11*I)\/221)*sqrt(3\/19)*wi(9, 2) - ((27\/323 + (27*I)\/323)*wi(11, 2))\/sqrt(598) + (2\/13 - (2*I)\/13)*sqrt(7\/33)*wr(3, 3) - (40\/221 - (40*I)\/221)*sqrt(7\/3)*wr(5, 3) + (700\/4199 - (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) - (60\/221 - (60*I)\/221)*sqrt(7\/19)*wr(9, 3) + (66\/323 - (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			31,
			33,
			"((5*I)\/13)*sqrt(6\/11)*wi(2, 2) - ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) + ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) - ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) + ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			31,
			34,
			"(-45\/323 + (45*I)\/323)*sqrt(30\/13)*wi(7, 6) + (6\/17 - (6*I)\/17)*sqrt(70\/247)*wi(9, 6) - (18\/19 - (18*I)\/19)*sqrt(14\/5083)*wi(11, 6) + (10\/221 + (10*I)\/221)*sqrt(6)*wr(5, 5) - (420\/4199 + (420*I)\/4199)*sqrt(15)*wr(7, 5) + (15\/17 + (15*I)\/17)*sqrt(42\/247)*wr(9, 5) - (132\/323 + (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			31,
			35,
			"((-14*I)\/221)*sqrt(42\/11)*wr(4, 3) + (2*sqrt(21\/11)*wr(4, 4))\/13 + ((40*I)\/323)*sqrt(14\/143)*wr(6, 3) - (10*sqrt(105\/143)*wr(6, 4))\/17 - ((20*I)\/323)*sqrt(210\/13)*wr(6, 5) + ((40*I)\/247)*sqrt(7\/17)*wr(8, 3) + (35*sqrt(105\/17)*wr(8, 4))\/247 + ((10*I)\/19)*sqrt(105\/221)*wr(8, 5) - ((372*I)\/7429)*sqrt(42\/13)*wr(10, 3) - (21*sqrt(21\/13)*wr(10, 4))\/323 - ((378*I)\/7429)*sqrt(210\/13)*wr(10, 5) + ((198*I)\/7429)*sqrt(42\/65)*wr(12, 3) + ((132*I)\/437)*sqrt(21\/1105)*wr(12, 5)"
		],
		[
			31,
			36,
			"(10\/323 + (10*I)\/323)*sqrt(42\/13)*wi(7, 6) + ((21\/17 + (21*I)\/17)*wi(9, 6))\/sqrt(494) - (21\/19 + (21*I)\/19)*sqrt(10\/5083)*wi(11, 6) + (140\/323 - (140*I)\/323)*sqrt(3\/13)*wr(7, 7) - (60\/17 - (60*I)\/17)*sqrt(6\/247)*wr(9, 7) + ((396\/19 - (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			31,
			37,
			"((10*I)\/17)*sqrt(2\/13)*wi(6, 6) - ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) + ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			31,
			38,
			"(-6 + 6*I)*sqrt(105\/96577)*wi(11, 10) + ((30 + 30*I)*wr(9, 9))\/sqrt(4199) - (66 + 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			31,
			39,
			"((-10*I)\/19)*sqrt(6\/221)*wr(8, 7) + (35*sqrt(6\/221)*wr(8, 8))\/19 - ((84*I)\/437)*sqrt(21\/221)*wr(10, 7) - (27*sqrt(14\/221)*wr(10, 8))\/19 - ((324*I)\/23)*sqrt(7\/4199)*wr(10, 9) + ((198*I)\/23)*sqrt(2\/20995)*wr(12, 7) + ((198*I)\/23)*sqrt(42\/20995)*wr(12, 9)"
		],
		[
			31,
			40,
			"(-3 - 3*I)*sqrt(231\/96577)*wi(11, 10) + (66 - 66*I)*sqrt(42\/96577)*wr(11, 11)"
		],
		[
			31,
			41,
			"(6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			32,
			0,
			"(1 + I)*sqrt(2\/11)*wi(5, 2) + (1 - I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			32,
			1,
			"((-2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			32,
			2,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) - (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			32,
			3,
			"((-2\/11 + (2*I)\/11)*wi(3, 2))\/sqrt(3) - ((5\/13 - (5*I)\/13)*wi(5, 2))\/sqrt(33) + ((9\/143 - (9*I)\/143)*wi(7, 2))\/sqrt(2) + (4\/13 + (4*I)\/13)*sqrt(21\/11)*wr(5, 1) - (2\/13 + (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			32,
			4,
			"((-2*I)\/11)*sqrt(2)*wr(4, 3) + wr(4, 4)\/11 + ((12*I)\/11)*sqrt(6\/13)*wr(6, 3) - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			32,
			5,
			"(2\/11 + (2*I)\/11)*wi(3, 2) + ((4\/13 + (4*I)\/13)*wi(5, 2))\/sqrt(11) + (12\/143 + (12*I)\/143)*sqrt(6)*wi(7, 2) + (7\/13 - (7*I)\/13)*sqrt(6\/11)*wr(5, 3) + (6\/13 - (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			32,
			6,
			"((-4\/11 + (4*I)\/11)*wi(3, 2))\/sqrt(3) - ((10\/13 - (10*I)\/13)*wi(5, 2))\/sqrt(33) + (9\/143 - (9*I)\/143)*sqrt(2)*wi(7, 2) + (5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 + (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			32,
			7,
			"(-10*sqrt(14)*wr(4, 0))\/143 - ((9*I)\/143)*sqrt(70)*wr(4, 1) + (4*sqrt(14\/13)*wr(6, 0))\/11 + ((12*I)\/11)*sqrt(3\/13)*wr(6, 1) - (2*sqrt(14\/17)*wr(8, 0))\/13 - ((3*I)\/13)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			32,
			8,
			"(-1\/11 - I\/11)*sqrt(6)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(6\/11)*wi(5, 2) - (36\/143 + (36*I)\/143)*wi(7, 2) - (10\/33 - (10*I)\/33)*wr(3, 3) + ((37\/39 - (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 - (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			32,
			9,
			"((-6*I)\/143)*sqrt(14)*wi(4, 2) - ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) + (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			32,
			10,
			"(-5\/13 - (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 + (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			32,
			11,
			"((28*I)\/143)*sqrt(2)*wr(4, 3) + (16*wr(4, 4))\/143 + ((4*I)\/11)*sqrt(6\/13)*wr(6, 3) - (6*sqrt(5\/13)*wr(6, 4))\/11 - I*sqrt(10\/143)*wr(6, 5) + ((40*I)\/13)*sqrt(3\/187)*wr(8, 3) - (6*sqrt(55\/17)*wr(8, 4))\/13 - (9*I)*sqrt(5\/2431)*wr(8, 5)"
		],
		[
			32,
			12,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 - ((2*I)\/33)*sqrt(70)*wr(2, 1) + (10*sqrt(21)*wr(4, 0))\/143 + ((2*I)\/143)*sqrt(105)*wr(4, 1) + (10*sqrt(7\/39)*wr(6, 0))\/11 + ((10*I)\/33)*sqrt(2\/13)*wr(6, 1) - (30*sqrt(21\/17)*wr(8, 0))\/143 - ((5*I)\/143)*sqrt(42\/17)*wr(8, 1)"
		],
		[
			32,
			13,
			"(-8\/429 - (8*I)\/429)*sqrt(70)*wi(3, 2) + (4\/39 + (4*I)\/39)*sqrt(70\/11)*wi(5, 2) - (112\/2431 + (112*I)\/2431)*sqrt(35\/3)*wi(7, 2) + (28\/221 + (28*I)\/221)*sqrt(15\/209)*wi(9, 2) - (20\/429 - (20*I)\/429)*sqrt(7)*wr(3, 1) + (14\/39 - (14*I)\/39)*sqrt(10\/11)*wr(5, 1) - (84\/2431 - (84*I)\/2431)*sqrt(70)*wr(7, 1) + (14\/221 - (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			32,
			14,
			"((5*I)\/33)*sqrt(14)*wi(2, 2) + ((5*I)\/143)*sqrt(42)*wi(4, 2) + (((37*I)\/33)*wi(6, 2))\/sqrt(13) + ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			32,
			15,
			"(1\/143 - I\/143)*sqrt(15\/2)*wi(3, 2) + (1\/13 - I\/13)*sqrt(15\/22)*wi(5, 2) + (163\/4862 - (163*I)\/4862)*sqrt(5)*wi(7, 2) - (63\/442 - (63*I)\/442)*sqrt(35\/209)*wi(9, 2) - ((10\/143 + (10*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (163\/2431 + (163*I)\/2431)*sqrt(30)*wr(7, 1) + (42\/221 + (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			32,
			16,
			"((-28*I)\/143)*sqrt(5)*wr(4, 3) + (20*sqrt(10)*wr(4, 4))\/143 - ((4*I)\/11)*sqrt(15\/13)*wr(6, 3) + (sqrt(2\/13)*wr(6, 4))\/11 - ((2*I)*wr(6, 5))\/sqrt(143) - ((20*I)\/13)*sqrt(30\/187)*wr(8, 3) - (3*sqrt(2\/187)*wr(8, 4))\/13 - (9*I)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			32,
			17,
			"(20\/429 + (20*I)\/429)*sqrt(2)*wi(3, 2) + (2\/39 + (2*I)\/39)*sqrt(2\/11)*wi(5, 2) - ((160\/2431 + (160*I)\/2431)*wi(7, 2))\/sqrt(3) - (140\/221 + (140*I)\/221)*sqrt(21\/209)*wi(9, 2) - ((40\/143 - (40*I)\/143)*wr(3, 3))\/sqrt(3) - ((8\/13 - (8*I)\/13)*wr(5, 3))\/sqrt(33) - (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) - (210\/221 - (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			32,
			18,
			"I*sqrt(7\/143)*wi(6, 6) - ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			32,
			19,
			"(-35\/34 + (35*I)\/34)*sqrt(5\/429)*wi(7, 6) - (63\/34 - (63*I)\/34)*sqrt(35\/2717)*wi(9, 6) - ((16\/13 + (16*I)\/13)*wr(5, 5))\/sqrt(33) + (27\/221 + (27*I)\/221)*sqrt(30\/11)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			32,
			20,
			"(4\/429 + (4*I)\/429)*sqrt(35)*wi(3, 2) - (2\/39 + (2*I)\/39)*sqrt(35\/11)*wi(5, 2) + (28\/2431 + (28*I)\/2431)*sqrt(70\/3)*wi(7, 2) - (7\/221 + (7*I)\/221)*sqrt(30\/209)*wi(9, 2) - (3\/11 - (3*I)\/11)*wr(1, 1) + (68\/429 - (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 - (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 - (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 - (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			32,
			21,
			"((2*I)\/143)*sqrt(5)*wi(2, 2) - ((8*I)\/143)*sqrt(15)*wi(4, 2) + ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			32,
			22,
			"(1\/143 - I\/143)*sqrt(15)*wi(3, 2) + (1\/13 - I\/13)*sqrt(15\/11)*wi(5, 2) + (163\/2431 - (163*I)\/2431)*sqrt(5\/2)*wi(7, 2) - (63\/221 - (63*I)\/221)*sqrt(35\/418)*wi(9, 2) - (2\/11 + (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 + (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 + I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 + (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			32,
			23,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + ((10*I)\/39)*sqrt(5)*wr(2, 1) + (10*sqrt(6)*wr(4, 0))\/143 + (I\/13)*sqrt(30)*wr(4, 1) - (28*sqrt(2\/39)*wr(6, 0))\/187 - ((4*I)\/51)*sqrt(7\/13)*wr(6, 1) - (1974*sqrt(6\/17)*wr(8, 0))\/2717 - ((329*I)\/247)*sqrt(3\/17)*wr(8, 1) + (270*sqrt(14)*wr(10, 0))\/4199 + ((54*I)\/4199)*sqrt(385)*wr(10, 1)"
		],
		[
			32,
			24,
			"(-10\/429 - (10*I)\/429)*sqrt(10)*wi(3, 2) - (1\/39 + I\/39)*sqrt(10\/11)*wi(5, 2) + (80\/2431 + (80*I)\/2431)*sqrt(5\/3)*wi(7, 2) + (70\/221 + (70*I)\/221)*sqrt(105\/209)*wi(9, 2) - (70\/143 - (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 - (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 - (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 - (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			32,
			25,
			"((8*I)\/429)*sqrt(70)*wi(2, 2) + ((2*I)\/143)*sqrt(210)*wi(4, 2) + ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) + ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) - ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			32,
			26,
			"(-5\/17 + (5*I)\/17)*sqrt(35\/858)*wi(7, 6) - (63\/17 - (63*I)\/17)*sqrt(5\/5434)*wi(9, 6) - (10\/13 + (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 + (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			32,
			27,
			"((-4*I)\/143)*sqrt(10)*wr(4, 3) + (16*sqrt(5)*wr(4, 4))\/143 - ((16*I)\/187)*sqrt(30\/13)*wr(6, 3) + (172*wr(6, 4))\/(187*sqrt(13)) + ((14*I)\/17)*sqrt(2\/143)*wr(6, 5) - ((168*I)\/247)*sqrt(15\/187)*wr(8, 3) + (1218*wr(8, 4))\/(247*sqrt(187)) + (((147*I)\/19)*wr(8, 5))\/sqrt(2431) - ((504*I)\/323)*sqrt(10\/143)*wr(10, 3) + (126*sqrt(55\/13)*wr(10, 4))\/323 + ((945*I)\/323)*sqrt(2\/143)*wr(10, 5)"
		],
		[
			32,
			28,
			"(-4\/17 - (4*I)\/17)*sqrt(210\/143)*wi(7, 6) + (63\/17 + (63*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (14\/17 - (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 - (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			32,
			29,
			"((16*I)\/17)*sqrt(14\/143)*wi(6, 6) - ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			32,
			30,
			"((-45*I)\/143)*sqrt(2)*wi(2, 2) + ((2*I)\/11)*sqrt(6)*wi(4, 2) + ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) - ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) + ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			32,
			31,
			"(1\/13 - I\/13)*sqrt(7\/22)*wi(3, 2) + (1\/221 - I\/221)*sqrt(14)*wi(5, 2) - (120\/4199 - (120*I)\/4199)*sqrt(21\/11)*wi(7, 2) + (11\/221 - (11*I)\/221)*sqrt(3\/19)*wi(9, 2) - ((27\/323 - (27*I)\/323)*wi(11, 2))\/sqrt(598) + (2\/13 + (2*I)\/13)*sqrt(7\/33)*wr(3, 3) - (40\/221 + (40*I)\/221)*sqrt(7\/3)*wr(5, 3) + (700\/4199 + (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) - (60\/221 + (60*I)\/221)*sqrt(7\/19)*wr(9, 3) + (66\/323 + (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			32,
			32,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			32,
			33,
			"(-2\/143 - (2*I)\/143)*sqrt(70)*wi(3, 2) - (16\/221 + (16*I)\/221)*sqrt(70\/11)*wi(5, 2) - (290\/46189 + (290*I)\/46189)*sqrt(105)*wi(7, 2) + (164\/221 + (164*I)\/221)*sqrt(15\/209)*wi(9, 2) - (36\/323 + (36*I)\/323)*sqrt(110\/299)*wi(11, 2) + (9\/143 - (9*I)\/143)*sqrt(2)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(7)*wr(3, 1) - (50\/221 - (50*I)\/221)*sqrt(10\/11)*wr(5, 1) - (756\/46189 - (756*I)\/46189)*sqrt(70)*wr(7, 1) + (795\/2431 - (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) - (990\/4199 - (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			32,
			34,
			"((20*I)\/143)*sqrt(21)*wi(2, 2) + ((12*I)\/143)*sqrt(7)*wi(4, 2) - ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) - ((105*I)\/2717)*sqrt(34)*wi(8, 2) - ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			32,
			35,
			"(4\/143 - (4*I)\/143)*sqrt(35\/3)*wi(3, 2) + (2\/221 - (2*I)\/221)*sqrt(35\/33)*wi(5, 2) - (315\/46189 - (315*I)\/46189)*sqrt(70)*wi(7, 2) - (159\/221 - (159*I)\/221)*sqrt(5\/418)*wi(9, 2) + (27\/323 - (27*I)\/323)*sqrt(165\/299)*wi(11, 2) - (8\/143 + (8*I)\/143)*sqrt(3)*wr(1, 1) - (4\/143 + (4*I)\/143)*sqrt(14\/3)*wr(3, 1) + (40\/221 + (40*I)\/221)*sqrt(5\/33)*wr(5, 1) + (1148\/46189 + (1148*I)\/46189)*sqrt(105)*wr(7, 1) + (1620\/2431 + (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (990\/4199 + (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			32,
			36,
			"((2*I)\/143)*sqrt(70)*wr(4, 3) + (14*sqrt(35)*wr(4, 4))\/143 + ((8*I)\/187)*sqrt(210\/13)*wr(6, 3) + (90*sqrt(7\/13)*wr(6, 4))\/187 + ((4*I)\/17)*sqrt(14\/143)*wr(6, 5) + ((84*I)\/247)*sqrt(105\/187)*wr(8, 3) + (315*sqrt(7\/187)*wr(8, 4))\/247 + ((42*I)\/19)*sqrt(7\/2431)*wr(8, 5) + ((252*I)\/323)*sqrt(70\/143)*wr(10, 3) + (9*sqrt(385\/13)*wr(10, 4))\/323 + ((270*I)\/323)*sqrt(14\/143)*wr(10, 5)"
		],
		[
			32,
			37,
			"(-14\/143 - (14*I)\/143)*sqrt(3)*wi(3, 2) - (48\/221 + (48*I)\/221)*sqrt(3\/11)*wi(5, 2) - (1890\/46189 + (1890*I)\/46189)*sqrt(2)*wi(7, 2) + (12\/221 + (12*I)\/221)*sqrt(14\/209)*wi(9, 2) + (72\/323 + (72*I)\/323)*sqrt(231\/299)*wi(11, 2) - (56\/429 - (56*I)\/429)*sqrt(2)*wr(3, 3) - (230\/663 - (230*I)\/663)*sqrt(2\/11)*wr(5, 3) - (3780\/46189 - (3780*I)\/46189)*wr(7, 3) + (105\/221 - (105*I)\/221)*sqrt(6\/209)*wr(9, 3) + (462\/323 - (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			32,
			38,
			"((40*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((280*I)\/19)*wi(8, 6))\/sqrt(2431) + ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			32,
			39,
			"(54\/323 - (54*I)\/323)*sqrt(35\/143)*wi(7, 6) + (24\/17 - (24*I)\/17)*sqrt(15\/2717)*wi(9, 6) + (45\/19 - (45*I)\/19)*sqrt(33\/5083)*wi(11, 6) - (80\/221 + (80*I)\/221)*sqrt(7\/11)*wr(5, 5) - (504\/4199 + (504*I)\/4199)*sqrt(70\/11)*wr(7, 5) - ((360\/17 + (360*I)\/17)*wr(9, 5))\/sqrt(2717) - (990\/323 + (990*I)\/323)*sqrt(22\/299)*wr(11, 5)"
		],
		[
			32,
			40,
			"((-70*I)\/19)*sqrt(6\/221)*wr(8, 7) + (35*sqrt(6\/221)*wr(8, 8))\/19 + ((24*I)\/19)*sqrt(21\/221)*wr(10, 7) - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			32,
			41,
			"(10\/323 + (10*I)\/323)*sqrt(21\/143)*wi(7, 6) + ((36\/17 + (36*I)\/17)*wi(9, 6))\/sqrt(2717) + (24\/19 + (24*I)\/19)*sqrt(55\/5083)*wi(11, 6) - (560\/323 - (560*I)\/323)*sqrt(6\/143)*wr(7, 7) - (30\/17 - (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) + (198\/19 - (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			33,
			0,
			"I*sqrt(3\/13)*wr(6, 3) + sqrt(10\/13)*wr(6, 4)"
		],
		[
			33,
			1,
			"(-3\/13 - (3*I)\/13)*sqrt(6\/11)*wi(5, 2) + (1\/13 + I\/13)*wi(7, 2) + ((3 - 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			33,
			2,
			"(3\/13 + (3*I)\/13)*sqrt(3\/11)*wi(5, 2) - ((1\/13 + I\/13)*wi(7, 2))\/sqrt(2) - (6\/13 - (6*I)\/13)*sqrt(2\/11)*wr(5, 3) + (6\/13 - (6*I)\/13)*wr(7, 3)"
		],
		[
			33,
			3,
			"((-2*I)\/11)*sqrt(21)*wi(4, 2) + ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			33,
			4,
			"(1\/13 + I\/13)*sqrt(30\/11)*wr(5, 5) - (2\/13 + (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			33,
			5,
			"((18*I)\/143)*sqrt(2)*wr(4, 3) + (3*wr(4, 4))\/11 + (I\/11)*sqrt(6\/13)*wr(6, 3) - (5*sqrt(5\/13)*wr(6, 4))\/11 + (9*I)*sqrt(2\/715)*wr(6, 5) + ((2*I)\/13)*sqrt(33\/17)*wr(8, 3) + (6*I)*sqrt(11\/1105)*wr(8, 5)"
		],
		[
			33,
			6,
			"((-2*I)\/143)*sqrt(21)*wi(4, 2) - ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) + ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			33,
			7,
			"(10\/143 - (10*I)\/143)*sqrt(5)*wi(3, 2) + (1\/13 - I\/13)*sqrt(5\/11)*wi(5, 2) - (40\/2431 - (40*I)\/2431)*sqrt(30)*wi(7, 2) + (1\/221 - I\/221)*sqrt(1155\/38)*wi(9, 2) + (5\/11 + (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 + (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 + (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			33,
			8,
			"((-18*I)\/143)*sqrt(3)*wr(4, 3) - (12*sqrt(6)*wr(4, 4))\/143 - (((3*I)\/11)*wr(6, 3))\/sqrt(13) - (sqrt(30\/13)*wr(6, 4))\/11 + (6*I)*sqrt(3\/715)*wr(6, 5) - ((3*I)\/13)*sqrt(22\/17)*wr(8, 3) - (2*sqrt(330\/17)*wr(8, 4))\/13 + (2*I)*sqrt(66\/1105)*wr(8, 5)"
		],
		[
			33,
			9,
			"(15\/143 + (15*I)\/143)*sqrt(2)*wi(3, 2) + (3\/13 + (3*I)\/13)*sqrt(2\/11)*wi(5, 2) + (111\/2431 + (111*I)\/2431)*sqrt(3)*wi(7, 2) - (5\/221 + (5*I)\/221)*sqrt(231\/19)*wi(9, 2) - ((10\/11 - (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 - (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 - (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			33,
			10,
			"(-2*I)*sqrt(2\/143)*wi(6, 6) + I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			33,
			11,
			"(20\/17 - (20*I)\/17)*sqrt(6\/143)*wi(7, 6) + (15\/17 - (15*I)\/17)*sqrt(77\/494)*wi(9, 6) - (3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			33,
			12,
			"(10\/143 - (10*I)\/143)*sqrt(30)*wi(3, 2) + (1\/13 - I\/13)*sqrt(30\/11)*wi(5, 2) - (240\/2431 - (240*I)\/2431)*sqrt(5)*wi(7, 2) + (3\/221 - (3*I)\/221)*sqrt(385\/19)*wi(9, 2) + ((40\/143 + (40*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 + (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (162\/2431 + (162*I)\/2431)*sqrt(30)*wr(7, 1) + (14\/221 + (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			33,
			13,
			"(-2*sqrt(5)*wr(2, 0))\/11 + ((2*I)\/11)*sqrt(10\/3)*wr(2, 1) + (90*wr(4, 0))\/143 - ((18*I)\/143)*sqrt(5)*wr(4, 1) - (14*wr(6, 0))\/(11*sqrt(13)) + ((2*I)\/11)*sqrt(14\/39)*wr(6, 1) + (42*wr(8, 0))\/(143*sqrt(17)) - ((7*I)\/143)*sqrt(2\/17)*wr(8, 1)"
		],
		[
			33,
			14,
			"(-15\/143 - (15*I)\/143)*sqrt(3\/2)*wi(3, 2) - (3\/13 + (3*I)\/13)*sqrt(3\/22)*wi(5, 2) - (333\/4862 + (333*I)\/4862)*wi(7, 2) + (15\/442 + (15*I)\/442)*sqrt(77\/19)*wi(9, 2) + (30\/143 - (30*I)\/143)*wr(3, 3) + ((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) + (555\/2431 - (555*I)\/2431)*sqrt(2)*wr(7, 3) - (70\/221 - (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			33,
			15,
			"(I\/11)*sqrt(70)*wi(2, 2) + ((5*I)\/143)*sqrt(210)*wi(4, 2) + ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) - ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			33,
			16,
			"(8\/17 - (8*I)\/17)*sqrt(15\/143)*wi(7, 6) + (3\/17 - (3*I)\/17)*sqrt(385\/247)*wi(9, 6) + (8\/13 + (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (4\/221 + (4*I)\/221)*sqrt(330)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			33,
			17,
			"((20*I)\/143)*wr(4, 3) + (60*sqrt(2)*wr(4, 4))\/143 + ((36*I)\/187)*sqrt(3\/13)*wr(6, 3) + (5*sqrt(10\/13)*wr(6, 4))\/11 + ((10*I)\/17)*sqrt(5\/143)*wr(6, 5) + ((30*I)\/247)*sqrt(6\/187)*wr(8, 3) + (19*sqrt(10\/187)*wr(8, 4))\/13 - ((5*I)\/19)*sqrt(10\/2431)*wr(8, 5) - ((70*I)\/323)*sqrt(11\/13)*wr(10, 3) - ((70*I)\/323)*sqrt(55\/13)*wr(10, 5)"
		],
		[
			33,
			18,
			"(-9\/34 - (9*I)\/34)*sqrt(35\/143)*wi(7, 6) + (7\/34 + (7*I)\/34)*sqrt(165\/247)*wi(9, 6) + (21\/17 - (21*I)\/17)*sqrt(10\/143)*wr(7, 7) - (28\/17 - (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			33,
			19,
			"(3*I)*sqrt(3\/143)*wi(6, 6) + I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			33,
			20,
			"(-7*sqrt(10)*wr(2, 0))\/143 + ((7*I)\/13)*sqrt(5\/3)*wr(2, 1) + (14*sqrt(2\/13)*wr(6, 0))\/17 - ((22*I)\/17)*sqrt(7\/39)*wr(6, 1) - (168*sqrt(2\/17)*wr(8, 0))\/209 + (((28*I)\/19)*wr(8, 1))\/sqrt(17) + (45*sqrt(42)*wr(10, 0))\/4199 - ((9*I)\/4199)*sqrt(1155)*wr(10, 1)"
		],
		[
			33,
			21,
			"(-1\/143 - I\/143)*sqrt(105)*wi(3, 2) + (10\/221 + (10*I)\/221)*sqrt(105\/11)*wi(5, 2) - (630\/46189 + (630*I)\/46189)*sqrt(70)*wi(7, 2) + (45\/221 + (45*I)\/221)*sqrt(10\/209)*wi(9, 2) - (3\/323 + (3*I)\/323)*sqrt(165\/299)*wi(11, 2) - (1\/11 - I\/11)*sqrt(3)*wr(1, 1) + (12\/143 - (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 - (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 - (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 - (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			33,
			22,
			"((-4*I)\/143)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) + ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			33,
			23,
			"(-1\/143 + I\/143)*sqrt(105)*wi(3, 2) - (8\/221 - (8*I)\/221)*sqrt(105\/11)*wi(5, 2) - (435\/46189 - (435*I)\/46189)*sqrt(35\/2)*wi(7, 2) + (123\/221 - (123*I)\/221)*sqrt(10\/209)*wi(9, 2) - (18\/323 - (18*I)\/323)*sqrt(165\/299)*wi(11, 2) - (6\/11 + (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 + (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 + (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 + (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 + (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			33,
			24,
			"((-10*I)\/143)*sqrt(5)*wr(4, 3) - (12*sqrt(10)*wr(4, 4))\/143 - ((18*I)\/187)*sqrt(15\/13)*wr(6, 3) - (118*sqrt(2\/13)*wr(6, 4))\/187 + (((20*I)\/17)*wr(6, 5))\/sqrt(143) - ((15*I)\/247)*sqrt(30\/187)*wr(8, 3) - (322*sqrt(2\/187)*wr(8, 4))\/247 - ((10*I)\/19)*sqrt(2\/2431)*wr(8, 5) + ((35*I)\/323)*sqrt(55\/13)*wr(10, 3) + (63*sqrt(110\/13)*wr(10, 4))\/323 - ((140*I)\/323)*sqrt(11\/13)*wr(10, 5)"
		],
		[
			33,
			25,
			"(-6\/221 - (6*I)\/221)*sqrt(30\/11)*wi(5, 2) - (144\/4199 + (144*I)\/4199)*sqrt(5)*wi(7, 2) - (3\/17 + (3*I)\/17)*sqrt(35\/209)*wi(9, 2) + (9\/323 + (9*I)\/323)*sqrt(2310\/299)*wi(11, 2) - (42\/143 - (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 - (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 - (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 - (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			33,
			26,
			"((-12*I)\/17)*sqrt(42\/143)*wi(6, 6) - ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) - ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			33,
			27,
			"(-35\/323 + (35*I)\/323)*sqrt(15\/286)*wi(7, 6) - (9\/17 - (9*I)\/17)*sqrt(70\/2717)*wi(9, 6) - (30\/19 - (30*I)\/19)*sqrt(154\/5083)*wi(11, 6) - (10\/13 + (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 + (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 + (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			33,
			28,
			"((-126*I)\/19)*sqrt(5\/2431)*wr(8, 7) - (168*sqrt(5\/2431)*wr(8, 8))\/19 + ((3*I)\/19)*sqrt(770\/221)*wr(10, 7) + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			33,
			29,
			"(18\/323 + (18*I)\/323)*sqrt(70\/143)*wi(7, 6) + (8\/17 + (8*I)\/17)*sqrt(30\/2717)*wi(9, 6) + (15\/19 + (15*I)\/19)*sqrt(66\/5083)*wi(11, 6) - (42\/17 - (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 - (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			33,
			30,
			"(1\/143 + I\/143)*sqrt(21\/2)*wi(3, 2) - (5\/221 + (5*I)\/221)*sqrt(42\/11)*wi(5, 2) + (630\/46189 + (630*I)\/46189)*sqrt(7)*wi(7, 2) - ((45\/221 + (45*I)\/221)*wi(9, 2))\/sqrt(209) + (3\/323 + (3*I)\/323)*sqrt(33\/598)*wi(11, 2) - (2\/143 - (2*I)\/143)*sqrt(30)*wr(1, 1) + (2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 1) + (40\/221 - (40*I)\/221)*sqrt(6\/11)*wr(5, 1) - (140\/2717 - (140*I)\/2717)*sqrt(42)*wr(7, 1) + (90\/143 - (90*I)\/143)*sqrt(2\/19)*wr(9, 1) - (66\/4199 - (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			33,
			31,
			"((-5*I)\/13)*sqrt(6\/11)*wi(2, 2) + ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) - ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) + ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) - ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			33,
			32,
			"(-2\/143 + (2*I)\/143)*sqrt(70)*wi(3, 2) - (16\/221 - (16*I)\/221)*sqrt(70\/11)*wi(5, 2) - (290\/46189 - (290*I)\/46189)*sqrt(105)*wi(7, 2) + (164\/221 - (164*I)\/221)*sqrt(15\/209)*wi(9, 2) - (36\/323 - (36*I)\/323)*sqrt(110\/299)*wi(11, 2) + (9\/143 + (9*I)\/143)*sqrt(2)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(7)*wr(3, 1) - (50\/221 + (50*I)\/221)*sqrt(10\/11)*wr(5, 1) - (756\/46189 + (756*I)\/46189)*sqrt(70)*wr(7, 1) + (795\/2431 + (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) - (990\/4199 + (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			33,
			33,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			33,
			34,
			"((30\/221 + (30*I)\/221)*wi(5, 2))\/sqrt(11) + (120\/4199 + (120*I)\/4199)*sqrt(6)*wi(7, 2) + (5\/17 + (5*I)\/17)*sqrt(21\/418)*wi(9, 2) - (45\/323 + (45*I)\/323)*sqrt(77\/299)*wi(11, 2) + (28\/143 - (28*I)\/143)*sqrt(2\/3)*wr(3, 3) - (20\/221 - (20*I)\/221)*sqrt(2\/33)*wr(5, 3) - (6580\/46189 - (6580*I)\/46189)*sqrt(3)*wr(7, 3) - (840\/221 - (840*I)\/221)*sqrt(2\/209)*wr(9, 3) + (462\/323 - (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			33,
			35,
			"((36*I)\/143)*sqrt(5)*wi(2, 2) - ((4*I)\/143)*sqrt(15)*wi(4, 2) - ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			33,
			36,
			"(-5\/323 + (5*I)\/323)*sqrt(210\/143)*wi(7, 6) - (18\/17 - (18*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (60\/19 - (60*I)\/19)*sqrt(22\/5083)*wi(11, 6) + (30\/221 + (30*I)\/221)*sqrt(42\/11)*wr(5, 5) + (196\/4199 + (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) - (15\/17 + (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) - (660\/323 + (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			33,
			37,
			"((-126*I)\/2431)*sqrt(6)*wr(4, 3) + (42*sqrt(3)*wr(4, 4))\/143 - ((1290*I)\/3553)*sqrt(2\/13)*wr(6, 3) + (10*sqrt(15\/13)*wr(6, 4))\/187 - ((210*I)\/323)*sqrt(30\/143)*wr(6, 5) - (((420*I)\/247)*wr(8, 3))\/sqrt(187) - (175*sqrt(15\/187)*wr(8, 4))\/247 - ((70*I)\/19)*sqrt(15\/2431)*wr(8, 5) - ((189*I)\/7429)*sqrt(66\/13)*wr(10, 3) - (63*sqrt(33\/13)*wr(10, 4))\/323 - ((231*I)\/7429)*sqrt(330\/13)*wr(10, 5) + ((1386*I)\/7429)*sqrt(66\/65)*wr(12, 3) + ((924*I)\/437)*sqrt(33\/1105)*wr(12, 5)"
		],
		[
			33,
			38,
			"(-54\/323 - (54*I)\/323)*sqrt(35\/143)*wi(7, 6) - (24\/17 + (24*I)\/17)*sqrt(15\/2717)*wi(9, 6) - (45\/19 + (45*I)\/19)*sqrt(33\/5083)*wi(11, 6) + (504\/323 - (504*I)\/323)*sqrt(10\/143)*wr(7, 7) + (180\/17 - (180*I)\/17)*sqrt(5\/2717)*wr(9, 7) + (66\/19 - (66*I)\/19)*sqrt(330\/5083)*wr(11, 7)"
		],
		[
			33,
			39,
			"((40*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((280*I)\/19)*wi(8, 6))\/sqrt(2431) + ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			33,
			40,
			"((30 + 30*I)*wr(9, 9))\/sqrt(4199) - (66 + 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			33,
			41,
			"((30*I)\/19)*sqrt(2\/2431)*wr(8, 7) + (315*sqrt(2\/2431)*wr(8, 8))\/19 + ((54*I)\/437)*sqrt(77\/221)*wr(10, 7) + (3*sqrt(462\/221)*wr(10, 8))\/19 + ((30*I)\/23)*sqrt(231\/4199)*wr(10, 9) + ((66*I)\/23)*sqrt(66\/20995)*wr(12, 7) + ((198*I)\/23)*sqrt(154\/20995)*wr(12, 9)"
		],
		[
			34,
			0,
			"(-1 - I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			34,
			1,
			"sqrt(6\/13)*wr(6, 0) + I*sqrt(7\/13)*wr(6, 1)"
		],
		[
			34,
			2,
			"(5*sqrt(3)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(15)*wr(4, 1) + (7*sqrt(3\/13)*wr(6, 0))\/11 + ((2*I)\/11)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			34,
			3,
			"(-1\/11 - I\/11)*sqrt(10\/21)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(70\/33)*wi(5, 2) - (18\/143 + (18*I)\/143)*sqrt(7\/5)*wi(7, 2) + (3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 1) - (2\/13 - (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			34,
			4,
			"(-1\/11*I)*sqrt(10)*wi(4, 2) + ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			34,
			5,
			"(-1\/11 + I\/11)*sqrt(10\/7)*wi(3, 2) + (1\/13 - I\/13)*sqrt(35\/22)*wi(5, 2) + (3\/143 - (3*I)\/143)*sqrt(105)*wi(7, 2) - (4\/13 + (4*I)\/13)*sqrt(10\/11)*wr(5, 1) - (6\/13 + (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			34,
			6,
			"(1\/11 + I\/11)*sqrt(5\/42)*wi(3, 2) - (1\/13 + I\/13)*sqrt(70\/33)*wi(5, 2) + (9\/143 + (9*I)\/143)*sqrt(7\/5)*wi(7, 2) + ((25\/11 - (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 - (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 - (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			34,
			7,
			"((-15*I)\/143)*sqrt(2)*wi(4, 2) + ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) - ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			34,
			8,
			"(-2\/11 + (2*I)\/11)*sqrt(5\/21)*wi(3, 2) + (1\/13 - I\/13)*sqrt(35\/33)*wi(5, 2) + (3\/143 - (3*I)\/143)*sqrt(70)*wi(7, 2) + (25\/11 + (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 + (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 + (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			34,
			9,
			"(-10*sqrt(2)*wr(4, 0))\/143 - ((9*I)\/143)*sqrt(10)*wr(4, 1) - (7*sqrt(2\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (28*sqrt(2\/17)*wr(8, 0))\/13 - (((42*I)\/13)*wr(8, 1))\/sqrt(17)"
		],
		[
			34,
			10,
			"((-5\/11 - (5*I)\/11)*wi(3, 2))\/sqrt(42) + (5\/13 + (5*I)\/13)*sqrt(14\/33)*wi(5, 2) - (9\/143 + (9*I)\/143)*sqrt(7)*wi(7, 2) - ((5\/33 - (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 - (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 - (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			34,
			11,
			"(-1\/13*I)*sqrt(10)*wi(4, 2) + ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			34,
			12,
			"((-5*I)\/33)*wi(2, 2) + ((45*I)\/143)*sqrt(3)*wi(4, 2) + (I\/33)*sqrt(14\/13)*wi(6, 2) - ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			34,
			13,
			"(5\/78 - (5*I)\/78)*wi(3, 2) - ((5\/78 - (5*I)\/78)*wi(5, 2))\/sqrt(11) - ((35\/221 - (35*I)\/221)*wi(7, 2))\/sqrt(6) + (35\/221 - (35*I)\/221)*sqrt(21\/418)*wi(9, 2) + (5\/143 + (5*I)\/143)*sqrt(2\/3)*wr(3, 3) - (14\/13 + (14*I)\/13)*sqrt(2\/33)*wr(5, 3) + (630\/2431 + (630*I)\/2431)*sqrt(3)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			34,
			14,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - ((10*I)\/33)*sqrt(5)*wr(2, 1) - (25*sqrt(6)*wr(4, 0))\/143 - ((5*I)\/143)*sqrt(30)*wr(4, 1) - (14*sqrt(2\/39)*wr(6, 0))\/11 - ((4*I)\/33)*sqrt(7\/13)*wr(6, 1) - (42*sqrt(6\/17)*wr(8, 0))\/143 - ((14*I)\/143)*sqrt(3\/17)*wr(8, 1)"
		],
		[
			34,
			15,
			"(-40\/143 - (40*I)\/143)*sqrt(3\/7)*wi(3, 2) - (1\/13 + I\/13)*sqrt(21\/11)*wi(5, 2) - (10\/2431 + (10*I)\/2431)*sqrt(14)*wi(7, 2) + (441\/221 + (441*I)\/221)*sqrt(2\/209)*wi(9, 2) - (40\/143 - (40*I)\/143)*sqrt(10\/21)*wr(3, 1) - ((14\/13 - (14*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/2431 - (20*I)\/2431)*sqrt(21)*wr(7, 1) + ((588\/221 - (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			34,
			16,
			"(((5*I)\/11)*wi(2, 2))\/sqrt(3) - ((5*I)\/11)*wi(4, 2) - ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) - ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			34,
			17,
			"(-125\/858 + (125*I)\/858)*sqrt(5\/7)*wi(3, 2) - (5\/78 - (5*I)\/78)*sqrt(35\/11)*wi(5, 2) - (125\/2431 - (125*I)\/2431)*sqrt(35\/6)*wi(7, 2) - (245\/221 - (245*I)\/221)*sqrt(15\/418)*wi(9, 2) + (125\/429 + (125*I)\/429)*sqrt(2\/7)*wr(3, 1) + (14\/39 + (14*I)\/39)*sqrt(5\/11)*wr(5, 1) + (150\/2431 + (150*I)\/2431)*sqrt(35)*wr(7, 1) + (196\/221 + (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			34,
			18,
			"((-15*I)\/143)*sqrt(6)*wr(4, 3) + (10*sqrt(3)*wr(4, 4))\/143 + ((14*I)\/11)*sqrt(2\/13)*wr(6, 3) - (14*sqrt(5\/39)*wr(6, 4))\/11 - (((42*I)\/13)*wr(8, 3))\/sqrt(187) + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			34,
			19,
			"((40\/143 + (40*I)\/143)*wi(3, 2))\/sqrt(7) + (1\/13 + I\/13)*sqrt(7\/11)*wi(5, 2) + (10\/2431 + (10*I)\/2431)*sqrt(14\/3)*wi(7, 2) - (147\/221 + (147*I)\/221)*sqrt(6\/209)*wi(9, 2) - (10\/143 - (10*I)\/143)*sqrt(6\/7)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(42\/11)*wr(5, 3) + (120\/2431 - (120*I)\/2431)*sqrt(21)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			34,
			20,
			"(5\/39 - (5*I)\/39)*sqrt(2)*wi(3, 2) - (5\/39 - (5*I)\/39)*sqrt(2\/11)*wi(5, 2) - ((70\/221 - (70*I)\/221)*wi(7, 2))\/sqrt(3) + (70\/221 - (70*I)\/221)*sqrt(21\/209)*wi(9, 2) - ((70\/143 + (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 + (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 + (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			34,
			21,
			"((-10*I)\/143)*sqrt(3)*wr(4, 3) - (4*sqrt(6)*wr(4, 4))\/143 - (((10*I)\/187)*wr(6, 3))\/sqrt(13) + (42*sqrt(30\/13)*wr(6, 4))\/187 + ((20*I)\/17)*sqrt(15\/143)*wr(6, 5) + ((280*I)\/247)*sqrt(2\/187)*wr(8, 3) - (252*sqrt(30\/187)*wr(8, 4))\/247 - ((70*I)\/19)*sqrt(30\/2431)*wr(8, 5) - ((105*I)\/323)*sqrt(3\/143)*wr(10, 3) + (21*sqrt(66\/13)*wr(10, 4))\/323 + ((126*I)\/323)*sqrt(15\/143)*wr(10, 5)"
		],
		[
			34,
			22,
			"(20\/143 + (20*I)\/143)*sqrt(6\/7)*wi(3, 2) + (1\/13 + I\/13)*sqrt(21\/22)*wi(5, 2) + (10\/2431 + (10*I)\/2431)*sqrt(7)*wi(7, 2) - ((441\/221 + (441*I)\/221)*wi(9, 2))\/sqrt(209) - (1\/11 - I\/11)*sqrt(30)*wr(1, 1) + (7\/143 - (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 - (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 - (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 - (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			34,
			23,
			"((10*I)\/429)*sqrt(14)*wi(2, 2) - ((3*I)\/143)*sqrt(42)*wi(4, 2) - (((560*I)\/561)*wi(6, 2))\/sqrt(13) - ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			34,
			24,
			"((-125\/429 + (125*I)\/429)*wi(3, 2))\/sqrt(7) - (5\/39 - (5*I)\/39)*sqrt(7\/11)*wi(5, 2) - (125\/2431 - (125*I)\/2431)*sqrt(14\/3)*wi(7, 2) - (245\/221 - (245*I)\/221)*sqrt(6\/209)*wi(9, 2) - (3\/11 + (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 + (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 + (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 + (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 + (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			34,
			25,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + ((5*I)\/39)*wr(2, 1) + (2*sqrt(30)*wr(4, 0))\/143 + (I\/13)*sqrt(6)*wr(4, 1) + (56*sqrt(10\/39)*wr(6, 0))\/187 + ((8*I)\/51)*sqrt(35\/13)*wr(6, 1) + (588*sqrt(30\/17)*wr(8, 0))\/2717 + ((98*I)\/247)*sqrt(15\/17)*wr(8, 1) + (378*sqrt(70)*wr(10, 0))\/4199 + ((378*I)\/4199)*sqrt(77)*wr(10, 1)"
		],
		[
			34,
			26,
			"(-20\/143 - (20*I)\/143)*sqrt(2)*wi(3, 2) - ((7\/13 + (7*I)\/13)*wi(5, 2))\/sqrt(22) - ((70\/2431 + (70*I)\/2431)*wi(7, 2))\/sqrt(3) + (147\/221 + (147*I)\/221)*sqrt(21\/209)*wi(9, 2) - (35\/143 - (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 - (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 - (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 - (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			34,
			27,
			"((20*I)\/143)*sqrt(2\/3)*wi(2, 2) + (I\/143)*sqrt(2)*wi(4, 2) - ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) - ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			34,
			28,
			"(-2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 + (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 + (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			34,
			29,
			"((12*I)\/143)*sqrt(3)*wr(4, 3) + (8*sqrt(6)*wr(4, 4))\/143 + (((100*I)\/187)*wr(6, 3))\/sqrt(13) - (98*sqrt(10\/39)*wr(6, 4))\/187 - ((18*I)\/17)*sqrt(15\/143)*wr(6, 5) + ((210*I)\/247)*sqrt(2\/187)*wr(8, 3) - (224*sqrt(30\/187)*wr(8, 4))\/247 - ((42*I)\/19)*sqrt(30\/2431)*wr(8, 5) - ((378*I)\/323)*sqrt(3\/143)*wr(10, 3) + (63*sqrt(66\/13)*wr(10, 4))\/323 + ((315*I)\/323)*sqrt(15\/143)*wr(10, 5)"
		],
		[
			34,
			30,
			"((-10*I)\/143)*sqrt(30)*wr(4, 3) + (14*sqrt(15)*wr(4, 4))\/143 - ((10*I)\/187)*sqrt(10\/13)*wr(6, 3) - (10*sqrt(39)*wr(6, 4))\/187 - ((10*I)\/17)*sqrt(6\/143)*wr(6, 5) + ((560*I)\/247)*sqrt(5\/187)*wr(8, 3) - (35*sqrt(51\/11)*wr(8, 4))\/247 + ((70*I)\/19)*sqrt(3\/2431)*wr(8, 5) - ((105*I)\/323)*sqrt(30\/143)*wr(10, 3) + (21*sqrt(165\/13)*wr(10, 4))\/323 - ((63*I)\/323)*sqrt(6\/143)*wr(10, 5)"
		],
		[
			34,
			31,
			"(-45\/323 - (45*I)\/323)*sqrt(30\/13)*wi(7, 6) + (6\/17 + (6*I)\/17)*sqrt(70\/247)*wi(9, 6) - (18\/19 + (18*I)\/19)*sqrt(14\/5083)*wi(11, 6) + (10\/221 - (10*I)\/221)*sqrt(6)*wr(5, 5) - (420\/4199 - (420*I)\/4199)*sqrt(15)*wr(7, 5) + (15\/17 - (15*I)\/17)*sqrt(42\/247)*wr(9, 5) - (132\/323 - (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			34,
			32,
			"((-20*I)\/143)*sqrt(21)*wi(2, 2) - ((12*I)\/143)*sqrt(7)*wi(4, 2) + ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) + ((105*I)\/2717)*sqrt(34)*wi(8, 2) + ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			34,
			33,
			"((30\/221 - (30*I)\/221)*wi(5, 2))\/sqrt(11) + (120\/4199 - (120*I)\/4199)*sqrt(6)*wi(7, 2) + (5\/17 - (5*I)\/17)*sqrt(21\/418)*wi(9, 2) - (45\/323 - (45*I)\/323)*sqrt(77\/299)*wi(11, 2) + (28\/143 + (28*I)\/143)*sqrt(2\/3)*wr(3, 3) - (20\/221 + (20*I)\/221)*sqrt(2\/33)*wr(5, 3) - (6580\/46189 + (6580*I)\/46189)*sqrt(3)*wr(7, 3) - (840\/221 + (840*I)\/221)*sqrt(2\/209)*wr(9, 3) + (462\/323 + (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			34,
			34,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			34,
			35,
			"(14\/143 + (14*I)\/143)*sqrt(2\/3)*wi(3, 2) + (40\/221 + (40*I)\/221)*sqrt(2\/33)*wi(5, 2) + (270\/46189 + (270*I)\/46189)*wi(7, 2) - (60\/221 + (60*I)\/221)*sqrt(7\/209)*wi(9, 2) - (54\/323 + (54*I)\/323)*sqrt(462\/299)*wi(11, 2) + (1\/143 - I\/143)*sqrt(210)*wr(1, 1) + (14\/143 - (14*I)\/143)*sqrt(5\/3)*wr(3, 1) + (40\/221 - (40*I)\/221)*sqrt(14\/33)*wr(5, 1) + (1120\/46189 - (1120*I)\/46189)*sqrt(6)*wr(7, 1) - (270\/2431 - (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) - (396\/4199 - (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			34,
			36,
			"((15*I)\/143)*sqrt(42)*wi(2, 2) + ((16*I)\/143)*sqrt(14)*wi(4, 2) + ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) + (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) + ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			34,
			37,
			"(7\/143 - (7*I)\/143)*sqrt(35\/6)*wi(3, 2) + (16\/221 - (16*I)\/221)*sqrt(70\/33)*wi(5, 2) + (810\/46189 - (810*I)\/46189)*sqrt(35)*wi(7, 2) + (168\/221 - (168*I)\/221)*sqrt(5\/209)*wi(9, 2) + (63\/323 - (63*I)\/323)*sqrt(330\/299)*wi(11, 2) - (6\/143 + (6*I)\/143)*sqrt(6)*wr(1, 1) - (14\/143 + (14*I)\/143)*sqrt(7\/3)*wr(3, 1) - (80\/221 + (80*I)\/221)*sqrt(10\/33)*wr(5, 1) - (840\/46189 + (840*I)\/46189)*sqrt(210)*wr(7, 1) - (1260\/2431 + (1260*I)\/2431)*sqrt(10\/19)*wr(9, 1) - (2772\/4199 + (2772*I)\/4199)*sqrt(33\/23)*wr(11, 1)"
		],
		[
			34,
			38,
			"((-18*I)\/143)*sqrt(6)*wr(4, 3) + (42*sqrt(3)*wr(4, 4))\/143 - ((150*I)\/187)*sqrt(2\/13)*wr(6, 3) + (10*sqrt(15\/13)*wr(6, 4))\/187 - ((6*I)\/17)*sqrt(30\/143)*wr(6, 5) - (((630*I)\/247)*wr(8, 3))\/sqrt(187) - (175*sqrt(15\/187)*wr(8, 4))\/247 - ((28*I)\/19)*sqrt(15\/2431)*wr(8, 5) + ((567*I)\/323)*sqrt(6\/143)*wr(10, 3) - (63*sqrt(33\/13)*wr(10, 4))\/323 + ((105*I)\/323)*sqrt(30\/143)*wr(10, 5)"
		],
		[
			34,
			39,
			"((-14\/143 - (14*I)\/143)*wi(3, 2))\/sqrt(3) - ((40\/221 + (40*I)\/221)*wi(5, 2))\/sqrt(33) - (135\/46189 + (135*I)\/46189)*sqrt(2)*wi(7, 2) + (30\/221 + (30*I)\/221)*sqrt(14\/209)*wi(9, 2) + (54\/323 + (54*I)\/323)*sqrt(231\/299)*wi(11, 2) - (56\/429 - (56*I)\/429)*sqrt(2)*wr(3, 3) - (230\/663 - (230*I)\/663)*sqrt(2\/11)*wr(5, 3) - (3780\/46189 - (3780*I)\/46189)*wr(7, 3) + (105\/221 - (105*I)\/221)*sqrt(6\/209)*wr(9, 3) + (462\/323 - (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			34,
			40,
			"((10*I)\/17)*sqrt(2\/13)*wi(6, 6) - ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) + ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			34,
			41,
			"(-10\/323 + (10*I)\/323)*sqrt(330\/13)*wi(7, 6) - (3\/17 - (3*I)\/17)*sqrt(385\/494)*wi(9, 6) + (15\/19 - (15*I)\/19)*sqrt(154\/5083)*wi(11, 6) - (60\/221 + (60*I)\/221)*sqrt(6\/11)*wr(5, 5) + (700\/4199 + (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) + (60\/17 + (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) - (132\/323 + (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			35,
			0,
			"(-2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			35,
			1,
			"((-8\/13 + (8*I)\/13)*wi(5, 2))\/sqrt(11) - (1\/13 - I\/13)*sqrt(6)*wi(7, 2) - (1 + I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			35,
			2,
			"(-8\/13 + (8*I)\/13)*sqrt(2\/11)*wi(5, 2) - (2\/13 - (2*I)\/13)*sqrt(3)*wi(7, 2) - (1\/13 + I\/13)*sqrt(14\/11)*wr(5, 1) - (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			35,
			3,
			"(sqrt(35)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(7)*wr(4, 1) - (3*sqrt(35\/13)*wr(6, 0))\/11 + ((2*I)\/11)*sqrt(30\/13)*wr(6, 1)"
		],
		[
			35,
			4,
			"(5\/13 + (5*I)\/13)*sqrt(3\/22)*wi(5, 2) - (3\/13 + (3*I)\/13)*wi(7, 2) - ((12\/13 - (12*I)\/13)*wr(5, 3))\/sqrt(11) + (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			35,
			5,
			"(-1\/11*I)*sqrt(42)*wi(4, 2) - (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			35,
			6,
			"(6*sqrt(35)*wr(4, 0))\/143 - ((27*I)\/143)*sqrt(7)*wr(4, 1) + (2*sqrt(35\/13)*wr(6, 0))\/11 - ((3*I)\/11)*sqrt(30\/13)*wr(6, 1) - (4*sqrt(35\/17)*wr(8, 0))\/13 + ((3*I)\/13)*sqrt(70\/17)*wr(8, 1)"
		],
		[
			35,
			7,
			"(-5\/143 - (5*I)\/143)*sqrt(5\/6)*wi(3, 2) + (7\/13 + (7*I)\/13)*sqrt(5\/66)*wi(5, 2) - (189\/2431 + (189*I)\/2431)*sqrt(5)*wi(7, 2) + (3\/221 + (3*I)\/221)*sqrt(385\/19)*wi(9, 2) + ((5\/11 - (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 - (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 - (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			35,
			8,
			"((14*I)\/143)*sqrt(7)*wi(4, 2) + ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) + ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			35,
			9,
			"((40\/143 - (40*I)\/143)*wi(3, 2))\/sqrt(3) + ((4\/13 - (4*I)\/13)*wi(5, 2))\/sqrt(33) + (126\/2431 - (126*I)\/2431)*sqrt(2)*wi(7, 2) + (15\/221 - (15*I)\/221)*sqrt(154\/19)*wi(9, 2) + (5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 + I)*sqrt(7\/33)*wr(5, 1) + (2\/11 + (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			35,
			10,
			"((-5*I)\/143)*sqrt(5)*wr(4, 3) - (2*sqrt(10)*wr(4, 4))\/143 + ((4*I)\/11)*sqrt(15\/13)*wr(6, 3) + (12*sqrt(2\/13)*wr(6, 4))\/11 - (I\/13)*sqrt(330\/17)*wr(8, 3) - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			35,
			11,
			"((25\/143 + (25*I)\/143)*wi(3, 2))\/sqrt(6) - ((5\/13 + (5*I)\/13)*wi(5, 2))\/sqrt(66) - (177\/2431 + (177*I)\/2431)*wi(7, 2) - (15\/221 + (15*I)\/221)*sqrt(77\/19)*wi(9, 2) - (5\/33 - (5*I)\/33)*wr(3, 3) + ((68\/39 - (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 - (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			35,
			12,
			"(5\/858 + (5*I)\/858)*sqrt(5)*wi(3, 2) - (7\/78 + (7*I)\/78)*sqrt(5\/11)*wi(5, 2) + (63\/2431 + (63*I)\/2431)*sqrt(15\/2)*wi(7, 2) - (1\/221 + I\/221)*sqrt(1155\/38)*wi(9, 2) + (5\/39 - (5*I)\/39)*sqrt(2)*wr(3, 1) - (2\/39 - (2*I)\/39)*sqrt(35\/11)*wr(5, 1) - (42\/221 - (42*I)\/221)*sqrt(5)*wr(7, 1) + (28\/221 - (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			35,
			13,
			"(-1\/33*I)*sqrt(5)*wi(2, 2) + ((15*I)\/143)*sqrt(15)*wi(4, 2) - ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) + ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			35,
			14,
			"(80\/429 - (80*I)\/429)*wi(3, 2) + ((8\/39 - (8*I)\/39)*wi(5, 2))\/sqrt(11) + (84\/2431 - (84*I)\/2431)*sqrt(6)*wi(7, 2) + (10\/221 - (10*I)\/221)*sqrt(462\/19)*wi(9, 2) - (10\/429 + (10*I)\/429)*sqrt(10)*wr(3, 1) - (2\/39 + (2*I)\/39)*sqrt(7\/11)*wr(5, 1) + (240\/2431 + (240*I)\/2431)*wr(7, 1) + (140\/221 + (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			35,
			15,
			"-1\/11*(sqrt(70)*wr(2, 0)) + ((2*I)\/11)*sqrt(35\/3)*wr(2, 1) - (5*sqrt(14)*wr(4, 0))\/143 + (I\/143)*sqrt(70)*wr(4, 1) + (2*sqrt(14\/13)*wr(6, 0))\/11 - (((4*I)\/11)*wr(6, 1))\/sqrt(39) + (54*sqrt(14\/17)*wr(8, 0))\/143 - ((18*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			35,
			16,
			"(-25\/286 - (25*I)\/286)*sqrt(5\/3)*wi(3, 2) + (5\/26 + (5*I)\/26)*sqrt(5\/33)*wi(5, 2) + (177\/2431 + (177*I)\/2431)*sqrt(5\/2)*wi(7, 2) + (15\/221 + (15*I)\/221)*sqrt(385\/38)*wi(9, 2) + (5\/143 - (5*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 - (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (354\/2431 - (354*I)\/2431)*sqrt(5)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			35,
			17,
			"((5*I)\/33)*sqrt(7)*wi(2, 2) - ((5*I)\/143)*sqrt(21)*wi(4, 2) - (I\/33)*sqrt(26)*wi(6, 2) - ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			35,
			18,
			"(2\/13 + (2*I)\/13)*sqrt(14\/33)*wr(5, 5) - (36\/221 + (36*I)\/221)*sqrt(105\/11)*wr(7, 5) + (14\/17 + (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			35,
			19,
			"(I\/11)*sqrt(10\/3)*wr(4, 3) + (10*sqrt(15)*wr(4, 4))\/143 + ((8*I)\/187)*sqrt(10\/13)*wr(6, 3) - (2*sqrt(13\/3)*wr(6, 4))\/11 + ((98*I)\/17)*sqrt(2\/429)*wr(6, 5) - ((6*I)\/19)*sqrt(5\/187)*wr(8, 3) - (2*sqrt(51\/11)*wr(8, 4))\/13 + ((28*I)\/19)*sqrt(3\/2431)*wr(8, 5) - ((14*I)\/323)*sqrt(330\/13)*wr(10, 3) - ((70*I)\/323)*sqrt(66\/13)*wr(10, 5)"
		],
		[
			35,
			20,
			"((-8*I)\/429)*sqrt(10)*wi(2, 2) + ((6*I)\/143)*sqrt(30)*wi(4, 2) + ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) - ((28*I)\/2717)*sqrt(1785)*wi(8, 2) + ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			35,
			21,
			"(-1\/143 + I\/143)*sqrt(70)*wi(3, 2) + (4\/221 - (4*I)\/221)*sqrt(70\/11)*wi(5, 2) + (196\/46189 - (196*I)\/46189)*sqrt(105)*wi(7, 2) - (48\/221 - (48*I)\/221)*sqrt(15\/209)*wi(9, 2) + (9\/323 - (9*I)\/323)*sqrt(110\/299)*wi(11, 2) - (2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 + (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 + (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			35,
			22,
			"(-2*sqrt(35)*wr(2, 0))\/143 + (I\/13)*sqrt(70\/3)*wr(2, 1) - (10*sqrt(7)*wr(4, 0))\/143 + (I\/13)*sqrt(35)*wr(4, 1) - (64*sqrt(7\/13)*wr(6, 0))\/187 + ((32*I)\/17)*sqrt(2\/39)*wr(6, 1) - (756*sqrt(7\/17)*wr(8, 0))\/2717 + ((63*I)\/247)*sqrt(14\/17)*wr(8, 1) + (1260*sqrt(3)*wr(10, 0))\/4199 - ((126*I)\/4199)*sqrt(330)*wr(10, 1)"
		],
		[
			35,
			23,
			"(-8\/429 - (8*I)\/429)*sqrt(70)*wi(3, 2) - (4\/663 + (4*I)\/663)*sqrt(70\/11)*wi(5, 2) + (420\/46189 + (420*I)\/46189)*sqrt(105)*wi(7, 2) + (106\/221 + (106*I)\/221)*sqrt(15\/209)*wi(9, 2) - (54\/323 + (54*I)\/323)*sqrt(110\/299)*wi(11, 2) - (3\/11 - (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 - (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 - (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 - (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 - (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			35,
			24,
			"((-10*I)\/429)*sqrt(35)*wi(2, 2) - ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) - ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			35,
			25,
			"(14\/429 - (14*I)\/429)*sqrt(5)*wi(3, 2) + (40\/663 - (40*I)\/663)*sqrt(5\/11)*wi(5, 2) + (45\/46189 - (45*I)\/46189)*sqrt(30)*wi(7, 2) - (10\/221 - (10*I)\/221)*sqrt(210\/209)*wi(9, 2) - (54\/323 - (54*I)\/323)*sqrt(385\/299)*wi(11, 2) - (3\/11 + (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 + (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 + (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 + (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 + (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			35,
			26,
			"(-1\/11*I)*sqrt(35\/3)*wr(4, 3) - (2*sqrt(210)*wr(4, 4))\/143 - ((8*I)\/187)*sqrt(35\/13)*wr(6, 3) - (4*sqrt(14\/39)*wr(6, 4))\/187 + ((28*I)\/17)*sqrt(7\/429)*wr(6, 5) + ((3*I)\/19)*sqrt(70\/187)*wr(8, 3) + (98*sqrt(42\/187)*wr(8, 4))\/247 + ((4*I)\/19)*sqrt(42\/2431)*wr(8, 5) + ((14*I)\/323)*sqrt(1155\/13)*wr(10, 3) + (18*sqrt(2310\/13)*wr(10, 4))\/323 - ((20*I)\/323)*sqrt(231\/13)*wr(10, 5)"
		],
		[
			35,
			27,
			"(7\/143 + (7*I)\/143)*sqrt(10\/3)*wi(3, 2) + (32\/221 + (32*I)\/221)*sqrt(10\/33)*wi(5, 2) + (1620\/46189 + (1620*I)\/46189)*sqrt(5)*wi(7, 2) + (48\/221 + (48*I)\/221)*sqrt(35\/209)*wi(9, 2) + (18\/323 + (18*I)\/323)*sqrt(2310\/299)*wi(11, 2) - (35\/143 - (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 - (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 - (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			35,
			28,
			"((-12*I)\/17)*sqrt(7\/143)*wi(6, 6) + (((504*I)\/19)*wi(8, 6))\/sqrt(2431) - ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			35,
			29,
			"(6\/323 - (6*I)\/323)*sqrt(1365\/11)*wi(7, 6) + (36\/17 - (36*I)\/17)*sqrt(5\/2717)*wi(9, 6) - (90\/19 - (90*I)\/19)*sqrt(11\/5083)*wi(11, 6) - (10\/13 + (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 + (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 + (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			35,
			30,
			"(-10\/143 + (10*I)\/143)*sqrt(7)*wi(3, 2) + (40\/221 - (40*I)\/221)*sqrt(7\/11)*wi(5, 2) + (980\/46189 - (980*I)\/46189)*sqrt(42)*wi(7, 2) - (240\/221 - (240*I)\/221)*sqrt(6\/209)*wi(9, 2) + (90\/323 - (90*I)\/323)*sqrt(11\/299)*wi(11, 2) - (8\/143 + (8*I)\/143)*sqrt(14\/3)*wr(3, 3) + (70\/221 + (70*I)\/221)*sqrt(14\/33)*wr(5, 3) + (2100\/46189 + (2100*I)\/46189)*sqrt(21)*wr(7, 3) - (345\/221 + (345*I)\/221)*sqrt(14\/209)*wr(9, 3) + (66\/323 + (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			35,
			31,
			"((14*I)\/221)*sqrt(42\/11)*wr(4, 3) + (2*sqrt(21\/11)*wr(4, 4))\/13 - ((40*I)\/323)*sqrt(14\/143)*wr(6, 3) - (10*sqrt(105\/143)*wr(6, 4))\/17 + ((20*I)\/323)*sqrt(210\/13)*wr(6, 5) - ((40*I)\/247)*sqrt(7\/17)*wr(8, 3) + (35*sqrt(105\/17)*wr(8, 4))\/247 - ((10*I)\/19)*sqrt(105\/221)*wr(8, 5) + ((372*I)\/7429)*sqrt(42\/13)*wr(10, 3) - (21*sqrt(21\/13)*wr(10, 4))\/323 + ((378*I)\/7429)*sqrt(210\/13)*wr(10, 5) - ((198*I)\/7429)*sqrt(42\/65)*wr(12, 3) - ((132*I)\/437)*sqrt(21\/1105)*wr(12, 5)"
		],
		[
			35,
			32,
			"(4\/143 + (4*I)\/143)*sqrt(35\/3)*wi(3, 2) + (2\/221 + (2*I)\/221)*sqrt(35\/33)*wi(5, 2) - (315\/46189 + (315*I)\/46189)*sqrt(70)*wi(7, 2) - (159\/221 + (159*I)\/221)*sqrt(5\/418)*wi(9, 2) + (27\/323 + (27*I)\/323)*sqrt(165\/299)*wi(11, 2) - (8\/143 - (8*I)\/143)*sqrt(3)*wr(1, 1) - (4\/143 - (4*I)\/143)*sqrt(14\/3)*wr(3, 1) + (40\/221 - (40*I)\/221)*sqrt(5\/33)*wr(5, 1) + (1148\/46189 - (1148*I)\/46189)*sqrt(105)*wr(7, 1) + (1620\/2431 - (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (990\/4199 - (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			35,
			33,
			"((-36*I)\/143)*sqrt(5)*wi(2, 2) + ((4*I)\/143)*sqrt(15)*wi(4, 2) + ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			35,
			34,
			"(14\/143 - (14*I)\/143)*sqrt(2\/3)*wi(3, 2) + (40\/221 - (40*I)\/221)*sqrt(2\/33)*wi(5, 2) + (270\/46189 - (270*I)\/46189)*wi(7, 2) - (60\/221 - (60*I)\/221)*sqrt(7\/209)*wi(9, 2) - (54\/323 - (54*I)\/323)*sqrt(462\/299)*wi(11, 2) + (1\/143 + I\/143)*sqrt(210)*wr(1, 1) + (14\/143 + (14*I)\/143)*sqrt(5\/3)*wr(3, 1) + (40\/221 + (40*I)\/221)*sqrt(14\/33)*wr(5, 1) + (1120\/46189 + (1120*I)\/46189)*sqrt(6)*wr(7, 1) - (270\/2431 + (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) - (396\/4199 + (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			35,
			35,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			35,
			36,
			"(-7\/143 - (7*I)\/143)*sqrt(35\/6)*wi(3, 2) - (16\/221 + (16*I)\/221)*sqrt(70\/33)*wi(5, 2) - (810\/46189 + (810*I)\/46189)*sqrt(35)*wi(7, 2) - (168\/221 + (168*I)\/221)*sqrt(5\/209)*wi(9, 2) - (63\/323 + (63*I)\/323)*sqrt(330\/299)*wi(11, 2) + (14\/429 - (14*I)\/429)*sqrt(35)*wr(3, 3) + (80\/663 - (80*I)\/663)*sqrt(35\/11)*wr(5, 3) + (1512\/46189 - (1512*I)\/46189)*sqrt(70)*wr(7, 3) + (120\/221 - (120*I)\/221)*sqrt(105\/209)*wr(9, 3) + (132\/323 - (132*I)\/323)*sqrt(1155\/299)*wr(11, 3)"
		],
		[
			35,
			37,
			"((15*I)\/143)*sqrt(42)*wi(2, 2) + ((16*I)\/143)*sqrt(14)*wi(4, 2) + ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) + (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) + ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			35,
			38,
			"(2\/323 - (2*I)\/323)*sqrt(2730\/11)*wi(7, 6) + (12\/17 - (12*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (30\/19 - (30*I)\/19)*sqrt(22\/5083)*wi(11, 6) + (30\/221 + (30*I)\/221)*sqrt(42\/11)*wr(5, 5) + (196\/4199 + (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) - (15\/17 + (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) - (660\/323 + (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			35,
			39,
			"((14*I)\/2431)*sqrt(70)*wr(4, 3) + (14*sqrt(35)*wr(4, 4))\/143 + ((60*I)\/3553)*sqrt(210\/13)*wr(6, 3) + (90*sqrt(7\/13)*wr(6, 4))\/187 + ((120*I)\/323)*sqrt(14\/143)*wr(6, 5) + ((30*I)\/247)*sqrt(105\/187)*wr(8, 3) + (315*sqrt(7\/187)*wr(8, 4))\/247 + ((60*I)\/19)*sqrt(7\/2431)*wr(8, 5) + ((126*I)\/7429)*sqrt(770\/13)*wr(10, 3) + (9*sqrt(385\/13)*wr(10, 4))\/323 + ((540*I)\/7429)*sqrt(154\/13)*wr(10, 5) + ((594*I)\/7429)*sqrt(154\/13)*wr(12, 3) + ((396*I)\/437)*sqrt(77\/221)*wr(12, 5)"
		],
		[
			35,
			40,
			"(-25\/323 - (25*I)\/323)*sqrt(42\/13)*wi(7, 6) + ((75\/17 + (75*I)\/17)*wi(9, 6))\/sqrt(494) - (33\/19 + (33*I)\/19)*sqrt(10\/5083)*wi(11, 6) + (140\/323 - (140*I)\/323)*sqrt(3\/13)*wr(7, 7) - (60\/17 - (60*I)\/17)*sqrt(6\/247)*wr(9, 7) + ((396\/19 - (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			35,
			41,
			"((10*I)\/17)*sqrt(70\/143)*wi(6, 6) - ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) - ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			36,
			0,
			"((-1 - I)*wi(5, 2))\/sqrt(11) - (1 - I)*sqrt(7\/11)*wr(5, 1)"
		],
		[
			36,
			1,
			"(2*I)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			36,
			2,
			"(I\/11)*sqrt(42)*wi(4, 2) + (((2*I)\/11)*wi(6, 2))\/sqrt(13)"
		],
		[
			36,
			3,
			"(1\/11 - I\/11)*sqrt(2\/3)*wi(3, 2) - ((7\/13 - (7*I)\/13)*wi(5, 2))\/sqrt(66) - (21\/143 - (21*I)\/143)*wi(7, 2) - ((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) + (6\/13 + (6*I)\/13)*sqrt(2)*wr(7, 3)"
		],
		[
			36,
			4,
			"(sqrt(35)*wr(4, 0))\/11 + ((2*I)\/11)*sqrt(7)*wr(4, 1) - (3*sqrt(35\/13)*wr(6, 0))\/11 - ((2*I)\/11)*sqrt(30\/13)*wr(6, 1)"
		],
		[
			36,
			5,
			"(-1\/11 - I\/11)*sqrt(2)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(2\/11)*wi(5, 2) - (12\/143 + (12*I)\/143)*sqrt(3)*wi(7, 2) - (1\/13 - I\/13)*sqrt(14\/11)*wr(5, 1) - (6\/13 - (6*I)\/13)*sqrt(2)*wr(7, 1)"
		],
		[
			36,
			6,
			"(2\/11 - (2*I)\/11)*sqrt(2\/3)*wi(3, 2) - (7\/13 - (7*I)\/13)*sqrt(2\/33)*wi(5, 2) - (42\/143 - (42*I)\/143)*wi(7, 2) - (5\/33 + (5*I)\/33)*wr(3, 3) + ((68\/39 + (68*I)\/39)*wr(5, 3))\/sqrt(11) + (27\/143 + (27*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			36,
			7,
			"(-1\/13*I)*sqrt(5)*wr(4, 3) - (2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 + ((4*I)*wr(6, 5))\/sqrt(143) + ((7*I)\/13)*sqrt(30\/187)*wr(8, 3) - (6*sqrt(22\/17)*wr(8, 4))\/13 - (12*I)*sqrt(2\/2431)*wr(8, 5)"
		],
		[
			36,
			8,
			"(1\/11 + I\/11)*sqrt(3)*wi(3, 2) + (2\/13 + (2*I)\/13)*sqrt(3\/11)*wi(5, 2) + (18\/143 + (18*I)\/143)*sqrt(2)*wi(7, 2) + (5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (1 - I)*sqrt(7\/33)*wr(5, 1) + (2\/11 - (2*I)\/11)*sqrt(3)*wr(7, 1)"
		],
		[
			36,
			9,
			"((-14*I)\/143)*sqrt(7)*wi(4, 2) - ((6*I)\/11)*sqrt(6\/13)*wi(6, 2) - ((30*I)\/13)*sqrt(2\/17)*wi(8, 2)"
		],
		[
			36,
			10,
			"((5\/11 + (5*I)\/11)*wr(3, 1))\/sqrt(3) - (5\/13 + (5*I)\/13)*sqrt(70\/33)*wr(5, 1) + (7\/143 + (7*I)\/143)*sqrt(30)*wr(7, 1)"
		],
		[
			36,
			11,
			"(6*sqrt(35)*wr(4, 0))\/143 + ((27*I)\/143)*sqrt(7)*wr(4, 1) + (2*sqrt(35\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(30\/13)*wr(6, 1) - (4*sqrt(35\/17)*wr(8, 0))\/13 - ((3*I)\/13)*sqrt(70\/17)*wr(8, 1)"
		],
		[
			36,
			12,
			"(-1\/13*I)*sqrt(30)*wr(4, 3) + (10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*I)*sqrt(2\/429)*wr(6, 5) + ((42*I)\/13)*sqrt(5\/187)*wr(8, 3) - (2*sqrt(51\/11)*wr(8, 4))\/13 + (4*I)*sqrt(3\/2431)*wr(8, 5)"
		],
		[
			36,
			13,
			"(-8\/17 - (8*I)\/17)*sqrt(70\/429)*wi(7, 6) + (42\/17 + (42*I)\/17)*sqrt(10\/2717)*wi(9, 6) + (2\/13 - (2*I)\/13)*sqrt(14\/33)*wr(5, 5) - (36\/221 - (36*I)\/221)*sqrt(105\/11)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(66\/247)*wr(9, 5)"
		],
		[
			36,
			14,
			"((-5*I)\/33)*sqrt(7)*wi(2, 2) + ((5*I)\/143)*sqrt(21)*wi(4, 2) + (I\/33)*sqrt(26)*wi(6, 2) + ((25*I)\/143)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			36,
			15,
			"(25\/286 - (25*I)\/286)*sqrt(5\/3)*wi(3, 2) + (7\/26 - (7*I)\/26)*sqrt(5\/33)*wi(5, 2) + (175\/2431 - (175*I)\/2431)*sqrt(5\/2)*wi(7, 2) + (147\/221 - (147*I)\/221)*sqrt(35\/418)*wi(9, 2) + (5\/143 + (5*I)\/143)*sqrt(10)*wr(3, 3) - (2\/13 + (2*I)\/13)*sqrt(10\/11)*wr(5, 3) - (354\/2431 + (354*I)\/2431)*sqrt(5)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(330\/19)*wr(9, 3)"
		],
		[
			36,
			16,
			"-1\/11*(sqrt(70)*wr(2, 0)) - ((2*I)\/11)*sqrt(35\/3)*wr(2, 1) - (5*sqrt(14)*wr(4, 0))\/143 - (I\/143)*sqrt(70)*wr(4, 1) + (2*sqrt(14\/13)*wr(6, 0))\/11 + (((4*I)\/11)*wr(6, 1))\/sqrt(39) + (54*sqrt(14\/17)*wr(8, 0))\/143 + ((18*I)\/143)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			36,
			17,
			"(-20\/429 - (20*I)\/429)*wi(3, 2) - ((2\/39 + (2*I)\/39)*wi(5, 2))\/sqrt(11) + (80\/2431 + (80*I)\/2431)*sqrt(2\/3)*wi(7, 2) + (70\/221 + (70*I)\/221)*sqrt(42\/209)*wi(9, 2) - (10\/429 - (10*I)\/429)*sqrt(10)*wr(3, 1) - (2\/39 - (2*I)\/39)*sqrt(7\/11)*wr(5, 1) + (240\/2431 - (240*I)\/2431)*wr(7, 1) + (140\/221 - (140*I)\/221)*sqrt(21\/19)*wr(9, 1)"
		],
		[
			36,
			18,
			"(I\/33)*sqrt(5)*wi(2, 2) - ((15*I)\/143)*sqrt(15)*wi(4, 2) + ((7*I)\/33)*sqrt(70\/13)*wi(6, 2) - ((7*I)\/143)*sqrt(210\/17)*wi(8, 2)"
		],
		[
			36,
			19,
			"(-7\/78 + (7*I)\/78)*sqrt(5)*wi(3, 2) + (7\/78 - (7*I)\/78)*sqrt(5\/11)*wi(5, 2) + (49\/221 - (49*I)\/221)*sqrt(5\/6)*wi(7, 2) - (49\/221 - (49*I)\/221)*sqrt(105\/418)*wi(9, 2) + (5\/39 + (5*I)\/39)*sqrt(2)*wr(3, 1) - (2\/39 + (2*I)\/39)*sqrt(35\/11)*wr(5, 1) - (42\/221 + (42*I)\/221)*sqrt(5)*wr(7, 1) + (28\/221 + (28*I)\/221)*sqrt(105\/19)*wr(9, 1)"
		],
		[
			36,
			20,
			"(4\/17 + (4*I)\/17)*sqrt(35\/429)*wi(7, 6) - (21\/17 + (21*I)\/17)*sqrt(5\/2717)*wi(9, 6) - (10\/13 - (10*I)\/13)*sqrt(7\/33)*wr(5, 5) + (12\/221 - (12*I)\/221)*sqrt(210\/11)*wr(7, 5) + (175\/17 - (175*I)\/17)*sqrt(3\/2717)*wr(9, 5)"
		],
		[
			36,
			21,
			"((12*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((504*I)\/19)*wi(8, 6))\/sqrt(2431) + ((12*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			36,
			22,
			"(25\/143 - (25*I)\/143)*sqrt(5\/6)*wi(3, 2) + (7\/13 - (7*I)\/13)*sqrt(5\/66)*wi(5, 2) + (175\/2431 - (175*I)\/2431)*sqrt(5)*wi(7, 2) + (147\/221 - (147*I)\/221)*sqrt(35\/209)*wi(9, 2) - (35\/143 + (35*I)\/143)*sqrt(5)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(5\/11)*wr(5, 3) - (81\/2431 + (81*I)\/2431)*sqrt(10)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			36,
			23,
			"(-1\/143*I)*sqrt(105)*wr(4, 3) - (2*sqrt(210)*wr(4, 4))\/143 - ((12*I)\/187)*sqrt(35\/13)*wr(6, 3) - (4*sqrt(14\/39)*wr(6, 4))\/187 + ((16*I)\/17)*sqrt(7\/429)*wr(6, 5) - ((63*I)\/247)*sqrt(70\/187)*wr(8, 3) + (98*sqrt(42\/187)*wr(8, 4))\/247 + ((28*I)\/19)*sqrt(42\/2431)*wr(8, 5) - ((126*I)\/323)*sqrt(105\/143)*wr(10, 3) + (18*sqrt(2310\/13)*wr(10, 4))\/323 + ((360*I)\/323)*sqrt(21\/143)*wr(10, 5)"
		],
		[
			36,
			24,
			"(10\/429 + (10*I)\/429)*sqrt(5)*wi(3, 2) + (1\/39 + I\/39)*sqrt(5\/11)*wi(5, 2) - (40\/2431 + (40*I)\/2431)*sqrt(10\/3)*wi(7, 2) - (35\/221 + (35*I)\/221)*sqrt(210\/209)*wi(9, 2) - (3\/11 - (3*I)\/11)*sqrt(7)*wr(1, 1) - (119\/429 - (119*I)\/429)*sqrt(2)*wr(3, 1) - (8\/39 - (8*I)\/39)*sqrt(35\/11)*wr(5, 1) - (366\/2431 - (366*I)\/2431)*sqrt(5)*wr(7, 1) - (14\/2431 - (14*I)\/2431)*sqrt(1995)*wr(9, 1)"
		],
		[
			36,
			25,
			"((10*I)\/429)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) + ((128*I)\/561)*sqrt(10\/13)*wi(6, 2) + ((658*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			36,
			26,
			"(-1\/39 + I\/39)*sqrt(35\/2)*wi(3, 2) + (1\/39 - I\/39)*sqrt(35\/22)*wi(5, 2) + (7\/221 - (7*I)\/221)*sqrt(35\/3)*wi(7, 2) - (49\/221 - (49*I)\/221)*sqrt(15\/209)*wi(9, 2) - (3\/11 + (3*I)\/11)*sqrt(2)*wr(1, 1) + (71\/429 + (71*I)\/429)*sqrt(7)*wr(3, 1) + (16\/39 + (16*I)\/39)*sqrt(10\/11)*wr(5, 1) + (21\/2431 + (21*I)\/2431)*sqrt(70)*wr(7, 1) - (574\/2431 + (574*I)\/2431)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			36,
			27,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (I\/13)*sqrt(70\/3)*wr(2, 1) - (10*sqrt(7)*wr(4, 0))\/143 - (I\/13)*sqrt(35)*wr(4, 1) - (64*sqrt(7\/13)*wr(6, 0))\/187 - ((32*I)\/17)*sqrt(2\/39)*wr(6, 1) - (756*sqrt(7\/17)*wr(8, 0))\/2717 - ((63*I)\/247)*sqrt(14\/17)*wr(8, 1) + (1260*sqrt(3)*wr(10, 0))\/4199 + ((126*I)\/4199)*sqrt(330)*wr(10, 1)"
		],
		[
			36,
			28,
			"(-2\/143 - (2*I)\/143)*sqrt(70)*wi(3, 2) + (1\/13 + I\/13)*sqrt(70\/11)*wi(5, 2) - (28\/2431 + (28*I)\/2431)*sqrt(105)*wi(7, 2) + (21\/221 + (21*I)\/221)*sqrt(15\/209)*wi(9, 2) - (2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 3) + (2\/13 - (2*I)\/13)*sqrt(105\/11)*wr(5, 3) - (70\/2431 - (70*I)\/2431)*sqrt(210)*wr(7, 3) + (63\/221 - (63*I)\/221)*sqrt(35\/209)*wr(9, 3)"
		],
		[
			36,
			29,
			"((8*I)\/429)*sqrt(10)*wi(2, 2) - ((6*I)\/143)*sqrt(30)*wi(4, 2) - ((28*I)\/561)*sqrt(35\/13)*wi(6, 2) + ((28*I)\/2717)*sqrt(1785)*wi(8, 2) - ((18*I)\/4199)*sqrt(2310)*wi(10, 2)"
		],
		[
			36,
			30,
			"((-10*I)\/17)*sqrt(70\/143)*wi(6, 6) + ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			36,
			31,
			"(10\/323 - (10*I)\/323)*sqrt(42\/13)*wi(7, 6) + ((21\/17 - (21*I)\/17)*wi(9, 6))\/sqrt(494) - (21\/19 - (21*I)\/19)*sqrt(10\/5083)*wi(11, 6) + (140\/323 + (140*I)\/323)*sqrt(3\/13)*wr(7, 7) - (60\/17 + (60*I)\/17)*sqrt(6\/247)*wr(9, 7) + ((396\/19 + (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			36,
			32,
			"((-2*I)\/143)*sqrt(70)*wr(4, 3) + (14*sqrt(35)*wr(4, 4))\/143 - ((8*I)\/187)*sqrt(210\/13)*wr(6, 3) + (90*sqrt(7\/13)*wr(6, 4))\/187 - ((4*I)\/17)*sqrt(14\/143)*wr(6, 5) - ((84*I)\/247)*sqrt(105\/187)*wr(8, 3) + (315*sqrt(7\/187)*wr(8, 4))\/247 - ((42*I)\/19)*sqrt(7\/2431)*wr(8, 5) - ((252*I)\/323)*sqrt(70\/143)*wr(10, 3) + (9*sqrt(385\/13)*wr(10, 4))\/323 - ((270*I)\/323)*sqrt(14\/143)*wr(10, 5)"
		],
		[
			36,
			33,
			"(-5\/323 - (5*I)\/323)*sqrt(210\/143)*wi(7, 6) - (18\/17 + (18*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (60\/19 + (60*I)\/19)*sqrt(22\/5083)*wi(11, 6) + (30\/221 - (30*I)\/221)*sqrt(42\/11)*wr(5, 5) + (196\/4199 - (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) - (15\/17 - (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) - (660\/323 - (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			36,
			34,
			"((-15*I)\/143)*sqrt(42)*wi(2, 2) - ((16*I)\/143)*sqrt(14)*wi(4, 2) - ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) - (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) - ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			36,
			35,
			"(-7\/143 + (7*I)\/143)*sqrt(35\/6)*wi(3, 2) - (16\/221 - (16*I)\/221)*sqrt(70\/33)*wi(5, 2) - (810\/46189 - (810*I)\/46189)*sqrt(35)*wi(7, 2) - (168\/221 - (168*I)\/221)*sqrt(5\/209)*wi(9, 2) - (63\/323 - (63*I)\/323)*sqrt(330\/299)*wi(11, 2) + (14\/429 + (14*I)\/429)*sqrt(35)*wr(3, 3) + (80\/663 + (80*I)\/663)*sqrt(35\/11)*wr(5, 3) + (1512\/46189 + (1512*I)\/46189)*sqrt(70)*wr(7, 3) + (120\/221 + (120*I)\/221)*sqrt(105\/209)*wr(9, 3) + (132\/323 + (132*I)\/323)*sqrt(1155\/299)*wr(11, 3)"
		],
		[
			36,
			36,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			36,
			37,
			"(7\/143 + (7*I)\/143)*sqrt(6)*wi(3, 2) + (24\/221 + (24*I)\/221)*sqrt(6\/11)*wi(5, 2) + (1890\/46189 + (1890*I)\/46189)*wi(7, 2) - (12\/221 + (12*I)\/221)*sqrt(7\/209)*wi(9, 2) - (36\/323 + (36*I)\/323)*sqrt(462\/299)*wi(11, 2) + (1\/143 - I\/143)*sqrt(210)*wr(1, 1) + (14\/143 - (14*I)\/143)*sqrt(5\/3)*wr(3, 1) + (40\/221 - (40*I)\/221)*sqrt(14\/33)*wr(5, 1) + (1120\/46189 - (1120*I)\/46189)*sqrt(6)*wr(7, 1) - (270\/2431 - (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) - (396\/4199 - (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			36,
			38,
			"((36*I)\/143)*sqrt(5)*wi(2, 2) - ((4*I)\/143)*sqrt(15)*wi(4, 2) - ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) - ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) + ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			36,
			39,
			"(-6\/221 + (6*I)\/221)*sqrt(105\/11)*wi(5, 2) - (72\/4199 - (72*I)\/4199)*sqrt(70)*wi(7, 2) - (21\/17 - (21*I)\/17)*sqrt(5\/418)*wi(9, 2) + (63\/323 - (63*I)\/323)*sqrt(165\/299)*wi(11, 2) - (8\/143 + (8*I)\/143)*sqrt(3)*wr(1, 1) - (4\/143 + (4*I)\/143)*sqrt(14\/3)*wr(3, 1) + (40\/221 + (40*I)\/221)*sqrt(5\/33)*wr(5, 1) + (1148\/46189 + (1148*I)\/46189)*sqrt(105)*wr(7, 1) + (1620\/2431 + (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (990\/4199 + (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			36,
			40,
			"((-2*I)\/13)*sqrt(42\/11)*wr(4, 3) + (2*sqrt(21\/11)*wr(4, 4))\/13 + ((20*I)\/17)*sqrt(14\/143)*wr(6, 3) - (10*sqrt(105\/143)*wr(6, 4))\/17 - ((70*I)\/247)*sqrt(7\/17)*wr(8, 3) + (35*sqrt(105\/17)*wr(8, 4))\/247 + ((6*I)\/323)*sqrt(42\/13)*wr(10, 3) - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			36,
			41,
			"(2\/143 + (2*I)\/143)*sqrt(7)*wi(3, 2) + (16\/221 + (16*I)\/221)*sqrt(7\/11)*wi(5, 2) + (145\/46189 + (145*I)\/46189)*sqrt(42)*wi(7, 2) - (82\/221 + (82*I)\/221)*sqrt(6\/209)*wi(9, 2) + (36\/323 + (36*I)\/323)*sqrt(11\/299)*wi(11, 2) - (8\/143 - (8*I)\/143)*sqrt(14\/3)*wr(3, 3) + (70\/221 - (70*I)\/221)*sqrt(14\/33)*wr(5, 3) + (2100\/46189 - (2100*I)\/46189)*sqrt(21)*wr(7, 3) - (345\/221 - (345*I)\/221)*sqrt(14\/209)*wr(9, 3) + (66\/323 - (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			37,
			0,
			"sqrt(6\/13)*wr(6, 0) - I*sqrt(7\/13)*wr(6, 1)"
		],
		[
			37,
			1,
			"(1\/13 + I\/13)*sqrt(35\/11)*wi(5, 2) - (1\/13 + I\/13)*sqrt(42\/5)*wi(7, 2) - (1 - I)*sqrt(5\/11)*wr(5, 1)"
		],
		[
			37,
			2,
			"(-1\/13 - I\/13)*sqrt(35\/22)*wi(5, 2) + (1\/13 + I\/13)*sqrt(21\/5)*wi(7, 2) - (4\/13 - (4*I)\/13)*sqrt(10\/11)*wr(5, 1) - (6\/13 - (6*I)\/13)*sqrt(14\/5)*wr(7, 1)"
		],
		[
			37,
			3,
			"(I\/11)*sqrt(10)*wi(4, 2) - ((2*I)\/11)*sqrt(105\/13)*wi(6, 2)"
		],
		[
			37,
			4,
			"(3\/13 + (3*I)\/13)*sqrt(30\/11)*wr(5, 1) - (2\/13 + (2*I)\/13)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			37,
			5,
			"(5*sqrt(3)*wr(4, 0))\/11 - ((2*I)\/11)*sqrt(15)*wr(4, 1) + (7*sqrt(3\/13)*wr(6, 0))\/11 - ((2*I)\/11)*sqrt(14\/13)*wr(6, 1)"
		],
		[
			37,
			6,
			"(I\/13)*sqrt(10)*wi(4, 2) - ((6*I)\/13)*sqrt(35\/17)*wi(8, 2)"
		],
		[
			37,
			7,
			"(-5\/143 + (5*I)\/143)*sqrt(6\/7)*wi(3, 2) + (1\/13 - I\/13)*sqrt(21\/22)*wi(5, 2) + (36\/2431 - (36*I)\/2431)*sqrt(7)*wi(7, 2) - (21\/221 - (21*I)\/221)*sqrt(11\/19)*wi(9, 2) - ((5\/33 + (5*I)\/33)*wr(3, 3))\/sqrt(7) + (20\/39 + (20*I)\/39)*sqrt(7\/11)*wr(5, 3) - (15\/143 + (15*I)\/143)*sqrt(14)*wr(7, 3)"
		],
		[
			37,
			8,
			"(-10*sqrt(2)*wr(4, 0))\/143 + ((9*I)\/143)*sqrt(10)*wr(4, 1) - (7*sqrt(2\/13)*wr(6, 0))\/11 + ((3*I)\/11)*sqrt(21\/13)*wr(6, 1) - (28*sqrt(2\/17)*wr(8, 0))\/13 + (((42*I)\/13)*wr(8, 1))\/sqrt(17)"
		],
		[
			37,
			9,
			"(-5\/143 - (5*I)\/143)*sqrt(35\/3)*wi(3, 2) + (1\/13 + I\/13)*sqrt(35\/33)*wi(5, 2) + (177\/2431 + (177*I)\/2431)*sqrt(14\/5)*wi(7, 2) + (21\/221 + (21*I)\/221)*sqrt(110\/19)*wi(9, 2) + (25\/11 - (25*I)\/11)*sqrt(2\/21)*wr(3, 1) + (7\/13 - (7*I)\/13)*sqrt(5\/33)*wr(5, 1) + (6\/143 - (6*I)\/143)*sqrt(21\/5)*wr(7, 1)"
		],
		[
			37,
			10,
			"((15*I)\/143)*sqrt(2)*wi(4, 2) - ((4*I)\/11)*sqrt(21\/13)*wi(6, 2) + ((6*I)\/13)*sqrt(7\/17)*wi(8, 2)"
		],
		[
			37,
			11,
			"(5\/143 - (5*I)\/143)*sqrt(30\/7)*wi(3, 2) - (1\/13 - I\/13)*sqrt(105\/22)*wi(5, 2) - (36\/2431 - (36*I)\/2431)*sqrt(35)*wi(7, 2) + (21\/221 - (21*I)\/221)*sqrt(55\/19)*wi(9, 2) + ((25\/11 + (25*I)\/11)*wr(3, 1))\/sqrt(21) - (7\/13 + (7*I)\/13)*sqrt(10\/33)*wr(5, 1) - (19\/143 + (19*I)\/143)*sqrt(42\/5)*wr(7, 1)"
		],
		[
			37,
			12,
			"((-30\/143 + (30*I)\/143)*wi(3, 2))\/sqrt(7) + (3\/13 - (3*I)\/13)*sqrt(7\/11)*wi(5, 2) + (36\/2431 - (36*I)\/2431)*sqrt(42)*wi(7, 2) - (21\/221 - (21*I)\/221)*sqrt(66\/19)*wi(9, 2) - (10\/143 + (10*I)\/143)*sqrt(6\/7)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(42\/11)*wr(5, 3) + (120\/2431 + (120*I)\/2431)*sqrt(21)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(154\/19)*wr(9, 3)"
		],
		[
			37,
			13,
			"((17*I)\/143)*sqrt(2\/3)*wr(4, 3) + (10*sqrt(3)*wr(4, 4))\/143 - ((42*I)\/187)*sqrt(2\/13)*wr(6, 3) - (14*sqrt(5\/39)*wr(6, 4))\/11 + ((28*I)\/17)*sqrt(10\/429)*wr(6, 5) - (((378*I)\/247)*wr(8, 3))\/sqrt(187) + (14*sqrt(15\/187)*wr(8, 4))\/13 - ((112*I)\/19)*sqrt(15\/2431)*wr(8, 5) + ((14*I)\/323)*sqrt(66\/13)*wr(10, 3) + ((14*I)\/323)*sqrt(330\/13)*wr(10, 5)"
		],
		[
			37,
			14,
			"(5\/286 + (5*I)\/286)*sqrt(35)*wi(3, 2) - (1\/26 + I\/26)*sqrt(35\/11)*wi(5, 2) - (177\/2431 + (177*I)\/2431)*sqrt(21\/10)*wi(7, 2) - (21\/221 + (21*I)\/221)*sqrt(165\/38)*wi(9, 2) + (125\/429 - (125*I)\/429)*sqrt(2\/7)*wr(3, 1) + (14\/39 - (14*I)\/39)*sqrt(5\/11)*wr(5, 1) + (150\/2431 - (150*I)\/2431)*sqrt(35)*wr(7, 1) + (196\/221 - (196*I)\/221)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			37,
			15,
			"(((-5*I)\/11)*wi(2, 2))\/sqrt(3) + ((5*I)\/11)*wi(4, 2) + ((7*I)\/11)*sqrt(14\/39)*wi(6, 2) + ((3*I)\/11)*sqrt(14\/17)*wi(8, 2)"
		],
		[
			37,
			16,
			"(10\/143 - (10*I)\/143)*sqrt(3\/7)*wi(3, 2) - (1\/13 - I\/13)*sqrt(21\/11)*wi(5, 2) - (36\/2431 - (36*I)\/2431)*sqrt(14)*wi(7, 2) + (21\/221 - (21*I)\/221)*sqrt(22\/19)*wi(9, 2) - (40\/143 + (40*I)\/143)*sqrt(10\/21)*wr(3, 1) - ((14\/13 + (14*I)\/13)*wr(5, 1))\/sqrt(33) - (20\/2431 + (20*I)\/2431)*sqrt(21)*wr(7, 1) + ((588\/221 + (588*I)\/221)*wr(9, 1))\/sqrt(19)"
		],
		[
			37,
			17,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 + ((10*I)\/33)*sqrt(5)*wr(2, 1) - (25*sqrt(6)*wr(4, 0))\/143 + ((5*I)\/143)*sqrt(30)*wr(4, 1) - (14*sqrt(2\/39)*wr(6, 0))\/11 + ((4*I)\/33)*sqrt(7\/13)*wr(6, 1) - (42*sqrt(6\/17)*wr(8, 0))\/143 + ((14*I)\/143)*sqrt(3\/17)*wr(8, 1)"
		],
		[
			37,
			18,
			"(-35\/858 - (35*I)\/858)*wi(3, 2) + ((49\/78 + (49*I)\/78)*wi(5, 2))\/sqrt(11) - (441\/2431 + (441*I)\/2431)*sqrt(3\/2)*wi(7, 2) + (7\/221 + (7*I)\/221)*sqrt(231\/38)*wi(9, 2) + (5\/143 - (5*I)\/143)*sqrt(2\/3)*wr(3, 3) - (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 3) + (630\/2431 - (630*I)\/2431)*sqrt(3)*wr(7, 3) - (42\/221 - (42*I)\/221)*sqrt(22\/19)*wr(9, 3)"
		],
		[
			37,
			19,
			"((5*I)\/33)*wi(2, 2) - ((45*I)\/143)*sqrt(3)*wi(4, 2) - (I\/33)*sqrt(14\/13)*wi(6, 2) + ((31*I)\/143)*sqrt(42\/17)*wi(8, 2)"
		],
		[
			37,
			20,
			"(((68*I)\/143)*wr(4, 3))\/sqrt(3) + (8*sqrt(6)*wr(4, 4))\/143 - (((168*I)\/187)*wr(6, 3))\/sqrt(13) - (98*sqrt(10\/39)*wr(6, 4))\/187 - ((14*I)\/17)*sqrt(5\/429)*wr(6, 5) - ((756*I)\/247)*sqrt(2\/187)*wr(8, 3) - (224*sqrt(30\/187)*wr(8, 4))\/247 + ((28*I)\/19)*sqrt(30\/2431)*wr(8, 5) + ((56*I)\/323)*sqrt(33\/13)*wr(10, 3) + (63*sqrt(66\/13)*wr(10, 4))\/323 - ((7*I)\/323)*sqrt(165\/13)*wr(10, 5)"
		],
		[
			37,
			21,
			"(-350\/323 - (350*I)\/323)*sqrt(3\/143)*wi(7, 6) + (75\/17 + (75*I)\/17)*sqrt(7\/2717)*wi(9, 6) - (6\/19 + (6*I)\/19)*sqrt(385\/5083)*wi(11, 6) - (2\/13 - (2*I)\/13)*sqrt(15\/11)*wr(5, 5) + (140\/221 - (140*I)\/221)*sqrt(6\/11)*wr(7, 5) - (21\/17 - (21*I)\/17)*sqrt(105\/2717)*wr(9, 5)"
		],
		[
			37,
			22,
			"((-20*I)\/143)*sqrt(2\/3)*wi(2, 2) - (I\/143)*sqrt(2)*wi(4, 2) + ((40*I)\/187)*sqrt(7\/39)*wi(6, 2) + ((1050*I)\/2717)*sqrt(7\/17)*wi(8, 2) + ((252*I)\/4199)*sqrt(154)*wi(10, 2)"
		],
		[
			37,
			23,
			"((-21\/143 + (21*I)\/143)*wi(3, 2))\/sqrt(2) - (36\/221 - (36*I)\/221)*sqrt(2\/11)*wi(5, 2) - (945\/46189 - (945*I)\/46189)*sqrt(3)*wi(7, 2) + (6\/221 - (6*I)\/221)*sqrt(21\/209)*wi(9, 2) + (54\/323 - (54*I)\/323)*sqrt(154\/299)*wi(11, 2) - (35\/143 + (35*I)\/143)*sqrt(3)*wr(3, 3) + (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (315\/2431 + (315*I)\/2431)*sqrt(6)*wr(7, 3) + ((966\/221 + (966*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			37,
			24,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 - ((5*I)\/39)*wr(2, 1) + (2*sqrt(30)*wr(4, 0))\/143 - (I\/13)*sqrt(6)*wr(4, 1) + (56*sqrt(10\/39)*wr(6, 0))\/187 - ((8*I)\/51)*sqrt(35\/13)*wr(6, 1) + (588*sqrt(30\/17)*wr(8, 0))\/2717 - ((98*I)\/247)*sqrt(15\/17)*wr(8, 1) + (378*sqrt(70)*wr(10, 0))\/4199 - ((378*I)\/4199)*sqrt(77)*wr(10, 1)"
		],
		[
			37,
			25,
			"(-7\/143 - (7*I)\/143)*sqrt(7)*wi(3, 2) - (32\/221 + (32*I)\/221)*sqrt(7\/11)*wi(5, 2) - (810\/46189 + (810*I)\/46189)*sqrt(42)*wi(7, 2) - (168\/221 + (168*I)\/221)*sqrt(6\/209)*wi(9, 2) - (378\/323 + (378*I)\/323)*sqrt(11\/299)*wi(11, 2) - (3\/11 - (3*I)\/11)*sqrt(5)*wr(1, 1) - (7\/429 - (7*I)\/429)*sqrt(70)*wr(3, 1) - ((8\/39 - (8*I)\/39)*wr(5, 1))\/sqrt(11) - (30\/2431 - (30*I)\/2431)*sqrt(7)*wr(7, 1) - (98\/2431 - (98*I)\/2431)*sqrt(3\/19)*wr(9, 1)"
		],
		[
			37,
			26,
			"((-10*I)\/429)*sqrt(14)*wi(2, 2) + ((3*I)\/143)*sqrt(42)*wi(4, 2) + (((560*I)\/561)*wi(6, 2))\/sqrt(13) + ((1610*I)\/2717)*sqrt(3\/17)*wi(8, 2) - ((252*I)\/4199)*sqrt(66)*wi(10, 2)"
		],
		[
			37,
			27,
			"(7\/143 - (7*I)\/143)*sqrt(21\/2)*wi(3, 2) + (12\/221 - (12*I)\/221)*sqrt(42\/11)*wi(5, 2) + (945\/46189 - (945*I)\/46189)*sqrt(7)*wi(7, 2) - ((42\/221 - (42*I)\/221)*wi(9, 2))\/sqrt(209) - (126\/323 - (126*I)\/323)*sqrt(66\/299)*wi(11, 2) - (1\/11 + I\/11)*sqrt(30)*wr(1, 1) + (7\/143 + (7*I)\/143)*sqrt(35\/3)*wr(3, 1) + (16\/13 + (16*I)\/13)*sqrt(2\/33)*wr(5, 1) + (125\/2431 + (125*I)\/2431)*sqrt(42)*wr(7, 1) + (2058\/2431 + (2058*I)\/2431)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			37,
			28,
			"((-14*I)\/143)*sqrt(3)*wr(4, 3) - (4*sqrt(6)*wr(4, 4))\/143 + (((294*I)\/187)*wr(6, 3))\/sqrt(13) + (42*sqrt(30\/13)*wr(6, 4))\/187 - ((882*I)\/247)*sqrt(2\/187)*wr(8, 3) - (252*sqrt(30\/187)*wr(8, 4))\/247 + ((21*I)\/323)*sqrt(33\/13)*wr(10, 3) + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			37,
			29,
			"(28\/429 + (28*I)\/429)*sqrt(2)*wi(3, 2) + (14\/663 + (14*I)\/663)*sqrt(2\/11)*wi(5, 2) - (1470\/46189 + (1470*I)\/46189)*sqrt(3)*wi(7, 2) - (53\/221 + (53*I)\/221)*sqrt(21\/209)*wi(9, 2) + (27\/323 + (27*I)\/323)*sqrt(154\/299)*wi(11, 2) - ((70\/143 - (70*I)\/143)*wr(3, 3))\/sqrt(3) + ((34\/13 - (34*I)\/13)*wr(5, 3))\/sqrt(33) + (210\/2431 - (210*I)\/2431)*sqrt(6)*wr(7, 3) - ((903\/221 - (903*I)\/221)*wr(9, 3))\/sqrt(209)"
		],
		[
			37,
			30,
			"(35\/323 + (35*I)\/323)*sqrt(30\/143)*wi(7, 6) - (15\/17 + (15*I)\/17)*sqrt(35\/5434)*wi(9, 6) + (3\/19 + (3*I)\/19)*sqrt(154\/5083)*wi(11, 6) - (60\/221 - (60*I)\/221)*sqrt(6\/11)*wr(5, 5) + (700\/4199 - (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) + (60\/17 - (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) - (132\/323 - (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			37,
			31,
			"((-10*I)\/17)*sqrt(2\/13)*wi(6, 6) + ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) - ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			37,
			32,
			"(-14\/143 + (14*I)\/143)*sqrt(3)*wi(3, 2) - (48\/221 - (48*I)\/221)*sqrt(3\/11)*wi(5, 2) - (1890\/46189 - (1890*I)\/46189)*sqrt(2)*wi(7, 2) + (12\/221 - (12*I)\/221)*sqrt(14\/209)*wi(9, 2) + (72\/323 - (72*I)\/323)*sqrt(231\/299)*wi(11, 2) - (56\/429 + (56*I)\/429)*sqrt(2)*wr(3, 3) - (230\/663 + (230*I)\/663)*sqrt(2\/11)*wr(5, 3) - (3780\/46189 + (3780*I)\/46189)*wr(7, 3) + (105\/221 + (105*I)\/221)*sqrt(6\/209)*wr(9, 3) + (462\/323 + (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			37,
			33,
			"((126*I)\/2431)*sqrt(6)*wr(4, 3) + (42*sqrt(3)*wr(4, 4))\/143 + ((1290*I)\/3553)*sqrt(2\/13)*wr(6, 3) + (10*sqrt(15\/13)*wr(6, 4))\/187 + ((210*I)\/323)*sqrt(30\/143)*wr(6, 5) + (((420*I)\/247)*wr(8, 3))\/sqrt(187) - (175*sqrt(15\/187)*wr(8, 4))\/247 + ((70*I)\/19)*sqrt(15\/2431)*wr(8, 5) + ((189*I)\/7429)*sqrt(66\/13)*wr(10, 3) - (63*sqrt(33\/13)*wr(10, 4))\/323 + ((231*I)\/7429)*sqrt(330\/13)*wr(10, 5) - ((1386*I)\/7429)*sqrt(66\/65)*wr(12, 3) - ((924*I)\/437)*sqrt(33\/1105)*wr(12, 5)"
		],
		[
			37,
			34,
			"(7\/143 + (7*I)\/143)*sqrt(35\/6)*wi(3, 2) + (16\/221 + (16*I)\/221)*sqrt(70\/33)*wi(5, 2) + (810\/46189 + (810*I)\/46189)*sqrt(35)*wi(7, 2) + (168\/221 + (168*I)\/221)*sqrt(5\/209)*wi(9, 2) + (63\/323 + (63*I)\/323)*sqrt(330\/299)*wi(11, 2) - (6\/143 - (6*I)\/143)*sqrt(6)*wr(1, 1) - (14\/143 - (14*I)\/143)*sqrt(7\/3)*wr(3, 1) - (80\/221 - (80*I)\/221)*sqrt(10\/33)*wr(5, 1) - (840\/46189 - (840*I)\/46189)*sqrt(210)*wr(7, 1) - (1260\/2431 - (1260*I)\/2431)*sqrt(10\/19)*wr(9, 1) - (2772\/4199 - (2772*I)\/4199)*sqrt(33\/23)*wr(11, 1)"
		],
		[
			37,
			35,
			"((-15*I)\/143)*sqrt(42)*wi(2, 2) - ((16*I)\/143)*sqrt(14)*wi(4, 2) - ((120*I)\/187)*sqrt(3\/13)*wi(6, 2) - (((2520*I)\/2717)*wi(8, 2))\/sqrt(17) - ((126*I)\/4199)*sqrt(22)*wi(10, 2)"
		],
		[
			37,
			36,
			"(7\/143 - (7*I)\/143)*sqrt(6)*wi(3, 2) + (24\/221 - (24*I)\/221)*sqrt(6\/11)*wi(5, 2) + (1890\/46189 - (1890*I)\/46189)*wi(7, 2) - (12\/221 - (12*I)\/221)*sqrt(7\/209)*wi(9, 2) - (36\/323 - (36*I)\/323)*sqrt(462\/299)*wi(11, 2) + (1\/143 + I\/143)*sqrt(210)*wr(1, 1) + (14\/143 + (14*I)\/143)*sqrt(5\/3)*wr(3, 1) + (40\/221 + (40*I)\/221)*sqrt(14\/33)*wr(5, 1) + (1120\/46189 + (1120*I)\/46189)*sqrt(6)*wr(7, 1) - (270\/2431 + (270*I)\/2431)*sqrt(14\/19)*wr(9, 1) - (396\/4199 + (396*I)\/4199)*sqrt(1155\/23)*wr(11, 1)"
		],
		[
			37,
			37,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			37,
			38,
			"(-28\/143 - (28*I)\/143)*wi(3, 2) - ((14\/221 + (14*I)\/221)*wi(5, 2))\/sqrt(11) + (2205\/46189 + (2205*I)\/46189)*sqrt(6)*wi(7, 2) + (159\/221 + (159*I)\/221)*sqrt(21\/418)*wi(9, 2) - (81\/323 + (81*I)\/323)*sqrt(77\/299)*wi(11, 2) + (28\/143 - (28*I)\/143)*sqrt(2\/3)*wr(3, 3) - (20\/221 - (20*I)\/221)*sqrt(2\/33)*wr(5, 3) - (6580\/46189 - (6580*I)\/46189)*sqrt(3)*wr(7, 3) - (840\/221 - (840*I)\/221)*sqrt(2\/209)*wr(9, 3) + (462\/323 - (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			37,
			39,
			"((20*I)\/143)*sqrt(21)*wi(2, 2) + ((12*I)\/143)*sqrt(7)*wi(4, 2) - ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) - ((105*I)\/2717)*sqrt(34)*wi(8, 2) - ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			37,
			40,
			"(10\/221 + (10*I)\/221)*sqrt(6)*wr(5, 5) - (420\/4199 + (420*I)\/4199)*sqrt(15)*wr(7, 5) + (15\/17 + (15*I)\/17)*sqrt(42\/247)*wr(9, 5) - (132\/323 + (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			37,
			41,
			"((70*I)\/2431)*sqrt(30)*wr(4, 3) + (14*sqrt(15)*wr(4, 4))\/143 + ((350*I)\/3553)*sqrt(10\/13)*wr(6, 3) - (10*sqrt(39)*wr(6, 4))\/187 + ((50*I)\/323)*sqrt(66\/13)*wr(6, 5) - ((70*I)\/247)*sqrt(5\/187)*wr(8, 3) - (35*sqrt(51\/11)*wr(8, 4))\/247 - ((231*I)\/7429)*sqrt(330\/13)*wr(10, 3) + (21*sqrt(165\/13)*wr(10, 4))\/323 - ((63*I)\/391)*sqrt(66\/13)*wr(10, 5) + ((1386*I)\/37145)*sqrt(66\/13)*wr(12, 3) + ((924*I)\/2185)*sqrt(33\/221)*wr(12, 5)"
		],
		[
			38,
			0,
			"((3 + 3*I)*wr(5, 3))\/sqrt(11)"
		],
		[
			38,
			1,
			"((-4*I)\/11)*wr(4, 3) - ((9*I)\/11)*sqrt(3\/13)*wr(6, 3) + sqrt(10\/13)*wr(6, 4) + (2*I)*sqrt(5\/143)*wr(6, 5)"
		],
		[
			38,
			2,
			"((-4*I)\/11)*sqrt(2)*wr(4, 3) + (3*wr(4, 4))\/11 - ((9*I)\/11)*sqrt(6\/13)*wr(6, 3) - (5*sqrt(5\/13)*wr(6, 4))\/11 - I*sqrt(10\/143)*wr(6, 5)"
		],
		[
			38,
			3,
			"(-1 - I)*sqrt(6\/143)*wi(7, 6) + (1\/13 - I\/13)*sqrt(30\/11)*wr(5, 5) - (2\/13 - (2*I)\/13)*sqrt(33)*wr(7, 5)"
		],
		[
			38,
			4,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) - ((9*I)\/11)*sqrt(2\/13)*wi(6, 2)"
		],
		[
			38,
			5,
			"(2\/11 - (2*I)\/11)*sqrt(3)*wi(3, 2) + (5\/13 - (5*I)\/13)*sqrt(3\/11)*wi(5, 2) - ((27\/143 - (27*I)\/143)*wi(7, 2))\/sqrt(2) - (6\/13 + (6*I)\/13)*sqrt(2\/11)*wr(5, 3) + (6\/13 + (6*I)\/13)*wr(7, 3)"
		],
		[
			38,
			6,
			"(1 + I)*sqrt(3\/286)*wi(7, 6) - (3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 5) + (1\/13 - I\/13)*sqrt(3\/11)*wr(7, 5)"
		],
		[
			38,
			7,
			"(2*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			38,
			8,
			"(2\/11 - (2*I)\/11)*sqrt(2)*wi(3, 2) + (5\/13 - (5*I)\/13)*sqrt(2\/11)*wi(5, 2) - (9\/143 - (9*I)\/143)*sqrt(3)*wi(7, 2) - ((10\/11 + (10*I)\/11)*wr(3, 3))\/sqrt(3) - ((17\/13 + (17*I)\/13)*wr(5, 3))\/sqrt(33) - (23\/143 + (23*I)\/143)*sqrt(6)*wr(7, 3)"
		],
		[
			38,
			9,
			"((-18*I)\/143)*sqrt(3)*wr(4, 3) - (12*sqrt(6)*wr(4, 4))\/143 - (((3*I)\/11)*wr(6, 3))\/sqrt(13) - (sqrt(30\/13)*wr(6, 4))\/11 + ((45*I)\/13)*sqrt(2\/187)*wr(8, 3) - (2*sqrt(330\/17)*wr(8, 4))\/13 - (2*I)*sqrt(30\/2431)*wr(8, 5)"
		],
		[
			38,
			10,
			"(1\/11 + I\/11)*sqrt(5)*wi(3, 2) - (2\/13 + (2*I)\/13)*sqrt(5\/11)*wi(5, 2) + (1\/143 + I\/143)*sqrt(15\/2)*wi(7, 2) + (5\/11 - (5*I)\/11)*sqrt(2)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/11)*wr(5, 1) + (9\/143 - (9*I)\/143)*sqrt(5)*wr(7, 1)"
		],
		[
			38,
			11,
			"((2*I)\/143)*sqrt(21)*wi(4, 2) + ((12*I)\/11)*sqrt(2\/13)*wi(6, 2) - ((5*I)\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			38,
			12,
			"(-3*I)*sqrt(3\/143)*wi(6, 6) - I*sqrt(21\/2431)*wi(8, 6)"
		],
		[
			38,
			13,
			"(5\/34 - (5*I)\/34)*sqrt(35\/143)*wi(7, 6) + (63\/34 - (63*I)\/34)*sqrt(15\/2717)*wi(9, 6) + (21\/17 + (21*I)\/17)*sqrt(10\/143)*wr(7, 7) - (28\/17 + (28*I)\/17)*sqrt(55\/247)*wr(9, 7)"
		],
		[
			38,
			14,
			"((-36*I)\/143)*wr(4, 3) + (60*sqrt(2)*wr(4, 4))\/143 - ((2*I)\/11)*sqrt(3\/13)*wr(6, 3) + (5*sqrt(10\/13)*wr(6, 4))\/11 + ((30*I)\/13)*sqrt(6\/187)*wr(8, 3) + (19*sqrt(10\/187)*wr(8, 4))\/13 + (3*I)*sqrt(10\/2431)*wr(8, 5)"
		],
		[
			38,
			15,
			"(2\/17 + (2*I)\/17)*sqrt(15\/143)*wi(7, 6) + (21\/17 + (21*I)\/17)*sqrt(35\/2717)*wi(9, 6) + (8\/13 - (8*I)\/13)*sqrt(3\/11)*wr(5, 5) + (4\/221 - (4*I)\/221)*sqrt(330)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			38,
			16,
			"(-1\/11*I)*sqrt(70)*wi(2, 2) - ((5*I)\/143)*sqrt(210)*wi(4, 2) - ((5*I)\/11)*sqrt(5\/13)*wi(6, 2) + ((41*I)\/143)*sqrt(15\/17)*wi(8, 2)"
		],
		[
			38,
			17,
			"(-5\/143 + (5*I)\/143)*sqrt(3\/2)*wi(3, 2) - (5\/13 - (5*I)\/13)*sqrt(3\/22)*wi(5, 2) - (815\/4862 - (815*I)\/4862)*wi(7, 2) + (315\/442 - (315*I)\/442)*sqrt(7\/209)*wi(9, 2) + (30\/143 + (30*I)\/143)*wr(3, 3) + ((12\/13 + (12*I)\/13)*wr(5, 3))\/sqrt(11) + (555\/2431 + (555*I)\/2431)*sqrt(2)*wr(7, 3) - (70\/221 + (70*I)\/221)*sqrt(33\/19)*wr(9, 3)"
		],
		[
			38,
			18,
			"(-2*sqrt(5)*wr(2, 0))\/11 - ((2*I)\/11)*sqrt(10\/3)*wr(2, 1) + (90*wr(4, 0))\/143 + ((18*I)\/143)*sqrt(5)*wr(4, 1) - (14*wr(6, 0))\/(11*sqrt(13)) - ((2*I)\/11)*sqrt(14\/39)*wr(6, 1) + (42*wr(8, 0))\/(143*sqrt(17)) + ((7*I)\/143)*sqrt(2\/17)*wr(8, 1)"
		],
		[
			38,
			19,
			"(4\/143 + (4*I)\/143)*sqrt(10\/3)*wi(3, 2) + (1\/13 + I\/13)*sqrt(10\/33)*wi(5, 2) - (54\/2431 + (54*I)\/2431)*sqrt(5)*wi(7, 2) + (7\/221 + (7*I)\/221)*sqrt(35\/209)*wi(9, 2) + ((40\/143 - (40*I)\/143)*wr(3, 1))\/sqrt(3) + (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (162\/2431 - (162*I)\/2431)*sqrt(30)*wr(7, 1) + (14\/221 - (14*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			38,
			20,
			"(5\/17 - (5*I)\/17)*sqrt(70\/143)*wi(7, 6) + (63\/17 - (63*I)\/17)*sqrt(30\/2717)*wi(9, 6) - (42\/17 + (42*I)\/17)*sqrt(5\/143)*wr(7, 7) - (49\/17 + (49*I)\/17)*sqrt(10\/2717)*wr(9, 7)"
		],
		[
			38,
			21,
			"((-42*I)\/19)*sqrt(5\/2431)*wr(8, 7) - (168*sqrt(5\/2431)*wr(8, 8))\/19 - ((27*I)\/19)*sqrt(70\/2431)*wr(10, 7) + (6*sqrt(1155\/221)*wr(10, 8))\/19 + (6*I)*sqrt(210\/46189)*wr(10, 9)"
		],
		[
			38,
			22,
			"(-1\/17 - I\/17)*sqrt(30\/143)*wi(7, 6) - (21\/17 + (21*I)\/17)*sqrt(35\/5434)*wi(9, 6) - (10\/13 - (10*I)\/13)*sqrt(6\/11)*wr(5, 5) - (71\/221 - (71*I)\/221)*sqrt(15\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(42\/2717)*wr(9, 5)"
		],
		[
			38,
			23,
			"((12*I)\/17)*sqrt(42\/143)*wi(6, 6) + ((161*I)\/19)*sqrt(6\/2431)*wi(8, 6) + ((36*I)\/323)*sqrt(770\/13)*wi(10, 6)"
		],
		[
			38,
			24,
			"(-1\/143 + I\/143)*sqrt(30)*wi(3, 2) - (1\/13 - I\/13)*sqrt(30\/11)*wi(5, 2) - (163\/2431 - (163*I)\/2431)*sqrt(5)*wi(7, 2) + (63\/221 - (63*I)\/221)*sqrt(35\/209)*wi(9, 2) - (42\/143 + (42*I)\/143)*sqrt(5)*wr(3, 3) - (6\/13 + (6*I)\/13)*sqrt(5\/11)*wr(5, 3) + (15\/2431 + (15*I)\/2431)*sqrt(10)*wr(7, 3) + (259\/221 + (259*I)\/221)*sqrt(15\/209)*wr(9, 3)"
		],
		[
			38,
			25,
			"((18*I)\/143)*sqrt(5)*wr(4, 3) - (12*sqrt(10)*wr(4, 4))\/143 + ((50*I)\/187)*sqrt(15\/13)*wr(6, 3) - (118*sqrt(2\/13)*wr(6, 4))\/187 - (((36*I)\/17)*wr(6, 5))\/sqrt(143) + ((105*I)\/247)*sqrt(30\/187)*wr(8, 3) - (322*sqrt(2\/187)*wr(8, 4))\/247 - ((84*I)\/19)*sqrt(2\/2431)*wr(8, 5) - ((567*I)\/323)*sqrt(5\/143)*wr(10, 3) + (63*sqrt(110\/13)*wr(10, 4))\/323 + (((630*I)\/323)*wr(10, 5))\/sqrt(143)"
		],
		[
			38,
			26,
			"(-4\/143 - (4*I)\/143)*sqrt(35\/3)*wi(3, 2) - (1\/13 + I\/13)*sqrt(35\/33)*wi(5, 2) + (27\/2431 + (27*I)\/2431)*sqrt(70)*wi(7, 2) - (49\/221 + (49*I)\/221)*sqrt(5\/418)*wi(9, 2) - (6\/11 - (6*I)\/11)*sqrt(3)*wr(1, 1) - (29\/143 - (29*I)\/143)*sqrt(14\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(5\/33)*wr(5, 1) + (93\/2431 - (93*I)\/2431)*sqrt(105)*wr(7, 1) - (826\/2431 - (826*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			38,
			27,
			"((4*I)\/143)*sqrt(35)*wi(2, 2) + ((2*I)\/143)*sqrt(105)*wi(4, 2) - ((16*I)\/187)*sqrt(10\/13)*wi(6, 2) - ((889*I)\/2717)*sqrt(30\/17)*wi(8, 2) + ((84*I)\/4199)*sqrt(165)*wi(10, 2)"
		],
		[
			38,
			28,
			"(-1\/11 - I\/11)*sqrt(3)*wr(1, 1) + (12\/143 + (12*I)\/143)*sqrt(42)*wr(3, 1) - (6\/13 + (6*I)\/13)*sqrt(15\/11)*wr(5, 1) + (56\/2431 + (56*I)\/2431)*sqrt(105)*wr(7, 1) - (189\/2431 + (189*I)\/2431)*sqrt(5\/19)*wr(9, 1)"
		],
		[
			38,
			29,
			"(-7*sqrt(10)*wr(2, 0))\/143 - ((7*I)\/13)*sqrt(5\/3)*wr(2, 1) + (14*sqrt(2\/13)*wr(6, 0))\/17 + ((22*I)\/17)*sqrt(7\/39)*wr(6, 1) - (168*sqrt(2\/17)*wr(8, 0))\/209 - (((28*I)\/19)*wr(8, 1))\/sqrt(17) + (45*sqrt(42)*wr(10, 0))\/4199 + ((9*I)\/4199)*sqrt(1155)*wr(10, 1)"
		],
		[
			38,
			30,
			"((-210*I)\/19)*sqrt(2\/2431)*wr(8, 7) + (315*sqrt(2\/2431)*wr(8, 8))\/19 - ((270*I)\/19)*sqrt(7\/2431)*wr(10, 7) + (3*sqrt(462\/221)*wr(10, 8))\/19 - (6*I)*sqrt(21\/46189)*wr(10, 9)"
		],
		[
			38,
			31,
			"(-6 - 6*I)*sqrt(105\/96577)*wi(11, 10) + ((30 - 30*I)*wr(9, 9))\/sqrt(4199) - (66 - 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			38,
			32,
			"((-40*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((280*I)\/19)*wi(8, 6))\/sqrt(2431) - ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			38,
			33,
			"(-54\/323 + (54*I)\/323)*sqrt(35\/143)*wi(7, 6) - (24\/17 - (24*I)\/17)*sqrt(15\/2717)*wi(9, 6) - (45\/19 - (45*I)\/19)*sqrt(33\/5083)*wi(11, 6) + (504\/323 + (504*I)\/323)*sqrt(10\/143)*wr(7, 7) + (180\/17 + (180*I)\/17)*sqrt(5\/2717)*wr(9, 7) + (66\/19 + (66*I)\/19)*sqrt(330\/5083)*wr(11, 7)"
		],
		[
			38,
			34,
			"((18*I)\/143)*sqrt(6)*wr(4, 3) + (42*sqrt(3)*wr(4, 4))\/143 + ((150*I)\/187)*sqrt(2\/13)*wr(6, 3) + (10*sqrt(15\/13)*wr(6, 4))\/187 + ((6*I)\/17)*sqrt(30\/143)*wr(6, 5) + (((630*I)\/247)*wr(8, 3))\/sqrt(187) - (175*sqrt(15\/187)*wr(8, 4))\/247 + ((28*I)\/19)*sqrt(15\/2431)*wr(8, 5) - ((567*I)\/323)*sqrt(6\/143)*wr(10, 3) - (63*sqrt(33\/13)*wr(10, 4))\/323 - ((105*I)\/323)*sqrt(30\/143)*wr(10, 5)"
		],
		[
			38,
			35,
			"(2\/323 + (2*I)\/323)*sqrt(2730\/11)*wi(7, 6) + (12\/17 + (12*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (30\/19 + (30*I)\/19)*sqrt(22\/5083)*wi(11, 6) + (30\/221 - (30*I)\/221)*sqrt(42\/11)*wr(5, 5) + (196\/4199 - (196*I)\/4199)*sqrt(105\/11)*wr(7, 5) - (15\/17 - (15*I)\/17)*sqrt(6\/2717)*wr(9, 5) - (660\/323 - (660*I)\/323)*sqrt(33\/299)*wr(11, 5)"
		],
		[
			38,
			36,
			"((-36*I)\/143)*sqrt(5)*wi(2, 2) + ((4*I)\/143)*sqrt(15)*wi(4, 2) + ((30*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((175*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((30*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			38,
			37,
			"(-28\/143 + (28*I)\/143)*wi(3, 2) - ((14\/221 - (14*I)\/221)*wi(5, 2))\/sqrt(11) + (2205\/46189 - (2205*I)\/46189)*sqrt(6)*wi(7, 2) + (159\/221 - (159*I)\/221)*sqrt(21\/418)*wi(9, 2) - (81\/323 - (81*I)\/323)*sqrt(77\/299)*wi(11, 2) + (28\/143 + (28*I)\/143)*sqrt(2\/3)*wr(3, 3) - (20\/221 + (20*I)\/221)*sqrt(2\/33)*wr(5, 3) - (6580\/46189 + (6580*I)\/46189)*sqrt(3)*wr(7, 3) - (840\/221 + (840*I)\/221)*sqrt(2\/209)*wr(9, 3) + (462\/323 + (462*I)\/323)*sqrt(22\/299)*wr(11, 3)"
		],
		[
			38,
			38,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			38,
			39,
			"(1\/143 + I\/143)*sqrt(70)*wi(3, 2) - (4\/221 + (4*I)\/221)*sqrt(70\/11)*wi(5, 2) - (196\/46189 + (196*I)\/46189)*sqrt(105)*wi(7, 2) + (48\/221 + (48*I)\/221)*sqrt(15\/209)*wi(9, 2) - (9\/323 + (9*I)\/323)*sqrt(110\/299)*wi(11, 2) + (9\/143 - (9*I)\/143)*sqrt(2)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(7)*wr(3, 1) - (50\/221 - (50*I)\/221)*sqrt(10\/11)*wr(5, 1) - (756\/46189 - (756*I)\/46189)*sqrt(70)*wr(7, 1) + (795\/2431 - (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) - (990\/4199 - (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			38,
			40,
			"((5*I)\/13)*sqrt(6\/11)*wi(2, 2) - ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) + ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) - ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) + ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			38,
			41,
			"(-1\/13 + I\/13)*sqrt(21\/2)*wi(3, 2) - (1\/221 - I\/221)*sqrt(462)*wi(5, 2) + (360\/4199 - (360*I)\/4199)*sqrt(7)*wi(7, 2) - (33\/221 - (33*I)\/221)*sqrt(11\/19)*wi(9, 2) + (27\/323 - (27*I)\/323)*sqrt(33\/598)*wi(11, 2) - (2\/143 + (2*I)\/143)*sqrt(30)*wr(1, 1) + (2\/143 + (2*I)\/143)*sqrt(105)*wr(3, 1) + (40\/221 + (40*I)\/221)*sqrt(6\/11)*wr(5, 1) - (140\/2717 + (140*I)\/2717)*sqrt(42)*wr(7, 1) + (90\/143 + (90*I)\/143)*sqrt(2\/19)*wr(9, 1) - (66\/4199 + (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			39,
			0,
			"((2*I)*wi(6, 2))\/sqrt(13)"
		],
		[
			39,
			1,
			"(4\/13 - (4*I)\/13)*sqrt(2\/11)*wi(5, 2) + (1\/13 - I\/13)*sqrt(3)*wi(7, 2) + (1 + I)*sqrt(3\/11)*wr(5, 3)"
		],
		[
			39,
			2,
			"((8\/13 - (8*I)\/13)*wi(5, 2))\/sqrt(11) + (1\/13 - I\/13)*sqrt(6)*wi(7, 2) + (7\/13 + (7*I)\/13)*sqrt(6\/11)*wr(5, 3) + (6\/13 + (6*I)\/13)*sqrt(3)*wr(7, 3)"
		],
		[
			39,
			3,
			"((8*I)\/143)*sqrt(2)*wr(4, 3) + wr(4, 4)\/11 - ((2*I)\/11)*sqrt(6\/13)*wr(6, 3) - (9*sqrt(5\/13)*wr(6, 4))\/11 + (6*I)*sqrt(2\/715)*wr(6, 5) - ((2*I)\/13)*sqrt(33\/17)*wr(8, 3) - (6*I)*sqrt(11\/1105)*wr(8, 5)"
		],
		[
			39,
			4,
			"(-9\/13 - (9*I)\/13)*sqrt(3\/11)*wi(5, 2) + ((3\/13 + (3*I)\/13)*wi(7, 2))\/sqrt(2) + (4\/13 - (4*I)\/13)*sqrt(21\/11)*wr(5, 1) - (2\/13 - (2*I)\/13)*sqrt(3)*wr(7, 1)"
		],
		[
			39,
			5,
			"((2*I)\/11)*sqrt(21)*wi(4, 2) + (I\/11)*sqrt(26)*wi(6, 2)"
		],
		[
			39,
			6,
			"((16*I)\/143)*sqrt(2)*wr(4, 3) + (16*wr(4, 4))\/143 - ((4*I)\/11)*sqrt(6\/13)*wr(6, 3) - (6*sqrt(5\/13)*wr(6, 4))\/11 - (3*I)*sqrt(2\/715)*wr(6, 5) - ((4*I)\/13)*sqrt(33\/17)*wr(8, 3) - (6*sqrt(55\/17)*wr(8, 4))\/13 + (3*I)*sqrt(11\/1105)*wr(8, 5)"
		],
		[
			39,
			7,
			"(-27\/17 - (27*I)\/17)*sqrt(5\/286)*wi(7, 6) + (3\/17 + (3*I)\/17)*sqrt(1155\/494)*wi(9, 6) - (5\/13 - (5*I)\/13)*sqrt(2\/11)*wr(5, 5) + (9\/13 - (9*I)\/13)*sqrt(5\/11)*wr(7, 5)"
		],
		[
			39,
			8,
			"((6*I)\/143)*sqrt(14)*wi(4, 2) + ((2*I)\/11)*sqrt(3\/13)*wi(6, 2) - (((30*I)\/13)*wi(8, 2))\/sqrt(17)"
		],
		[
			39,
			9,
			"(-20\/143 + (20*I)\/143)*sqrt(2\/3)*wi(3, 2) - (2\/13 - (2*I)\/13)*sqrt(2\/33)*wi(5, 2) - (126\/2431 - (126*I)\/2431)*wi(7, 2) - (15\/221 - (15*I)\/221)*sqrt(77\/19)*wi(9, 2) - (10\/33 + (10*I)\/33)*wr(3, 3) + ((37\/39 + (37*I)\/39)*wr(5, 3))\/sqrt(11) + (21\/143 + (21*I)\/143)*sqrt(2)*wr(7, 3)"
		],
		[
			39,
			10,
			"(-10*sqrt(14)*wr(4, 0))\/143 + ((9*I)\/143)*sqrt(70)*wr(4, 1) + (4*sqrt(14\/13)*wr(6, 0))\/11 - ((12*I)\/11)*sqrt(3\/13)*wr(6, 1) - (2*sqrt(14\/17)*wr(8, 0))\/13 + ((3*I)\/13)*sqrt(7\/17)*wr(8, 1)"
		],
		[
			39,
			11,
			"(-15\/143 - (15*I)\/143)*sqrt(3)*wi(3, 2) - (3\/13 + (3*I)\/13)*sqrt(3\/11)*wi(5, 2) - ((333\/2431 + (333*I)\/2431)*wi(7, 2))\/sqrt(2) + (15\/221 + (15*I)\/221)*sqrt(77\/38)*wi(9, 2) + (5\/11 - (5*I)\/11)*sqrt(10\/3)*wr(3, 1) + (4\/13 - (4*I)\/13)*sqrt(7\/33)*wr(5, 1) - (29\/143 - (29*I)\/143)*sqrt(3)*wr(7, 1)"
		],
		[
			39,
			12,
			"(9\/34 + (9*I)\/34)*sqrt(15\/143)*wi(7, 6) - (3\/34 + (3*I)\/34)*sqrt(385\/247)*wi(9, 6) - ((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(33) + (27\/221 - (27*I)\/221)*sqrt(30\/11)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(231\/247)*wr(9, 5)"
		],
		[
			39,
			13,
			"(-I)*sqrt(7\/143)*wi(6, 6) + ((21*I)*wi(8, 6))\/sqrt(2431)"
		],
		[
			39,
			14,
			"(-40\/429 + (40*I)\/429)*sqrt(2)*wi(3, 2) - (4\/39 - (4*I)\/39)*sqrt(2\/11)*wi(5, 2) - (84\/2431 - (84*I)\/2431)*sqrt(3)*wi(7, 2) - (10\/221 - (10*I)\/221)*sqrt(231\/19)*wi(9, 2) - ((40\/143 + (40*I)\/143)*wr(3, 3))\/sqrt(3) - ((8\/13 + (8*I)\/13)*wr(5, 3))\/sqrt(33) - (210\/2431 + (210*I)\/2431)*sqrt(6)*wr(7, 3) - (210\/221 + (210*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			39,
			15,
			"((12*I)\/143)*sqrt(5)*wr(4, 3) + (20*sqrt(10)*wr(4, 4))\/143 + ((2*I)\/187)*sqrt(195)*wr(6, 3) + (sqrt(2\/13)*wr(6, 4))\/11 + (((72*I)\/17)*wr(6, 5))\/sqrt(143) + ((96*I)\/247)*sqrt(30\/187)*wr(8, 3) - (3*sqrt(2\/187)*wr(8, 4))\/13 + ((243*I)\/19)*sqrt(2\/2431)*wr(8, 5) + ((42*I)\/323)*sqrt(55\/13)*wr(10, 3) + ((210*I)\/323)*sqrt(11\/13)*wr(10, 5)"
		],
		[
			39,
			16,
			"(15\/143 + (15*I)\/143)*sqrt(15\/2)*wi(3, 2) + (3\/13 + (3*I)\/13)*sqrt(15\/22)*wi(5, 2) + (333\/4862 + (333*I)\/4862)*sqrt(5)*wi(7, 2) - (15\/442 + (15*I)\/442)*sqrt(385\/19)*wi(9, 2) - ((10\/143 - (10*I)\/143)*wr(3, 1))\/sqrt(3) - (2\/13 - (2*I)\/13)*sqrt(70\/33)*wr(5, 1) - (163\/2431 - (163*I)\/2431)*sqrt(30)*wr(7, 1) + (42\/221 - (42*I)\/221)*sqrt(70\/19)*wr(9, 1)"
		],
		[
			39,
			17,
			"((-5*I)\/33)*sqrt(14)*wi(2, 2) - ((5*I)\/143)*sqrt(42)*wi(4, 2) - (((37*I)\/33)*wi(6, 2))\/sqrt(13) - ((115*I)\/143)*sqrt(3\/17)*wi(8, 2)"
		],
		[
			39,
			18,
			"(-20\/429 - (20*I)\/429)*sqrt(7)*wr(3, 1) + (14\/39 + (14*I)\/39)*sqrt(10\/11)*wr(5, 1) - (84\/2431 + (84*I)\/2431)*sqrt(70)*wr(7, 1) + (14\/221 + (14*I)\/221)*sqrt(30\/19)*wr(9, 1)"
		],
		[
			39,
			19,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + ((2*I)\/33)*sqrt(70)*wr(2, 1) + (10*sqrt(21)*wr(4, 0))\/143 - ((2*I)\/143)*sqrt(105)*wr(4, 1) + (10*sqrt(7\/39)*wr(6, 0))\/11 - ((10*I)\/33)*sqrt(2\/13)*wr(6, 1) - (30*sqrt(21\/17)*wr(8, 0))\/143 + ((5*I)\/143)*sqrt(42\/17)*wr(8, 1)"
		],
		[
			39,
			20,
			"((-16*I)\/17)*sqrt(14\/143)*wi(6, 6) + ((42*I)\/19)*sqrt(2\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(2310\/13)*wi(10, 6)"
		],
		[
			39,
			21,
			"(-1\/323 + I\/323)*sqrt(2730\/11)*wi(7, 6) - (6\/17 - (6*I)\/17)*sqrt(10\/2717)*wi(9, 6) + (15\/19 - (15*I)\/19)*sqrt(22\/5083)*wi(11, 6) - (14\/17 + (14*I)\/17)*sqrt(15\/143)*wr(7, 7) + (63\/17 + (63*I)\/17)*sqrt(30\/2717)*wr(9, 7)"
		],
		[
			39,
			22,
			"((12*I)\/143)*sqrt(10)*wr(4, 3) + (16*sqrt(5)*wr(4, 4))\/143 + ((2*I)\/187)*sqrt(390)*wr(6, 3) + (172*wr(6, 4))\/(187*sqrt(13)) - ((36*I)\/17)*sqrt(2\/143)*wr(6, 5) + ((192*I)\/247)*sqrt(15\/187)*wr(8, 3) + (1218*wr(8, 4))\/(247*sqrt(187)) - (((243*I)\/19)*wr(8, 5))\/sqrt(2431) + ((42*I)\/323)*sqrt(110\/13)*wr(10, 3) + (126*sqrt(55\/13)*wr(10, 4))\/323 - ((105*I)\/323)*sqrt(22\/13)*wr(10, 5)"
		],
		[
			39,
			23,
			"(-36\/323 - (36*I)\/323)*sqrt(210\/143)*wi(7, 6) - (48\/17 + (48*I)\/17)*sqrt(10\/2717)*wi(9, 6) - (90\/19 + (90*I)\/19)*sqrt(22\/5083)*wi(11, 6) - (10\/13 - (10*I)\/13)*sqrt(14\/33)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(105\/11)*wr(7, 5) - (35\/17 - (35*I)\/17)*sqrt(6\/2717)*wr(9, 5)"
		],
		[
			39,
			24,
			"((-8*I)\/429)*sqrt(70)*wi(2, 2) - ((2*I)\/143)*sqrt(210)*wi(4, 2) - ((212*I)\/561)*sqrt(5\/13)*wi(6, 2) - ((406*I)\/2717)*sqrt(15\/17)*wi(8, 2) + ((126*I)\/4199)*sqrt(330)*wi(10, 2)"
		],
		[
			39,
			25,
			"(-7\/429 + (7*I)\/429)*sqrt(10)*wi(3, 2) - (20\/663 - (20*I)\/663)*sqrt(10\/11)*wi(5, 2) - (45\/46189 - (45*I)\/46189)*sqrt(15)*wi(7, 2) + (10\/221 - (10*I)\/221)*sqrt(105\/209)*wi(9, 2) + (27\/323 - (27*I)\/323)*sqrt(770\/299)*wi(11, 2) - (70\/143 + (70*I)\/143)*sqrt(5\/3)*wr(3, 3) - (14\/13 + (14*I)\/13)*sqrt(5\/33)*wr(5, 3) - (9\/143 + (9*I)\/143)*sqrt(30)*wr(7, 3) - (21\/13 + (21*I)\/13)*sqrt(5\/209)*wr(9, 3)"
		],
		[
			39,
			26,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 - ((10*I)\/39)*sqrt(5)*wr(2, 1) + (10*sqrt(6)*wr(4, 0))\/143 - (I\/13)*sqrt(30)*wr(4, 1) - (28*sqrt(2\/39)*wr(6, 0))\/187 + ((4*I)\/51)*sqrt(7\/13)*wr(6, 1) - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + ((329*I)\/247)*sqrt(3\/17)*wr(8, 1) + (270*sqrt(14)*wr(10, 0))\/4199 - ((54*I)\/4199)*sqrt(385)*wr(10, 1)"
		],
		[
			39,
			27,
			"(12\/221 + (12*I)\/221)*sqrt(15\/11)*wi(5, 2) + (144\/4199 + (144*I)\/4199)*sqrt(10)*wi(7, 2) + (3\/17 + (3*I)\/17)*sqrt(70\/209)*wi(9, 2) - (18\/323 + (18*I)\/323)*sqrt(1155\/299)*wi(11, 2) - (2\/11 - (2*I)\/11)*sqrt(21)*wr(1, 1) - (7\/11 - (7*I)\/11)*sqrt(2\/3)*wr(3, 1) - (4\/13 - (4*I)\/13)*sqrt(35\/33)*wr(5, 1) - (1\/2431 - I\/2431)*sqrt(15)*wr(7, 1) + (42\/187 - (42*I)\/187)*sqrt(35\/19)*wr(9, 1)"
		],
		[
			39,
			28,
			"((-2*I)\/143)*sqrt(5)*wi(2, 2) + ((8*I)\/143)*sqrt(15)*wi(4, 2) - ((28*I)\/187)*sqrt(70\/13)*wi(6, 2) + ((168*I)\/2717)*sqrt(210\/17)*wi(8, 2) - ((6*I)\/4199)*sqrt(1155)*wi(10, 2)"
		],
		[
			39,
			29,
			"(3\/143 - (3*I)\/143)*sqrt(35)*wi(3, 2) - (12\/221 - (12*I)\/221)*sqrt(35\/11)*wi(5, 2) - (294\/46189 - (294*I)\/46189)*sqrt(210)*wi(7, 2) + (72\/221 - (72*I)\/221)*sqrt(30\/209)*wi(9, 2) - (27\/323 - (27*I)\/323)*sqrt(55\/299)*wi(11, 2) - (3\/11 + (3*I)\/11)*wr(1, 1) + (68\/429 + (68*I)\/429)*sqrt(14)*wr(3, 1) + (2\/39 + (2*I)\/39)*sqrt(5\/11)*wr(5, 1) - (168\/2431 + (168*I)\/2431)*sqrt(35)*wr(7, 1) + (427\/2431 + (427*I)\/2431)*sqrt(15\/19)*wr(9, 1)"
		],
		[
			39,
			30,
			"(-10\/323 + (10*I)\/323)*sqrt(273\/11)*wi(7, 6) - ((60\/17 - (60*I)\/17)*wi(9, 6))\/sqrt(2717) + (30\/19 - (30*I)\/19)*sqrt(55\/5083)*wi(11, 6) - (560\/323 + (560*I)\/323)*sqrt(6\/143)*wr(7, 7) - (30\/17 + (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) + (198\/19 + (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			39,
			31,
			"((10*I)\/19)*sqrt(6\/221)*wr(8, 7) + (35*sqrt(6\/221)*wr(8, 8))\/19 + ((84*I)\/437)*sqrt(21\/221)*wr(10, 7) - (27*sqrt(14\/221)*wr(10, 8))\/19 + ((324*I)\/23)*sqrt(7\/4199)*wr(10, 9) - ((198*I)\/23)*sqrt(2\/20995)*wr(12, 7) - ((198*I)\/23)*sqrt(42\/20995)*wr(12, 9)"
		],
		[
			39,
			32,
			"(54\/323 + (54*I)\/323)*sqrt(35\/143)*wi(7, 6) + (24\/17 + (24*I)\/17)*sqrt(15\/2717)*wi(9, 6) + (45\/19 + (45*I)\/19)*sqrt(33\/5083)*wi(11, 6) - (80\/221 - (80*I)\/221)*sqrt(7\/11)*wr(5, 5) - (504\/4199 - (504*I)\/4199)*sqrt(70\/11)*wr(7, 5) - ((360\/17 - (360*I)\/17)*wr(9, 5))\/sqrt(2717) - (990\/323 - (990*I)\/323)*sqrt(22\/299)*wr(11, 5)"
		],
		[
			39,
			33,
			"((-40*I)\/17)*sqrt(7\/143)*wi(6, 6) - (((280*I)\/19)*wi(8, 6))\/sqrt(2431) - ((6*I)\/323)*sqrt(1155\/13)*wi(10, 6)"
		],
		[
			39,
			34,
			"((-14\/143 + (14*I)\/143)*wi(3, 2))\/sqrt(3) - ((40\/221 - (40*I)\/221)*wi(5, 2))\/sqrt(33) - (135\/46189 - (135*I)\/46189)*sqrt(2)*wi(7, 2) + (30\/221 - (30*I)\/221)*sqrt(14\/209)*wi(9, 2) + (54\/323 - (54*I)\/323)*sqrt(231\/299)*wi(11, 2) - (56\/429 + (56*I)\/429)*sqrt(2)*wr(3, 3) - (230\/663 + (230*I)\/663)*sqrt(2\/11)*wr(5, 3) - (3780\/46189 + (3780*I)\/46189)*wr(7, 3) + (105\/221 + (105*I)\/221)*sqrt(6\/209)*wr(9, 3) + (462\/323 + (462*I)\/323)*sqrt(66\/299)*wr(11, 3)"
		],
		[
			39,
			35,
			"((-14*I)\/2431)*sqrt(70)*wr(4, 3) + (14*sqrt(35)*wr(4, 4))\/143 - ((60*I)\/3553)*sqrt(210\/13)*wr(6, 3) + (90*sqrt(7\/13)*wr(6, 4))\/187 - ((120*I)\/323)*sqrt(14\/143)*wr(6, 5) - ((30*I)\/247)*sqrt(105\/187)*wr(8, 3) + (315*sqrt(7\/187)*wr(8, 4))\/247 - ((60*I)\/19)*sqrt(7\/2431)*wr(8, 5) - ((126*I)\/7429)*sqrt(770\/13)*wr(10, 3) + (9*sqrt(385\/13)*wr(10, 4))\/323 - ((540*I)\/7429)*sqrt(154\/13)*wr(10, 5) - ((594*I)\/7429)*sqrt(154\/13)*wr(12, 3) - ((396*I)\/437)*sqrt(77\/221)*wr(12, 5)"
		],
		[
			39,
			36,
			"(-6\/221 - (6*I)\/221)*sqrt(105\/11)*wi(5, 2) - (72\/4199 + (72*I)\/4199)*sqrt(70)*wi(7, 2) - (21\/17 + (21*I)\/17)*sqrt(5\/418)*wi(9, 2) + (63\/323 + (63*I)\/323)*sqrt(165\/299)*wi(11, 2) - (8\/143 - (8*I)\/143)*sqrt(3)*wr(1, 1) - (4\/143 - (4*I)\/143)*sqrt(14\/3)*wr(3, 1) + (40\/221 - (40*I)\/221)*sqrt(5\/33)*wr(5, 1) + (1148\/46189 - (1148*I)\/46189)*sqrt(105)*wr(7, 1) + (1620\/2431 - (1620*I)\/2431)*sqrt(5\/19)*wr(9, 1) - (990\/4199 - (990*I)\/4199)*sqrt(66\/23)*wr(11, 1)"
		],
		[
			39,
			37,
			"((-20*I)\/143)*sqrt(21)*wi(2, 2) - ((12*I)\/143)*sqrt(7)*wi(4, 2) + ((10*I)\/187)*sqrt(6\/13)*wi(6, 2) + ((105*I)\/2717)*sqrt(34)*wi(8, 2) + ((378*I)\/4199)*sqrt(11)*wi(10, 2)"
		],
		[
			39,
			38,
			"(1\/143 - I\/143)*sqrt(70)*wi(3, 2) - (4\/221 - (4*I)\/221)*sqrt(70\/11)*wi(5, 2) - (196\/46189 - (196*I)\/46189)*sqrt(105)*wi(7, 2) + (48\/221 - (48*I)\/221)*sqrt(15\/209)*wi(9, 2) - (9\/323 - (9*I)\/323)*sqrt(110\/299)*wi(11, 2) + (9\/143 + (9*I)\/143)*sqrt(2)*wr(1, 1) - (2\/143 + (2*I)\/143)*sqrt(7)*wr(3, 1) - (50\/221 + (50*I)\/221)*sqrt(10\/11)*wr(5, 1) - (756\/46189 + (756*I)\/46189)*sqrt(70)*wr(7, 1) + (795\/2431 + (795*I)\/2431)*sqrt(30\/19)*wr(9, 1) - (990\/4199 + (990*I)\/4199)*sqrt(11\/23)*wr(11, 1)"
		],
		[
			39,
			39,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			39,
			40,
			"(-3\/13 - (3*I)\/13)*sqrt(7\/22)*wi(3, 2) + (15\/221 + (15*I)\/221)*sqrt(14)*wi(5, 2) - (630\/4199 + (630*I)\/4199)*sqrt(21\/11)*wi(7, 2) + (45\/221 + (45*I)\/221)*sqrt(3\/19)*wi(9, 2) - ((99\/323 + (99*I)\/323)*wi(11, 2))\/sqrt(598) + (2\/13 - (2*I)\/13)*sqrt(7\/33)*wr(3, 3) - (40\/221 - (40*I)\/221)*sqrt(7\/3)*wr(5, 3) + (700\/4199 - (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) - (60\/221 - (60*I)\/221)*sqrt(7\/19)*wr(9, 3) + (66\/323 - (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			39,
			41,
			"((45*I)\/143)*sqrt(2)*wi(2, 2) - ((2*I)\/11)*sqrt(6)*wi(4, 2) - ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) + ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) - ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			40,
			0,
			"(-1 + I)*wr(5, 5)"
		],
		[
			40,
			1,
			"(2*I)*sqrt(3\/13)*wi(6, 6)"
		],
		[
			40,
			2,
			"(-I)*sqrt(6\/13)*wi(6, 6)"
		],
		[
			40,
			3,
			"(-1 + I)*sqrt(3\/130)*wi(7, 6) + (2 + 2*I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			40,
			4,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			40,
			5,
			"(5\/13 - (5*I)\/13)*sqrt(2)*wr(5, 5) - ((6\/13 - (6*I)\/13)*wr(7, 5))\/sqrt(5)"
		],
		[
			40,
			6,
			"(-1 + I)*sqrt(6\/65)*wi(7, 6) - (1 + I)*sqrt(21\/65)*wr(7, 7)"
		],
		[
			40,
			7,
			"I*sqrt(21\/221)*wr(8, 7) - 4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			40,
			8,
			"(-5\/13 + (5*I)\/13)*sqrt(3)*wr(5, 5) + (3\/13 - (3*I)\/13)*sqrt(6\/5)*wr(7, 5)"
		],
		[
			40,
			9,
			"((2*I)*wi(6, 6))\/sqrt(13) - (2*I)*sqrt(7\/221)*wi(8, 6)"
		],
		[
			40,
			10,
			"(-5 - 5*I)*sqrt(2\/33)*wr(3, 3) + (5\/13 + (5*I)\/13)*sqrt(2\/3)*wr(5, 3) - (1\/13 + I\/13)*sqrt(3\/11)*wr(7, 3)"
		],
		[
			40,
			11,
			"((5*I)\/13)*sqrt(30\/11)*wr(4, 3) - (4*sqrt(15\/11)*wr(4, 4))\/13 - I*sqrt(10\/143)*wr(6, 3) + 2*sqrt(3\/143)*wr(6, 4) + (I\/13)*sqrt(5\/17)*wr(8, 3) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			40,
			12,
			"(3*I)*sqrt(14\/221)*wr(8, 7) + 2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			40,
			13,
			"((84 - 84*I)*wr(9, 9))\/sqrt(4199)"
		],
		[
			40,
			14,
			"(-I)*sqrt(3\/13)*wi(6, 6) + I*sqrt(21\/221)*wi(8, 6)"
		],
		[
			40,
			15,
			"(-15\/34 + (15*I)\/34)*sqrt(3\/13)*wi(7, 6) + (21\/34 - (21*I)\/34)*sqrt(7\/247)*wi(9, 6) + (5\/17 + (5*I)\/17)*sqrt(42\/13)*wr(7, 7) - (28\/17 + (28*I)\/17)*sqrt(21\/247)*wr(9, 7)"
		],
		[
			40,
			16,
			"((10*I)\/13)*sqrt(3\/11)*wr(4, 3) + (10*sqrt(6\/11)*wr(4, 4))\/13 - ((2*I)*wr(6, 3))\/sqrt(143) - sqrt(30\/143)*wr(6, 4) + (I\/13)*sqrt(2\/17)*wr(8, 3) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			40,
			17,
			"(4\/13 - (4*I)\/13)*wr(5, 5) - (30\/221 - (30*I)\/221)*sqrt(10)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(7\/247)*wr(9, 5)"
		],
		[
			40,
			18,
			"(-5*I)*sqrt(2\/33)*wi(2, 2) + ((15*I)\/13)*sqrt(2\/11)*wi(4, 2) - I*sqrt(7\/429)*wi(6, 2) + (I\/13)*sqrt(7\/187)*wi(8, 2)"
		],
		[
			40,
			19,
			"((-35\/13 + (35*I)\/13)*wi(3, 2))\/sqrt(66) + ((7\/13 - (7*I)\/13)*wi(5, 2))\/sqrt(6) - ((105\/442 - (105*I)\/442)*wi(7, 2))\/sqrt(11) + (7\/442 - (7*I)\/442)*sqrt(7\/19)*wi(9, 2) + ((10\/13 + (10*I)\/13)*wr(3, 3))\/sqrt(11) - (4\/13 + (4*I)\/13)*wr(5, 3) + (75\/221 + (75*I)\/221)*sqrt(2\/11)*wr(7, 3) - (14\/221 + (14*I)\/221)*sqrt(3\/19)*wr(9, 3)"
		],
		[
			40,
			20,
			"(-21 + 21*I)*sqrt(2\/4199)*wr(9, 9)"
		],
		[
			40,
			21,
			"(6*I)*sqrt(210\/4199)*wi(10, 10)"
		],
		[
			40,
			22,
			"(-15\/17 + (15*I)\/17)*sqrt(3\/26)*wi(7, 6) + (21\/17 - (21*I)\/17)*sqrt(7\/494)*wi(9, 6) - (5\/17 + (5*I)\/17)*sqrt(21\/13)*wr(7, 7) + (14\/17 + (14*I)\/17)*sqrt(42\/247)*wr(9, 7)"
		],
		[
			40,
			23,
			"(((105*I)\/19)*wr(8, 7))\/sqrt(221) - (140*wr(8, 8))\/(19*sqrt(221)) - ((18*I)\/19)*sqrt(14\/221)*wr(10, 7) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			40,
			24,
			"(-2\/13 + (2*I)\/13)*sqrt(5)*wr(5, 5) + (75\/221 - (75*I)\/221)*sqrt(2)*wr(7, 5) - (7\/17 - (7*I)\/17)*sqrt(35\/247)*wr(9, 5)"
		],
		[
			40,
			25,
			"((4*I)\/17)*sqrt(15\/13)*wi(6, 6) - ((14*I)\/19)*sqrt(105\/221)*wi(8, 6) + (((252*I)\/323)*wi(10, 6))\/sqrt(13)"
		],
		[
			40,
			26,
			"(-5\/13 + (5*I)\/13)*sqrt(7\/33)*wi(3, 2) + (1\/13 - I\/13)*sqrt(7\/3)*wi(5, 2) - (15\/221 - (15*I)\/221)*sqrt(7\/22)*wi(7, 2) + ((7\/221 - (7*I)\/221)*wi(9, 2))\/sqrt(38) - (5\/13 + (5*I)\/13)*sqrt(14\/11)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(14)*wr(5, 3) - (75\/221 + (75*I)\/221)*sqrt(7\/11)*wr(7, 3) + (7\/221 + (7*I)\/221)*sqrt(42\/19)*wr(9, 3)"
		],
		[
			40,
			27,
			"((7*I)\/13)*sqrt(6\/11)*wr(4, 3) - (4*sqrt(3\/11)*wr(4, 4))\/13 - ((70*I)\/17)*sqrt(2\/143)*wr(6, 3) + (20*sqrt(15\/143)*wr(6, 4))\/17 + (((245*I)\/247)*wr(8, 3))\/sqrt(17) - (70*sqrt(15\/17)*wr(8, 4))\/247 - ((21*I)\/323)*sqrt(6\/13)*wr(10, 3) + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			40,
			28,
			"(-1 + I)*sqrt(15\/11)*wr(1, 1) + (2\/13 - (2*I)\/13)*sqrt(210\/11)*wr(3, 1) - (2\/13 - (2*I)\/13)*sqrt(3)*wr(5, 1) + (10\/221 - (10*I)\/221)*sqrt(21\/11)*wr(7, 1) - ((21\/221 - (21*I)\/221)*wr(9, 1))\/sqrt(209)"
		],
		[
			40,
			29,
			"(((10*I)\/13)*wi(2, 2))\/sqrt(33) - (((12*I)\/13)*wi(4, 2))\/sqrt(11) + ((20*I)\/17)*sqrt(14\/429)*wi(6, 2) - ((70*I)\/247)*sqrt(14\/187)*wi(8, 2) + ((18*I)\/4199)*sqrt(7)*wi(10, 2)"
		],
		[
			40,
			30,
			"(-6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			40,
			31,
			"(-3 + 3*I)*sqrt(231\/96577)*wi(11, 10) + (66 + 66*I)*sqrt(42\/96577)*wr(11, 11)"
		],
		[
			40,
			32,
			"((70*I)\/19)*sqrt(6\/221)*wr(8, 7) + (35*sqrt(6\/221)*wr(8, 8))\/19 - ((24*I)\/19)*sqrt(21\/221)*wr(10, 7) - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			40,
			33,
			"((30 - 30*I)*wr(9, 9))\/sqrt(4199) - (66 - 66*I)*sqrt(10\/96577)*wr(11, 9)"
		],
		[
			40,
			34,
			"((-10*I)\/17)*sqrt(2\/13)*wi(6, 6) + ((35*I)\/19)*sqrt(14\/221)*wi(8, 6) - ((42*I)\/323)*sqrt(30\/13)*wi(10, 6)"
		],
		[
			40,
			35,
			"(-25\/323 + (25*I)\/323)*sqrt(42\/13)*wi(7, 6) + ((75\/17 - (75*I)\/17)*wi(9, 6))\/sqrt(494) - (33\/19 - (33*I)\/19)*sqrt(10\/5083)*wi(11, 6) + (140\/323 + (140*I)\/323)*sqrt(3\/13)*wr(7, 7) - (60\/17 + (60*I)\/17)*sqrt(6\/247)*wr(9, 7) + ((396\/19 + (396*I)\/19)*wr(11, 7))\/sqrt(5083)"
		],
		[
			40,
			36,
			"((2*I)\/13)*sqrt(42\/11)*wr(4, 3) + (2*sqrt(21\/11)*wr(4, 4))\/13 - ((20*I)\/17)*sqrt(14\/143)*wr(6, 3) - (10*sqrt(105\/143)*wr(6, 4))\/17 + ((70*I)\/247)*sqrt(7\/17)*wr(8, 3) + (35*sqrt(105\/17)*wr(8, 4))\/247 - ((6*I)\/323)*sqrt(42\/13)*wr(10, 3) - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			40,
			37,
			"(10\/221 - (10*I)\/221)*sqrt(6)*wr(5, 5) - (420\/4199 - (420*I)\/4199)*sqrt(15)*wr(7, 5) + (15\/17 - (15*I)\/17)*sqrt(42\/247)*wr(9, 5) - (132\/323 - (132*I)\/323)*sqrt(21\/299)*wr(11, 5)"
		],
		[
			40,
			38,
			"((-5*I)\/13)*sqrt(6\/11)*wi(2, 2) + ((18*I)\/13)*sqrt(2\/11)*wi(4, 2) - ((20*I)\/17)*sqrt(21\/143)*wi(6, 2) + ((210*I)\/247)*sqrt(7\/187)*wi(8, 2) - ((27*I)\/4199)*sqrt(14)*wi(10, 2)"
		],
		[
			40,
			39,
			"(-3\/13 + (3*I)\/13)*sqrt(7\/22)*wi(3, 2) + (15\/221 - (15*I)\/221)*sqrt(14)*wi(5, 2) - (630\/4199 - (630*I)\/4199)*sqrt(21\/11)*wi(7, 2) + (45\/221 - (45*I)\/221)*sqrt(3\/19)*wi(9, 2) - ((99\/323 - (99*I)\/323)*wi(11, 2))\/sqrt(598) + (2\/13 + (2*I)\/13)*sqrt(7\/33)*wr(3, 3) - (40\/221 + (40*I)\/221)*sqrt(7\/3)*wr(5, 3) + (700\/4199 + (700*I)\/4199)*sqrt(42\/11)*wr(7, 3) - (60\/221 + (60*I)\/221)*sqrt(7\/19)*wr(9, 3) + (66\/323 + (66*I)\/323)*sqrt(7\/299)*wr(11, 3)"
		],
		[
			40,
			40,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			40,
			41,
			"(1\/13 - I\/13)*sqrt(6\/11)*wr(1, 1) - (2\/13 - (2*I)\/13)*sqrt(21\/11)*wr(3, 1) + (10\/221 - (10*I)\/221)*sqrt(30)*wr(5, 1) - (140\/4199 - (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) + (45\/221 - (45*I)\/221)*sqrt(10\/209)*wr(9, 1) - (66\/4199 - (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			41,
			0,
			"sqrt(2\/13)*wr(6, 4) - I*sqrt(11\/13)*wr(6, 5)"
		],
		[
			41,
			1,
			"(-1 - I)*sqrt(11\/65)*wi(7, 6) - ((1 - I)*wr(5, 5))\/sqrt(11)"
		],
		[
			41,
			2,
			"(1 + I)*sqrt(11\/130)*wi(7, 6) - (10\/13 - (10*I)\/13)*sqrt(2\/11)*wr(5, 5) - (6\/13 - (6*I)\/13)*sqrt(11\/5)*wr(7, 5)"
		],
		[
			41,
			3,
			"(-3*I)*sqrt(2\/143)*wi(6, 6)"
		],
		[
			41,
			4,
			"(-3\/13 - (3*I)\/13)*sqrt(30\/11)*wr(5, 3) + (2\/13 + (2*I)\/13)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			41,
			5,
			"((12*I)\/143)*sqrt(10)*wr(4, 3) + (3*sqrt(5)*wr(4, 4))\/11 + ((7*I)\/11)*sqrt(6\/65)*wr(6, 3) + (19*wr(6, 4))\/(11*sqrt(13)) + (I\/5)*sqrt(22\/13)*wr(6, 5) - ((2*I)\/13)*sqrt(33\/85)*wr(8, 3) - ((6*I)\/5)*sqrt(11\/221)*wr(8, 5)"
		],
		[
			41,
			6,
			"(-4*I)*sqrt(2\/143)*wi(6, 6) - I*sqrt(154\/221)*wi(8, 6)"
		],
		[
			41,
			7,
			"(-4\/17 + (4*I)\/17)*sqrt(6\/143)*wi(7, 6) - (3\/17 - (3*I)\/17)*sqrt(77\/494)*wi(9, 6) - (1 + I)*sqrt(21\/143)*wr(7, 7)"
		],
		[
			41,
			8,
			"((8*I)\/143)*sqrt(15)*wr(4, 3) + (8*sqrt(30)*wr(4, 4))\/143 + (((14*I)\/11)*wr(6, 3))\/sqrt(65) + (7*sqrt(6\/13)*wr(6, 4))\/11 - (I\/5)*sqrt(33\/13)*wr(6, 5) - ((2*I)\/13)*sqrt(22\/85)*wr(8, 3) - (2*sqrt(66\/17)*wr(8, 4))\/13 + ((3*I)\/5)*sqrt(66\/221)*wr(8, 5)"
		],
		[
			41,
			9,
			"(-1\/17 - I\/17)*sqrt(33\/65)*wi(7, 6) + (3\/17 + (3*I)\/17)*sqrt(385\/247)*wi(9, 6) - (15\/13 - (15*I)\/13)*sqrt(3\/11)*wr(5, 5) - (17\/13 - (17*I)\/13)*sqrt(6\/55)*wr(7, 5)"
		],
		[
			41,
			10,
			"((-10*I)\/143)*sqrt(21)*wi(4, 2) + ((6*I)\/11)*sqrt(2\/13)*wi(6, 2) - (I\/13)*sqrt(6\/17)*wi(8, 2)"
		],
		[
			41,
			11,
			"(-10\/143 + (10*I)\/143)*sqrt(5)*wi(3, 2) - (1\/13 - I\/13)*sqrt(5\/11)*wi(5, 2) + (40\/2431 - (40*I)\/2431)*sqrt(30)*wi(7, 2) - (1\/221 - I\/221)*sqrt(1155\/38)*wi(9, 2) - (5\/11 + (5*I)\/11)*sqrt(10\/3)*wr(3, 3) - (1 + I)*sqrt(10\/33)*wr(5, 3) + (3\/11 + (3*I)\/11)*sqrt(3\/5)*wr(7, 3)"
		],
		[
			41,
			12,
			"((-24\/17 + (24*I)\/17)*wi(7, 6))\/sqrt(143) - (3\/17 - (3*I)\/17)*sqrt(231\/247)*wi(9, 6) - (30\/17 + (30*I)\/17)*sqrt(14\/143)*wr(7, 7) - (28\/17 + (28*I)\/17)*sqrt(77\/247)*wr(9, 7)"
		],
		[
			41,
			13,
			"((49*I)\/19)*sqrt(2\/2431)*wr(8, 7) + 14*sqrt(2\/2431)*wr(8, 8) + ((4*I)\/19)*sqrt(77\/221)*wr(10, 7) + (4*I)*sqrt(231\/4199)*wr(10, 9)"
		],
		[
			41,
			14,
			"(3\/34 + (3*I)\/34)*sqrt(11\/65)*wi(7, 6) - (3\/34 + (3*I)\/34)*sqrt(1155\/247)*wi(9, 6) - ((16\/13 - (16*I)\/13)*wr(5, 5))\/sqrt(11) - (75\/221 - (75*I)\/221)*sqrt(10\/11)*wr(7, 5) + (14\/17 - (14*I)\/17)*sqrt(77\/247)*wr(9, 5)"
		],
		[
			41,
			15,
			"(-3*I)*sqrt(5\/143)*wi(6, 6) - (3*I)*sqrt(35\/2431)*wi(8, 6)"
		],
		[
			41,
			16,
			"(-10\/143 + (10*I)\/143)*sqrt(2)*wi(3, 2) - (1\/13 - I\/13)*sqrt(2\/11)*wi(5, 2) + (80\/2431 - (80*I)\/2431)*sqrt(3)*wi(7, 2) - (1\/221 - I\/221)*sqrt(231\/19)*wi(9, 2) - (20\/143 + (20*I)\/143)*sqrt(3)*wr(3, 3) - (4\/13 + (4*I)\/13)*sqrt(3\/11)*wr(5, 3) + (400\/2431 + (400*I)\/2431)*sqrt(6)*wr(7, 3) - (42\/221 + (42*I)\/221)*sqrt(11\/19)*wr(9, 3)"
		],
		[
			41,
			17,
			"((2*I)\/143)*sqrt(5)*wr(4, 3) + (30*sqrt(10)*wr(4, 4))\/143 - ((14*I)\/187)*sqrt(15\/13)*wr(6, 3) + (7*sqrt(2\/13)*wr(6, 4))\/11 - ((4*I)\/17)*sqrt(11\/13)*wr(6, 5) - ((101*I)\/247)*sqrt(30\/187)*wr(8, 3) - (37*sqrt(2\/187)*wr(8, 4))\/13 - ((22*I)\/19)*sqrt(22\/221)*wr(8, 5) + ((14*I)\/323)*sqrt(55\/13)*wr(10, 3) + ((70*I)\/323)*sqrt(11\/13)*wr(10, 5)"
		],
		[
			41,
			18,
			"(5\/13 + (5*I)\/13)*sqrt(7\/6)*wi(3, 2) - (1\/13 + I\/13)*sqrt(77\/6)*wi(5, 2) + (15\/442 + (15*I)\/442)*sqrt(7)*wi(7, 2) - (7\/442 + (7*I)\/442)*sqrt(11\/19)*wi(9, 2) - (10\/143 - (10*I)\/143)*sqrt(35\/3)*wr(3, 1) + (14\/13 - (14*I)\/13)*sqrt(2\/33)*wr(5, 1) - (45\/2431 - (45*I)\/2431)*sqrt(42)*wr(7, 1) + (14\/221 - (14*I)\/221)*sqrt(2\/19)*wr(9, 1)"
		],
		[
			41,
			19,
			"((-5*I)\/11)*sqrt(14\/3)*wi(2, 2) - ((15*I)\/143)*sqrt(14)*wi(4, 2) + (((29*I)\/11)*wi(6, 2))\/sqrt(39) - (((59*I)\/143)*wi(8, 2))\/sqrt(17)"
		],
		[
			41,
			20,
			"(((196*I)\/19)*wr(8, 7))\/sqrt(2431) + (560*wr(8, 8))\/(19*sqrt(2431)) + ((8*I)\/19)*sqrt(154\/221)*wr(10, 7) + (18*sqrt(231\/221)*wr(10, 8))\/19 - I*sqrt(462\/4199)*wr(10, 9)"
		],
		[
			41,
			21,
			"(-3 - 3*I)*sqrt(2310\/96577)*wi(11, 10) - (63 - 63*I)*sqrt(2\/46189)*wr(9, 9)"
		],
		[
			41,
			22,
			"((-24*I)\/17)*sqrt(10\/143)*wi(6, 6) - ((21*I)\/19)*sqrt(70\/2431)*wi(8, 6) + ((84*I)\/323)*sqrt(66\/13)*wi(10, 6)"
		],
		[
			41,
			23,
			"(15\/323 - (15*I)\/323)*sqrt(7\/286)*wi(7, 6) + (9\/17 - (9*I)\/17)*sqrt(6\/2717)*wi(9, 6) + (6\/19 - (6*I)\/19)*sqrt(330\/5083)*wi(11, 6) - ((105\/17 + (105*I)\/17)*wr(7, 7))\/sqrt(143) - (14\/17 + (14*I)\/17)*sqrt(26\/209)*wr(9, 7)"
		],
		[
			41,
			24,
			"((4*I)\/143)*wr(4, 3) + (24*sqrt(2)*wr(4, 4))\/143 - ((28*I)\/187)*sqrt(3\/13)*wr(6, 3) - (10*sqrt(10\/13)*wr(6, 4))\/187 + ((2*I)\/17)*sqrt(55\/13)*wr(6, 5) - ((202*I)\/247)*sqrt(6\/187)*wr(8, 3) - (490*sqrt(10\/187)*wr(8, 4))\/247 + ((11*I)\/19)*sqrt(110\/221)*wr(8, 5) + ((28*I)\/323)*sqrt(11\/13)*wr(10, 3) + (63*sqrt(22\/13)*wr(10, 4))\/323 - ((35*I)\/323)*sqrt(55\/13)*wr(10, 5)"
		],
		[
			41,
			25,
			"(60\/323 + (60*I)\/323)*sqrt(11\/13)*wi(7, 6) + (3\/17 + (3*I)\/17)*sqrt(231\/247)*wi(9, 6) - (6\/19 + (6*I)\/19)*sqrt(1155\/5083)*wi(11, 6) - (10\/13 - (10*I)\/13)*sqrt(5\/11)*wr(5, 5) - (15\/221 - (15*I)\/221)*sqrt(2\/11)*wr(7, 5) + (49\/17 - (49*I)\/17)*sqrt(35\/2717)*wr(9, 5)"
		],
		[
			41,
			26,
			"(((-40*I)\/143)*wi(2, 2))\/sqrt(3) + ((6*I)\/143)*wi(4, 2) + ((100*I)\/187)*sqrt(14\/39)*wi(6, 2) - ((875*I)\/2717)*sqrt(14\/17)*wi(8, 2) + ((36*I)\/4199)*sqrt(77)*wi(10, 2)"
		],
		[
			41,
			27,
			"(7\/143 - (7*I)\/143)*wi(3, 2) + ((56\/221 - (56*I)\/221)*wi(5, 2))\/sqrt(11) + (1015\/46189 - (1015*I)\/46189)*sqrt(3\/2)*wi(7, 2) - (41\/221 - (41*I)\/221)*sqrt(42\/209)*wi(9, 2) + (18\/323 - (18*I)\/323)*sqrt(77\/299)*wi(11, 2) - (35\/143 + (35*I)\/143)*sqrt(6)*wr(3, 3) + (2\/13 + (2*I)\/13)*sqrt(6\/11)*wr(5, 3) + (575\/2431 + (575*I)\/2431)*sqrt(3)*wr(7, 3) - (21\/221 + (21*I)\/221)*sqrt(38\/11)*wr(9, 3)"
		],
		[
			41,
			28,
			"(15*sqrt(2)*wr(2, 0))\/143 - ((5*I)\/13)*sqrt(3)*wr(2, 1) - (12*sqrt(10)*wr(4, 0))\/143 + ((6*I)\/13)*sqrt(2)*wr(4, 1) + (42*sqrt(10\/13)*wr(6, 0))\/187 - ((2*I)\/17)*sqrt(105\/13)*wr(6, 1) - (252*sqrt(10\/17)*wr(8, 0))\/2717 + ((42*I)\/247)*sqrt(5\/17)*wr(8, 1) + (3*sqrt(210)*wr(10, 0))\/4199 - ((3*I)\/4199)*sqrt(231)*wr(10, 1)"
		],
		[
			41,
			29,
			"(1\/13 + I\/13)*sqrt(7\/3)*wi(3, 2) + (2\/221 + (2*I)\/221)*sqrt(77\/3)*wi(5, 2) - (120\/4199 + (120*I)\/4199)*sqrt(14)*wi(7, 2) + (11\/221 + (11*I)\/221)*sqrt(22\/19)*wi(9, 2) - (9\/323 + (9*I)\/323)*sqrt(33\/299)*wi(11, 2) - (3\/11 - (3*I)\/11)*sqrt(15)*wr(1, 1) - (2\/143 - (2*I)\/143)*sqrt(70\/3)*wr(3, 1) + ((38\/13 - (38*I)\/13)*wr(5, 1))\/sqrt(33) - (150\/2431 - (150*I)\/2431)*sqrt(21)*wr(7, 1) + ((553\/2431 - (553*I)\/2431)*wr(9, 1))\/sqrt(19)"
		],
		[
			41,
			30,
			"(3 + 3*I)*sqrt(231\/96577)*wi(11, 10) - (60 - 60*I)*sqrt(5\/46189)*wr(9, 9) - (66 - 66*I)*sqrt(22\/96577)*wr(11, 9)"
		],
		[
			41,
			31,
			"(-6*I)*sqrt(21\/4199)*wi(10, 10)"
		],
		[
			41,
			32,
			"(10\/323 - (10*I)\/323)*sqrt(21\/143)*wi(7, 6) + ((36\/17 - (36*I)\/17)*wi(9, 6))\/sqrt(2717) + (24\/19 - (24*I)\/19)*sqrt(55\/5083)*wi(11, 6) - (560\/323 + (560*I)\/323)*sqrt(6\/143)*wr(7, 7) - (30\/17 + (30*I)\/17)*sqrt(3\/2717)*wr(9, 7) + (198\/19 + (198*I)\/19)*sqrt(22\/5083)*wr(11, 7)"
		],
		[
			41,
			33,
			"((-30*I)\/19)*sqrt(2\/2431)*wr(8, 7) + (315*sqrt(2\/2431)*wr(8, 8))\/19 - ((54*I)\/437)*sqrt(77\/221)*wr(10, 7) + (3*sqrt(462\/221)*wr(10, 8))\/19 - ((30*I)\/23)*sqrt(231\/4199)*wr(10, 9) - ((66*I)\/23)*sqrt(66\/20995)*wr(12, 7) - ((198*I)\/23)*sqrt(154\/20995)*wr(12, 9)"
		],
		[
			41,
			34,
			"(-10\/323 - (10*I)\/323)*sqrt(330\/13)*wi(7, 6) - (3\/17 + (3*I)\/17)*sqrt(385\/494)*wi(9, 6) + (15\/19 + (15*I)\/19)*sqrt(154\/5083)*wi(11, 6) - (60\/221 - (60*I)\/221)*sqrt(6\/11)*wr(5, 5) + (700\/4199 - (700*I)\/4199)*sqrt(15\/11)*wr(7, 5) + (60\/17 - (60*I)\/17)*sqrt(42\/2717)*wr(9, 5) - (132\/323 - (132*I)\/323)*sqrt(231\/299)*wr(11, 5)"
		],
		[
			41,
			35,
			"((-10*I)\/17)*sqrt(70\/143)*wi(6, 6) + ((35*I)\/19)*sqrt(10\/2431)*wi(8, 6) + ((18*I)\/323)*sqrt(462\/13)*wi(10, 6)"
		],
		[
			41,
			36,
			"(2\/143 - (2*I)\/143)*sqrt(7)*wi(3, 2) + (16\/221 - (16*I)\/221)*sqrt(7\/11)*wi(5, 2) + (145\/46189 - (145*I)\/46189)*sqrt(42)*wi(7, 2) - (82\/221 - (82*I)\/221)*sqrt(6\/209)*wi(9, 2) + (36\/323 - (36*I)\/323)*sqrt(11\/299)*wi(11, 2) - (8\/143 + (8*I)\/143)*sqrt(14\/3)*wr(3, 3) + (70\/221 + (70*I)\/221)*sqrt(14\/33)*wr(5, 3) + (2100\/46189 + (2100*I)\/46189)*sqrt(21)*wr(7, 3) - (345\/221 + (345*I)\/221)*sqrt(14\/209)*wr(9, 3) + (66\/323 + (66*I)\/323)*sqrt(154\/299)*wr(11, 3)"
		],
		[
			41,
			37,
			"((-70*I)\/2431)*sqrt(30)*wr(4, 3) + (14*sqrt(15)*wr(4, 4))\/143 - ((350*I)\/3553)*sqrt(10\/13)*wr(6, 3) - (10*sqrt(39)*wr(6, 4))\/187 - ((50*I)\/323)*sqrt(66\/13)*wr(6, 5) + ((70*I)\/247)*sqrt(5\/187)*wr(8, 3) - (35*sqrt(51\/11)*wr(8, 4))\/247 + ((231*I)\/7429)*sqrt(330\/13)*wr(10, 3) + (21*sqrt(165\/13)*wr(10, 4))\/323 + ((63*I)\/391)*sqrt(66\/13)*wr(10, 5) - ((1386*I)\/37145)*sqrt(66\/13)*wr(12, 3) - ((924*I)\/2185)*sqrt(33\/221)*wr(12, 5)"
		],
		[
			41,
			38,
			"(-1\/13 - I\/13)*sqrt(21\/2)*wi(3, 2) - (1\/221 + I\/221)*sqrt(462)*wi(5, 2) + (360\/4199 + (360*I)\/4199)*sqrt(7)*wi(7, 2) - (33\/221 + (33*I)\/221)*sqrt(11\/19)*wi(9, 2) + (27\/323 + (27*I)\/323)*sqrt(33\/598)*wi(11, 2) - (2\/143 - (2*I)\/143)*sqrt(30)*wr(1, 1) + (2\/143 - (2*I)\/143)*sqrt(105)*wr(3, 1) + (40\/221 - (40*I)\/221)*sqrt(6\/11)*wr(5, 1) - (140\/2717 - (140*I)\/2717)*sqrt(42)*wr(7, 1) + (90\/143 - (90*I)\/143)*sqrt(2\/19)*wr(9, 1) - (66\/4199 - (66*I)\/4199)*sqrt(165\/23)*wr(11, 1)"
		],
		[
			41,
			39,
			"((-45*I)\/143)*sqrt(2)*wi(2, 2) + ((2*I)\/11)*sqrt(6)*wi(4, 2) + ((60*I)\/187)*sqrt(7\/13)*wi(6, 2) - ((70*I)\/209)*sqrt(21\/17)*wi(8, 2) + ((21*I)\/4199)*sqrt(462)*wi(10, 2)"
		],
		[
			41,
			40,
			"(1\/13 + I\/13)*sqrt(6\/11)*wr(1, 1) - (2\/13 + (2*I)\/13)*sqrt(21\/11)*wr(3, 1) + (10\/221 + (10*I)\/221)*sqrt(30)*wr(5, 1) - (140\/4199 + (140*I)\/4199)*sqrt(210\/11)*wr(7, 1) + (45\/221 + (45*I)\/221)*sqrt(10\/209)*wr(9, 1) - (66\/4199 + (66*I)\/4199)*sqrt(3\/23)*wr(11, 1)"
		],
		[
			41,
			41,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> ElongatedBox/MatrixElements/2C4v/G1M.json <==
{
	"shape":[
		22,
		22
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"(I*wr(1, 0))\/sqrt(3)"
		],
		[
			0,
			2,
			"(-I)*sqrt(2\/3)*wr(1, 0)"
		],
		[
			0,
			3,
			"sqrt(2\/5)*wr(2, 0)"
		],
		[
			0,
			4,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			0,
			5,
			"(-I)*sqrt(3\/7)*wr(3, 0)"
		],
		[
			0,
			7,
			"(-2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			0,
			8,
			"((2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			0,
			9,
			"(-2*wr(4, 0))\/3"
		],
		[
			0,
			10,
			"wr(4, 4)\/3"
		],
		[
			0,
			11,
			"((3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			0,
			12,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			0,
			13,
			"I*sqrt(5\/11)*wr(5, 0)"
		],
		[
			0,
			14,
			"wr(4, 4)"
		],
		[
			0,
			15,
			"(I*wr(5, 4))\/sqrt(11)"
		],
		[
			0,
			16,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			0,
			17,
			"sqrt(10\/13)*wr(6, 4)"
		],
		[
			0,
			18,
			"(-I)*sqrt(6\/11)*wr(5, 0)"
		],
		[
			0,
			19,
			"sqrt(6\/13)*wr(6, 0)"
		],
		[
			0,
			20,
			"(-I)*sqrt(10\/11)*wr(5, 4)"
		],
		[
			0,
			21,
			"sqrt(2\/13)*wr(6, 4)"
		],
		[
			1,
			0,
			"((-I)*wr(1, 0))\/sqrt(3)"
		],
		[
			1,
			1,
			"wr(0, 0)"
		],
		[
			1,
			2,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			1,
			3,
			"(-I)*sqrt(2\/3)*wr(1, 0)"
		],
		[
			1,
			4,
			"I*sqrt(3\/7)*wr(3, 0)"
		],
		[
			1,
			5,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			1,
			6,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			1,
			8,
			"(2*wr(4, 0))\/3"
		],
		[
			1,
			9,
			"((2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			1,
			10,
			"((-3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			1,
			11,
			"wr(4, 4)\/3"
		],
		[
			1,
			12,
			"(-I)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			1,
			13,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			1,
			14,
			"((-I)*wr(5, 4))\/sqrt(11)"
		],
		[
			1,
			15,
			"wr(4, 4)"
		],
		[
			1,
			16,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			1,
			17,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			1,
			18,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			1,
			19,
			"(-I)*sqrt(6\/11)*wr(5, 0)"
		],
		[
			1,
			20,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			1,
			21,
			"(-I)*sqrt(10\/11)*wr(5, 4)"
		],
		[
			2,
			0,
			"I*sqrt(2\/3)*wr(1, 0)"
		],
		[
			2,
			1,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			2,
			2,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			2,
			3,
			"((I\/5)*wr(1, 0))\/sqrt(3) + (((9*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			2,
			4,
			"((-3*I)\/5)*sqrt(2)*wr(1, 0) - ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			2,
			5,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			2,
			6,
			"(2*wr(4, 4))\/3"
		],
		[
			2,
			7,
			"((-2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			2,
			8,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			2,
			9,
			"(-1\/3*I)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			2,
			10,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			2,
			11,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			2,
			12,
			"((2*I)\/3)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			2,
			13,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			2,
			14,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			2,
			15,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			2,
			16,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			2,
			17,
			"(((17*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			2,
			18,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			2,
			19,
			"((5*I)\/13)*sqrt(3\/11)*wr(5, 0) + (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			2,
			20,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			2,
			21,
			"((-7*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			3,
			0,
			"sqrt(2\/5)*wr(2, 0)"
		],
		[
			3,
			1,
			"I*sqrt(2\/3)*wr(1, 0)"
		],
		[
			3,
			2,
			"((-1\/5*I)*wr(1, 0))\/sqrt(3) - (((9*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			3,
			3,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			3,
			4,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			3,
			5,
			"((-3*I)\/5)*sqrt(2)*wr(1, 0) - ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			3,
			6,
			"((2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			3,
			7,
			"(2*wr(4, 4))\/3"
		],
		[
			3,
			8,
			"(I\/3)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			3,
			9,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			3,
			10,
			"(8*sqrt(2)*wr(4, 4))\/33 + (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			11,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			3,
			12,
			"(2*sqrt(10)*wr(4, 0))\/33 + (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			3,
			13,
			"((2*I)\/3)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			3,
			14,
			"(-4*sqrt(2)*wr(4, 4))\/11 + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			15,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			3,
			16,
			"(((-17*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			3,
			17,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			3,
			18,
			"((-5*I)\/13)*sqrt(3\/11)*wr(5, 0) - (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			3,
			19,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			3,
			20,
			"((7*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			3,
			21,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			4,
			0,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			4,
			1,
			"(-I)*sqrt(3\/7)*wr(3, 0)"
		],
		[
			4,
			2,
			"((3*I)\/5)*sqrt(2)*wr(1, 0) + ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			4,
			3,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			4,
			4,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			4,
			5,
			"(I\/35)*sqrt(3)*wr(1, 0) + (((8*I)\/15)*wr(3, 0))\/sqrt(7) + (((50*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			4,
			6,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			4,
			7,
			"(-2*sqrt(6)*wr(4, 4))\/11 + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			4,
			8,
			"((-6*I)\/7)*wr(1, 0) - ((2*I)*wr(3, 0))\/sqrt(21) - (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			4,
			9,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (10*sqrt(3)*wr(4, 0))\/77 + (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			4,
			10,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			4,
			11,
			"(((4*I)\/13)*wr(5, 4))\/sqrt(33) - ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			4,
			12,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			4,
			13,
			"((-2*I)\/11)*sqrt(5\/21)*wr(3, 0) - ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) - ((105*I)\/143)*wr(7, 0)"
		],
		[
			4,
			14,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			4,
			15,
			"((12*I)\/13)*sqrt(3\/11)*wr(5, 4) - ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			4,
			16,
			"((-9*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			4,
			17,
			"(-12*sqrt(6)*wr(4, 4))\/143 - (sqrt(30\/13)*wr(6, 4))\/11 - (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			4,
			18,
			"((50*I)\/33)*sqrt(2\/7)*wr(3, 0) + ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			4,
			19,
			"(-10*sqrt(2)*wr(4, 0))\/143 - (7*sqrt(2\/13)*wr(6, 0))\/11 - (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			4,
			20,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) + ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			4,
			21,
			"(8*sqrt(30)*wr(4, 4))\/143 + (7*sqrt(6\/13)*wr(6, 4))\/11 - (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			5,
			0,
			"I*sqrt(3\/7)*wr(3, 0)"
		],
		[
			5,
			1,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			5,
			2,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			5,
			3,
			"((3*I)\/5)*sqrt(2)*wr(1, 0) + ((2*I)\/5)*sqrt(6\/7)*wr(3, 0)"
		],
		[
			5,
			4,
			"(-1\/35*I)*sqrt(3)*wr(1, 0) - (((8*I)\/15)*wr(3, 0))\/sqrt(7) - (((50*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			5,
			5,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			5,
			6,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			5,
			7,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			5,
			8,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			5,
			9,
			"((-6*I)\/7)*wr(1, 0) - ((2*I)*wr(3, 0))\/sqrt(21) - (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			5,
			10,
			"(((-4*I)\/13)*wr(5, 4))\/sqrt(33) + ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			5,
			11,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			5,
			12,
			"((2*I)\/11)*sqrt(5\/21)*wr(3, 0) + ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) + ((105*I)\/143)*wr(7, 0)"
		],
		[
			5,
			13,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			5,
			14,
			"((-12*I)\/13)*sqrt(3\/11)*wr(5, 4) + ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			5,
			15,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			5,
			16,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			5,
			17,
			"((-9*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			5,
			18,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			5,
			19,
			"((50*I)\/33)*sqrt(2\/7)*wr(3, 0) + ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			5,
			20,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			5,
			21,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) + ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			6,
			1,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			6,
			2,
			"(2*wr(4, 4))\/3"
		],
		[
			6,
			3,
			"((-2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			6,
			4,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			6,
			5,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			6,
			6,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			6,
			7,
			"((-1\/3*I)*wr(1, 0))\/sqrt(3) + (I\/11)*sqrt(7)*wr(3, 0) - (((5*I)\/13)*wr(5, 0))\/sqrt(11) + ((7*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			6,
			8,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			6,
			9,
			"((-15*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			6,
			10,
			"((-2*I)\/3)*sqrt(2\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			6,
			11,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			6,
			12,
			"((-6*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			6,
			13,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			6,
			15,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			6,
			16,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			6,
			17,
			"((10*I)\/143)*sqrt(7)*wr(3, 0) - (((14*I)\/13)*wr(5, 0))\/sqrt(11) + ((126*I)\/2431)*sqrt(15)*wr(7, 0) - (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			6,
			18,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			6,
			19,
			"(((-14*I)\/13)*wr(5, 4))\/sqrt(33) + ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			6,
			20,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			6,
			21,
			"(-14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			7,
			0,
			"(-2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			7,
			2,
			"((2*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			7,
			3,
			"(2*wr(4, 4))\/3"
		],
		[
			7,
			4,
			"(-2*sqrt(6)*wr(4, 4))\/11 + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			7,
			5,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			7,
			6,
			"((I\/3)*wr(1, 0))\/sqrt(3) - (I\/11)*sqrt(7)*wr(3, 0) + (((5*I)\/13)*wr(5, 0))\/sqrt(11) - ((7*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			7,
			7,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			7,
			8,
			"((15*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			7,
			9,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			7,
			10,
			"(2*sqrt(10)*wr(2, 0))\/33 - (30*sqrt(2)*wr(4, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/33 - (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			7,
			11,
			"((-2*I)\/3)*sqrt(2\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			7,
			12,
			"(-6*sqrt(10)*wr(4, 4))\/143 + (14*sqrt(2\/13)*wr(6, 4))\/11 - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			7,
			13,
			"((-6*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			7,
			14,
			"-28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			7,
			16,
			"((-10*I)\/143)*sqrt(7)*wr(3, 0) + (((14*I)\/13)*wr(5, 0))\/sqrt(11) - ((126*I)\/2431)*sqrt(15)*wr(7, 0) + (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			7,
			17,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			7,
			18,
			"(((14*I)\/13)*wr(5, 4))\/sqrt(33) - ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			7,
			19,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			7,
			20,
			"(14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			7,
			21,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			8,
			0,
			"((-2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			8,
			1,
			"(2*wr(4, 0))\/3"
		],
		[
			8,
			2,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			8,
			3,
			"(-1\/3*I)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			8,
			4,
			"((6*I)\/7)*wr(1, 0) + ((2*I)*wr(3, 0))\/sqrt(21) + (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			8,
			5,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			8,
			6,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			8,
			7,
			"((-15*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			8,
			8,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			8,
			9,
			"((I\/21)*wr(1, 0))\/sqrt(3) + (((3*I)\/11)*wr(3, 0))\/sqrt(7) + (((75*I)\/91)*wr(5, 0))\/sqrt(11) + ((245*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			8,
			10,
			"(((12*I)\/13)*wr(5, 4))\/sqrt(11) + (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			8,
			11,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			8,
			12,
			"((-2*I)\/3)*sqrt(5\/3)*wr(1, 0) - ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			8,
			13,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			8,
			14,
			"(((24*I)\/13)*wr(5, 4))\/sqrt(11) - (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			8,
			15,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			8,
			16,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			8,
			17,
			"((4*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			8,
			18,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			8,
			19,
			"((-25*I)\/143)*sqrt(2\/21)*wr(3, 0) - ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			8,
			20,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			8,
			21,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			9,
			0,
			"(-2*wr(4, 0))\/3"
		],
		[
			9,
			1,
			"((-2*I)*wr(3, 0))\/sqrt(7)"
		],
		[
			9,
			2,
			"(I\/3)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/3)*sqrt(2\/11)*wr(5, 0)"
		],
		[
			9,
			3,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			9,
			4,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (10*sqrt(3)*wr(4, 0))\/77 + (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			9,
			5,
			"((6*I)\/7)*wr(1, 0) + ((2*I)*wr(3, 0))\/sqrt(21) + (((10*I)\/7)*wr(5, 0))\/sqrt(33)"
		],
		[
			9,
			6,
			"((15*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((35*I)\/39)*sqrt(2\/11)*wr(7, 4)"
		],
		[
			9,
			7,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			9,
			8,
			"((-1\/21*I)*wr(1, 0))\/sqrt(3) - (((3*I)\/11)*wr(3, 0))\/sqrt(7) - (((75*I)\/91)*wr(5, 0))\/sqrt(11) - ((245*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			9,
			9,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			9,
			10,
			"(48*wr(4, 4))\/143 + (4*sqrt(5\/13)*wr(6, 4))\/11 - (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			9,
			11,
			"(((12*I)\/13)*wr(5, 4))\/sqrt(11) + (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			9,
			12,
			"(-10*wr(2, 0))\/231 - (54*sqrt(5)*wr(4, 0))\/1001 - (14*sqrt(5\/13)*wr(6, 0))\/33 - (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			9,
			13,
			"((-2*I)\/3)*sqrt(5\/3)*wr(1, 0) - ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			9,
			14,
			"(-36*wr(4, 4))\/143 + (8*sqrt(5\/13)*wr(6, 4))\/11 - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			9,
			15,
			"(((24*I)\/13)*wr(5, 4))\/sqrt(11) - (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			9,
			16,
			"((-4*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			9,
			17,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			9,
			18,
			"((25*I)\/143)*sqrt(2\/21)*wr(3, 0) + ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			9,
			19,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			9,
			20,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			9,
			21,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			10,
			0,
			"wr(4, 4)\/3"
		],
		[
			10,
			1,
			"((3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			10,
			2,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			10,
			3,
			"(8*sqrt(2)*wr(4, 4))\/33 + (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			10,
			4,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			10,
			5,
			"(((4*I)\/13)*wr(5, 4))\/sqrt(33) - ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			10,
			6,
			"((2*I)\/3)*sqrt(2\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			10,
			7,
			"(2*sqrt(10)*wr(2, 0))\/33 - (30*sqrt(2)*wr(4, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/33 - (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			10,
			8,
			"(((-12*I)\/13)*wr(5, 4))\/sqrt(11) - (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			10,
			9,
			"(48*wr(4, 4))\/143 + (4*sqrt(5\/13)*wr(6, 4))\/11 - (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			10,
			10,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			10,
			11,
			"(((-7*I)\/33)*wr(1, 0))\/sqrt(3) - ((4*I)\/143)*sqrt(7)*wr(3, 0) + (((14*I)\/13)*wr(5, 0))\/sqrt(11) - ((1316*I)\/7293)*sqrt(5\/3)*wr(7, 0) + (((567*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			10,
			12,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			10,
			13,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((28*I)\/663)*sqrt(55)*wr(7, 4) + ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			10,
			14,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			10,
			15,
			"(63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			10,
			16,
			"((-3*I)\/11)*sqrt(6)*wr(1, 0) + ((16*I)\/143)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((168*I)\/2431)*sqrt(30)*wr(7, 0) + ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			10,
			17,
			"(-7*sqrt(10)*wr(2, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/17 - (168*sqrt(2\/17)*wr(8, 0))\/209 + (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			10,
			18,
			"(-2*I)*sqrt(2\/33)*wr(5, 4) + (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			10,
			19,
			"(8*sqrt(6)*wr(4, 4))\/143 - (98*sqrt(10\/39)*wr(6, 4))\/187 - (224*sqrt(30\/187)*wr(8, 4))\/247 + (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			10,
			20,
			"((-14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			10,
			21,
			"(560*wr(8, 8))\/(19*sqrt(2431)) + (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			11,
			0,
			"((-3*I)*wr(5, 4))\/sqrt(11)"
		],
		[
			11,
			1,
			"wr(4, 4)\/3"
		],
		[
			11,
			2,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			11,
			3,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			11,
			4,
			"(((-4*I)\/13)*wr(5, 4))\/sqrt(33) + ((15*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			11,
			5,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			11,
			6,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			11,
			7,
			"((2*I)\/3)*sqrt(2\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((14*I)\/429)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			11,
			8,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			11,
			9,
			"(((-12*I)\/13)*wr(5, 4))\/sqrt(11) - (((50*I)\/39)*wr(7, 4))\/sqrt(11)"
		],
		[
			11,
			10,
			"(((7*I)\/33)*wr(1, 0))\/sqrt(3) + ((4*I)\/143)*sqrt(7)*wr(3, 0) - (((14*I)\/13)*wr(5, 0))\/sqrt(11) + ((1316*I)\/7293)*sqrt(5\/3)*wr(7, 0) - (((567*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			11,
			11,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			11,
			12,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((28*I)\/663)*sqrt(55)*wr(7, 4) - ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			11,
			13,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			11,
			14,
			"(-63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			11,
			15,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			11,
			16,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			11,
			17,
			"((-3*I)\/11)*sqrt(6)*wr(1, 0) + ((16*I)\/143)*sqrt(14)*wr(3, 0) + ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((168*I)\/2431)*sqrt(30)*wr(7, 0) + ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			11,
			18,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			11,
			19,
			"(-2*I)*sqrt(2\/33)*wr(5, 4) + (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			11,
			20,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			11,
			21,
			"((-14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			12,
			0,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			12,
			1,
			"I*sqrt(5\/11)*wr(5, 0)"
		],
		[
			12,
			2,
			"((-2*I)\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			12,
			3,
			"(2*sqrt(10)*wr(4, 0))\/33 + (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			12,
			4,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			12,
			5,
			"((-2*I)\/11)*sqrt(5\/21)*wr(3, 0) - ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) - ((105*I)\/143)*wr(7, 0)"
		],
		[
			12,
			6,
			"((6*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			12,
			7,
			"(-6*sqrt(10)*wr(4, 4))\/143 + (14*sqrt(2\/13)*wr(6, 4))\/11 - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			12,
			8,
			"((2*I)\/3)*sqrt(5\/3)*wr(1, 0) + ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			12,
			9,
			"(-10*wr(2, 0))\/231 - (54*sqrt(5)*wr(4, 0))\/1001 - (14*sqrt(5\/13)*wr(6, 0))\/33 - (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			12,
			10,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			12,
			11,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((28*I)\/663)*sqrt(55)*wr(7, 4) + ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			12,
			12,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			12,
			13,
			"((I\/33)*wr(1, 0))\/sqrt(3) + (((24*I)\/143)*wr(3, 0))\/sqrt(7) + (((6*I)\/13)*wr(5, 0))\/sqrt(11) + ((1568*I)\/7293)*sqrt(5\/3)*wr(7, 0) + (((7938*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			12,
			14,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			12,
			15,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			12,
			16,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/221)*sqrt(110)*wr(7, 4) + ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			12,
			17,
			"(-12*sqrt(10)*wr(4, 4))\/143 - (118*sqrt(2\/13)*wr(6, 4))\/187 - (322*sqrt(2\/187)*wr(8, 4))\/247 + (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			12,
			18,
			"((-3*I)\/11)*sqrt(10)*wr(1, 0) - ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) - ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) - ((420*I)\/2431)*sqrt(2)*wr(7, 0) - ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			12,
			19,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + (2*sqrt(30)*wr(4, 0))\/143 + (56*sqrt(10\/39)*wr(6, 0))\/187 + (588*sqrt(30\/17)*wr(8, 0))\/2717 + (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			12,
			20,
			"((14*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			12,
			21,
			"(24*sqrt(2)*wr(4, 4))\/143 - (10*sqrt(10\/13)*wr(6, 4))\/187 - (490*sqrt(10\/187)*wr(8, 4))\/247 + (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			13,
			0,
			"(-I)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			13,
			1,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			13,
			2,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			13,
			3,
			"((-2*I)\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			13,
			4,
			"((2*I)\/11)*sqrt(5\/21)*wr(3, 0) + ((8*I)\/13)*sqrt(5\/33)*wr(5, 0) + ((105*I)\/143)*wr(7, 0)"
		],
		[
			13,
			5,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			13,
			6,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			13,
			7,
			"((6*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((14*I)\/39)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			13,
			8,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			13,
			9,
			"((2*I)\/3)*sqrt(5\/3)*wr(1, 0) + ((6*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + (((140*I)\/429)*wr(7, 0))\/sqrt(3)"
		],
		[
			13,
			10,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((28*I)\/663)*sqrt(55)*wr(7, 4) - ((189*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			13,
			11,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			13,
			12,
			"((-1\/33*I)*wr(1, 0))\/sqrt(3) - (((24*I)\/143)*wr(3, 0))\/sqrt(7) - (((6*I)\/13)*wr(5, 0))\/sqrt(11) - ((1568*I)\/7293)*sqrt(5\/3)*wr(7, 0) - (((7938*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			13,
			13,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			13,
			14,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			13,
			15,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			13,
			16,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			13,
			17,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/221)*sqrt(110)*wr(7, 4) + ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			13,
			18,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			13,
			19,
			"((-3*I)\/11)*sqrt(10)*wr(1, 0) - ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) - ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) - ((420*I)\/2431)*sqrt(2)*wr(7, 0) - ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			13,
			20,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			13,
			21,
			"((14*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			14,
			0,
			"wr(4, 4)"
		],
		[
			14,
			1,
			"(I*wr(5, 4))\/sqrt(11)"
		],
		[
			14,
			2,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			14,
			3,
			"(-4*sqrt(2)*wr(4, 4))\/11 + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			14,
			4,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			14,
			5,
			"((12*I)\/13)*sqrt(3\/11)*wr(5, 4) - ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			14,
			7,
			"-28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			14,
			8,
			"(((-24*I)\/13)*wr(5, 4))\/sqrt(11) + (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			14,
			9,
			"(-36*wr(4, 4))\/143 + (8*sqrt(5\/13)*wr(6, 4))\/11 - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			14,
			10,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			14,
			11,
			"(63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			14,
			12,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			14,
			13,
			"((6*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			14,
			14,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			14,
			15,
			"(I\/11)*sqrt(3)*wr(1, 0) - ((12*I)\/143)*sqrt(7)*wr(3, 0) + (((6*I)\/13)*wr(5, 0))\/sqrt(11) - ((28*I)\/2431)*sqrt(15)*wr(7, 0) + (((63*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			14,
			16,
			"(-42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			14,
			17,
			"(-168*sqrt(5\/2431)*wr(8, 8))\/19 + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			14,
			18,
			"((-6*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			14,
			19,
			"(-4*sqrt(6)*wr(4, 4))\/143 + (42*sqrt(30\/13)*wr(6, 4))\/187 - (252*sqrt(30\/187)*wr(8, 4))\/247 + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			14,
			20,
			"(-1\/11*I)*sqrt(30)*wr(1, 0) + ((12*I)\/143)*sqrt(70)*wr(3, 0) - ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) + ((140*I)\/2431)*sqrt(6)*wr(7, 0) - ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			14,
			21,
			"(15*sqrt(2)*wr(2, 0))\/143 - (12*sqrt(10)*wr(4, 0))\/143 + (42*sqrt(10\/13)*wr(6, 0))\/187 - (252*sqrt(10\/17)*wr(8, 0))\/2717 + (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			15,
			0,
			"((-I)*wr(5, 4))\/sqrt(11)"
		],
		[
			15,
			1,
			"wr(4, 4)"
		],
		[
			15,
			2,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			15,
			3,
			"(-I)*sqrt(2\/11)*wr(5, 4)"
		],
		[
			15,
			4,
			"((-12*I)\/13)*sqrt(3\/11)*wr(5, 4) + ((5*I)\/13)*sqrt(3\/11)*wr(7, 4)"
		],
		[
			15,
			5,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			15,
			6,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			15,
			8,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			15,
			9,
			"(((-24*I)\/13)*wr(5, 4))\/sqrt(11) + (((10*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			15,
			10,
			"(-63*I)*sqrt(10\/46189)*wr(9, 8)"
		],
		[
			15,
			11,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			15,
			12,
			"((-6*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			15,
			13,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			15,
			14,
			"(-1\/11*I)*sqrt(3)*wr(1, 0) + ((12*I)\/143)*sqrt(7)*wr(3, 0) - (((6*I)\/13)*wr(5, 0))\/sqrt(11) + ((28*I)\/2431)*sqrt(15)*wr(7, 0) - (((63*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			15,
			15,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			15,
			16,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			15,
			17,
			"(-42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			15,
			18,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			15,
			19,
			"((-6*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) - ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			15,
			20,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			15,
			21,
			"(-1\/11*I)*sqrt(30)*wr(1, 0) + ((12*I)\/143)*sqrt(70)*wr(3, 0) - ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) + ((140*I)\/2431)*sqrt(6)*wr(7, 0) - ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			16,
			0,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			16,
			1,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			16,
			2,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			16,
			3,
			"(((17*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			16,
			4,
			"((9*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			16,
			5,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			16,
			6,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			16,
			7,
			"((10*I)\/143)*sqrt(7)*wr(3, 0) - (((14*I)\/13)*wr(5, 0))\/sqrt(11) + ((126*I)\/2431)*sqrt(15)*wr(7, 0) - (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			16,
			8,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			16,
			9,
			"((4*I)\/13)*sqrt(2\/11)*wr(5, 4) + ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) - ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			16,
			10,
			"((3*I)\/11)*sqrt(6)*wr(1, 0) - ((16*I)\/143)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((168*I)\/2431)*sqrt(30)*wr(7, 0) - ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			16,
			11,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			16,
			12,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/221)*sqrt(110)*wr(7, 4) - ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			16,
			13,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			16,
			14,
			"(42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			16,
			15,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			16,
			16,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			16,
			17,
			"((-7*I)\/143)*sqrt(3)*wr(1, 0) - ((7*I)\/143)*sqrt(7)*wr(3, 0) + (((70*I)\/221)*wr(5, 0))\/sqrt(11) + ((3514*I)\/46189)*sqrt(15)*wr(7, 0) - (((3405*I)\/2431)*wr(9, 0))\/sqrt(19) + (((1815*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			16,
			18,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			16,
			19,
			"((-90*I)\/221)*sqrt(3\/11)*wr(5, 4) - ((210*I)\/4199)*sqrt(33)*wr(7, 4) - ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			16,
			20,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			16,
			21,
			"(45*I)*sqrt(2\/46189)*wr(9, 8) + (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			17,
			0,
			"sqrt(10\/13)*wr(6, 4)"
		],
		[
			17,
			1,
			"I*sqrt(2\/11)*wr(5, 4)"
		],
		[
			17,
			2,
			"(((-17*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			17,
			3,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			17,
			4,
			"(-12*sqrt(6)*wr(4, 4))\/143 - (sqrt(30\/13)*wr(6, 4))\/11 - (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			17,
			5,
			"((9*I)\/13)*sqrt(6\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			17,
			6,
			"((-10*I)\/143)*sqrt(7)*wr(3, 0) + (((14*I)\/13)*wr(5, 0))\/sqrt(11) - ((126*I)\/2431)*sqrt(15)*wr(7, 0) + (((42*I)\/221)*wr(9, 0))\/sqrt(19)"
		],
		[
			17,
			7,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			17,
			8,
			"((-4*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((15*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((35*I)\/17)*sqrt(22\/247)*wr(9, 4)"
		],
		[
			17,
			9,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			17,
			10,
			"(-7*sqrt(10)*wr(2, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/17 - (168*sqrt(2\/17)*wr(8, 0))\/209 + (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			17,
			11,
			"((3*I)\/11)*sqrt(6)*wr(1, 0) - ((16*I)\/143)*sqrt(14)*wr(3, 0) - ((10*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((168*I)\/2431)*sqrt(30)*wr(7, 0) - ((735*I)\/2431)*sqrt(2\/19)*wr(9, 0)"
		],
		[
			17,
			12,
			"(-12*sqrt(10)*wr(4, 4))\/143 - (118*sqrt(2\/13)*wr(6, 4))\/187 - (322*sqrt(2\/187)*wr(8, 4))\/247 + (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			17,
			13,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/221)*sqrt(110)*wr(7, 4) - ((7*I)\/17)*sqrt(130\/209)*wr(9, 4)"
		],
		[
			17,
			14,
			"(-168*sqrt(5\/2431)*wr(8, 8))\/19 + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			17,
			15,
			"(42*I)*sqrt(5\/46189)*wr(9, 8)"
		],
		[
			17,
			16,
			"((7*I)\/143)*sqrt(3)*wr(1, 0) + ((7*I)\/143)*sqrt(7)*wr(3, 0) - (((70*I)\/221)*wr(5, 0))\/sqrt(11) - ((3514*I)\/46189)*sqrt(15)*wr(7, 0) + (((3405*I)\/2431)*wr(9, 0))\/sqrt(19) - (((1815*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			17,
			17,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			17,
			18,
			"((90*I)\/221)*sqrt(3\/11)*wr(5, 4) + ((210*I)\/4199)*sqrt(33)*wr(7, 4) + ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			17,
			19,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			17,
			20,
			"(-45*I)*sqrt(2\/46189)*wr(9, 8) - (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			17,
			21,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			18,
			0,
			"I*sqrt(6\/11)*wr(5, 0)"
		],
		[
			18,
			1,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			18,
			2,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			18,
			3,
			"((5*I)\/13)*sqrt(3\/11)*wr(5, 0) + (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			18,
			4,
			"((-50*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			18,
			5,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			18,
			6,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			18,
			7,
			"(((-14*I)\/13)*wr(5, 4))\/sqrt(33) + ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			18,
			8,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			18,
			9,
			"((-25*I)\/143)*sqrt(2\/21)*wr(3, 0) - ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			18,
			10,
			"(2*I)*sqrt(2\/33)*wr(5, 4) - (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			18,
			11,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			18,
			12,
			"((3*I)\/11)*sqrt(10)*wr(1, 0) + ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) + ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) + ((420*I)\/2431)*sqrt(2)*wr(7, 0) + ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			18,
			13,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			18,
			14,
			"((6*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			18,
			15,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			18,
			16,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			18,
			17,
			"((-90*I)\/221)*sqrt(3\/11)*wr(5, 4) - ((210*I)\/4199)*sqrt(33)*wr(7, 4) - ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			18,
			18,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			18,
			19,
			"(I\/143)*sqrt(3)*wr(1, 0) + ((7*I)\/429)*sqrt(7)*wr(3, 0) + (((200*I)\/663)*wr(5, 0))\/sqrt(11) + ((1960*I)\/46189)*sqrt(15)*wr(7, 0) + (((3150*I)\/2431)*wr(9, 0))\/sqrt(19) + (((15246*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			18,
			20,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			18,
			21,
			"((50*I)\/221)*sqrt(15\/11)*wr(5, 4) + ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) - ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			19,
			0,
			"sqrt(6\/13)*wr(6, 0)"
		],
		[
			19,
			1,
			"I*sqrt(6\/11)*wr(5, 0)"
		],
		[
			19,
			2,
			"((-5*I)\/13)*sqrt(3\/11)*wr(5, 0) - (((21*I)\/13)*wr(7, 0))\/sqrt(5)"
		],
		[
			19,
			3,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			19,
			4,
			"(-10*sqrt(2)*wr(4, 0))\/143 - (7*sqrt(2\/13)*wr(6, 0))\/11 - (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			19,
			5,
			"((-50*I)\/33)*sqrt(2\/7)*wr(3, 0) - ((35*I)\/39)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(6\/5)*wr(7, 0)"
		],
		[
			19,
			6,
			"(((14*I)\/13)*wr(5, 4))\/sqrt(33) - ((210*I)\/221)*sqrt(3\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(33\/247)*wr(9, 4)"
		],
		[
			19,
			7,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			19,
			8,
			"((25*I)\/143)*sqrt(2\/21)*wr(3, 0) + ((7*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((294*I)\/221)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			19,
			9,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			19,
			10,
			"(8*sqrt(6)*wr(4, 4))\/143 - (98*sqrt(10\/39)*wr(6, 4))\/187 - (224*sqrt(30\/187)*wr(8, 4))\/247 + (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			19,
			11,
			"(2*I)*sqrt(2\/33)*wr(5, 4) - (7*I)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			19,
			12,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + (2*sqrt(30)*wr(4, 0))\/143 + (56*sqrt(10\/39)*wr(6, 0))\/187 + (588*sqrt(30\/17)*wr(8, 0))\/2717 + (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			19,
			13,
			"((3*I)\/11)*sqrt(10)*wr(1, 0) + ((14*I)\/143)*sqrt(70\/3)*wr(3, 0) + ((8*I)\/13)*sqrt(10\/33)*wr(5, 0) + ((420*I)\/2431)*sqrt(2)*wr(7, 0) + ((294*I)\/2431)*sqrt(30\/19)*wr(9, 0)"
		],
		[
			19,
			14,
			"(-4*sqrt(6)*wr(4, 4))\/143 + (42*sqrt(30\/13)*wr(6, 4))\/187 - (252*sqrt(30\/187)*wr(8, 4))\/247 + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			19,
			15,
			"((6*I)\/13)*sqrt(6\/11)*wr(5, 4) - ((140*I)\/221)*sqrt(6\/11)*wr(7, 4) + ((63*I)\/17)*sqrt(6\/2717)*wr(9, 4)"
		],
		[
			19,
			16,
			"((90*I)\/221)*sqrt(3\/11)*wr(5, 4) + ((210*I)\/4199)*sqrt(33)*wr(7, 4) + ((105*I)\/17)*sqrt(3\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(165\/299)*wr(11, 4)"
		],
		[
			19,
			17,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			19,
			18,
			"(-1\/143*I)*sqrt(3)*wr(1, 0) - ((7*I)\/429)*sqrt(7)*wr(3, 0) - (((200*I)\/663)*wr(5, 0))\/sqrt(11) - ((1960*I)\/46189)*sqrt(15)*wr(7, 0) - (((3150*I)\/2431)*wr(9, 0))\/sqrt(19) - (((15246*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			19,
			19,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			19,
			20,
			"((-50*I)\/221)*sqrt(15\/11)*wr(5, 4) - ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) + ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			19,
			21,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			20,
			0,
			"I*sqrt(10\/11)*wr(5, 4)"
		],
		[
			20,
			1,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			20,
			2,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			20,
			3,
			"((-7*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			20,
			4,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) - ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			20,
			5,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			20,
			6,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			20,
			7,
			"(-14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			20,
			8,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			20,
			9,
			"((2*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			20,
			10,
			"((14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			20,
			11,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			20,
			12,
			"((-14*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			20,
			13,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			20,
			14,
			"(I\/11)*sqrt(30)*wr(1, 0) - ((12*I)\/143)*sqrt(70)*wr(3, 0) + ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) - ((140*I)\/2431)*sqrt(6)*wr(7, 0) + ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			20,
			15,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			20,
			16,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			20,
			17,
			"(45*I)*sqrt(2\/46189)*wr(9, 8) + (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			20,
			18,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			20,
			19,
			"((50*I)\/221)*sqrt(15\/11)*wr(5, 4) + ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) - ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) + ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			20,
			20,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			20,
			21,
			"((9*I)\/143)*sqrt(3)*wr(1, 0) + (I\/143)*sqrt(7)*wr(3, 0) - (((190*I)\/221)*wr(5, 0))\/sqrt(11) + ((3150*I)\/46189)*sqrt(15)*wr(7, 0) - (((1185*I)\/2431)*wr(9, 0))\/sqrt(19) + (((363*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			21,
			0,
			"sqrt(2\/13)*wr(6, 4)"
		],
		[
			21,
			1,
			"I*sqrt(10\/11)*wr(5, 4)"
		],
		[
			21,
			2,
			"((7*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(11\/5)*wr(7, 4)"
		],
		[
			21,
			3,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			21,
			4,
			"(8*sqrt(30)*wr(4, 4))\/143 + (7*sqrt(6\/13)*wr(6, 4))\/11 - (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			21,
			5,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) - ((14*I)\/13)*sqrt(6\/55)*wr(7, 4)"
		],
		[
			21,
			6,
			"(14*I)*sqrt(22\/4199)*wr(9, 8)"
		],
		[
			21,
			7,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			21,
			8,
			"((-2*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((105*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((7*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			21,
			9,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			21,
			10,
			"(560*wr(8, 8))\/(19*sqrt(2431)) + (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			21,
			11,
			"((14*I)*wr(9, 8))\/sqrt(46189)"
		],
		[
			21,
			12,
			"(24*sqrt(2)*wr(4, 4))\/143 - (10*sqrt(10\/13)*wr(6, 4))\/187 - (490*sqrt(10\/187)*wr(8, 4))\/247 + (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			21,
			13,
			"((-14*I)\/13)*sqrt(2\/11)*wr(5, 4) - ((150*I)\/221)*sqrt(2\/11)*wr(7, 4) + ((161*I)\/17)*sqrt(2\/2717)*wr(9, 4)"
		],
		[
			21,
			14,
			"(15*sqrt(2)*wr(2, 0))\/143 - (12*sqrt(10)*wr(4, 0))\/143 + (42*sqrt(10\/13)*wr(6, 0))\/187 - (252*sqrt(10\/17)*wr(8, 0))\/2717 + (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			21,
			15,
			"(I\/11)*sqrt(30)*wr(1, 0) - ((12*I)\/143)*sqrt(70)*wr(3, 0) + ((6*I)\/13)*sqrt(10\/11)*wr(5, 0) - ((140*I)\/2431)*sqrt(6)*wr(7, 0) + ((63*I)\/2431)*sqrt(10\/19)*wr(9, 0)"
		],
		[
			21,
			16,
			"(-45*I)*sqrt(2\/46189)*wr(9, 8) - (33*I)*sqrt(66\/96577)*wr(11, 8)"
		],
		[
			21,
			17,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			21,
			18,
			"((-50*I)\/221)*sqrt(15\/11)*wr(5, 4) - ((70*I)\/4199)*sqrt(15\/11)*wr(7, 4) + ((105*I)\/17)*sqrt(15\/2717)*wr(9, 4) - ((231*I)\/323)*sqrt(33\/299)*wr(11, 4)"
		],
		[
			21,
			19,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			21,
			20,
			"((-9*I)\/143)*sqrt(3)*wr(1, 0) - (I\/143)*sqrt(7)*wr(3, 0) + (((190*I)\/221)*wr(5, 0))\/sqrt(11) - ((3150*I)\/46189)*sqrt(15)*wr(7, 0) + (((1185*I)\/2431)*wr(9, 0))\/sqrt(19) - (((363*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			21,
			21,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> ElongatedBox/MatrixElements/2C4v/G2M.json <==
{
	"shape":[
		20,
		20
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			0,
			1,
			"(-1\/5*I)*sqrt(3)*wr(1, 0) + (((3*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			0,
			2,
			"((-2*I)\/5)*sqrt(3)*wr(1, 0) + (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			0,
			3,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			0,
			5,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			0,
			6,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			0,
			7,
			"(I\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			0,
			8,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			0,
			9,
			"(-2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			0,
			10,
			"((2*I)\/3)*sqrt(5\/7)*wr(3, 0) - ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			0,
			11,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			0,
			12,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			0,
			13,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			0,
			14,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			0,
			15,
			"(-1\/13*I)*sqrt(15)*wr(5, 4) + (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			0,
			16,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			0,
			17,
			"((-3*I)\/13)*sqrt(35\/11)*wr(5, 0) + (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			0,
			18,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			0,
			19,
			"(((-9*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			1,
			0,
			"(I\/5)*sqrt(3)*wr(1, 0) - (((3*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			1,
			1,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			1,
			2,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (2*wr(4, 0))\/7"
		],
		[
			1,
			3,
			"((-2*I)\/5)*sqrt(3)*wr(1, 0) + (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			1,
			4,
			"-2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			1,
			6,
			"(-1\/3*I)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			1,
			7,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			1,
			8,
			"(2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			1,
			9,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			1,
			10,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			1,
			11,
			"((2*I)\/3)*sqrt(5\/7)*wr(3, 0) - ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			1,
			12,
			"(-2*sqrt(2\/3)*wr(4, 4))\/11 + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			1,
			13,
			"(-2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			1,
			14,
			"(I\/13)*sqrt(15)*wr(5, 4) - (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			1,
			15,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			1,
			16,
			"((3*I)\/13)*sqrt(35\/11)*wr(5, 0) - (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			1,
			17,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			1,
			18,
			"(((9*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			1,
			19,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			2,
			0,
			"((2*I)\/5)*sqrt(3)*wr(1, 0) - (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			2,
			1,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (2*wr(4, 0))\/7"
		],
		[
			2,
			2,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			2,
			3,
			"((-3*I)\/35)*sqrt(3)*wr(1, 0) - ((2*I)\/15)*sqrt(7)*wr(3, 0) + (((25*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			2,
			4,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			2,
			5,
			"(5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			2,
			6,
			"(-1\/7*I)*sqrt(30)*wr(1, 0) + ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			2,
			7,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (8*sqrt(10)*wr(4, 0))\/77 + (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			2,
			8,
			"((-2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			2,
			9,
			"(8*sqrt(3\/7)*wr(4, 4))\/11 + (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			2,
			10,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			2,
			11,
			"((3*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			2,
			12,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			2,
			13,
			"((-2*I)\/13)*sqrt(22\/3)*wr(5, 4) - ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			2,
			14,
			"((2*I)\/13)*sqrt(15)*wr(5, 4) - ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			2,
			15,
			"(-4*sqrt(15\/11)*wr(4, 4))\/13 + 2*sqrt(3\/143)*wr(6, 4) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			2,
			16,
			"((10*I)\/33)*sqrt(5)*wr(3, 0) - ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) - ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			2,
			17,
			"(6*sqrt(35)*wr(4, 0))\/143 + (2*sqrt(35\/13)*wr(6, 0))\/11 - (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			2,
			18,
			"((-2*I)\/13)*sqrt(11)*wr(5, 4) - (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			2,
			19,
			"(16*wr(4, 4))\/143 - (6*sqrt(5\/13)*wr(6, 4))\/11 - (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			3,
			0,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			3,
			1,
			"((2*I)\/5)*sqrt(3)*wr(1, 0) - (((6*I)\/5)*wr(3, 0))\/sqrt(7)"
		],
		[
			3,
			2,
			"((3*I)\/35)*sqrt(3)*wr(1, 0) + ((2*I)\/15)*sqrt(7)*wr(3, 0) - (((25*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			3,
			3,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			3,
			4,
			"(-5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			3,
			5,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			3,
			6,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			3,
			7,
			"(-1\/7*I)*sqrt(30)*wr(1, 0) + ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			3,
			8,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			3,
			9,
			"((-2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			3,
			10,
			"((-3*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			3,
			11,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			3,
			12,
			"((2*I)\/13)*sqrt(22\/3)*wr(5, 4) + ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			3,
			13,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			3,
			14,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			3,
			15,
			"((2*I)\/13)*sqrt(15)*wr(5, 4) - ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			3,
			16,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			3,
			17,
			"((10*I)\/33)*sqrt(5)*wr(3, 0) - ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) - ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			3,
			18,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			3,
			19,
			"((-2*I)\/13)*sqrt(11)*wr(5, 4) - (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			4,
			1,
			"-2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			4,
			2,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			4,
			3,
			"(5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			4,
			4,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			4,
			5,
			"(I\/7)*sqrt(3)*wr(1, 0) - (((2*I)\/3)*wr(3, 0))\/sqrt(7) + (((5*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			4,
			6,
			"(-2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			4,
			7,
			"(-4*sqrt(5\/7)*wr(4, 4))\/11 + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			4,
			8,
			"((-3*I)\/7)*sqrt(2)*wr(1, 0) + (2*I)*sqrt(2\/21)*wr(3, 0) - ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			4,
			9,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (10*sqrt(6)*wr(4, 0))\/77 + (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			4,
			10,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			4,
			11,
			"((2*I)\/13)*sqrt(70\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			4,
			12,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			4,
			13,
			"(((-5*I)\/11)*wr(3, 0))\/sqrt(3) + ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			4,
			15,
			"-4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			4,
			16,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			4,
			17,
			"(-2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			4,
			18,
			"((10*I)\/33)*sqrt(2)*wr(3, 0) - ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) + ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			4,
			19,
			"(-10*sqrt(14)*wr(4, 0))\/143 + (4*sqrt(14\/13)*wr(6, 0))\/11 - (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			5,
			0,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			5,
			2,
			"(-5*I)*sqrt(2\/77)*wr(5, 4)"
		],
		[
			5,
			3,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			5,
			4,
			"(-1\/7*I)*sqrt(3)*wr(1, 0) + (((2*I)\/3)*wr(3, 0))\/sqrt(7) - (((5*I)\/21)*wr(5, 0))\/sqrt(11)"
		],
		[
			5,
			5,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			5,
			6,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			5,
			7,
			"(-2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			5,
			8,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			5,
			9,
			"((-3*I)\/7)*sqrt(2)*wr(1, 0) + (2*I)*sqrt(2\/21)*wr(3, 0) - ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			5,
			10,
			"((-2*I)\/13)*sqrt(70\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			5,
			11,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			5,
			12,
			"(((5*I)\/11)*wr(3, 0))\/sqrt(3) - ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			5,
			13,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			5,
			14,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			5,
			16,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			5,
			17,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			5,
			18,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			5,
			19,
			"((10*I)\/33)*sqrt(2)*wr(3, 0) - ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) + ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			6,
			0,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			6,
			1,
			"(I\/3)*sqrt(10\/7)*wr(3, 0) - (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			6,
			2,
			"(I\/7)*sqrt(30)*wr(1, 0) - ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			6,
			3,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			6,
			4,
			"(2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			6,
			5,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			6,
			6,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			6,
			7,
			"((-1\/7*I)*wr(1, 0))\/sqrt(3) - (I\/11)*sqrt(7)*wr(3, 0) - (((85*I)\/91)*wr(5, 0))\/sqrt(11) + ((49*I)\/143)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			6,
			8,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			6,
			9,
			"((5*I)\/13)*sqrt(30\/77)*wr(5, 4) + ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			6,
			10,
			"(-I)*sqrt(2\/3)*wr(1, 0) - ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			6,
			11,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			6,
			12,
			"((-2*I)\/13)*sqrt(15\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			6,
			13,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			6,
			14,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			6,
			15,
			"((-2*I)\/13)*sqrt(6)*wr(5, 4) + ((25*I)\/221)*sqrt(6)*wr(7, 4) - ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			6,
			16,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			6,
			17,
			"((15*I)\/143)*sqrt(2)*wr(3, 0) + ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((38*I)\/2431)*sqrt(210)*wr(7, 0) - ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			6,
			18,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			6,
			19,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			7,
			0,
			"(-1\/3*I)*sqrt(10\/7)*wr(3, 0) + (I\/3)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			7,
			1,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			7,
			2,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (8*sqrt(10)*wr(4, 0))\/77 + (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			7,
			3,
			"(I\/7)*sqrt(30)*wr(1, 0) - ((3*I)\/7)*sqrt(10\/11)*wr(5, 0)"
		],
		[
			7,
			4,
			"(-4*sqrt(5\/7)*wr(4, 4))\/11 + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			7,
			5,
			"(2*I)*sqrt(5\/77)*wr(5, 4)"
		],
		[
			7,
			6,
			"((I\/7)*wr(1, 0))\/sqrt(3) + (I\/11)*sqrt(7)*wr(3, 0) + (((85*I)\/91)*wr(5, 0))\/sqrt(11) - ((49*I)\/143)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			7,
			7,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			7,
			8,
			"((-5*I)\/13)*sqrt(30\/77)*wr(5, 4) - ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			7,
			9,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			7,
			10,
			"(3*sqrt(10)*wr(2, 0))\/77 + (180*sqrt(2)*wr(4, 0))\/1001 + (7*sqrt(2\/13)*wr(6, 0))\/11 - (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			7,
			11,
			"(-I)*sqrt(2\/3)*wr(1, 0) - ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) + ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) + ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			7,
			12,
			"(-12*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			7,
			13,
			"((-2*I)\/13)*sqrt(15\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			7,
			14,
			"((2*I)\/13)*sqrt(6)*wr(5, 4) - ((25*I)\/221)*sqrt(6)*wr(7, 4) + ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			7,
			15,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			7,
			16,
			"((-15*I)\/143)*sqrt(2)*wr(3, 0) - ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((38*I)\/2431)*sqrt(210)*wr(7, 0) + ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			7,
			17,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			7,
			18,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			7,
			19,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			8,
			0,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			8,
			1,
			"(-2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			8,
			2,
			"((2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			8,
			3,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			8,
			4,
			"((3*I)\/7)*sqrt(2)*wr(1, 0) - (2*I)*sqrt(2\/21)*wr(3, 0) + ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			8,
			5,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			8,
			6,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			8,
			7,
			"((5*I)\/13)*sqrt(30\/77)*wr(5, 4) + ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			8,
			8,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			8,
			9,
			"(((5*I)\/21)*wr(1, 0))\/sqrt(3) + (((5*I)\/11)*wr(3, 0))\/sqrt(7) - (((115*I)\/91)*wr(5, 0))\/sqrt(11) + ((49*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			8,
			10,
			"((-2*I)\/13)*sqrt(105\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			8,
			11,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			8,
			12,
			"(-1\/3*I)*sqrt(14\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(2)*wr(3, 0) + ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			8,
			13,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			8,
			14,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			8,
			15,
			"(-14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			8,
			16,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			8,
			17,
			"((10*I)\/13)*sqrt(5\/33)*wr(5, 4) + ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			8,
			18,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			8,
			19,
			"(((-50*I)\/143)*wr(3, 0))\/sqrt(3) - ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((174*I)\/2431)*sqrt(35)*wr(7, 0) - ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			9,
			0,
			"(2*I)*sqrt(7\/33)*wr(5, 4)"
		],
		[
			9,
			1,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			9,
			2,
			"(8*sqrt(3\/7)*wr(4, 4))\/11 + (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			9,
			3,
			"((2*I)*wr(5, 4))\/sqrt(231)"
		],
		[
			9,
			4,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (10*sqrt(6)*wr(4, 0))\/77 + (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			9,
			5,
			"((3*I)\/7)*sqrt(2)*wr(1, 0) - (2*I)*sqrt(2\/21)*wr(3, 0) + ((5*I)\/7)*sqrt(2\/33)*wr(5, 0)"
		],
		[
			9,
			6,
			"((-5*I)\/13)*sqrt(30\/77)*wr(5, 4) - ((7*I)\/13)*sqrt(70\/33)*wr(7, 4)"
		],
		[
			9,
			7,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			9,
			8,
			"(((-5*I)\/21)*wr(1, 0))\/sqrt(3) - (((5*I)\/11)*wr(3, 0))\/sqrt(7) + (((115*I)\/91)*wr(5, 0))\/sqrt(11) - ((49*I)\/429)*sqrt(5\/3)*wr(7, 0)"
		],
		[
			9,
			9,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			9,
			10,
			"(24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 - (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			9,
			11,
			"((-2*I)\/13)*sqrt(105\/11)*wr(5, 4) - ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			9,
			12,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - (30*sqrt(2\/7)*wr(4, 0))\/143 + (sqrt(182)*wr(6, 0))\/33 - (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			9,
			13,
			"(-1\/3*I)*sqrt(14\/3)*wr(1, 0) + ((2*I)\/11)*sqrt(2)*wr(3, 0) + ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			9,
			14,
			"(14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			9,
			15,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			9,
			16,
			"((-10*I)\/13)*sqrt(5\/33)*wr(5, 4) - ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			9,
			17,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			9,
			18,
			"(((50*I)\/143)*wr(3, 0))\/sqrt(3) + ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((174*I)\/2431)*sqrt(35)*wr(7, 0) + ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			9,
			19,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			10,
			0,
			"((-2*I)\/3)*sqrt(5\/7)*wr(3, 0) + ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			10,
			1,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			10,
			2,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			10,
			3,
			"((3*I)\/11)*sqrt(5\/7)*wr(3, 0) + ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) - ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			10,
			4,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			10,
			5,
			"((2*I)\/13)*sqrt(70\/11)*wr(5, 4) - ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			10,
			6,
			"I*sqrt(2\/3)*wr(1, 0) + ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			10,
			7,
			"(3*sqrt(10)*wr(2, 0))\/77 + (180*sqrt(2)*wr(4, 0))\/1001 + (7*sqrt(2\/13)*wr(6, 0))\/11 - (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			10,
			8,
			"((2*I)\/13)*sqrt(105\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			10,
			9,
			"(24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 - (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			10,
			10,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			10,
			11,
			"((-1\/11*I)*wr(1, 0))\/sqrt(3) - (((62*I)\/143)*wr(3, 0))\/sqrt(7) - (I\/13)*sqrt(11)*wr(5, 0) - ((392*I)\/2431)*sqrt(5\/3)*wr(7, 0) + (((5292*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			10,
			12,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			10,
			13,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) + ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) + ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			10,
			14,
			"((4*I)\/13)*sqrt(3)*wr(5, 4) - ((50*I)\/221)*sqrt(3)*wr(7, 4) + ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			10,
			15,
			"(-4*sqrt(3\/11)*wr(4, 4))\/13 + (20*sqrt(15\/143)*wr(6, 4))\/17 - (70*sqrt(15\/17)*wr(8, 4))\/247 + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			10,
			16,
			"((-2*I)\/11)*sqrt(21)*wr(1, 0) - ((42*I)\/143)*wr(3, 0) + ((4*I)\/187)*sqrt(105)*wr(7, 0) + ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			10,
			17,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (10*sqrt(7)*wr(4, 0))\/143 - (64*sqrt(7\/13)*wr(6, 0))\/187 - (756*sqrt(7\/17)*wr(8, 0))\/2717 + (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			10,
			18,
			"((-4*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			10,
			19,
			"(16*sqrt(5)*wr(4, 4))\/143 + (172*wr(6, 4))\/(187*sqrt(13)) + (1218*wr(8, 4))\/(247*sqrt(187)) + (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			11,
			0,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			11,
			1,
			"((-2*I)\/3)*sqrt(5\/7)*wr(3, 0) + ((2*I)\/3)*sqrt(5\/11)*wr(5, 0)"
		],
		[
			11,
			2,
			"((-3*I)\/11)*sqrt(5\/7)*wr(3, 0) - ((6*I)\/13)*sqrt(5\/11)*wr(5, 0) + ((35*I)\/143)*sqrt(3)*wr(7, 0)"
		],
		[
			11,
			3,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			11,
			4,
			"((-2*I)\/13)*sqrt(70\/11)*wr(5, 4) + ((3*I)\/13)*sqrt(70\/11)*wr(7, 4)"
		],
		[
			11,
			5,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			11,
			6,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			11,
			7,
			"I*sqrt(2\/3)*wr(1, 0) + ((4*I)\/11)*sqrt(2\/7)*wr(3, 0) - ((5*I)\/13)*sqrt(2\/11)*wr(5, 0) - ((28*I)\/143)*sqrt(10\/3)*wr(7, 0)"
		],
		[
			11,
			8,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			11,
			9,
			"((2*I)\/13)*sqrt(105\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(35\/33)*wr(7, 4)"
		],
		[
			11,
			10,
			"((I\/11)*wr(1, 0))\/sqrt(3) + (((62*I)\/143)*wr(3, 0))\/sqrt(7) + (I\/13)*sqrt(11)*wr(5, 0) + ((392*I)\/2431)*sqrt(5\/3)*wr(7, 0) - (((5292*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			11,
			11,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			11,
			12,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) - ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) - ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			11,
			13,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			11,
			14,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			11,
			15,
			"((4*I)\/13)*sqrt(3)*wr(5, 4) - ((50*I)\/221)*sqrt(3)*wr(7, 4) + ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			11,
			16,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			11,
			17,
			"((-2*I)\/11)*sqrt(21)*wr(1, 0) - ((42*I)\/143)*wr(3, 0) + ((4*I)\/187)*sqrt(105)*wr(7, 0) + ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			11,
			18,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			11,
			19,
			"((-4*I)\/13)*sqrt(5\/11)*wr(5, 4) - ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) - ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			12,
			0,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			12,
			1,
			"(-2*sqrt(2\/3)*wr(4, 4))\/11 + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			12,
			2,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			12,
			3,
			"((-2*I)\/13)*sqrt(22\/3)*wr(5, 4) - ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			12,
			4,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			12,
			5,
			"(((-5*I)\/11)*wr(3, 0))\/sqrt(3) + ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			12,
			6,
			"((2*I)\/13)*sqrt(15\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			12,
			7,
			"(-12*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			12,
			8,
			"(I\/3)*sqrt(14\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(2)*wr(3, 0) - ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			12,
			9,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - (30*sqrt(2\/7)*wr(4, 0))\/143 + (sqrt(182)*wr(6, 0))\/33 - (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			12,
			10,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			12,
			11,
			"(I\/13)*sqrt(30\/11)*wr(5, 4) + ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) + ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			12,
			12,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			12,
			13,
			"(((5*I)\/33)*wr(1, 0))\/sqrt(3) + ((10*I)\/143)*sqrt(7)*wr(3, 0) + ((I\/13)*wr(5, 0))\/sqrt(11) - ((2408*I)\/7293)*sqrt(5\/3)*wr(7, 0) + (((2268*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			12,
			14,
			"((28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			12,
			15,
			"(-140*wr(8, 8))\/(19*sqrt(221)) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			12,
			16,
			"((-4*I)\/13)*sqrt(70\/33)*wr(5, 4) - ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			12,
			17,
			"(-2*sqrt(210)*wr(4, 4))\/143 - (4*sqrt(14\/39)*wr(6, 4))\/187 + (98*sqrt(42\/187)*wr(8, 4))\/247 + (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			12,
			18,
			"((-6*I)\/11)*sqrt(2)*wr(1, 0) + ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) + ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			12,
			19,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + (10*sqrt(6)*wr(4, 0))\/143 - (28*sqrt(2\/39)*wr(6, 0))\/187 - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			13,
			0,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			13,
			1,
			"(2*I)*sqrt(2\/33)*wr(5, 4)"
		],
		[
			13,
			2,
			"((2*I)\/13)*sqrt(22\/3)*wr(5, 4) + ((15*I)\/13)*sqrt(6\/11)*wr(7, 4)"
		],
		[
			13,
			3,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			13,
			4,
			"(((5*I)\/11)*wr(3, 0))\/sqrt(3) - ((10*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((3*I)\/143)*sqrt(35)*wr(7, 0)"
		],
		[
			13,
			5,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			13,
			6,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			13,
			7,
			"((2*I)\/13)*sqrt(15\/11)*wr(5, 4) + ((4*I)\/13)*sqrt(5\/33)*wr(7, 4)"
		],
		[
			13,
			8,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			13,
			9,
			"(I\/3)*sqrt(14\/3)*wr(1, 0) - ((2*I)\/11)*sqrt(2)*wr(3, 0) - ((5*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((20*I)\/429)*sqrt(70\/3)*wr(7, 0)"
		],
		[
			13,
			10,
			"(-1\/13*I)*sqrt(30\/11)*wr(5, 4) - ((112*I)\/221)*sqrt(10\/33)*wr(7, 4) - ((126*I)\/17)*sqrt(30\/2717)*wr(9, 4)"
		],
		[
			13,
			11,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			13,
			12,
			"(((-5*I)\/33)*wr(1, 0))\/sqrt(3) - ((10*I)\/143)*sqrt(7)*wr(3, 0) - ((I\/13)*wr(5, 0))\/sqrt(11) + ((2408*I)\/7293)*sqrt(5\/3)*wr(7, 0) - (((2268*I)\/2431)*wr(9, 0))\/sqrt(19)"
		],
		[
			13,
			13,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			13,
			14,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			13,
			15,
			"((28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			13,
			16,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			13,
			17,
			"((-4*I)\/13)*sqrt(70\/33)*wr(5, 4) - ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			13,
			18,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			13,
			19,
			"((-6*I)\/11)*sqrt(2)*wr(1, 0) + ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) + ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) + ((210*I)\/2431)*sqrt(10)*wr(7, 0) - ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			14,
			0,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			14,
			1,
			"(-1\/13*I)*sqrt(15)*wr(5, 4) + (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			14,
			2,
			"((-2*I)\/13)*sqrt(15)*wr(5, 4) + ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			14,
			3,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			14,
			5,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			14,
			6,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			14,
			7,
			"((-2*I)\/13)*sqrt(6)*wr(5, 4) + ((25*I)\/221)*sqrt(6)*wr(7, 4) - ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			14,
			8,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			14,
			9,
			"(-14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			14,
			10,
			"((-4*I)\/13)*sqrt(3)*wr(5, 4) + ((50*I)\/221)*sqrt(3)*wr(7, 4) - ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			14,
			11,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			14,
			12,
			"((-28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			14,
			13,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			14,
			14,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			14,
			15,
			"(-1\/13*I)*sqrt(3)*wr(1, 0) + (I\/13)*sqrt(7)*wr(3, 0) - ((10*I)\/221)*sqrt(11)*wr(5, 0) + ((70*I)\/4199)*sqrt(15)*wr(7, 0) - (((15*I)\/221)*wr(9, 0))\/sqrt(19) + (((33*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			14,
			16,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			14,
			17,
			"((-10*I)\/221)*sqrt(21)*wr(5, 4) + ((350*I)\/4199)*sqrt(21)*wr(7, 4) - ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) + ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			14,
			18,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			14,
			19,
			"(-15*I)*sqrt(6\/4199)*wr(9, 8) + (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			15,
			0,
			"(I\/13)*sqrt(15)*wr(5, 4) - (I\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			15,
			1,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			15,
			2,
			"(-4*sqrt(15\/11)*wr(4, 4))\/13 + 2*sqrt(3\/143)*wr(6, 4) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			15,
			3,
			"((-2*I)\/13)*sqrt(15)*wr(5, 4) + ((2*I)\/13)*sqrt(3\/5)*wr(7, 4)"
		],
		[
			15,
			4,
			"-4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			15,
			6,
			"((2*I)\/13)*sqrt(6)*wr(5, 4) - ((25*I)\/221)*sqrt(6)*wr(7, 4) + ((7*I)\/17)*sqrt(6\/247)*wr(9, 4)"
		],
		[
			15,
			7,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			15,
			8,
			"(14*I)*sqrt(14\/4199)*wr(9, 8)"
		],
		[
			15,
			9,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			15,
			10,
			"(-4*sqrt(3\/11)*wr(4, 4))\/13 + (20*sqrt(15\/143)*wr(6, 4))\/17 - (70*sqrt(15\/17)*wr(8, 4))\/247 + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			15,
			11,
			"((-4*I)\/13)*sqrt(3)*wr(5, 4) + ((50*I)\/221)*sqrt(3)*wr(7, 4) - ((14*I)\/17)*sqrt(3\/247)*wr(9, 4)"
		],
		[
			15,
			12,
			"(-140*wr(8, 8))\/(19*sqrt(221)) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			15,
			13,
			"((-28*I)*wr(9, 8))\/sqrt(4199)"
		],
		[
			15,
			14,
			"(I\/13)*sqrt(3)*wr(1, 0) - (I\/13)*sqrt(7)*wr(3, 0) + ((10*I)\/221)*sqrt(11)*wr(5, 0) - ((70*I)\/4199)*sqrt(15)*wr(7, 0) + (((15*I)\/221)*wr(9, 0))\/sqrt(19) - (((33*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			15,
			15,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			15,
			16,
			"((10*I)\/221)*sqrt(21)*wr(5, 4) - ((350*I)\/4199)*sqrt(21)*wr(7, 4) + ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) - ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			15,
			17,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			15,
			18,
			"(15*I)*sqrt(6\/4199)*wr(9, 8) - (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			15,
			19,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			16,
			0,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			16,
			1,
			"((-3*I)\/13)*sqrt(35\/11)*wr(5, 0) + (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			16,
			2,
			"((-10*I)\/33)*sqrt(5)*wr(3, 0) + ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) + ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			16,
			3,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			16,
			4,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			16,
			5,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			16,
			6,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			16,
			7,
			"((15*I)\/143)*sqrt(2)*wr(3, 0) + ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) + ((38*I)\/2431)*sqrt(210)*wr(7, 0) - ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			16,
			8,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			16,
			9,
			"((10*I)\/13)*sqrt(5\/33)*wr(5, 4) + ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) - ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			16,
			10,
			"((2*I)\/11)*sqrt(21)*wr(1, 0) + ((42*I)\/143)*wr(3, 0) - ((4*I)\/187)*sqrt(105)*wr(7, 0) - ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			16,
			11,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			16,
			12,
			"((4*I)\/13)*sqrt(70\/33)*wr(5, 4) + ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			16,
			13,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			16,
			14,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			16,
			15,
			"((-10*I)\/221)*sqrt(21)*wr(5, 4) + ((350*I)\/4199)*sqrt(21)*wr(7, 4) - ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) + ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			16,
			16,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			16,
			17,
			"((-3*I)\/143)*sqrt(3)*wr(1, 0) - ((19*I)\/429)*sqrt(7)*wr(3, 0) - ((40*I)\/663)*sqrt(11)*wr(5, 0) - ((168*I)\/2717)*sqrt(15)*wr(7, 0) - (((90*I)\/143)*wr(9, 0))\/sqrt(19) + (((10890*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			16,
			18,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			16,
			19,
			"((10*I)\/221)*sqrt(35\/11)*wr(5, 4) + ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) + ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) + ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			17,
			0,
			"((3*I)\/13)*sqrt(35\/11)*wr(5, 0) - (I\/13)*sqrt(21)*wr(7, 0)"
		],
		[
			17,
			1,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			17,
			2,
			"(6*sqrt(35)*wr(4, 0))\/143 + (2*sqrt(35\/13)*wr(6, 0))\/11 - (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			17,
			3,
			"((-10*I)\/33)*sqrt(5)*wr(3, 0) + ((2*I)\/39)*sqrt(35\/11)*wr(5, 0) + ((12*I)\/143)*sqrt(21)*wr(7, 0)"
		],
		[
			17,
			4,
			"(-2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			17,
			5,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((6*I)\/13)*sqrt(10\/11)*wr(7, 4)"
		],
		[
			17,
			6,
			"((-15*I)\/143)*sqrt(2)*wr(3, 0) - ((3*I)\/13)*sqrt(14\/11)*wr(5, 0) - ((38*I)\/2431)*sqrt(210)*wr(7, 0) + ((126*I)\/221)*sqrt(14\/19)*wr(9, 0)"
		],
		[
			17,
			7,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			17,
			8,
			"((-10*I)\/13)*sqrt(5\/33)*wr(5, 4) - ((6*I)\/221)*sqrt(15\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(165\/247)*wr(9, 4)"
		],
		[
			17,
			9,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			17,
			10,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (10*sqrt(7)*wr(4, 0))\/143 - (64*sqrt(7\/13)*wr(6, 0))\/187 - (756*sqrt(7\/17)*wr(8, 0))\/2717 + (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			17,
			11,
			"((2*I)\/11)*sqrt(21)*wr(1, 0) + ((42*I)\/143)*wr(3, 0) - ((4*I)\/187)*sqrt(105)*wr(7, 0) - ((1260*I)\/2431)*sqrt(7\/19)*wr(9, 0)"
		],
		[
			17,
			12,
			"(-2*sqrt(210)*wr(4, 4))\/143 - (4*sqrt(14\/39)*wr(6, 4))\/187 + (98*sqrt(42\/187)*wr(8, 4))\/247 + (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			17,
			13,
			"((4*I)\/13)*sqrt(70\/33)*wr(5, 4) + ((18*I)\/221)*sqrt(210\/11)*wr(7, 4) + ((14*I)\/17)*sqrt(210\/2717)*wr(9, 4)"
		],
		[
			17,
			14,
			"((10*I)\/221)*sqrt(21)*wr(5, 4) - ((350*I)\/4199)*sqrt(21)*wr(7, 4) + ((15*I)\/17)*sqrt(21\/247)*wr(9, 4) - ((33*I)\/323)*sqrt(105\/299)*wr(11, 4)"
		],
		[
			17,
			15,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			17,
			16,
			"((3*I)\/143)*sqrt(3)*wr(1, 0) + ((19*I)\/429)*sqrt(7)*wr(3, 0) + ((40*I)\/663)*sqrt(11)*wr(5, 0) + ((168*I)\/2717)*sqrt(15)*wr(7, 0) + (((90*I)\/143)*wr(9, 0))\/sqrt(19) - (((10890*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			17,
			17,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			17,
			18,
			"((-10*I)\/221)*sqrt(35\/11)*wr(5, 4) - ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) - ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) - ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			17,
			19,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			18,
			0,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			18,
			1,
			"(((-9*I)\/13)*wr(5, 4))\/sqrt(11) + ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			18,
			2,
			"((2*I)\/13)*sqrt(11)*wr(5, 4) + (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			18,
			3,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			18,
			4,
			"((-10*I)\/33)*sqrt(2)*wr(3, 0) + ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) - ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			18,
			5,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			18,
			6,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			18,
			7,
			"((-4*I)\/13)*sqrt(10\/11)*wr(5, 4) - ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) - ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			18,
			8,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			18,
			9,
			"(((-50*I)\/143)*wr(3, 0))\/sqrt(3) - ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) + ((174*I)\/2431)*sqrt(35)*wr(7, 0) - ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			18,
			10,
			"((4*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			18,
			11,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			18,
			12,
			"((6*I)\/11)*sqrt(2)*wr(1, 0) - ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) - ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			18,
			13,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			18,
			14,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			18,
			15,
			"(-15*I)*sqrt(6\/4199)*wr(9, 8) + (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			18,
			16,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			18,
			17,
			"((10*I)\/221)*sqrt(35\/11)*wr(5, 4) + ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) + ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) + ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			18,
			18,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			18,
			19,
			"((5*I)\/143)*sqrt(3)*wr(1, 0) + ((25*I)\/429)*sqrt(7)*wr(3, 0) + (((290*I)\/663)*wr(5, 0))\/sqrt(11) - ((1162*I)\/46189)*sqrt(15)*wr(7, 0) - (((4545*I)\/2431)*wr(9, 0))\/sqrt(19) + (((5445*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			19,
			0,
			"(((9*I)\/13)*wr(5, 4))\/sqrt(11) - ((3*I)\/13)*sqrt(11)*wr(7, 4)"
		],
		[
			19,
			1,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			19,
			2,
			"(16*wr(4, 4))\/143 - (6*sqrt(5\/13)*wr(6, 4))\/11 - (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			19,
			3,
			"((2*I)\/13)*sqrt(11)*wr(5, 4) + (((6*I)\/13)*wr(7, 4))\/sqrt(11)"
		],
		[
			19,
			4,
			"(-10*sqrt(14)*wr(4, 0))\/143 + (4*sqrt(14\/13)*wr(6, 0))\/11 - (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			19,
			5,
			"((-10*I)\/33)*sqrt(2)*wr(3, 0) + ((20*I)\/39)*sqrt(14\/11)*wr(5, 0) - ((2*I)\/143)*sqrt(210)*wr(7, 0)"
		],
		[
			19,
			6,
			"((4*I)\/13)*sqrt(10\/11)*wr(5, 4) + ((93*I)\/221)*sqrt(10\/11)*wr(7, 4) + ((21*I)\/17)*sqrt(110\/247)*wr(9, 4)"
		],
		[
			19,
			7,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			19,
			8,
			"(((50*I)\/143)*wr(3, 0))\/sqrt(3) + ((2*I)\/13)*sqrt(7\/33)*wr(5, 0) - ((174*I)\/2431)*sqrt(35)*wr(7, 0) + ((42*I)\/221)*sqrt(21\/19)*wr(9, 0)"
		],
		[
			19,
			9,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			19,
			10,
			"(16*sqrt(5)*wr(4, 4))\/143 + (172*wr(6, 4))\/(187*sqrt(13)) + (1218*wr(8, 4))\/(247*sqrt(187)) + (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			19,
			11,
			"((4*I)\/13)*sqrt(5\/11)*wr(5, 4) + ((54*I)\/221)*sqrt(5\/11)*wr(7, 4) + ((42*I)\/17)*sqrt(5\/2717)*wr(9, 4)"
		],
		[
			19,
			12,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + (10*sqrt(6)*wr(4, 0))\/143 - (28*sqrt(2\/39)*wr(6, 0))\/187 - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			19,
			13,
			"((6*I)\/11)*sqrt(2)*wr(1, 0) - ((2*I)\/143)*sqrt(14\/3)*wr(3, 0) - ((20*I)\/13)*sqrt(2\/33)*wr(5, 0) - ((210*I)\/2431)*sqrt(10)*wr(7, 0) + ((1050*I)\/2431)*sqrt(6\/19)*wr(9, 0)"
		],
		[
			19,
			14,
			"(15*I)*sqrt(6\/4199)*wr(9, 8) - (99*I)*sqrt(2\/96577)*wr(11, 8)"
		],
		[
			19,
			15,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			19,
			16,
			"((-10*I)\/221)*sqrt(35\/11)*wr(5, 4) - ((378*I)\/4199)*sqrt(35\/11)*wr(7, 4) - ((45*I)\/17)*sqrt(35\/2717)*wr(9, 4) - ((495*I)\/323)*sqrt(77\/299)*wr(11, 4)"
		],
		[
			19,
			17,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			19,
			18,
			"((-5*I)\/143)*sqrt(3)*wr(1, 0) - ((25*I)\/429)*sqrt(7)*wr(3, 0) - (((290*I)\/663)*wr(5, 0))\/sqrt(11) + ((1162*I)\/46189)*sqrt(15)*wr(7, 0) + (((4545*I)\/2431)*wr(9, 0))\/sqrt(19) - (((5445*I)\/4199)*wr(11, 0))\/sqrt(23)"
		],
		[
			19,
			19,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> ElongatedBox/MatrixElements/RestFrame/G1gM.json <==
{
	"shape":[
		11,
		11
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"sqrt(2\/5)*wr(2, 0)"
		],
		[
			0,
			2,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			0,
			3,
			"(-2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			0,
			4,
			"(-2*wr(4, 0))\/3"
		],
		[
			0,
			5,
			"wr(4, 4)\/3"
		],
		[
			0,
			6,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			0,
			7,
			"wr(4, 4)"
		],
		[
			0,
			8,
			"sqrt(10\/13)*wr(6, 4)"
		],
		[
			0,
			9,
			"sqrt(6\/13)*wr(6, 0)"
		],
		[
			0,
			10,
			"sqrt(2\/13)*wr(6, 4)"
		],
		[
			1,
			0,
			"sqrt(2\/5)*wr(2, 0)"
		],
		[
			1,
			1,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			1,
			2,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			1,
			3,
			"(2*wr(4, 4))\/3"
		],
		[
			1,
			4,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			1,
			5,
			"(8*sqrt(2)*wr(4, 4))\/33 + (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			1,
			6,
			"(2*sqrt(10)*wr(4, 0))\/33 + (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			1,
			7,
			"(-4*sqrt(2)*wr(4, 4))\/11 + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			1,
			8,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			1,
			9,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			1,
			10,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			2,
			0,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			2,
			1,
			"-1\/7*(sqrt(6\/5)*wr(2, 0)) - (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			2,
			2,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			2,
			3,
			"(-2*sqrt(6)*wr(4, 4))\/11 + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			2,
			4,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (10*sqrt(3)*wr(4, 0))\/77 + (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			2,
			5,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			2,
			6,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			2,
			7,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			2,
			8,
			"(-12*sqrt(6)*wr(4, 4))\/143 - (sqrt(30\/13)*wr(6, 4))\/11 - (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			2,
			9,
			"(-10*sqrt(2)*wr(4, 0))\/143 - (7*sqrt(2\/13)*wr(6, 0))\/11 - (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			2,
			10,
			"(8*sqrt(30)*wr(4, 4))\/143 + (7*sqrt(6\/13)*wr(6, 4))\/11 - (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			3,
			0,
			"(-2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			3,
			1,
			"(2*wr(4, 4))\/3"
		],
		[
			3,
			2,
			"(-2*sqrt(6)*wr(4, 4))\/11 + (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			3,
			3,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			3,
			4,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			5,
			"(2*sqrt(10)*wr(2, 0))\/33 - (30*sqrt(2)*wr(4, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/33 - (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			3,
			6,
			"(-6*sqrt(10)*wr(4, 4))\/143 + (14*sqrt(2\/13)*wr(6, 4))\/11 - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			3,
			7,
			"-28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			3,
			8,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			3,
			9,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			3,
			10,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			4,
			0,
			"(-2*wr(4, 0))\/3"
		],
		[
			4,
			1,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			4,
			2,
			"(2*wr(2, 0))\/(7*sqrt(15)) + (10*sqrt(3)*wr(4, 0))\/77 + (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			4,
			3,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			4,
			4,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			4,
			5,
			"(48*wr(4, 4))\/143 + (4*sqrt(5\/13)*wr(6, 4))\/11 - (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			4,
			6,
			"(-10*wr(2, 0))\/231 - (54*sqrt(5)*wr(4, 0))\/1001 - (14*sqrt(5\/13)*wr(6, 0))\/33 - (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			4,
			7,
			"(-36*wr(4, 4))\/143 + (8*sqrt(5\/13)*wr(6, 4))\/11 - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			4,
			8,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			4,
			9,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			4,
			10,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			5,
			0,
			"wr(4, 4)\/3"
		],
		[
			5,
			1,
			"(8*sqrt(2)*wr(4, 4))\/33 + (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			5,
			2,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			5,
			3,
			"(2*sqrt(10)*wr(2, 0))\/33 - (30*sqrt(2)*wr(4, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/33 - (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			5,
			4,
			"(48*wr(4, 4))\/143 + (4*sqrt(5\/13)*wr(6, 4))\/11 - (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			5,
			5,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			5,
			6,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			5,
			7,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			5,
			8,
			"(-7*sqrt(10)*wr(2, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/17 - (168*sqrt(2\/17)*wr(8, 0))\/209 + (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			5,
			9,
			"(8*sqrt(6)*wr(4, 4))\/143 - (98*sqrt(10\/39)*wr(6, 4))\/187 - (224*sqrt(30\/187)*wr(8, 4))\/247 + (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			5,
			10,
			"(560*wr(8, 8))\/(19*sqrt(2431)) + (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			6,
			0,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			6,
			1,
			"(2*sqrt(10)*wr(4, 0))\/33 + (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			6,
			2,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			6,
			3,
			"(-6*sqrt(10)*wr(4, 4))\/143 + (14*sqrt(2\/13)*wr(6, 4))\/11 - (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			6,
			4,
			"(-10*wr(2, 0))\/231 - (54*sqrt(5)*wr(4, 0))\/1001 - (14*sqrt(5\/13)*wr(6, 0))\/33 - (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			6,
			5,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			6,
			6,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			6,
			7,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			6,
			8,
			"(-12*sqrt(10)*wr(4, 4))\/143 - (118*sqrt(2\/13)*wr(6, 4))\/187 - (322*sqrt(2\/187)*wr(8, 4))\/247 + (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			6,
			9,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + (2*sqrt(30)*wr(4, 0))\/143 + (56*sqrt(10\/39)*wr(6, 0))\/187 + (588*sqrt(30\/17)*wr(8, 0))\/2717 + (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			6,
			10,
			"(24*sqrt(2)*wr(4, 4))\/143 - (10*sqrt(10\/13)*wr(6, 4))\/187 - (490*sqrt(10\/187)*wr(8, 4))\/247 + (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			7,
			0,
			"wr(4, 4)"
		],
		[
			7,
			1,
			"(-4*sqrt(2)*wr(4, 4))\/11 + (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			7,
			2,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			7,
			3,
			"-28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			7,
			4,
			"(-36*wr(4, 4))\/143 + (8*sqrt(5\/13)*wr(6, 4))\/11 - (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			7,
			5,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			7,
			6,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			7,
			7,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			7,
			8,
			"(-168*sqrt(5\/2431)*wr(8, 8))\/19 + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			7,
			9,
			"(-4*sqrt(6)*wr(4, 4))\/143 + (42*sqrt(30\/13)*wr(6, 4))\/187 - (252*sqrt(30\/187)*wr(8, 4))\/247 + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			7,
			10,
			"(15*sqrt(2)*wr(2, 0))\/143 - (12*sqrt(10)*wr(4, 0))\/143 + (42*sqrt(10\/13)*wr(6, 0))\/187 - (252*sqrt(10\/17)*wr(8, 0))\/2717 + (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			8,
			0,
			"sqrt(10\/13)*wr(6, 4)"
		],
		[
			8,
			1,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			8,
			2,
			"(-12*sqrt(6)*wr(4, 4))\/143 - (sqrt(30\/13)*wr(6, 4))\/11 - (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			8,
			3,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			8,
			4,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			8,
			5,
			"(-7*sqrt(10)*wr(2, 0))\/143 + (14*sqrt(2\/13)*wr(6, 0))\/17 - (168*sqrt(2\/17)*wr(8, 0))\/209 + (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			8,
			6,
			"(-12*sqrt(10)*wr(4, 4))\/143 - (118*sqrt(2\/13)*wr(6, 4))\/187 - (322*sqrt(2\/187)*wr(8, 4))\/247 + (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			8,
			7,
			"(-168*sqrt(5\/2431)*wr(8, 8))\/19 + (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			8,
			8,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			8,
			9,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			8,
			10,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			9,
			0,
			"sqrt(6\/13)*wr(6, 0)"
		],
		[
			9,
			1,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			9,
			2,
			"(-10*sqrt(2)*wr(4, 0))\/143 - (7*sqrt(2\/13)*wr(6, 0))\/11 - (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			9,
			3,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			9,
			4,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			9,
			5,
			"(8*sqrt(6)*wr(4, 4))\/143 - (98*sqrt(10\/39)*wr(6, 4))\/187 - (224*sqrt(30\/187)*wr(8, 4))\/247 + (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			9,
			6,
			"(5*sqrt(2\/3)*wr(2, 0))\/143 + (2*sqrt(30)*wr(4, 0))\/143 + (56*sqrt(10\/39)*wr(6, 0))\/187 + (588*sqrt(30\/17)*wr(8, 0))\/2717 + (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			9,
			7,
			"(-4*sqrt(6)*wr(4, 4))\/143 + (42*sqrt(30\/13)*wr(6, 4))\/187 - (252*sqrt(30\/187)*wr(8, 4))\/247 + (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			9,
			8,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			9,
			9,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			9,
			10,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			10,
			0,
			"sqrt(2\/13)*wr(6, 4)"
		],
		[
			10,
			1,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			10,
			2,
			"(8*sqrt(30)*wr(4, 4))\/143 + (7*sqrt(6\/13)*wr(6, 4))\/11 - (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			10,
			3,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			10,
			4,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			10,
			5,
			"(560*wr(8, 8))\/(19*sqrt(2431)) + (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			10,
			6,
			"(24*sqrt(2)*wr(4, 4))\/143 - (10*sqrt(10\/13)*wr(6, 4))\/187 - (490*sqrt(10\/187)*wr(8, 4))\/247 + (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			10,
			7,
			"(15*sqrt(2)*wr(2, 0))\/143 - (12*sqrt(10)*wr(4, 0))\/143 + (42*sqrt(10\/13)*wr(6, 0))\/187 - (252*sqrt(10\/17)*wr(8, 0))\/2717 + (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			10,
			8,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			10,
			9,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			10,
			10,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> ElongatedBox/MatrixElements/RestFrame/G1uM.json <==
{
	"shape":[
		11,
		11
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0)"
		],
		[
			0,
			1,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			0,
			2,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			0,
			3,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			0,
			4,
			"(2*wr(4, 0))\/3"
		],
		[
			0,
			5,
			"wr(4, 4)\/3"
		],
		[
			0,
			6,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			0,
			7,
			"wr(4, 4)"
		],
		[
			0,
			8,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			0,
			9,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			0,
			10,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			1,
			0,
			"-(sqrt(2\/5)*wr(2, 0))"
		],
		[
			1,
			1,
			"wr(0, 0) + wr(2, 0)\/sqrt(5)"
		],
		[
			1,
			2,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			1,
			3,
			"(2*wr(4, 4))\/3"
		],
		[
			1,
			4,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			1,
			5,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			1,
			6,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			1,
			7,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			1,
			8,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			1,
			9,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			1,
			10,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			2,
			0,
			"-(sqrt(3\/5)*wr(2, 0))"
		],
		[
			2,
			1,
			"(sqrt(6\/5)*wr(2, 0))\/7 + (2*sqrt(6)*wr(4, 0))\/7"
		],
		[
			2,
			2,
			"wr(0, 0) + (8*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			2,
			3,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			2,
			4,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			2,
			5,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			2,
			6,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			2,
			7,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			2,
			8,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			2,
			9,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			2,
			10,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			3,
			0,
			"(2*sqrt(2)*wr(4, 4))\/3"
		],
		[
			3,
			1,
			"(2*wr(4, 4))\/3"
		],
		[
			3,
			2,
			"(2*sqrt(6)*wr(4, 4))\/11 - (10*sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			3,
			3,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/3 + (3*wr(4, 0))\/11 - (5*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			3,
			4,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			3,
			5,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			3,
			6,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			3,
			7,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			3,
			8,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			3,
			9,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			3,
			10,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			4,
			0,
			"(2*wr(4, 0))\/3"
		],
		[
			4,
			1,
			"(-9*sqrt(2\/5)*wr(2, 0))\/7 - (5*sqrt(2)*wr(4, 0))\/21"
		],
		[
			4,
			2,
			"(-2*wr(2, 0))\/(7*sqrt(15)) - (10*sqrt(3)*wr(4, 0))\/77 - (50*wr(6, 0))\/(11*sqrt(39))"
		],
		[
			4,
			3,
			"(3*sqrt(2)*wr(4, 4))\/11 - (5*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			4,
			4,
			"wr(0, 0) + (5*sqrt(5)*wr(2, 0))\/21 + (27*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			4,
			5,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			4,
			6,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			4,
			7,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			4,
			8,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			4,
			9,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			4,
			10,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			5,
			0,
			"wr(4, 4)\/3"
		],
		[
			5,
			1,
			"(-8*sqrt(2)*wr(4, 4))\/33 - (9*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			5,
			2,
			"(4*sqrt(3)*wr(4, 4))\/11 + (sqrt(65\/3)*wr(6, 4))\/11"
		],
		[
			5,
			3,
			"(-2*sqrt(10)*wr(2, 0))\/33 + (30*sqrt(2)*wr(4, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/33 + (14*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			5,
			4,
			"(-48*wr(4, 4))\/143 - (4*sqrt(5\/13)*wr(6, 4))\/11 + (42*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			5,
			5,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/33 - (6*wr(4, 0))\/13 + (4*wr(6, 0))\/(3*sqrt(13)) - (49*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			5,
			6,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			5,
			7,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			5,
			8,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			5,
			9,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			5,
			10,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			6,
			0,
			"(sqrt(5)*wr(4, 0))\/3"
		],
		[
			6,
			1,
			"(-2*sqrt(10)*wr(4, 0))\/33 - (9*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			6,
			2,
			"(-10*wr(2, 0))\/(7*sqrt(3)) - (8*sqrt(15)*wr(4, 0))\/77 - (7*sqrt(5\/39)*wr(6, 0))\/11"
		],
		[
			6,
			3,
			"(6*sqrt(10)*wr(4, 4))\/143 - (14*sqrt(2\/13)*wr(6, 4))\/11 + (42*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			6,
			4,
			"(10*wr(2, 0))\/231 + (54*sqrt(5)*wr(4, 0))\/1001 + (14*sqrt(5\/13)*wr(6, 0))\/33 + (196*sqrt(5\/17)*wr(8, 0))\/143"
		],
		[
			6,
			5,
			"(30*sqrt(5)*wr(4, 4))\/143 - (4*wr(6, 4))\/(11*sqrt(13)) - (63*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			6,
			6,
			"wr(0, 0) + (8*sqrt(5)*wr(2, 0))\/33 + (54*wr(4, 0))\/143 + (32*wr(6, 0))\/(33*sqrt(13)) + (98*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			6,
			7,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			6,
			8,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			6,
			9,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			6,
			10,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			7,
			0,
			"wr(4, 4)"
		],
		[
			7,
			1,
			"(4*sqrt(2)*wr(4, 4))\/11 - (3*sqrt(10\/13)*wr(6, 4))\/11"
		],
		[
			7,
			2,
			"(4*sqrt(3)*wr(4, 4))\/11 - (3*sqrt(15\/13)*wr(6, 4))\/11"
		],
		[
			7,
			3,
			"28*sqrt(5\/2431)*wr(8, 8)"
		],
		[
			7,
			4,
			"(36*wr(4, 4))\/143 - (8*sqrt(5\/13)*wr(6, 4))\/11 + (14*sqrt(5\/187)*wr(8, 4))\/13"
		],
		[
			7,
			5,
			"7*sqrt(10\/2431)*wr(8, 8)"
		],
		[
			7,
			6,
			"(18*sqrt(5)*wr(4, 4))\/143 - (20*wr(6, 4))\/(11*sqrt(13)) + (35*wr(8, 4))\/(13*sqrt(187))"
		],
		[
			7,
			7,
			"wr(0, 0) - (4*sqrt(5)*wr(2, 0))\/11 + (54*wr(4, 0))\/143 - (4*wr(6, 0))\/(11*sqrt(13)) + (7*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			7,
			8,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			7,
			9,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			7,
			10,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			8,
			0,
			"-(sqrt(10\/13)*wr(6, 4))"
		],
		[
			8,
			1,
			"(3*wr(4, 4))\/11 - (5*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			8,
			2,
			"(12*sqrt(6)*wr(4, 4))\/143 + (sqrt(30\/13)*wr(6, 4))\/11 + (2*sqrt(330\/17)*wr(8, 4))\/13"
		],
		[
			8,
			3,
			"(-2*sqrt(5)*wr(2, 0))\/11 + (90*wr(4, 0))\/143 - (14*wr(6, 0))\/(11*sqrt(13)) + (42*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			8,
			4,
			"(60*sqrt(2)*wr(4, 4))\/143 + (5*sqrt(10\/13)*wr(6, 4))\/11 + (19*sqrt(10\/187)*wr(8, 4))\/13"
		],
		[
			8,
			5,
			"(7*sqrt(10)*wr(2, 0))\/143 - (14*sqrt(2\/13)*wr(6, 0))\/17 + (168*sqrt(2\/17)*wr(8, 0))\/209 - (45*sqrt(42)*wr(10, 0))\/4199"
		],
		[
			8,
			6,
			"(12*sqrt(10)*wr(4, 4))\/143 + (118*sqrt(2\/13)*wr(6, 4))\/187 + (322*sqrt(2\/187)*wr(8, 4))\/247 - (63*sqrt(110\/13)*wr(10, 4))\/323"
		],
		[
			8,
			7,
			"(168*sqrt(5\/2431)*wr(8, 8))\/19 - (6*sqrt(1155\/221)*wr(10, 8))\/19"
		],
		[
			8,
			8,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/143 - (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (245*sqrt(17)*wr(8, 0))\/2717 - (105*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			8,
			9,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			8,
			10,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			9,
			0,
			"-(sqrt(6\/13)*wr(6, 0))"
		],
		[
			9,
			1,
			"(5*sqrt(3)*wr(4, 0))\/11 + (7*sqrt(3\/13)*wr(6, 0))\/11"
		],
		[
			9,
			2,
			"(10*sqrt(2)*wr(4, 0))\/143 + (7*sqrt(2\/13)*wr(6, 0))\/11 + (28*sqrt(2\/17)*wr(8, 0))\/13"
		],
		[
			9,
			3,
			"(10*sqrt(3)*wr(4, 4))\/143 - (14*sqrt(5\/39)*wr(6, 4))\/11 + (14*sqrt(15\/187)*wr(8, 4))\/13"
		],
		[
			9,
			4,
			"(-5*sqrt(10\/3)*wr(2, 0))\/11 - (25*sqrt(6)*wr(4, 0))\/143 - (14*sqrt(2\/39)*wr(6, 0))\/11 - (42*sqrt(6\/17)*wr(8, 0))\/143"
		],
		[
			9,
			5,
			"(-8*sqrt(6)*wr(4, 4))\/143 + (98*sqrt(10\/39)*wr(6, 4))\/187 + (224*sqrt(30\/187)*wr(8, 4))\/247 - (63*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			9,
			6,
			"(-5*sqrt(2\/3)*wr(2, 0))\/143 - (2*sqrt(30)*wr(4, 0))\/143 - (56*sqrt(10\/39)*wr(6, 0))\/187 - (588*sqrt(30\/17)*wr(8, 0))\/2717 - (378*sqrt(70)*wr(10, 0))\/4199"
		],
		[
			9,
			7,
			"(4*sqrt(6)*wr(4, 4))\/143 - (42*sqrt(30\/13)*wr(6, 4))\/187 + (252*sqrt(30\/187)*wr(8, 4))\/247 - (21*sqrt(66\/13)*wr(10, 4))\/323"
		],
		[
			9,
			8,
			"(42*sqrt(3)*wr(4, 4))\/143 + (10*sqrt(15\/13)*wr(6, 4))\/187 - (175*sqrt(15\/187)*wr(8, 4))\/247 - (63*sqrt(33\/13)*wr(10, 4))\/323"
		],
		[
			9,
			9,
			"wr(0, 0) + (35*sqrt(5)*wr(2, 0))\/143 + (56*wr(4, 0))\/143 + (200*wr(6, 0))\/(187*sqrt(13)) + (2450*wr(8, 0))\/(2717*sqrt(17)) + (126*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			9,
			10,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			10,
			0,
			"-(sqrt(2\/13)*wr(6, 4))"
		],
		[
			10,
			1,
			"(3*sqrt(5)*wr(4, 4))\/11 + (19*wr(6, 4))\/(11*sqrt(13))"
		],
		[
			10,
			2,
			"(-8*sqrt(30)*wr(4, 4))\/143 - (7*sqrt(6\/13)*wr(6, 4))\/11 + (2*sqrt(66\/17)*wr(8, 4))\/13"
		],
		[
			10,
			3,
			"14*sqrt(2\/2431)*wr(8, 8)"
		],
		[
			10,
			4,
			"(30*sqrt(10)*wr(4, 4))\/143 + (7*sqrt(2\/13)*wr(6, 4))\/11 - (37*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			10,
			5,
			"(-560*wr(8, 8))\/(19*sqrt(2431)) - (18*sqrt(231\/221)*wr(10, 8))\/19"
		],
		[
			10,
			6,
			"(-24*sqrt(2)*wr(4, 4))\/143 + (10*sqrt(10\/13)*wr(6, 4))\/187 + (490*sqrt(10\/187)*wr(8, 4))\/247 - (63*sqrt(22\/13)*wr(10, 4))\/323"
		],
		[
			10,
			7,
			"(-15*sqrt(2)*wr(2, 0))\/143 + (12*sqrt(10)*wr(4, 0))\/143 - (42*sqrt(10\/13)*wr(6, 0))\/187 + (252*sqrt(10\/17)*wr(8, 0))\/2717 - (3*sqrt(210)*wr(10, 0))\/4199"
		],
		[
			10,
			8,
			"(315*sqrt(2\/2431)*wr(8, 8))\/19 + (3*sqrt(462\/221)*wr(10, 8))\/19"
		],
		[
			10,
			9,
			"(14*sqrt(15)*wr(4, 4))\/143 - (10*sqrt(39)*wr(6, 4))\/187 - (35*sqrt(51\/11)*wr(8, 4))\/247 + (21*sqrt(165\/13)*wr(10, 4))\/323"
		],
		[
			10,
			10,
			"wr(0, 0) - (25*sqrt(5)*wr(2, 0))\/143 - (54*wr(4, 0))\/143 + (310*wr(6, 0))\/(187*sqrt(13)) - (2135*wr(8, 0))\/(2717*sqrt(17)) + (27*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> ElongatedBox/MatrixElements/RestFrame/G2gM.json <==
{
	"shape":[
		10,
		10
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			0,
			1,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (2*wr(4, 0))\/7"
		],
		[
			0,
			2,
			"-2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			0,
			3,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			0,
			4,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			0,
			5,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			0,
			6,
			"(-2*sqrt(2\/3)*wr(4, 4))\/11 + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			0,
			7,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			0,
			8,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			0,
			9,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			1,
			0,
			"(6*wr(2, 0))\/(7*sqrt(5)) - (2*wr(4, 0))\/7"
		],
		[
			1,
			1,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			1,
			2,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			1,
			3,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (8*sqrt(10)*wr(4, 0))\/77 + (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			1,
			4,
			"(8*sqrt(3\/7)*wr(4, 4))\/11 + (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			1,
			5,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			1,
			6,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			1,
			7,
			"(-4*sqrt(15\/11)*wr(4, 4))\/13 + 2*sqrt(3\/143)*wr(6, 4) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			1,
			8,
			"(6*sqrt(35)*wr(4, 0))\/143 + (2*sqrt(35\/13)*wr(6, 0))\/11 - (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			1,
			9,
			"(16*wr(4, 4))\/143 - (6*sqrt(5\/13)*wr(6, 4))\/11 - (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			2,
			0,
			"-2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			2,
			1,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			2,
			2,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			2,
			3,
			"(-4*sqrt(5\/7)*wr(4, 4))\/11 + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			2,
			4,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (10*sqrt(6)*wr(4, 0))\/77 + (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			2,
			5,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			2,
			6,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			2,
			7,
			"-4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			2,
			8,
			"(-2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			2,
			9,
			"(-10*sqrt(14)*wr(4, 0))\/143 + (4*sqrt(14\/13)*wr(6, 0))\/11 - (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			3,
			0,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			3,
			1,
			"-1\/7*(sqrt(2)*wr(2, 0)) - (8*sqrt(10)*wr(4, 0))\/77 + (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			3,
			2,
			"(-4*sqrt(5\/7)*wr(4, 4))\/11 + (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			3,
			3,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			3,
			4,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			3,
			5,
			"(3*sqrt(10)*wr(2, 0))\/77 + (180*sqrt(2)*wr(4, 0))\/1001 + (7*sqrt(2\/13)*wr(6, 0))\/11 - (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			3,
			6,
			"(-12*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			3,
			7,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			3,
			8,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			3,
			9,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			4,
			0,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			4,
			1,
			"(8*sqrt(3\/7)*wr(4, 4))\/11 + (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			4,
			2,
			"(sqrt(10\/3)*wr(2, 0))\/7 - (10*sqrt(6)*wr(4, 0))\/77 + (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			4,
			3,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			4,
			4,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			4,
			5,
			"(24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 - (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			4,
			6,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - (30*sqrt(2\/7)*wr(4, 0))\/143 + (sqrt(182)*wr(6, 0))\/33 - (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			4,
			7,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			4,
			8,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			4,
			9,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			5,
			0,
			"(-2*sqrt(5)*wr(4, 0))\/11 + (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			5,
			1,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			5,
			2,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			5,
			3,
			"(3*sqrt(10)*wr(2, 0))\/77 + (180*sqrt(2)*wr(4, 0))\/1001 + (7*sqrt(2\/13)*wr(6, 0))\/11 - (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			5,
			4,
			"(24*sqrt(15\/7)*wr(4, 4))\/143 - (2*sqrt(7\/39)*wr(6, 4))\/11 - (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			5,
			5,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			5,
			6,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			5,
			7,
			"(-4*sqrt(3\/11)*wr(4, 4))\/13 + (20*sqrt(15\/143)*wr(6, 4))\/17 - (70*sqrt(15\/17)*wr(8, 4))\/247 + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			5,
			8,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (10*sqrt(7)*wr(4, 0))\/143 - (64*sqrt(7\/13)*wr(6, 0))\/187 - (756*sqrt(7\/17)*wr(8, 0))\/2717 + (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			5,
			9,
			"(16*sqrt(5)*wr(4, 4))\/143 + (172*wr(6, 4))\/(187*sqrt(13)) + (1218*wr(8, 4))\/(247*sqrt(187)) + (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			6,
			0,
			"(-2*sqrt(2\/3)*wr(4, 4))\/11 + (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			6,
			1,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			6,
			2,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			6,
			3,
			"(-12*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			6,
			4,
			"(-5*sqrt(10\/7)*wr(2, 0))\/33 - (30*sqrt(2\/7)*wr(4, 0))\/143 + (sqrt(182)*wr(6, 0))\/33 - (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			6,
			5,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			6,
			6,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			6,
			7,
			"(-140*wr(8, 8))\/(19*sqrt(221)) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			6,
			8,
			"(-2*sqrt(210)*wr(4, 4))\/143 - (4*sqrt(14\/39)*wr(6, 4))\/187 + (98*sqrt(42\/187)*wr(8, 4))\/247 + (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			6,
			9,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + (10*sqrt(6)*wr(4, 0))\/143 - (28*sqrt(2\/39)*wr(6, 0))\/187 - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			7,
			0,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			7,
			1,
			"(-4*sqrt(15\/11)*wr(4, 4))\/13 + 2*sqrt(3\/143)*wr(6, 4) - (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			7,
			2,
			"-4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			7,
			3,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			7,
			4,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			7,
			5,
			"(-4*sqrt(3\/11)*wr(4, 4))\/13 + (20*sqrt(15\/143)*wr(6, 4))\/17 - (70*sqrt(15\/17)*wr(8, 4))\/247 + (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			7,
			6,
			"(-140*wr(8, 8))\/(19*sqrt(221)) + (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			7,
			7,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			7,
			8,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			7,
			9,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			8,
			0,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			8,
			1,
			"(6*sqrt(35)*wr(4, 0))\/143 + (2*sqrt(35\/13)*wr(6, 0))\/11 - (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			8,
			2,
			"(-2*sqrt(10)*wr(4, 4))\/143 + (12*sqrt(2\/13)*wr(6, 4))\/11 - (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			8,
			3,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			8,
			4,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			8,
			5,
			"(-2*sqrt(35)*wr(2, 0))\/143 - (10*sqrt(7)*wr(4, 0))\/143 - (64*sqrt(7\/13)*wr(6, 0))\/187 - (756*sqrt(7\/17)*wr(8, 0))\/2717 + (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			8,
			6,
			"(-2*sqrt(210)*wr(4, 4))\/143 - (4*sqrt(14\/39)*wr(6, 4))\/187 + (98*sqrt(42\/187)*wr(8, 4))\/247 + (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			8,
			7,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			8,
			8,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			8,
			9,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			9,
			0,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			9,
			1,
			"(16*wr(4, 4))\/143 - (6*sqrt(5\/13)*wr(6, 4))\/11 - (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			9,
			2,
			"(-10*sqrt(14)*wr(4, 0))\/143 + (4*sqrt(14\/13)*wr(6, 0))\/11 - (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			9,
			3,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			9,
			4,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			9,
			5,
			"(16*sqrt(5)*wr(4, 4))\/143 + (172*wr(6, 4))\/(187*sqrt(13)) + (1218*wr(8, 4))\/(247*sqrt(187)) + (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			9,
			6,
			"(10*sqrt(10\/3)*wr(2, 0))\/143 + (10*sqrt(6)*wr(4, 0))\/143 - (28*sqrt(2\/39)*wr(6, 0))\/187 - (1974*sqrt(6\/17)*wr(8, 0))\/2717 + (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			9,
			7,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			9,
			8,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			9,
			9,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> ElongatedBox/MatrixElements/RestFrame/G2uM.json <==
{
	"shape":[
		10,
		10
	],
	"entries":[
		[
			0,
			0,
			"wr(0, 0) - wr(2, 0)\/sqrt(5)"
		],
		[
			0,
			1,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			0,
			2,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			0,
			3,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			0,
			4,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			0,
			5,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			0,
			6,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			0,
			7,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			0,
			8,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			0,
			9,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			1,
			0,
			"(-6*wr(2, 0))\/(7*sqrt(5)) + (2*wr(4, 0))\/7"
		],
		[
			1,
			1,
			"wr(0, 0) + (2*wr(2, 0))\/(7*sqrt(5)) - (3*wr(4, 0))\/7"
		],
		[
			1,
			2,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			1,
			3,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			1,
			4,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			1,
			5,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			1,
			6,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			1,
			7,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			1,
			8,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			1,
			9,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			2,
			0,
			"2*sqrt(2\/7)*wr(4, 4)"
		],
		[
			2,
			1,
			"sqrt(2\/7)*wr(4, 4)"
		],
		[
			2,
			2,
			"wr(0, 0) - (2*sqrt(5)*wr(2, 0))\/7 + wr(4, 0)\/7"
		],
		[
			2,
			3,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			2,
			4,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			2,
			5,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			2,
			6,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			2,
			7,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			2,
			8,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			2,
			9,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			3,
			0,
			"(-3*sqrt(2)*wr(2, 0))\/7 + (sqrt(10)*wr(4, 0))\/7"
		],
		[
			3,
			1,
			"(sqrt(2)*wr(2, 0))\/7 + (8*sqrt(10)*wr(4, 0))\/77 - (5*sqrt(10\/13)*wr(6, 0))\/11"
		],
		[
			3,
			2,
			"(4*sqrt(5\/7)*wr(4, 4))\/11 - (10*sqrt(7\/13)*wr(6, 4))\/11"
		],
		[
			3,
			3,
			"wr(0, 0) + (sqrt(5)*wr(2, 0))\/7 - (9*wr(4, 0))\/77 - (15*wr(6, 0))\/(11*sqrt(13))"
		],
		[
			3,
			4,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			3,
			5,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			3,
			6,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			3,
			7,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			3,
			8,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			3,
			9,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			4,
			0,
			"(2*wr(4, 4))\/sqrt(21)"
		],
		[
			4,
			1,
			"(-8*sqrt(3\/7)*wr(4, 4))\/11 - (10*sqrt(35\/39)*wr(6, 4))\/11"
		],
		[
			4,
			2,
			"-1\/7*(sqrt(10\/3)*wr(2, 0)) + (10*sqrt(6)*wr(4, 0))\/77 - (5*sqrt(2\/39)*wr(6, 0))\/11"
		],
		[
			4,
			3,
			"(3*sqrt(30\/7)*wr(4, 4))\/11 + (5*sqrt(14\/39)*wr(6, 4))\/11"
		],
		[
			4,
			4,
			"wr(0, 0) - (sqrt(5)*wr(2, 0))\/21 - (39*wr(4, 0))\/77 + (25*wr(6, 0))\/(33*sqrt(13))"
		],
		[
			4,
			5,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			4,
			6,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			4,
			7,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			4,
			8,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			4,
			9,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			5,
			0,
			"(2*sqrt(5)*wr(4, 0))\/11 - (6*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			5,
			1,
			"(-5*wr(2, 0))\/7 + (2*sqrt(5)*wr(4, 0))\/77 + (7*sqrt(5\/13)*wr(6, 0))\/11"
		],
		[
			5,
			2,
			"(2*sqrt(10\/7)*wr(4, 4))\/11 - (5*sqrt(14\/13)*wr(6, 4))\/11"
		],
		[
			5,
			3,
			"(-3*sqrt(10)*wr(2, 0))\/77 - (180*sqrt(2)*wr(4, 0))\/1001 - (7*sqrt(2\/13)*wr(6, 0))\/11 + (196*sqrt(2\/17)*wr(8, 0))\/143"
		],
		[
			5,
			4,
			"(-24*sqrt(15\/7)*wr(4, 4))\/143 + (2*sqrt(7\/39)*wr(6, 4))\/11 + (28*sqrt(21\/187)*wr(8, 4))\/13"
		],
		[
			5,
			5,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/11 + (9*wr(4, 0))\/143 - (8*wr(6, 0))\/(11*sqrt(13)) - (196*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			5,
			6,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			5,
			7,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			5,
			8,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			5,
			9,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			6,
			0,
			"(2*sqrt(2\/3)*wr(4, 4))\/11 - (6*sqrt(30\/13)*wr(6, 4))\/11"
		],
		[
			6,
			1,
			"(2*sqrt(6)*wr(4, 4))\/11 + (sqrt(10\/39)*wr(6, 4))\/11"
		],
		[
			6,
			2,
			"-(sqrt(5\/21)*wr(2, 0)) + (10*sqrt(3\/7)*wr(4, 0))\/11 - (5*sqrt(7\/39)*wr(6, 0))\/11"
		],
		[
			6,
			3,
			"(12*sqrt(15)*wr(4, 4))\/143 + (2*sqrt(13\/3)*wr(6, 4))\/11 + (84*sqrt(3\/187)*wr(8, 4))\/13"
		],
		[
			6,
			4,
			"(5*sqrt(10\/7)*wr(2, 0))\/33 + (30*sqrt(2\/7)*wr(4, 0))\/143 - (sqrt(182)*wr(6, 0))\/33 + (28*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			6,
			5,
			"(15*sqrt(30)*wr(4, 4))\/143 + (16*sqrt(2\/39)*wr(6, 4))\/11 + (14*sqrt(6\/187)*wr(8, 4))\/13"
		],
		[
			6,
			6,
			"wr(0, 0) + (2*sqrt(5)*wr(2, 0))\/33 - (51*wr(4, 0))\/143 - (40*wr(6, 0))\/(33*sqrt(13)) + (140*wr(8, 0))\/(143*sqrt(17))"
		],
		[
			6,
			7,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			6,
			8,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			6,
			9,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			7,
			0,
			"sqrt(15\/11)*wr(4, 4) - sqrt(3\/143)*wr(6, 4)"
		],
		[
			7,
			1,
			"(4*sqrt(15\/11)*wr(4, 4))\/13 - 2*sqrt(3\/143)*wr(6, 4) + (2*sqrt(3\/17)*wr(8, 4))\/13"
		],
		[
			7,
			2,
			"4*sqrt(21\/221)*wr(8, 8)"
		],
		[
			7,
			3,
			"(10*sqrt(6\/11)*wr(4, 4))\/13 - sqrt(30\/143)*wr(6, 4) + (sqrt(30\/17)*wr(8, 4))\/13"
		],
		[
			7,
			4,
			"2*sqrt(14\/221)*wr(8, 8)"
		],
		[
			7,
			5,
			"(4*sqrt(3\/11)*wr(4, 4))\/13 - (20*sqrt(15\/143)*wr(6, 4))\/17 + (70*sqrt(15\/17)*wr(8, 4))\/247 - (42*sqrt(3\/13)*wr(10, 4))\/323"
		],
		[
			7,
			6,
			"(140*wr(8, 8))\/(19*sqrt(221)) - (36*sqrt(21\/221)*wr(10, 8))\/19"
		],
		[
			7,
			7,
			"wr(0, 0) - (5*sqrt(5)*wr(2, 0))\/13 + (6*wr(4, 0))\/13 - (10*wr(6, 0))\/(17*sqrt(13)) + (35*wr(8, 0))\/(247*sqrt(17)) - (3*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			7,
			8,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			7,
			9,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			8,
			0,
			"(sqrt(35)*wr(4, 0))\/11 - (3*sqrt(35\/13)*wr(6, 0))\/11"
		],
		[
			8,
			1,
			"(-6*sqrt(35)*wr(4, 0))\/143 - (2*sqrt(35\/13)*wr(6, 0))\/11 + (4*sqrt(35\/17)*wr(8, 0))\/13"
		],
		[
			8,
			2,
			"(2*sqrt(10)*wr(4, 4))\/143 - (12*sqrt(2\/13)*wr(6, 4))\/11 + (6*sqrt(22\/17)*wr(8, 4))\/13"
		],
		[
			8,
			3,
			"-1\/11*(sqrt(70)*wr(2, 0)) - (5*sqrt(14)*wr(4, 0))\/143 + (2*sqrt(14\/13)*wr(6, 0))\/11 + (54*sqrt(14\/17)*wr(8, 0))\/143"
		],
		[
			8,
			4,
			"(10*sqrt(15)*wr(4, 4))\/143 - (2*sqrt(13\/3)*wr(6, 4))\/11 - (2*sqrt(51\/11)*wr(8, 4))\/13"
		],
		[
			8,
			5,
			"(2*sqrt(35)*wr(2, 0))\/143 + (10*sqrt(7)*wr(4, 0))\/143 + (64*sqrt(7\/13)*wr(6, 0))\/187 + (756*sqrt(7\/17)*wr(8, 0))\/2717 - (1260*sqrt(3)*wr(10, 0))\/4199"
		],
		[
			8,
			6,
			"(2*sqrt(210)*wr(4, 4))\/143 + (4*sqrt(14\/39)*wr(6, 4))\/187 - (98*sqrt(42\/187)*wr(8, 4))\/247 - (18*sqrt(2310\/13)*wr(10, 4))\/323"
		],
		[
			8,
			7,
			"(2*sqrt(21\/11)*wr(4, 4))\/13 - (10*sqrt(105\/143)*wr(6, 4))\/17 + (35*sqrt(105\/17)*wr(8, 4))\/247 - (21*sqrt(21\/13)*wr(10, 4))\/323"
		],
		[
			8,
			8,
			"wr(0, 0) + (29*sqrt(5)*wr(2, 0))\/143 + (24*wr(4, 0))\/143 - (40*wr(6, 0))\/(187*sqrt(13)) - (2590*wr(8, 0))\/(2717*sqrt(17)) - (270*sqrt(21)*wr(10, 0))\/4199"
		],
		[
			8,
			9,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			9,
			0,
			"wr(4, 4)\/11 - (9*sqrt(5\/13)*wr(6, 4))\/11"
		],
		[
			9,
			1,
			"(-16*wr(4, 4))\/143 + (6*sqrt(5\/13)*wr(6, 4))\/11 + (6*sqrt(55\/17)*wr(8, 4))\/13"
		],
		[
			9,
			2,
			"(10*sqrt(14)*wr(4, 0))\/143 - (4*sqrt(14\/13)*wr(6, 0))\/11 + (2*sqrt(14\/17)*wr(8, 0))\/13"
		],
		[
			9,
			3,
			"(20*sqrt(10)*wr(4, 4))\/143 + (sqrt(2\/13)*wr(6, 4))\/11 - (3*sqrt(2\/187)*wr(8, 4))\/13"
		],
		[
			9,
			4,
			"(-2*sqrt(35\/3)*wr(2, 0))\/11 + (10*sqrt(21)*wr(4, 0))\/143 + (10*sqrt(7\/39)*wr(6, 0))\/11 - (30*sqrt(21\/17)*wr(8, 0))\/143"
		],
		[
			9,
			5,
			"(-16*sqrt(5)*wr(4, 4))\/143 - (172*wr(6, 4))\/(187*sqrt(13)) - (1218*wr(8, 4))\/(247*sqrt(187)) - (126*sqrt(55\/13)*wr(10, 4))\/323"
		],
		[
			9,
			6,
			"(-10*sqrt(10\/3)*wr(2, 0))\/143 - (10*sqrt(6)*wr(4, 0))\/143 + (28*sqrt(2\/39)*wr(6, 0))\/187 + (1974*sqrt(6\/17)*wr(8, 0))\/2717 - (270*sqrt(14)*wr(10, 0))\/4199"
		],
		[
			9,
			7,
			"(35*sqrt(6\/221)*wr(8, 8))\/19 - (27*sqrt(14\/221)*wr(10, 8))\/19"
		],
		[
			9,
			8,
			"(14*sqrt(35)*wr(4, 4))\/143 + (90*sqrt(7\/13)*wr(6, 4))\/187 + (315*sqrt(7\/187)*wr(8, 4))\/247 + (9*sqrt(385\/13)*wr(10, 4))\/323"
		],
		[
			9,
			9,
			"wr(0, 0) + (17*sqrt(5)*wr(2, 0))\/143 - (2*wr(4, 0))\/11 - (250*wr(6, 0))\/(187*sqrt(13)) - (175*wr(8, 0))\/(209*sqrt(17)) + (225*sqrt(21)*wr(10, 0))\/4199"
		]
	]
}

==> README.txt <==
This folder contains all of the matrix elements, basis vectors, and group elements + irreps for the 7 frames we studied

The matrix elements for the Luescher quantization conditions are in .json files within their respective folders CubicBox/MatrixElements/$frame$
Where frame is either RestFrame or the name of the little group for moving frames
2C4v :: d = (0,0,1), 2C3v :: d = (1,1,1), 2C2v :: d = (1,1,0)

There is a python helper function called MatrixElementParser.py in this folder that will extract the matrix elements from the json files

BasisVectorParser.py contains all of the coefficients for the basis vectors of each irrep in the Y(J,M) basis

GroupElementParser.py has the code to extract the group elements and irreps for the cubic box w/ doublecover + parity
    It parses the rep2Oh_encoded.json with the help of letterMap.csv
    All other groups can be built from it as shown in ExampleUsage.ipynb


To get started go through ExampleUsage.ipynb it provides the code needed to use all the information in this library

==> letterMap.csv <==
"1","A"
"-1","B"
"0","C"
"-1/2","D"
"Sqrt[3]/2","E"
"-1/2*Sqrt[3]","F"
"1/2","G"
"-I","H"
"I","I"
"1/2 - I/2","J"
"-1/2 - I/2","K"
"1/2 + I/2","L"
"-1/2 + I/2","M"
"1/Sqrt[2]","N"
"(-I)/Sqrt[2]","O"
"-(1/Sqrt[2])","P"
"(1 - I)/Sqrt[2]","Q"
"(1 + I)/Sqrt[2]","R"
"I/Sqrt[2]","S"
"(-1 - I)/Sqrt[2]","T"
"(-1 + I)/Sqrt[2]","U"
"-1/4 - I/4","V"
"(-1/4 + I/4)*Sqrt[3]","W"
"(1/4 + I/4)*Sqrt[3]","X"
"1/4 - I/4","Y"
"(-1/4 - I/4)*Sqrt[3]","Z"
"-1/4 + I/4","["
"(1/4 - I/4)*Sqrt[3]","\"
"1/4 + I/4","]"
"1/(2*Sqrt[2])","^"
"(-1/2*I)*Sqrt[3/2]","_"
"-1/2*Sqrt[3/2]","`"
"(I/2)/Sqrt[2]","a"
"-1/2*1/Sqrt[2]","b"
"(-1/2*I)/Sqrt[2]","c"
"Sqrt[3/2]/2","d"
"(I/2)*Sqrt[3/2]","e"


==> rep2Oh_encoded.json <==
[
	[
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		]
	],
	[
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		]
	],
	[
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		]
	],
	[
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"B"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		],
		[
			[
				"A"
			]
		]
	],
	[
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		]
	],
	[
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"E",
				"D"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"F",
				"D"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"F"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"G",
				"E"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		],
		[
			[
				"D",
				"F"
			],
			[
				"F",
				"G"
			]
		],
		[
			[
				"D",
				"E"
			],
			[
				"E",
				"G"
			]
		]
	],
	[
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		]
	],
	[
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		]
	],
	[
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		]
	],
	[
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"A",
				"C"
			],
			[
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"A",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A"
			],
			[
				"C",
				"A",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			],
			[
				"B",
				"C",
				"C"
			]
		],
		[
			[
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B"
			],
			[
				"C",
				"B",
				"C"
			]
		]
	],
	[
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		]
	],
	[
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		]
	],
	[
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		]
	],
	[
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		],
		[
			[
				"B",
				"C"
			],
			[
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"I"
			],
			[
				"I",
				"C"
			]
		],
		[
			[
				"C",
				"A"
			],
			[
				"B",
				"C"
			]
		],
		[
			[
				"I",
				"C"
			],
			[
				"C",
				"H"
			]
		],
		[
			[
				"M",
				"L"
			],
			[
				"M",
				"K"
			]
		],
		[
			[
				"M",
				"K"
			],
			[
				"J",
				"K"
			]
		],
		[
			[
				"K",
				"M"
			],
			[
				"L",
				"M"
			]
		],
		[
			[
				"K",
				"J"
			],
			[
				"K",
				"M"
			]
		],
		[
			[
				"K",
				"K"
			],
			[
				"J",
				"M"
			]
		],
		[
			[
				"K",
				"L"
			],
			[
				"M",
				"M"
			]
		],
		[
			[
				"M",
				"J"
			],
			[
				"K",
				"K"
			]
		],
		[
			[
				"M",
				"M"
			],
			[
				"L",
				"K"
			]
		],
		[
			[
				"N",
				"O"
			],
			[
				"O",
				"N"
			]
		],
		[
			[
				"N",
				"P"
			],
			[
				"N",
				"N"
			]
		],
		[
			[
				"Q",
				"C"
			],
			[
				"C",
				"R"
			]
		],
		[
			[
				"N",
				"S"
			],
			[
				"S",
				"N"
			]
		],
		[
			[
				"N",
				"N"
			],
			[
				"P",
				"N"
			]
		],
		[
			[
				"R",
				"C"
			],
			[
				"C",
				"Q"
			]
		],
		[
			[
				"C",
				"T"
			],
			[
				"Q",
				"C"
			]
		],
		[
			[
				"C",
				"U"
			],
			[
				"R",
				"C"
			]
		],
		[
			[
				"O",
				"O"
			],
			[
				"O",
				"S"
			]
		],
		[
			[
				"O",
				"P"
			],
			[
				"N",
				"S"
			]
		],
		[
			[
				"O",
				"S"
			],
			[
				"S",
				"S"
			]
		],
		[
			[
				"O",
				"N"
			],
			[
				"P",
				"S"
			]
		],
		[
			[
				"A",
				"C"
			],
			[
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"H"
			],
			[
				"H",
				"C"
			]
		],
		[
			[
				"C",
				"B"
			],
			[
				"A",
				"C"
			]
		],
		[
			[
				"H",
				"C"
			],
			[
				"C",
				"I"
			]
		],
		[
			[
				"J",
				"K"
			],
			[
				"J",
				"L"
			]
		],
		[
			[
				"J",
				"L"
			],
			[
				"M",
				"L"
			]
		],
		[
			[
				"L",
				"J"
			],
			[
				"K",
				"J"
			]
		],
		[
			[
				"L",
				"M"
			],
			[
				"L",
				"J"
			]
		],
		[
			[
				"L",
				"L"
			],
			[
				"M",
				"J"
			]
		],
		[
			[
				"L",
				"K"
			],
			[
				"J",
				"J"
			]
		],
		[
			[
				"J",
				"M"
			],
			[
				"L",
				"L"
			]
		],
		[
			[
				"J",
				"J"
			],
			[
				"K",
				"L"
			]
		],
		[
			[
				"P",
				"S"
			],
			[
				"S",
				"P"
			]
		],
		[
			[
				"P",
				"N"
			],
			[
				"P",
				"P"
			]
		],
		[
			[
				"U",
				"C"
			],
			[
				"C",
				"T"
			]
		],
		[
			[
				"P",
				"O"
			],
			[
				"O",
				"P"
			]
		],
		[
			[
				"P",
				"P"
			],
			[
				"N",
				"P"
			]
		],
		[
			[
				"T",
				"C"
			],
			[
				"C",
				"U"
			]
		],
		[
			[
				"C",
				"R"
			],
			[
				"U",
				"C"
			]
		],
		[
			[
				"C",
				"Q"
			],
			[
				"T",
				"C"
			]
		],
		[
			[
				"S",
				"S"
			],
			[
				"S",
				"O"
			]
		],
		[
			[
				"S",
				"N"
			],
			[
				"P",
				"O"
			]
		],
		[
			[
				"S",
				"O"
			],
			[
				"O",
				"O"
			]
		],
		[
			[
				"S",
				"P"
			],
			[
				"N",
				"O"
			]
		]
	],
	[
		[
			[
				"A",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"I"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"I",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"B"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"A",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"I",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"H"
			]
		],
		[
			[
				"V",
				"W",
				"X",
				"Y"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"V",
				"\\",
				"X",
				"["
			]
		],
		[
			[
				"V",
				"\\",
				"X",
				"["
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"]",
				"\\",
				"Z",
				"["
			]
		],
		[
			[
				"[",
				"X",
				"\\",
				"V"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"Y",
				"X",
				"W",
				"V"
			]
		],
		[
			[
				"[",
				"Z",
				"\\",
				"]"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"[",
				"X",
				"\\",
				"V"
			]
		],
		[
			[
				"[",
				"W",
				"W",
				"["
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"]",
				"Z",
				"X",
				"V"
			]
		],
		[
			[
				"[",
				"\\",
				"W",
				"Y"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"V",
				"Z",
				"Z",
				"V"
			]
		],
		[
			[
				"V",
				"X",
				"Z",
				"]"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"[",
				"W",
				"W",
				"["
			]
		],
		[
			[
				"V",
				"Z",
				"Z",
				"V"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"Y",
				"W",
				"\\",
				"["
			]
		],
		[
			[
				"^",
				"_",
				"`",
				"a"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"a",
				"`",
				"_",
				"^"
			]
		],
		[
			[
				"^",
				"`",
				"d",
				"b"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"^",
				"d",
				"d",
				"^"
			]
		],
		[
			[
				"T",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"U"
			]
		],
		[
			[
				"^",
				"e",
				"`",
				"c"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"c",
				"`",
				"e",
				"^"
			]
		],
		[
			[
				"^",
				"d",
				"d",
				"^"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"b",
				"d",
				"`",
				"^"
			]
		],
		[
			[
				"U",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"T"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"Q"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"T",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"R"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"U",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"a",
				"e",
				"e",
				"a"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"a",
				"_",
				"e",
				"c"
			]
		],
		[
			[
				"a",
				"d",
				"_",
				"b"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"^",
				"e",
				"`",
				"c"
			]
		],
		[
			[
				"a",
				"_",
				"e",
				"c"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"c",
				"_",
				"_",
				"c"
			]
		],
		[
			[
				"a",
				"`",
				"_",
				"^"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"b",
				"e",
				"d",
				"c"
			]
		],
		[
			[
				"B",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"H"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"H",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"A"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"B",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"H",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"I"
			]
		],
		[
			[
				"]",
				"\\",
				"Z",
				"["
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"]",
				"W",
				"Z",
				"Y"
			]
		],
		[
			[
				"]",
				"W",
				"Z",
				"Y"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"V",
				"W",
				"X",
				"Y"
			]
		],
		[
			[
				"Y",
				"Z",
				"W",
				"]"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"[",
				"Z",
				"\\",
				"]"
			]
		],
		[
			[
				"Y",
				"X",
				"W",
				"V"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"Y",
				"Z",
				"W",
				"]"
			]
		],
		[
			[
				"Y",
				"\\",
				"\\",
				"Y"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"V",
				"X",
				"Z",
				"]"
			]
		],
		[
			[
				"Y",
				"W",
				"\\",
				"["
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"]",
				"X",
				"X",
				"]"
			]
		],
		[
			[
				"]",
				"Z",
				"X",
				"V"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"Y",
				"\\",
				"\\",
				"Y"
			]
		],
		[
			[
				"]",
				"X",
				"X",
				"]"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"[",
				"\\",
				"W",
				"Y"
			]
		],
		[
			[
				"b",
				"e",
				"d",
				"c"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"c",
				"d",
				"e",
				"b"
			]
		],
		[
			[
				"b",
				"d",
				"`",
				"^"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"b",
				"`",
				"`",
				"b"
			]
		],
		[
			[
				"R",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"Q"
			]
		],
		[
			[
				"b",
				"_",
				"d",
				"a"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"a",
				"d",
				"_",
				"b"
			]
		],
		[
			[
				"b",
				"`",
				"`",
				"b"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"^",
				"`",
				"d",
				"b"
			]
		],
		[
			[
				"Q",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"R"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"U"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"R",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"T"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"Q",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"c",
				"_",
				"_",
				"c"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"c",
				"e",
				"_",
				"a"
			]
		],
		[
			[
				"c",
				"`",
				"e",
				"^"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"b",
				"_",
				"d",
				"a"
			]
		],
		[
			[
				"c",
				"e",
				"_",
				"a"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"a",
				"e",
				"e",
				"a"
			]
		],
		[
			[
				"c",
				"d",
				"e",
				"b"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"^",
				"_",
				"`",
				"a"
			]
		],
		[
			[
				"A",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"I"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"I",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"B"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"A",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"I",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"H"
			]
		],
		[
			[
				"V",
				"W",
				"X",
				"Y"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"V",
				"\\",
				"X",
				"["
			]
		],
		[
			[
				"V",
				"\\",
				"X",
				"["
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"]",
				"\\",
				"Z",
				"["
			]
		],
		[
			[
				"[",
				"X",
				"\\",
				"V"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"Y",
				"X",
				"W",
				"V"
			]
		],
		[
			[
				"[",
				"Z",
				"\\",
				"]"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"[",
				"X",
				"\\",
				"V"
			]
		],
		[
			[
				"[",
				"W",
				"W",
				"["
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"]",
				"Z",
				"X",
				"V"
			]
		],
		[
			[
				"[",
				"\\",
				"W",
				"Y"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"V",
				"Z",
				"Z",
				"V"
			]
		],
		[
			[
				"V",
				"X",
				"Z",
				"]"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"[",
				"W",
				"W",
				"["
			]
		],
		[
			[
				"V",
				"Z",
				"Z",
				"V"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"Y",
				"W",
				"\\",
				"["
			]
		],
		[
			[
				"^",
				"_",
				"`",
				"a"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"a",
				"`",
				"_",
				"^"
			]
		],
		[
			[
				"^",
				"`",
				"d",
				"b"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"^",
				"d",
				"d",
				"^"
			]
		],
		[
			[
				"T",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"U"
			]
		],
		[
			[
				"^",
				"e",
				"`",
				"c"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"c",
				"`",
				"e",
				"^"
			]
		],
		[
			[
				"^",
				"d",
				"d",
				"^"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"b",
				"d",
				"`",
				"^"
			]
		],
		[
			[
				"U",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"T"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"Q"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"T",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"R"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"U",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"a",
				"e",
				"e",
				"a"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"a",
				"_",
				"e",
				"c"
			]
		],
		[
			[
				"a",
				"d",
				"_",
				"b"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"^",
				"e",
				"`",
				"c"
			]
		],
		[
			[
				"a",
				"_",
				"e",
				"c"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"c",
				"_",
				"_",
				"c"
			]
		],
		[
			[
				"a",
				"`",
				"_",
				"^"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"b",
				"e",
				"d",
				"c"
			]
		],
		[
			[
				"B",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"H"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"H",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"A"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"B",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"H",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"I"
			]
		],
		[
			[
				"]",
				"\\",
				"Z",
				"["
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"]",
				"W",
				"Z",
				"Y"
			]
		],
		[
			[
				"]",
				"W",
				"Z",
				"Y"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"V",
				"W",
				"X",
				"Y"
			]
		],
		[
			[
				"Y",
				"Z",
				"W",
				"]"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"[",
				"Z",
				"\\",
				"]"
			]
		],
		[
			[
				"Y",
				"X",
				"W",
				"V"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"Y",
				"Z",
				"W",
				"]"
			]
		],
		[
			[
				"Y",
				"\\",
				"\\",
				"Y"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"V",
				"X",
				"Z",
				"]"
			]
		],
		[
			[
				"Y",
				"W",
				"\\",
				"["
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"]",
				"X",
				"X",
				"]"
			]
		],
		[
			[
				"]",
				"Z",
				"X",
				"V"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"Y",
				"\\",
				"\\",
				"Y"
			]
		],
		[
			[
				"]",
				"X",
				"X",
				"]"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"[",
				"\\",
				"W",
				"Y"
			]
		],
		[
			[
				"b",
				"e",
				"d",
				"c"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"c",
				"d",
				"e",
				"b"
			]
		],
		[
			[
				"b",
				"d",
				"`",
				"^"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"b",
				"`",
				"`",
				"b"
			]
		],
		[
			[
				"R",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"Q"
			]
		],
		[
			[
				"b",
				"_",
				"d",
				"a"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"a",
				"d",
				"_",
				"b"
			]
		],
		[
			[
				"b",
				"`",
				"`",
				"b"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"^",
				"`",
				"d",
				"b"
			]
		],
		[
			[
				"Q",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"R"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"U"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"R",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"T"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"Q",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"c",
				"_",
				"_",
				"c"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"c",
				"e",
				"_",
				"a"
			]
		],
		[
			[
				"c",
				"`",
				"e",
				"^"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"b",
				"_",
				"d",
				"a"
			]
		],
		[
			[
				"c",
				"e",
				"_",
				"a"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"a",
				"e",
				"e",
				"a"
			]
		],
		[
			[
				"c",
				"d",
				"e",
				"b"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"^",
				"_",
				"`",
				"a"
			]
		]
	],
	[
		[
			[
				"A",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"I"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"I",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"B"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"A",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"I",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"H"
			]
		],
		[
			[
				"V",
				"W",
				"X",
				"Y"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"V",
				"\\",
				"X",
				"["
			]
		],
		[
			[
				"V",
				"\\",
				"X",
				"["
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"]",
				"\\",
				"Z",
				"["
			]
		],
		[
			[
				"[",
				"X",
				"\\",
				"V"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"Y",
				"X",
				"W",
				"V"
			]
		],
		[
			[
				"[",
				"Z",
				"\\",
				"]"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"[",
				"X",
				"\\",
				"V"
			]
		],
		[
			[
				"[",
				"W",
				"W",
				"["
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"]",
				"Z",
				"X",
				"V"
			]
		],
		[
			[
				"[",
				"\\",
				"W",
				"Y"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"V",
				"Z",
				"Z",
				"V"
			]
		],
		[
			[
				"V",
				"X",
				"Z",
				"]"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"[",
				"W",
				"W",
				"["
			]
		],
		[
			[
				"V",
				"Z",
				"Z",
				"V"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"Y",
				"W",
				"\\",
				"["
			]
		],
		[
			[
				"^",
				"_",
				"`",
				"a"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"a",
				"`",
				"_",
				"^"
			]
		],
		[
			[
				"^",
				"`",
				"d",
				"b"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"^",
				"d",
				"d",
				"^"
			]
		],
		[
			[
				"T",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"U"
			]
		],
		[
			[
				"^",
				"e",
				"`",
				"c"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"c",
				"`",
				"e",
				"^"
			]
		],
		[
			[
				"^",
				"d",
				"d",
				"^"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"b",
				"d",
				"`",
				"^"
			]
		],
		[
			[
				"U",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"T"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"Q"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"T",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"R"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"U",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"a",
				"e",
				"e",
				"a"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"a",
				"_",
				"e",
				"c"
			]
		],
		[
			[
				"a",
				"d",
				"_",
				"b"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"^",
				"e",
				"`",
				"c"
			]
		],
		[
			[
				"a",
				"_",
				"e",
				"c"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"c",
				"_",
				"_",
				"c"
			]
		],
		[
			[
				"a",
				"`",
				"_",
				"^"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"b",
				"e",
				"d",
				"c"
			]
		],
		[
			[
				"B",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"H"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"H",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"A"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"B",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"H",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"I"
			]
		],
		[
			[
				"]",
				"\\",
				"Z",
				"["
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"]",
				"W",
				"Z",
				"Y"
			]
		],
		[
			[
				"]",
				"W",
				"Z",
				"Y"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"V",
				"W",
				"X",
				"Y"
			]
		],
		[
			[
				"Y",
				"Z",
				"W",
				"]"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"[",
				"Z",
				"\\",
				"]"
			]
		],
		[
			[
				"Y",
				"X",
				"W",
				"V"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"Y",
				"Z",
				"W",
				"]"
			]
		],
		[
			[
				"Y",
				"\\",
				"\\",
				"Y"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"V",
				"X",
				"Z",
				"]"
			]
		],
		[
			[
				"Y",
				"W",
				"\\",
				"["
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"]",
				"X",
				"X",
				"]"
			]
		],
		[
			[
				"]",
				"Z",
				"X",
				"V"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"Y",
				"\\",
				"\\",
				"Y"
			]
		],
		[
			[
				"]",
				"X",
				"X",
				"]"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"[",
				"\\",
				"W",
				"Y"
			]
		],
		[
			[
				"b",
				"e",
				"d",
				"c"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"c",
				"d",
				"e",
				"b"
			]
		],
		[
			[
				"b",
				"d",
				"`",
				"^"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"b",
				"`",
				"`",
				"b"
			]
		],
		[
			[
				"R",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"Q"
			]
		],
		[
			[
				"b",
				"_",
				"d",
				"a"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"a",
				"d",
				"_",
				"b"
			]
		],
		[
			[
				"b",
				"`",
				"`",
				"b"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"^",
				"`",
				"d",
				"b"
			]
		],
		[
			[
				"Q",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"R"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"U"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"R",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"T"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"Q",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"c",
				"_",
				"_",
				"c"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"c",
				"e",
				"_",
				"a"
			]
		],
		[
			[
				"c",
				"`",
				"e",
				"^"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"b",
				"_",
				"d",
				"a"
			]
		],
		[
			[
				"c",
				"e",
				"_",
				"a"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"a",
				"e",
				"e",
				"a"
			]
		],
		[
			[
				"c",
				"d",
				"e",
				"b"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"^",
				"_",
				"`",
				"a"
			]
		],
		[
			[
				"B",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"B"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"H"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"H",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"A"
			],
			[
				"C",
				"C",
				"B",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"B",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"H",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"H",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"I"
			]
		],
		[
			[
				"]",
				"\\",
				"Z",
				"["
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"]",
				"W",
				"Z",
				"Y"
			]
		],
		[
			[
				"]",
				"W",
				"Z",
				"Y"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"X",
				"Y",
				"]",
				"\\"
			],
			[
				"V",
				"W",
				"X",
				"Y"
			]
		],
		[
			[
				"Y",
				"Z",
				"W",
				"]"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"[",
				"Z",
				"\\",
				"]"
			]
		],
		[
			[
				"Y",
				"X",
				"W",
				"V"
			],
			[
				"\\",
				"]",
				"Y",
				"X"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"Y",
				"Z",
				"W",
				"]"
			]
		],
		[
			[
				"Y",
				"\\",
				"\\",
				"Y"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"V",
				"X",
				"Z",
				"]"
			]
		],
		[
			[
				"Y",
				"W",
				"\\",
				"["
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"]",
				"X",
				"X",
				"]"
			]
		],
		[
			[
				"]",
				"Z",
				"X",
				"V"
			],
			[
				"W",
				"Y",
				"Y",
				"W"
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"Y",
				"\\",
				"\\",
				"Y"
			]
		],
		[
			[
				"]",
				"X",
				"X",
				"]"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"Z",
				"]",
				"]",
				"Z"
			],
			[
				"[",
				"\\",
				"W",
				"Y"
			]
		],
		[
			[
				"b",
				"e",
				"d",
				"c"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"c",
				"d",
				"e",
				"b"
			]
		],
		[
			[
				"b",
				"d",
				"`",
				"^"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"b",
				"`",
				"`",
				"b"
			]
		],
		[
			[
				"R",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"Q"
			]
		],
		[
			[
				"b",
				"_",
				"d",
				"a"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"a",
				"d",
				"_",
				"b"
			]
		],
		[
			[
				"b",
				"`",
				"`",
				"b"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"`",
				"^",
				"^",
				"`"
			],
			[
				"^",
				"`",
				"d",
				"b"
			]
		],
		[
			[
				"Q",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"R"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"U"
			],
			[
				"C",
				"C",
				"T",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"R",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"T"
			],
			[
				"C",
				"C",
				"U",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"Q",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"c",
				"_",
				"_",
				"c"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"c",
				"e",
				"_",
				"a"
			]
		],
		[
			[
				"c",
				"`",
				"e",
				"^"
			],
			[
				"d",
				"c",
				"^",
				"_"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"b",
				"_",
				"d",
				"a"
			]
		],
		[
			[
				"c",
				"e",
				"_",
				"a"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"_",
				"c",
				"a",
				"e"
			],
			[
				"a",
				"e",
				"e",
				"a"
			]
		],
		[
			[
				"c",
				"d",
				"e",
				"b"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"e",
				"^",
				"a",
				"d"
			],
			[
				"^",
				"_",
				"`",
				"a"
			]
		],
		[
			[
				"A",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"A",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"A"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"I"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"I",
				"C",
				"C"
			],
			[
				"I",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"B"
			],
			[
				"C",
				"C",
				"A",
				"C"
			],
			[
				"C",
				"B",
				"C",
				"C"
			],
			[
				"A",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"I",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"H",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"I",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"H"
			]
		],
		[
			[
				"V",
				"W",
				"X",
				"Y"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"Z",
				"Y",
				"V",
				"\\"
			],
			[
				"V",
				"\\",
				"X",
				"["
			]
		],
		[
			[
				"V",
				"\\",
				"X",
				"["
			],
			[
				"X",
				"[",
				"]",
				"W"
			],
			[
				"Z",
				"[",
				"V",
				"W"
			],
			[
				"]",
				"\\",
				"Z",
				"["
			]
		],
		[
			[
				"[",
				"X",
				"\\",
				"V"
			],
			[
				"\\",
				"V",
				"Y",
				"Z"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"Y",
				"X",
				"W",
				"V"
			]
		],
		[
			[
				"[",
				"Z",
				"\\",
				"]"
			],
			[
				"W",
				"V",
				"[",
				"Z"
			],
			[
				"W",
				"]",
				"[",
				"X"
			],
			[
				"[",
				"X",
				"\\",
				"V"
			]
		],
		[
			[
				"[",
				"W",
				"W",
				"["
			],
			[
				"Z",
				"V",
				"]",
				"X"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"]",
				"Z",
				"X",
				"V"
			]
		],
		[
			[
				"[",
				"\\",
				"W",
				"Y"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"\\",
				"Y",
				"[",
				"W"
			],
			[
				"V",
				"Z",
				"Z",
				"V"
			]
		],
		[
			[
				"V",
				"X",
				"Z",
				"]"
			],
			[
				"\\",
				"[",
				"[",
				"\\"
			],
			[
				"X",
				"]",
				"V",
				"Z"
			],
			[
				"[",
				"W",
				"W",
				"["
			]
		],
		[
			[
				"V",
				"Z",
				"Z",
				"V"
			],
			[
				"W",
				"[",
				"Y",
				"\\"
			],
			[
				"X",
				"V",
				"V",
				"X"
			],
			[
				"Y",
				"W",
				"\\",
				"["
			]
		],
		[
			[
				"^",
				"_",
				"`",
				"a"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"`",
				"c",
				"b",
				"_"
			],
			[
				"a",
				"`",
				"_",
				"^"
			]
		],
		[
			[
				"^",
				"`",
				"d",
				"b"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"d",
				"^",
				"b",
				"`"
			],
			[
				"^",
				"d",
				"d",
				"^"
			]
		],
		[
			[
				"T",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"Q",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"U"
			]
		],
		[
			[
				"^",
				"e",
				"`",
				"c"
			],
			[
				"e",
				"b",
				"a",
				"`"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"c",
				"`",
				"e",
				"^"
			]
		],
		[
			[
				"^",
				"d",
				"d",
				"^"
			],
			[
				"`",
				"b",
				"^",
				"d"
			],
			[
				"d",
				"b",
				"b",
				"d"
			],
			[
				"b",
				"d",
				"`",
				"^"
			]
		],
		[
			[
				"U",
				"C",
				"C",
				"C"
			],
			[
				"C",
				"R",
				"C",
				"C"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"C",
				"C",
				"T"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"Q"
			],
			[
				"C",
				"C",
				"R",
				"C"
			],
			[
				"C",
				"U",
				"C",
				"C"
			],
			[
				"T",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"C",
				"C",
				"C",
				"R"
			],
			[
				"C",
				"C",
				"Q",
				"C"
			],
			[
				"C",
				"T",
				"C",
				"C"
			],
			[
				"U",
				"C",
				"C",
				"C"
			]
		],
		[
			[
				"a",
				"e",
				"e",
				"a"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"e",
				"c",
				"c",
				"e"
			],
			[
				"a",
				"_",
				"e",
				"c"
			]
		],
		[
			[
				"a",
				"d",
				"_",
				"b"
			],
			[
				"`",
				"a",
				"b",
				"e"
			],
			[
				"_",
				"^",
				"c",
				"d"
			],
			[
				"^",
				"e",
				"`",
				"c"
			]
		],
		[
			[
				"a",
				"_",
				"e",
				"c"
			],
			[
				"_",
				"a",
				"a",
				"_"
			],
			[
				"e",
				"a",
				"c",
				"_"
			],
			[
				"c",
				"_",
				"_",
				"c"
			]
		],
		[
			[
				"a",
				"`",
				"_",
				"^"
			],
			[
				"d",
				"a",
				"^",
				"e"
			],
			[
				"_",
				"b",
				"c",
				"`"
			],
			[
				"b",
				"e",
				"d",
				"c"
			]
		]
	]
]

==> requirements.txt <==
mpmath==1.3.0
numpy==2.4.1
scipy==1.17.0
sympy==1.14.0

